Integration of Preferences in Decomposition Multi-Objective Optimization

Most existing studies on evolutionary multi-objective optimization focus on approximating the whole Pareto-optimal front. Nevertheless, rather than the whole front, which demands for too many points (especially in a high-dimensional space), the decision maker might only interest in a partial region, called the region of interest. In this case, solutions outside this region can be noisy to the decision making procedure. Even worse, there is no guarantee that we can find the preferred solutions when tackling problems with complicated properties or a large number of objectives. In this paper, we develop a systematic way to incorporate the decision maker's preference information into the decomposition-based evolutionary multi-objective optimization methods. Generally speaking, our basic idea is a non-uniform mapping scheme by which the originally uniformly distributed reference points on a canonical simplex can be mapped to the new positions close to the aspiration level vector specified by the decision maker. By these means, we are able to steer the search process towards the region of interest either directly or in an interactive manner and also handle a large number of objectives. In the meanwhile, the boundary solutions can be approximated given the decision maker's requirements. Furthermore, the extent of the region of the interest is intuitively understandable and controllable in a closed form. Extensive experiments, both proof-of-principle and on a variety of problems with 3 to 10 objectives, fully demonstrate the effectiveness of our proposed method for approximating the preferred solutions in the region of interest.

==> Data/3Dcoordinate/data.dat <==
1.0	0.0	0.0
0.0	1.0	0.0
0.0	0.0	1.0
1.0	0.0	0.0

==> Data/DTLZ1/t3.dat <==
0.5000009646095478 0.0 0.0 
0.45834232270238917 0.041661501688015176 0.0 
0.416678611234657 0.08332256148988271 0.0 
0.37500843162247943 0.12499608405077813 0.0 
0.33339585701571783 0.1666132334361401 0.0 
0.2916665100629067 0.20834012318455566 0.0 
0.2501494662108223 0.250278605165657 0.0 
0.2083071535074581 0.2917100945575182 0.0 
0.16666216100885436 0.3333761338642849 0.0 
0.12499632159503726 0.3750200707227326 0.0 
0.08333635425991949 0.41667147013472383 0.0 
0.041667665940199855 0.4583340243037005 0.0 
0.0 0.5000067666722448 0.0 
0.4583421311570067 0.0 0.04165891875266356 
0.28079737989341474 0.12419380240010049 0.0960753618966939 
0.25654086187085257 0.14630651910200115 0.09790242464478542 
0.23882693864545837 0.16197723000097683 0.09925922892204865 
0.2251128267545824 0.17569481723694594 0.09926008959192478 
0.2088332528998358 0.1921034302246114 0.09914338886246042 
0.19280335057463305 0.2082707297372744 0.09911272421656066 
0.17736494102321457 0.22353806656668906 0.09913506159594447 
0.16150236182834912 0.23988669708092583 0.09938468406916885 
0.14608046748053202 0.2548086023041759 0.09913161506361512 
0.12538986553327494 0.2777346254445836 0.09691077894459073 
0.0 0.45839481850730357 0.041622363271762615 
0.4166860142037765 0.0 0.08331839773876815 
0.2617500244802168 0.12628681583819465 0.11424345137070484 
0.23491738730853184 0.15053517366651492 0.11520880128262333 
0.21667747912709628 0.1658331223267847 0.11821241652795972 
0.20396288071251636 0.17862041288850236 0.11745589066263727 
0.1909824053581791 0.19084209078733913 0.11823531523246548 
0.17875686837772053 0.20310264433530034 0.11824615842073347 
0.16666717487513932 0.21657401730936504 0.1180926089644906 
0.1474675079518138 0.23521590919203375 0.11748662932816696 
0.12482516682761795 0.2628458634924977 0.11276515863648282 
0.0 0.416705671301774 0.08335384422420018 
0.3835686198418579 0.0 0.1249654531186287 
0.244935724712756 0.12467182615852469 0.13040142683103426 
0.219620892495571 0.1499565598968011 0.13052499527722003 
0.20326821112531757 0.16653165549099264 0.1306002348792688 
0.19016372251616243 0.1794366387162012 0.1305297766331869 
0.17923028703760405 0.19040031051079062 0.13047499792055195 
0.1667462210208283 0.20352365224178293 0.1304216617982926 
0.14872066384727411 0.22090146815266504 0.1304065712064059 
0.12498030039364637 0.2451256191845817 0.13018851205990895 
0.0 0.3753156230318077 0.12474570559516912 
0.3351379381489622 0.0 0.16752170666209165 
0.22897147001575455 0.12349951912947724 0.1476574886983766 
0.2063054154617064 0.1501160295802923 0.14379097035513969 
0.19144714802116805 0.16649041131389766 0.14243325384873745 
0.1796095484521309 0.17856418880441333 0.14232223544472014 
0.16683969493997122 0.19136440864887513 0.1425393191787665 
0.15030557989936588 0.2063054091584497 0.14396896892364583 
0.1252269780014263 0.22785661866932022 0.1469305490774263 
0.0 0.33334224321651573 0.16670289560434312 
0.2931909861369745 0.0 0.20945977203056945 
0.2108696712429539 0.1259948399864316 0.16416015600993886 
0.1925690287933182 0.14936529044816052 0.15863894509634327 
0.17870296557842053 0.1686223799562161 0.15285085529870948 
0.16640841098594758 0.17922771303945526 0.15579917582858846 
0.14865889823458897 0.19206349815379678 0.15974398619851982 
0.12476595505467115 0.21095142375426268 0.1643543376744847 
0.0 0.2916612039136152 0.20837482196262255 
0.24955607549227354 0.0 0.2526134065044431 
0.1940081702452211 0.1254638970906995 0.18066770866498638 
0.1788295739574618 0.14926962346722794 0.17255755708759513 
0.16694297688237483 0.16617194925533527 0.1681356322103215 
0.15210546212418447 0.17956264920637705 0.16916030401216256 
0.12685341430302788 0.1915893006651594 0.18232979126408438 
0.0 0.24992253945695664 0.2501902573994763 
0.2137352187479173 0.0 0.2884055955684365 
0.1753488068412443 0.12371605097723988 0.20151799721433158 
0.16456492072337178 0.1479515171281768 0.18777471816863378 
0.14759541177413246 0.16520190585139535 0.18794348407663147 
0.12553375330440147 0.17617242338550454 0.1983732300272068 
0.0 0.20879833596231429 0.2915421801342943 
0.16477946003658134 0.0 0.3382051097977154 
0.1593121520440999 0.1258454224803369 0.21600775452015772 
0.14882933880233268 0.14977615963009427 0.20171445925942527 
0.1253591215623589 0.15924880037011802 0.21559139096273355 
0.0 0.16611913960206712 0.3339293392851042 
0.11799983753059134 0.0 0.38590912572933295 
0.14072823435407625 0.12723146159217377 0.23524555475242906 
0.12563265634459042 0.1413771407963323 0.23311214781290096 
0.0 0.12494202422004388 0.3750738119115178 
0.08020864020854501 0.0 0.42631831832061773 
0.12467961652385302 0.12594630048566718 0.25284809903891237 
0.0 0.08301805540143993 0.41701291333315904 
0.041009037680885124 0.0 0.45962874722053987 
0.0 0.04133642804626992 0.45866749264803264 
0.0 0.0 0.5000094574474918 
0.18368945319478883 0.18325758541047463 0.1332581749799281 


==> Data/DTLZ2/t1.dat <==
1.0000031330349093 0.0 0.0 
0.9960031133249072 0.08939778383372911 0.0 
0.9806982146620482 0.19560793737841475 0.0 
0.9487520296722598 0.31604770076304334 0.0 
0.8944452268200259 0.447190970894161 0.0 
0.8144853696919444 0.580194549127354 0.0 
0.7071300081555796 0.7071300081555795 0.0 
0.5801589622974499 0.8145906391784624 0.0 
0.44617879114358294 0.8951578410247145 0.0 
0.3167458936524188 0.9500825553936675 0.0 
0.1950499756438263 0.9809167139605193 0.0 
0.07602096273132966 0.997799454386827 0.0 
6.12426837644509E-17 1.0001689271892997 0.0 
0.9960011399899715 0.0 0.09027905730348479 
0.3547732894151013 0.5870904054121575 0.7290001197907127 
0.3257150334254106 0.6058358745296456 0.72645704929632 
0.30510617959632796 0.6230318844397227 0.720518961682813 
0.2837227599300347 0.6396743867189213 0.7145437313115408 
0.2618748690024219 0.6545464298689734 0.7094078422172888 
0.23892930708249474 0.6696489190443197 0.7033511236942321 
0.2156531463197821 0.6840199434959128 0.6969813689067285 
0.19196944884400946 0.6969265049962267 0.6910205245124756 
0.17238936222543755 0.7103507005912995 0.6825299796015422 
0.15022229680893684 0.7224952927194592 0.6749984022985359 
6.103651501900593E-17 0.9968019360602898 0.08978617138305596 
0.9807642158008459 0.0 0.19534751647577508 
0.3164956395261981 0.5839152873533231 0.7487077689503634 
0.273304980851999 0.6046451000603768 0.7484300262054114 
0.2548962818241393 0.6177255836881052 0.7445023779147668 
0.23399917719631566 0.6305213512154746 0.7401174567727016 
0.2193103502860847 0.6422784970875177 0.7351263382682206 
0.20239697396052153 0.6539206028219386 0.7301256351403302 
0.18436477403103133 0.6641059983487537 0.724853298085456 
0.16376576259367243 0.674816141144224 0.719680739202506 
0.1473388102205418 0.6865023720660062 0.712539793299873 
6.022177561366822E-17 0.9834962318212396 0.1868752268667115 
0.9485568894126649 0.0 0.3168328571957062 
0.29437398181461544 0.5796388842444967 0.7599552929688796 
0.24501721438035362 0.6022152279749571 0.7600086404761339 
0.2244410979045054 0.613749542197108 0.7570499480427645 
0.2102094545912694 0.62405670810079 0.7527204794869322 
0.19558676483083182 0.6340063480487683 0.748356870126844 
0.18090852628217538 0.6431970981192717 0.7443369375947425 
0.16399746528846312 0.6524813771024471 0.7399574104650326 
0.14592901175570472 0.662076786941934 0.7356498285960005 
5.834850770694889E-17 0.952903445263947 0.30870654267000175 
0.8943853844235843 0.0 0.4475196750741284 
0.2728558044511465 0.5749063710214455 0.7715728458876852 
0.22677911382678945 0.5972159865116226 0.7697329440688384 
0.2019957054850371 0.6098698370967054 0.7663728135664889 
0.18770677766547544 0.6193402237711342 0.7623842520261371 
0.1760690674645418 0.6277963462474695 0.7585431300536513 
0.16300304413406352 0.6359605225804353 0.7547558344867766 
0.15130434721318833 0.6442011900422631 0.7498903580008843 
5.488853795848634E-17 0.89639785114699 0.448980903539846 
0.8145750506858181 0.0 0.582377500472751 
0.24763963957820645 0.5702445995435187 0.7834530222901077 
0.2097555902737515 0.5924984603177901 0.777861756367205 
0.19077786547688755 0.6057743315911029 0.7724956523641549 
0.17501382012837072 0.6149685683463881 0.7689684445571361 
0.16132841735017514 0.6231088338147878 0.7655867717029664 
0.14807399192744464 0.6308932318874951 0.761978847573718 
5.0370197905131955E-17 0.82260775825653 0.5799391660541932 
0.7080852073318358 0.0 0.7065866464760465 
0.222038422593011 0.5636419056629873 0.7956930854429478 
0.19469195268589504 0.587818187438553 0.7853121383889681 
0.17582695008966115 0.6015744063164598 0.779537939176604 
0.16085141358120195 0.6113659863911566 0.7749484606977404 
0.14775276519928682 0.6195500194395431 0.7715005477346113 
4.342111637848467E-17 0.7091206445599848 0.7065722388398117 
0.5812972208205028 0.0 0.8139085639544147 
0.20249539165225544 0.5585855637013466 0.8051101443354124 
0.18077826533278646 0.5822339059330708 0.7928598416625279 
0.159544894523975 0.5973323485439241 0.7862899943422841 
0.1507876232039454 0.60725292186836 0.7801155487410679 
3.5607872241024985E-17 0.5815206844261802 0.8136689716699552 
0.44581985523994616 0.0 0.8961348655249249 
0.17072470753354327 0.5528955923792409 0.8156172481292366 
0.16435244238136226 0.5775063141948659 0.7997391714502673 
0.15016965831817103 0.592597752239732 0.7916217051850982 
2.739982011604887E-17 0.4474730205496914 0.8944082851209793 
0.31347852621077854 0.0 0.951923035234858 
0.16793638210407463 0.5438655412381705 0.8222883113086435 
0.14867897897719015 0.5720524169523579 0.8066913337456623 
1.931198083850509E-17 0.31538858145794924 0.9493748513494203 
0.1880823897879478 0.0 0.9832521774169167 
0.146151934562659 0.5381887099376772 0.8301870221503453 
1.1925298254867414E-17 0.19475490015848276 0.981515612486961 
0.06845848460807132 0.0 0.9991412776326517 
5.303689431894421E-18 0.08661582156728057 0.9963733360211157 
3.7499661915074504E-33 6.124159543989864E-17 1.0001511535005427 
0.1533924915434021 0.6177432650185933 0.7713745226225027 


==> Data/DTLZ2/t10.dat <==
1.0000137557098414 0.0 0.0 
0.9959304388008585 0.09026856538712406 0.0 
0.9807427561536682 0.19560454066316293 0.0 
0.9489853397498159 0.31545005866724424 0.0 
0.8957269061851928 0.44496289364404756 0.0 
0.8145419602507284 0.5821730074479113 0.0 
0.7075007650790196 0.7075007650790195 0.0 
0.5824642117190494 0.8144614425491192 0.0 
0.4453278532962302 0.8955091458750635 0.0 
0.3155926774274267 0.948942269761312 0.0 
0.1951920591356623 0.9813898412466433 0.0 
0.08275509440798905 0.996986778840874 0.0 
6.12380420100857E-17 1.0000931215877429 0.0 
0.9962638969909043 0.0 0.0889150173281695 
0.9914625769829462 0.08986360991941443 0.0960084623440046 
0.9721799699780489 0.2102062313191579 0.10702128745874648 
0.9338849388292502 0.345660856520393 0.10290212527138783 
0.8653441113587689 0.4892563633361927 0.12311087317814631 
0.7631294306388223 0.6360852478879944 0.12186232944967304 
0.6329913400656217 0.7644787709732249 0.12314145024940602 
0.4948409929578773 0.8643833002156458 0.09613767866262064 
0.34897505523165845 0.9329273229528425 0.09974974529308361 
0.21562305086795971 0.9716777360292957 0.10482682383715457 
0.09450038790712212 0.9921241236700802 0.08281892666124507 
6.100196775053782E-17 0.9962377363499381 0.08946987622138967 
0.9809208096469931 0.0 0.1958995529852253 
0.9720281645513782 0.10710089951014326 0.21152620023975188 
0.9457050800915023 0.23250412683906665 0.23121639611353229 
0.8902680992224971 0.3785626943629628 0.25458004764259573 
0.8088725218031242 0.5268689869499089 0.2645076956443038 
0.6817769880004322 0.6816669673005342 0.26868793269161856 
0.5352131545105789 0.8067860456424832 0.2515523532662132 
0.3774369560990401 0.8915516466127695 0.25154781120034553 
0.2348215541916921 0.9474176814331787 0.23412497239656402 
0.1040235600112719 0.9715278605632035 0.2149283646864894 
6.006940261791355E-17 0.9810077919566067 0.1946877427241469 
0.9490017540930614 0.0 0.31548564419951136 
0.9319472691508746 0.11120609013965597 0.34905041237099854 
0.8915879132009402 0.25458276096720905 0.37526699684996756 
0.8178116890275904 0.4066437358273055 0.4075246709537213 
0.7071559032643944 0.5658907606137299 0.42477346433645746 
0.5668762748130483 0.7088797833424639 0.4226109329828556 
0.4089881794822 0.8169212015157268 0.40736327171377185 
0.25068118322714533 0.8911757410047836 0.3789264169517076 
0.1021376058724882 0.9317365437082533 0.34897180171542297 
5.825303070424773E-17 0.9513441874801086 0.3085415581686552 
0.8954819308906772 0.0 0.44593652613127627 
0.8681129912010738 0.06625459453104127 0.4958655343671515 
0.8055092898092913 0.26775751119015156 0.5289148404234203 
0.7043908680520511 0.426417919169748 0.5708619270219907 
0.5770191251020192 0.5773474810274015 0.5787462158843817 
0.4249237634095708 0.706526029073597 0.5662142297196384 
0.25933665414493684 0.8054573519214974 0.5339273590198769 
0.09050382954796396 0.8653739268311587 0.49394620455226174 
5.485531265110299E-17 0.8958552406995289 0.44468933208070033 
0.8160407091661368 0.0 0.581639295788312 
0.7638857625399845 0.1157762191728257 0.635829197883207 
0.6886130535643559 0.26708918157384104 0.6808265069466702 
0.5665377317948678 0.4237053057264311 0.7070555485316758 
0.4240613242148374 0.5661355473998141 0.7091491227296185 
0.26865069884262277 0.6824419736771943 0.6813550503355917 
4.704883002525874E-17 0.7683657044303054 0.6404349957176594 
4.9904703274827654E-17 0.8150056540314032 0.5795244624644642 
0.7076469227526514 0.0 0.7076469227526513 
0.6357491232797587 0.12326297499267606 0.7637806620068366 
0.5359131791537801 0.25775172478292874 0.8073748088033212 
0.40765682087696326 0.4076568208769632 0.8188587609718941 
0.26656215439216807 0.5338283755667196 0.8029692442044823 
0.10606199521538785 0.6342485892726584 0.7661136254927984 
4.3274649385117504E-17 0.7067286570339628 0.7077250448823218 
0.5824439076792487 0.0 0.815311906869855 
0.49501531033745455 0.11462410447255139 0.8625352201881938 
0.3762356332842032 0.24753907881313014 0.8930968694532239 
0.2528726292071572 0.3726832910233943 0.8931157033399838 
0.11991855828944765 0.49257676324078986 0.8621119536045299 
3.568112455589188E-17 0.5827169855134471 0.8128007201456657 
0.44705516683631646 0.0 0.8959536943929426 
0.34228997945042133 0.10299922323160109 0.9369765372782612 
0.22234528079218202 0.22234528079218197 0.9498708443205122 
0.09717186960644891 0.34763589111637944 0.9345224933923942 
2.7359863059065033E-17 0.4468204722882391 0.8946904459669073 
0.3161493618485244 0.0 0.9494039381767517 
0.2105050486957485 0.10456606577318003 0.9724416104716875 
0.10141616362609507 0.21219572158847072 0.9730207589859912 
1.926452945459594E-17 0.31461364154968857 0.9503841682451498 
0.19567863617524056 0.0 0.9808263236336066 
0.09309208517160293 0.08044873899885523 0.992627980247001 
1.1837659775729947E-17 0.19332365517913877 0.9825424316801695 
0.08624197697320111 0.0 0.996551620356617 
5.401192509200071E-18 0.08820816766043224 0.9973045430404753 
6.124749386564985E-17 0.0 1.0002474821032927 
0.15395123333655222 0.6163118219556485 0.7727579619043472 


==> Data/DTLZ2/t2_double.dat <==
1.0000021995878698 0.0 0.0 
0.9959547643303581 0.09006510291969855 0.0 
0.9807210606031483 0.19547247718767663 0.0 
0.9492844287961815 0.3148006000124787 0.0 
0.8947440912123878 0.44719438377203785 0.0 
0.8139536573445989 0.5822798393891928 0.0 
0.7077602347310163 0.7077602347310162 0.0 
0.5813560581695374 0.8143087735229765 0.0 
0.445191522434706 0.8964460635414649 0.0 
0.31325614876671176 0.9511863465318949 0.0 
0.19143284265119476 0.9819503317622542 0.0 
0.08298267822149442 0.9970777652529064 0.0 
6.124208507912593E-17 1.0001591499159603 0.0 
0.9961036278223472 0.0 0.08832759357142939 
0.5188319225653195 0.47462886735416693 0.7116957869994113 
0.47317027274442586 0.5201388509422041 0.7115312153400952 
0.42991859527071163 0.5620908043542495 0.7082241910450584 
0.38139252183179306 0.6010260080534815 0.7029247927918842 
0.3349495920488381 0.636536226013616 0.6948136713101979 
0.28366843207259407 0.6719974786891899 0.6842463919341069 
0.24104407053680174 0.7018085834716941 0.670377135436017 
0.19371351463872907 0.727442545179458 0.6583130584297759 
0.15031383892715444 0.7506397550067775 0.6434596198836302 
0.10591774973781032 0.7710781614405637 0.6279091292447484 
6.103010144029876E-17 0.9966971943713125 0.08583087171497429 
0.9814713894679176 0.0 0.19536755409793316 
0.42606982766816376 0.482282105433763 0.766553202078095 
0.36256801929071514 0.5222832355374285 0.7722151178973454 
0.32562778916135726 0.5525772624892076 0.767335683736959 
0.2853993360473146 0.5837692102737654 0.7602028618945735 
0.24924856201428106 0.6116002489594884 0.7509326215956691 
0.21121749800556922 0.6373110267367532 0.7411743092420627 
0.17109657402816092 0.6615900216360983 0.7303078849204047 
0.13431661873251688 0.6829951194307607 0.7180007086575059 
0.10554184242543525 0.7011242637216678 0.7052312191898052 
6.015553379262286E-17 0.9824144207865564 0.18714064834499558 
0.9492009498054222 0.0 0.31477443542407574 
0.38260605306623785 0.47849118804396157 0.796035771410589 
0.29128421783341224 0.5207878854580675 0.802609286919997 
0.2594156349004607 0.5455815920636753 0.7970033766605097 
0.22535299982923815 0.5708600783881024 0.7895578626524523 
0.19645478808393368 0.593386165239729 0.7806148243436584 
0.16235095504529554 0.6152133718765547 0.77152475637893 
0.13564584755343742 0.6352293015003525 0.760622527847513 
0.09419462904841393 0.6534726824387391 0.7511099773584892 
5.830364647622548E-17 0.952170805767324 0.31134492858407703 
0.8949483847225889 0.0 0.44628744434782963 
0.32865415802099357 0.47100041215625044 0.8198904929241828 
0.25634427021887035 0.513581882399182 0.819422805210784 
0.20895355402673535 0.5376532650266287 0.8171478085586069 
0.18085634946204926 0.5588669882698003 0.8095209309148665 
0.15763376497473552 0.5792819780469733 0.7999369080513562 
0.13144574745980156 0.5965565209663432 0.7920092049739028 
0.10456563051036685 0.615065654559526 0.7818413108765414 
5.492126267781075E-17 0.896932286371043 0.4438333869699596 
0.8146595292584643 0.0 0.5811208215283351 
0.2885406182600589 0.4624283267718714 0.8385784233288598 
0.21496378165743696 0.5057124234190499 0.8360377202432264 
0.16818451718102184 0.5313300847040074 0.830365518964619 
0.1494840385135149 0.5493328763062754 0.8222172405480568 
0.12550657769444068 0.5671058653352385 0.8140870682362226 
0.09884269755445568 0.58499206127441 0.8054138977519618 
4.990129739897001E-17 0.8149500318575648 0.5799243545551427 
0.7079479688389185 0.0 0.7066851803505376 
0.25090026585232833 0.45042625103144357 0.8568830324001436 
0.19022280121052565 0.4957154189556528 0.8475608296660376 
0.15080391451824915 0.5219820448926322 0.839559214081235 
0.12446750325867753 0.5405273688146945 0.8321593908727242 
0.1032329912919028 0.5554881981477297 0.8255058392770749 
4.3221965616466294E-17 0.7058682657980915 0.7097865905926594 
0.5816473621040903 0.0 0.8140874627949196 
0.21320489794126068 0.4393020734282655 0.8727593239850177 
0.15959046658534531 0.48494715298356134 0.8601929448263288 
0.12465326650524962 0.5142555425203703 0.8491822520884027 
0.09683578593234013 0.5327870115559832 0.8407895191307343 
3.556511515337018E-17 0.5808224081936441 0.8140794745460042 
0.44717416771209617 0.0 0.8954304466404307 
0.1750834543547079 0.4307948449795731 0.887088649998953 
0.1256071269016723 0.4759761594956095 0.8707119507057484 
0.09718306824154847 0.5037231165617897 0.8585434476327486 
2.745149953588578E-17 0.4483170095246823 0.8964533543291415 
0.31093745235545733 0.0 0.9514544467410685 
0.1367541346477231 0.4208026662768983 0.8990339105114543 
0.09049336040919295 0.46788003241406784 0.8802945197284292 
1.9284501628429216E-17 0.3149398119009634 0.9492396568564514 
0.1956890731382839 0.0 0.9815307043105458 
0.09282225360871782 0.4064296235791013 0.9091731480327667 
1.1952539864575956E-17 0.1951997894069993 0.9809747606334404 
0.08939632683680981 0.0 0.9967641167609828 
5.252834857513046E-18 0.08578530334085345 0.9969984718922381 
3.74985655859541E-33 6.123980499857112E-17 1.0001219133746753 
0.09815349498735927 0.5400369993860447 0.8367233799633257 
0.9761091464117039 0.15962064378548563 0.1536289825179955 
0.9705946306545192 0.18321568892476853 0.16156224255912052 
0.9654627295559342 0.20834794465962403 0.16234666169348536 
0.9587872897001702 0.2331201418721916 0.16490237519630838 
0.9515605726924917 0.25939106288761193 0.16935293505851232 
0.9422188136344524 0.2914096070373369 0.16900883167172193 
0.9287033112805476 0.3309609726205786 0.1742545705861143 
0.907351080441887 0.38529126287417104 0.17190900040537066 
0.8739945864035447 0.45286360982510493 0.18085226725313572 
0.8043337253923344 0.5674404889681487 0.17772786320925113 
0.9701826899822884 0.16167430376351585 0.18094975588386558 
0.9659575727473103 0.18550352707375126 0.1809584121542068 
0.9604784394536887 0.20907713798656405 0.1876405705894143 
0.9544201979784002 0.23387333963475795 0.18992612046459667 
0.9431541484187617 0.2682531827071939 0.19627306580779103 
0.931482446311057 0.30239064479265004 0.2027895360815802 
0.9136995957206535 0.35593259740424577 0.19754310287479504 
0.8803023196116193 0.42614361163975634 0.21697873307382515 
0.8156642813502447 0.5321789070083135 0.2274468290821899 
0.9647289294457629 0.1647176347613934 0.20595671789237632 
0.9607573124982861 0.18757783720504403 0.208650319035004 
0.9537544325829957 0.21318266088866486 0.21212631512732652 
0.9456516986819509 0.24009180670931135 0.22014114130084142 
0.932346581079533 0.2812053889910387 0.22852625280538047 
0.9153388919552419 0.32816099878122273 0.23381168357820123 
0.8856170951620582 0.3906819728341503 0.2518186731259277 
0.8242375095662782 0.49608615208758156 0.2747730792673979 
0.9579792486194513 0.1675333722153695 0.23308278940718039 
0.9531468249915372 0.1927186702050291 0.2344250242480073 
0.9444110051297431 0.2202384442811141 0.24426127213545343 
0.9332943361020916 0.2545230696688462 0.25432062321560406 
0.916451538706745 0.2960671932611845 0.26990082507249996 
0.8880240494555692 0.35941639240188983 0.2877716160716853 
0.8305638302552418 0.4551292351854906 0.3211784175549003 
0.9514091981519245 0.17040923183461312 0.25782713773609023 
0.9444906027055993 0.19411151917947908 0.2656135181292539 
0.9319855211298285 0.2290411212557835 0.28124718959153544 
0.9155993970560491 0.26934101483105594 0.29866273915884833 
0.8891317138643727 0.32354421670293754 0.32384305042860023 
0.834425134506181 0.41003812757689173 0.36837497147893467 
0.941529387569523 0.17096409055663545 0.2914520296933681 
0.9309450023391731 0.20120313960724667 0.30535030197453433 
0.9144560616899813 0.23851457684358895 0.32706510845188097 
0.887724009099351 0.2876966410756963 0.3595080164897551 
0.8371162061230674 0.36841486362110726 0.40936962487295003 
0.9273900505351762 0.17273094999790278 0.3322435513431325 
0.911478362382053 0.20783408402239306 0.35518038100724086 
0.8841436151611513 0.25305664198814093 0.3929206803200295 
0.8314169715514894 0.3175888198482661 0.45604095653994203 
0.9067278853689746 0.17742006141500952 0.3830054681346011 
0.8796885813943681 0.2169281128004137 0.4233278724043775 
0.8252379555597911 0.27124026642287097 0.49679695109342864 
0.8720456528946712 0.1802459505246686 0.45519852473217537 
0.8143987277803505 0.22588804164489318 0.5346538665415591 
0.8016537687018238 0.17850133549085326 0.5706286245611166 
0.9699606277279096 0.16839543184241876 0.17597564093651208 


==> Data/DTLZ2/t3.dat <==
1.0000182343685486 0.0 0.0 
0.9961601555336201 0.08784750556248826 0.0 
0.9806502031004654 0.19584525827679433 0.0 
0.9493693748744059 0.3145960180222717 0.0 
0.8945958410122506 0.44775299451546463 0.0 
0.8137648978007865 0.5817513841961334 0.0 
0.7071702660261715 0.7071702660261714 0.0 
0.5827369412365943 0.8128053878940523 0.0 
0.4472572306384844 0.8947351322673454 0.0 
0.31623502141835436 0.9489727520923611 0.0 
0.18871340855393945 0.9825800750494201 0.0 
0.08800272238201072 0.9964380636764322 0.0 
6.124009715919994E-17 1.000126684719834 0.0 
0.9964547186254877 0.0 0.08875460583360568 
0.7243241448247489 0.4419861768572919 0.5358278332304375 
0.6677477675642943 0.5107806067842133 0.5418683728063602 
0.6089756275548736 0.5775283147054471 0.5449920558835698 
0.5424858629815653 0.6401726201022907 0.5448843551424378 
0.47424782801617305 0.6963439022675662 0.5389857289776189 
0.4032208350201495 0.7470243152513832 0.5298309472252563 
0.3328584374568234 0.7891030568252063 0.5166225620261371 
0.2645995966633803 0.8240794532008376 0.5011626586692213 
0.1990942595288893 0.8532830124550116 0.4845071404993234 
0.12796189256270757 0.8777271126831182 0.4670339477590517 
6.106318965861535E-17 0.9972375659844114 0.08954027858489909 
0.9812447462304509 0.0 0.1959866523249398 
0.6414407478712776 0.45592826659635577 0.6195997097303902 
0.5282221944138906 0.542205483574889 0.6539185028764619 
0.4729821754437086 0.592687059273475 0.6525605116123511 
0.42125862613908144 0.640130044537489 0.6434061441360638 
0.36481459327195287 0.6827850366857863 0.6334459301092972 
0.30365398626017465 0.7222331293960006 0.621695438153518 
0.25057185414947997 0.755466435381779 0.605753790352452 
0.19531927747694786 0.7826388689248291 0.59125751991438 
0.14291783869593527 0.8060742060763499 0.5746082168113021 
6.014108682268868E-17 0.9821784838626327 0.18922576885381362 
0.9519781467122227 0.0 0.3066999139633798 
0.5781499108538346 0.4572741126299969 0.676187511862588 
0.4516064479372515 0.5437266698370634 0.7080305343221123 
0.3862662864272532 0.5918742638027212 0.7079807260044413 
0.3378934406551951 0.6323995517955091 0.6973792986078126 
0.28349646771237774 0.6688752652795193 0.6897511297768072 
0.23750734488722397 0.6975729915285482 0.6764670481455077 
0.18979587651530663 0.7266222012088255 0.6611595006009844 
0.14426982512922296 0.7502272384536003 0.6456093678921383 
5.813448918945747E-17 0.9494082576287787 0.3142632009259285 
0.8970412678446501 0.0 0.4487077976520835 
0.5141898394258448 0.45137814917118746 0.7298200282512604 
0.4021154134120124 0.5331079963430906 0.7463536472789037 
0.3210854592299595 0.5873084707412938 0.7454399692404723 
0.2751731136464049 0.6206187746162267 0.735887448023994 
0.2244771394830962 0.6509325535162644 0.7261898035866149 
0.17748574395414662 0.6794935923950236 0.7126870302946636 
0.12595589976769622 0.7044819474139692 0.6985600551779424 
5.4899847579461736E-17 0.896582551274133 0.444455320706658 
0.8149544248812104 0.0 0.5859253301175373 
0.43662438029608275 0.4482056810394506 0.7810197124955918 
0.3444305619176563 0.5277695528433439 0.7774777643413245 
0.26569775869996926 0.5720552272441604 0.7764091693755416 
0.22148358985713176 0.6097516910080196 0.762001388601853 
0.17847055306372048 0.6361932071338285 0.7507778180801156 
0.1468862342323976 0.6616478578679917 0.7356399357295705 
4.982173528733203E-17 0.8136506839689592 0.5842390334375306 
0.7082756105634687 0.0 0.7095890479097656 
0.3809467506324968 0.4339708827216153 0.8165425468896081 
0.2796438182930622 0.5148225363407968 0.8107136628519858 
0.224237785216401 0.5631878632477363 0.7957992684684588 
0.17821652324258772 0.5966578258609193 0.7835572423207261 
0.1464765581834495 0.6227960050787927 0.7688326635429785 
4.337809721109141E-17 0.7084180882405103 0.7096366414605977 
0.583810442328702 0.0 0.8151951544195203 
0.30455241536864375 0.4258992598637949 0.8530078383744137 
0.23903234936681822 0.5006399568351629 0.8324823658822101 
0.17655981281719627 0.5513283701209777 0.8171234092654178 
0.1393052815359487 0.5834236682291939 0.8002573943873263 
3.565267764975042E-17 0.582252412280393 0.8135866208867694 
0.44942388935942207 0.0 0.8977824835645839 
0.241708729265433 0.4112951539647446 0.8816166867298436 
0.1862079292384024 0.49050632569681746 0.8515922845873399 
0.14042987663008982 0.5363740347165529 0.8323752031218182 
2.7407904581480027E-17 0.4476050498896903 0.895016599818385 
0.3175277753067203 0.0 0.9537149041538908 
0.18942079849825724 0.39673132375200526 0.8983019909652706 
0.139121195958332 0.47396869134214237 0.8697452711211365 
1.914118795916198E-17 0.3125993220655755 0.9517354718130728 
0.19362014483931653 0.0 0.9966365778889856 
0.12200766024270901 0.3764765452683389 0.9186984501837238 
1.1335374980478456E-17 0.18512072196441595 0.9832867125697401 
5.288952789900581E-17 3.0941457702121244E-17 1.000703399894109 
5.019529648690093E-18 0.08197514013321858 0.9975362392049504 
3.75243452528749E-33 6.128190638966404E-17 1.0008094812697161 
0.1455333166429285 0.6187854857810555 0.7726082861801827 


==> Data/DTLZ2/t5.dat <==
1.0000381383175894 0.0 0.0 
0.9961182087164215 0.0882387398637129 0.0 
0.9807565730456669 0.19566241178835783 0.0 
0.9493479040936027 0.3164085009428055 0.0 
0.8953331270333825 0.445728399567665 0.0 
0.8142724072789652 0.5814410661942568 0.0 
0.707371384282302 0.7073713842823018 0.0 
0.581541880143201 0.8137378533197364 0.0 
0.44661319785615283 0.894822092943316 0.0 
0.31584924099174 0.9494467923326817 0.0 
0.1945530658591829 0.982955867784369 0.0 
0.09048881127993937 0.996290828750867 0.0 
6.124804853751615E-17 1.0002565405823038 0.0 
0.9961815128872606 0.0 0.08759440579145769 
0.9200236239299945 0.2523632908183599 0.3005349516085759 
0.8862751009663068 0.36593097156779636 0.3016558306626095 
0.8156060951927211 0.47781312346496885 0.3291249388444478 
0.7370155193300781 0.5853689786035559 0.3392446172598285 
0.6411338987347707 0.6879151245743725 0.34066103417370375 
0.5366890740284387 0.7748816679560812 0.33675653617814616 
0.42118149901219315 0.8525254358936539 0.3165083201846322 
0.3131515242542932 0.90484486625656 0.29150092852026516 
0.20527381228653593 0.9346578218271913 0.2913283046575492 
0.11646277699444874 0.9558543658974223 0.2733403402413316 
6.103792219655989E-17 0.996824917013736 0.08771474692936397 
0.9820374885291496 0.0 0.18951970661209588 
0.8614271340748874 0.2875219651846937 0.4212993695401233 
0.7711219937598756 0.41477572108972394 0.48390695081171897 
0.6957137536242701 0.5226479304862268 0.49401373594791503 
0.612083143956439 0.6146817728994204 0.4978666470610394 
0.5163717125398488 0.6989683873706936 0.49549197240871923 
0.4153799912085331 0.7794250422520425 0.4816478741665494 
0.30038332938147727 0.8376003256628265 0.46852039099290993 
0.21325672005240998 0.8718917167113082 0.4453294241941683 
0.1269788424649738 0.9010842380443658 0.41592144213563764 
6.010385412069695E-17 0.9815704276946395 0.19379272252969326 
0.9498398937084708 0.0 0.3144208407726533 
0.7961578031181346 0.29188126985507323 0.5303718932319679 
0.6755306933197491 0.43386709065280205 0.597159040177262 
0.5798318706623655 0.5416903648921306 0.6095833786437577 
0.49452548449627937 0.6200666381788736 0.6092951102744665 
0.4023545652940726 0.6923818386734629 0.6014461979875888 
0.2990176494785095 0.7578262270587021 0.5846791256810362 
0.17622279836845464 0.8097503017669575 0.560505489074631 
0.11832976157004146 0.839707473878761 0.5339021746319813 
5.81850315973524E-17 0.9502336777895977 0.3134682283240975 
0.8954951605438957 0.0 0.4482890379195603 
0.7085007513863303 0.30137652443846846 0.6386077957461751 
0.5857198270185011 0.4400161040963085 0.680944190221371 
0.46461448373410785 0.543452002924795 0.7000151585725128 
0.3843935590538488 0.6142179083035486 0.6894314274071887 
0.29483355741856915 0.6757967389363798 0.6758572622141304 
0.2189351821294551 0.7315027341095262 0.6472524504674194 
0.11872386788055066 0.7698960486454961 0.6278473711636107 
5.4846942732596947E-17 0.89571854955704 0.44520576159828157 
0.8132806369927095 0.0 0.5824504632743118 
0.6178806218442959 0.290999870643449 0.7309596631954051 
0.4929379202167466 0.4317947857830478 0.758487274251657 
0.3854366882781954 0.5240159865059058 0.7597932143191083 
0.2930150680470008 0.5968795053201978 0.749757557902147 
0.20720545282563488 0.6551520614904273 0.72827934742922 
0.1079150942227049 0.6990807062428123 0.7076569280115427 
4.979446135200072E-17 0.8132052668029601 0.5821296879782571 
0.7021980479606075 0.0 0.713514869879919 
0.513096334505148 0.2930193631947523 0.8072439786119838 
0.3927017248045426 0.417922876548362 0.8200239772445337 
0.2942783994868006 0.5118316676695751 0.8074030645447484 
0.21373798173795458 0.5752971658982524 0.7926877722383714 
0.13093860888463063 0.6275953352742561 0.7687105103557265 
4.3304833599843705E-17 0.7072216026693446 0.7075175309877733 
0.5806979898223833 0.0 0.8160587607946821 
0.40093614267002553 0.2851430833293747 0.8737197043211264 
0.2989911927797111 0.40649001406932517 0.8637368099283151 
0.19869276045257456 0.49018575594126257 0.8491454430455558 
0.136443776210365 0.5525259892131753 0.8253662992022713 
3.5749634337422413E-17 0.5838358351536573 0.8167536917491848 
0.44960076546713545 0.0 0.8967613578510044 
0.3028266554145544 0.2673534759780016 0.9161558402135983 
0.19435298339550505 0.38700834197931033 0.9017804739873957 
0.12713632388578347 0.46740266745176673 0.8755515011227409 
2.7571464632376266E-17 0.45027618822949755 0.8987358246138007 
0.31483740047591263 0.0 0.95034973642415 
0.20235542741359752 0.25573081383313256 0.9457871614856209 
0.11267135724852795 0.3629041811248605 0.9252765901448796 
1.8853237945776814E-17 0.30789674147522655 0.9525465683343846 
0.19611928556896047 0.0 0.9819044563535072 
0.10984615851745318 0.2389502938161315 0.9653743126734439 
1.1820786744698358E-17 0.19304809767074801 0.9823285926978311 
0.07708283046007523 0.0 0.9985941232457954 
3.7323627103802626E-18 0.06095410877616107 1.0004017292076206 
3.6544161251203143E-17 4.9164903215867105E-17 1.0004351714352069 
0.15418063667245707 0.6181997414888595 0.7737308640399547 


==> Data/IN/FUN0.dat <==
1.000018497025 0.0 0.0 
0.9962036734425239 0.08740565560627854 0.0 
0.9808559197851536 0.1947865735698717 0.0 
0.9498081271128382 0.31324381792991446 0.0 
0.8952287653557556 0.4458834437355866 0.0 
0.8136972033875239 0.5819290360863567 0.0 
0.707166241733812 0.7071662417338119 0.0 
0.5800183498860253 0.8153224817345116 0.0 
0.4448124495983636 0.8959351350380886 0.0 
0.316373745365619 0.9491137376296067 0.0 
0.19463935792379763 0.9814449784305083 0.0 
0.0875974667899881 0.9964341085124648 0.0 
6.124207944472812E-17 1.0001590578992612 0.0 
0.9964187090609616 0.0 0.08508672139038452 
0.5882683623189747 0.7506655531059128 0.30416102036260484 
0.4690353812062678 0.8280377517768841 0.3094628008852862 
0.40990835107671747 0.8579752596459902 0.3111725618128496 
0.37137132373078724 0.8792050525958727 0.300411676650301 
0.33571096842634446 0.8935075336181314 0.300434659222106 
0.3023600751734735 0.9057253973895018 0.29805460051508886 
0.26794579417525716 0.9204225615857902 0.2933161908503044 
0.22933493738074384 0.9307723338204809 0.28609754947285915 
0.19560226740122816 0.9416422321546015 0.27659123024656534 
0.1682681518103937 0.9496412198774162 0.27197788333195105 
6.10263300913071E-17 0.9966356035682452 0.08436982144142374 
0.9824475730814197 0.0 0.1868963932182952 
0.5503535603379384 0.7587819338475428 0.34914860187725316 
0.439867508611512 0.8283449581798409 0.3493471789946225 
0.3723889854106631 0.8623564833245583 0.34589108330875706 
0.3198741412586646 0.8853254786421857 0.33948056262254905 
0.27608614864504083 0.9015805849547184 0.3344446922276619 
0.25492661077016393 0.9120413158922971 0.322888263561787 
0.22647569236136483 0.9191678823136715 0.3227719303410417 
0.19900130699673324 0.927022935071607 0.319256065027594 
0.17511476930038242 0.9338255829384006 0.313742300749981 
6.010961989161746E-17 0.9816645898795983 0.19199402584979844 
0.9489961129581943 0.0 0.3156616897884833 
0.508561920885431 0.7641722517115103 0.39787376164239197 
0.39737789437196375 0.8326367682321041 0.38700330897637386 
0.3422152831921409 0.8637742728756215 0.3755597415886927 
0.2974060203401057 0.8849199368343185 0.36598616808975454 
0.2579206197668076 0.8977598334638414 0.3576876031140939 
0.229428320521721 0.9086528386454117 0.35059233965045455 
0.20295158595263854 0.9186436758280263 0.341890310389444 
0.17103883961681288 0.9258237729192077 0.34214291699363764 
5.816366241606771E-17 0.9498846925752555 0.31367026509243795 
0.8957815761508133 0.0 0.445404419486334 
0.46606187328443277 0.7691565606857368 0.43790875236199067 
0.3666513455851596 0.8331933858351592 0.4151131843411391 
0.31085883530278735 0.8603735396417818 0.4050747034872928 
0.2677475641512052 0.8807481524849954 0.39155165390868424 
0.22999078610104412 0.8955071992289871 0.38169951952271114 
0.20418601566593816 0.907905078088171 0.37082960993432584 
0.1739894579015878 0.9134919971897879 0.3705632485432985 
5.483159182867003E-17 0.8954678502707216 0.4459686979566281 
0.8144149348787383 0.0 0.5805836397151384 
0.41995358520734566 0.7664220036611753 0.4868517147382072 
0.32976516217089025 0.8326429971117291 0.44929286549499475 
0.2794847744867803 0.8583678051509135 0.432063525432858 
0.23889899350506125 0.8776477613859727 0.416682500741358 
0.2101631181310304 0.8925632270089809 0.4005520347574083 
0.18242605093286107 0.8992644485437986 0.398453570275655 
4.974748939665457E-17 0.8124381565573144 0.5843079311934525 
0.7054272407774109 0.0 0.7089170237749518 
0.3736448318628331 0.7626986546654074 0.5319044248563133 
0.29857709437553737 0.8227549670365829 0.48531660536614724 
0.24535418932574418 0.8540191022644358 0.4593146627872066 
0.21025068077044853 0.8728242830683504 0.4410050168014802 
0.1847836175933555 0.8869146163685016 0.4248536726858357 
4.365434301749236E-17 0.7129295246251607 0.7107334006411163 
0.5802490737265125 0.0 0.8145957089272275 
0.31682185061110174 0.7572328028901724 0.5735719702653791 
0.24407322408134965 0.8207940607552595 0.5180655243920834 
0.2171178693353638 0.8462862395983891 0.48741138015269947 
0.18527734349980332 0.8675060921996121 0.4619355214731019 
3.5747133127958253E-17 0.5837949873032257 0.8143535862863943 
0.4439439101924081 0.0 0.8972601865296813 
0.2762602941400757 0.7483062190594482 0.6069391679936734 
0.2177246313615386 0.8076978604059749 0.5489882827609197 
0.187285797382406 0.8407680830919396 0.5125834602986855 
2.7266384040883795E-17 0.44529384406781963 0.8970512781815775 
0.31320582882927245 0.0 0.9499495304681911 
0.22382100170502728 0.7343462430690301 0.6429082539193148 
0.18030965687190403 0.8002256694225166 0.5741510972101128 
1.9278230507400126E-17 0.3148373967224245 0.9518227381689435 
0.19003281668964145 0.0 0.982075564786266 
0.15787604521055185 0.7260815741283243 0.6716762393643907 
1.0411700572337521E-17 0.17003597412064528 0.9865339440445123 
0.08800634228092577 0.0 0.9963120746976972 
4.691602764226576E-17 3.9362945528055866E-17 1.0001541026361596 
4.691613600009988E-17 3.936303644119869E-17 1.0001564126043685 
0.19290430528251834 0.9221189989510864 0.33931326230061476 


==> Data/IN/FUN1.dat <==
0.8765889507999101 0.46720388490355197 0.11680967967193961 
0.8601339621740455 0.49649326590684667 0.11784303674719442 
0.8428270844276518 0.5252828915776524 0.11889407497903906 
0.8238665439197692 0.554472712813433 0.118635310567796 
0.803887259224096 0.5829729192758433 0.11837535931603345 
0.7825554606933267 0.6113277401217845 0.11897783581769375 
0.7608201149893177 0.6384636773114275 0.11839882364074075 
0.7369717873533762 0.6668592720937575 0.11262624977667372 
0.7113191330057095 0.6941414254428819 0.11262502545197554 
0.6873926641271874 0.7179116824203244 0.11824243767452511 
0.6606617408457284 0.7426289779601793 0.12213111451309218 
0.6327852789067309 0.7655390474689147 0.11983399674113827 
0.6060569678521861 0.7871731778924302 0.11558265894573057 
0.8674995653704893 0.4762848439977956 0.14379559110671064 
0.8554374670709406 0.49837786902039405 0.14286638713298513 
0.8242529534912962 0.5482610095243146 0.14462736891930714 
0.8029588179281049 0.579460004441351 0.146313382342784 
0.7852266493870642 0.6019624543574298 0.1491017262434081 
0.7710529610544639 0.6197198514999158 0.14879452820868885 
0.7563612434831136 0.6372000407895321 0.14960861989601695 
0.7387883278461853 0.6578054157256916 0.14773317564180657 
0.7144038881946319 0.6838667786289838 0.1502773655555142 
0.681664378013553 0.7183110123728385 0.14452672121419616 
0.6236459222721008 0.7686125067748627 0.14825493259651795 
0.6149001905875316 0.7754114748379902 0.14612663970597214 
0.8580376966985168 0.4850526150528077 0.1707387903708655 
0.8439444745467839 0.5080147309912083 0.17247181181274537 
0.8142829973340704 0.5570201584367748 0.16556375681188654 
0.7926684111582425 0.5861727952007744 0.1684894006392537 
0.7768881924728909 0.6069005033981489 0.16811521222888332 
0.7622221949271656 0.6261007286815484 0.16858151823675052 
0.7460084602342342 0.645160916090767 0.16856214930833938 
0.7226075646060806 0.6714458468264802 0.16858294077876523 
0.6902996274522057 0.703782627708137 0.1724863688986246 
0.6347314131465303 0.7523862223939568 0.18034754235171802 
0.6256188557135819 0.7603132165351425 0.17650042930875431 
0.8486644273123276 0.4906556333658729 0.20034390397460908 
0.8314583115962395 0.5168684352030933 0.2047126262247216 
0.8032502133897587 0.564132883244574 0.19270423924860683 
0.7830312545697609 0.5924265368470136 0.190219527766269 
0.7679531977423328 0.6138888320755699 0.18540305730691903 
0.7525192885385595 0.6339633680111811 0.18037748390443217 
0.7303691581122412 0.6579831340460781 0.1924014833319934 
0.6989684139818367 0.687193385652996 0.20149869085793795 
0.6469625657049723 0.7346373666475902 0.2064153708794778 
0.6337778914970195 0.7461533306216018 0.20491344206505027 
0.8365788364242331 0.500734640318389 0.22728228858332813 
0.8196540144534866 0.5244372977051038 0.23425749518195094 
0.7916600040814248 0.5710935468053577 0.21939285839509676 
0.7738800043179402 0.5997619515278283 0.2100259722059618 
0.7577090820390683 0.6192733428428533 0.20917692113434735 
0.7380832025887281 0.6411630653662271 0.21829169617238794 
0.7084703242271356 0.6739288337832923 0.22817745347305543 
0.6558158009717322 0.7139323713857618 0.2467200500370213 
0.6430093634665873 0.7297474221003152 0.2339202730207845 
0.8216017657100757 0.5095434672610794 0.2596857987751465 
0.8047543185161405 0.5328657352149399 0.2643876071135636 
0.7803565152358277 0.5773018619645893 0.24328681818942163 
0.7648217862461659 0.6076236141667565 0.2276652681085017 
0.7427405330748679 0.6267789019691792 0.23802543694191183 
0.7121347614726873 0.654728331969374 0.25617548361190096 
0.6633633466667497 0.6952521061298387 0.2817405996863245 
0.6529537681682169 0.710816713203434 0.26658924380354243 
0.8077804211178741 0.5168402444446134 0.29078496160835876 
0.7858691154772101 0.5416311834950092 0.2998859370633031 
0.7663715770560736 0.5838614446476124 0.2680976708848523 
0.7501716965052412 0.6127469788458315 0.25423010055544243 
0.7236548841145021 0.6333220400535211 0.28177284993552243 
0.6714187738179964 0.6722446913719022 0.31353251832056395 
0.6606814584233924 0.6917616298000903 0.2970121848115859 
0.7904657922381828 0.523404629030035 0.3198647726249772 
0.7692126468342255 0.5506589344395555 0.3248057766133807 
0.7532855574642162 0.5891110719001825 0.29291966410291914 
0.7261325469677595 0.6154971337140107 0.30719524169079715 
0.6788283012530371 0.6454446146727485 0.35166228366845204 
0.6650191258720903 0.6720092711857354 0.3264305536784259 
0.7731556515615412 0.5292967021156232 0.35001942508648143 
0.7479613700504424 0.5548707306001077 0.36544292090527014 
0.7320938259665003 0.5950405917360673 0.33391009202057664 
0.6845659459997213 0.618516345641923 0.38680319358689125 
0.6708463351265503 0.6500346171830691 0.3581814294257543 
0.7537343397439864 0.534713438761683 0.38401008950626014 
0.7263207203710977 0.5625370596001046 0.39677638614022986 
0.6902422417844757 0.5903785293960495 0.4208783786283024 
0.6765953240238213 0.6262464266091525 0.3892959419056259 
0.7339787710586909 0.5417475263877624 0.4110839622178742 
0.6933411735348387 0.5592936044421016 0.4570128786613988 
0.6818055684190212 0.6004862637093424 0.4209960643212868 
0.7098595405573798 0.5453086171108718 0.44758251629774765 
0.6845337964563015 0.5761814667982996 0.4490105594399343 
0.6835866313656419 0.5516428505952583 0.4820288110215566 
0.7725758872435037 0.6175841320850814 0.14962218959763948 


==> Data/IN/FUN2.dat <==
0.49354410554448963 0.30058758042886136 0.8161789942938116 
0.4692684100238367 0.3284366985167434 0.8197937868489843 
0.44348603228009187 0.3566008969962584 0.8223770379796067 
0.41542112031085626 0.38432283297713843 0.8246810675280194 
0.39081003407707077 0.41053856426275365 0.8241612254096351 
0.3636219789082849 0.4389722841045717 0.8221296938121881 
0.3351955024198075 0.4637365163510011 0.8209304029834467 
0.3056105659171612 0.4886684173641899 0.8177209455845813 
0.275728769646228 0.5116851346524622 0.8145498002999715 
0.2478845186402422 0.5362661120504415 0.8080335800963112 
0.21426820469083835 0.5595916978582092 0.8020218874967076 
0.1925529134980374 0.5799657912042866 0.7934815225280212 
0.16485305192491687 0.5973034561423567 0.785949075929333 
0.46297525716970306 0.2980930782799355 0.8350334947988817 
0.49291477168747455 0.3188652606836853 0.8101870003648595 
0.46237367305236915 0.3491333678312935 0.8151868371960761 
0.4294969883290521 0.3878091505653707 0.8157476067861884 
0.3965709751537627 0.4213075652663313 0.8167790135527147 
0.36167488216916666 0.4530091960387132 0.8150247149946686 
0.32990691990325804 0.4865191377710806 0.814813307971097 
0.29437624536893325 0.5116500748288438 0.8089960813746894 
0.25086201344593306 0.5427075371618483 0.8020854829369062 
0.222656185823211 0.568778902196136 0.7931077586776929 
0.18792523435729078 0.5962259588423875 0.7850100133515542 
0.16445309343891298 0.5685147596731922 0.8069074631526347 
0.42936448450217396 0.29395137453560033 0.8541497311964332 
0.4007386260968603 0.3222283073775254 0.8583191352635391 
0.376849556834107 0.34863872395386786 0.8584413830032189 
0.34964274978346965 0.37542182493178766 0.8588883024777942 
0.32073067962791585 0.4001694226485997 0.8585817149770971 
0.29695481477749847 0.4227384783360315 0.8569585652450095 
0.2723582459432882 0.45071366335959623 0.8513837743693802 
0.24373232706143144 0.46792616276284227 0.8499684135416844 
0.21611643654312054 0.4919153694822853 0.8437390668744307 
0.1899904019400672 0.5128678047584363 0.838095996515762 
0.15600093149857544 0.5392956144826226 0.8283599026453838 
0.39588847958664214 0.29173152491376986 0.871415222268701 
0.34893289754762363 0.3204491391904513 0.8808323781459985 
0.32512757279817456 0.3442076779847576 0.8813404872826756 
0.30365214711017213 0.3653231743605485 0.8811528356895105 
0.2812193164902168 0.3857792872181178 0.8800692664930846 
0.24967698816733913 0.40828219994340303 0.8786502642384597 
0.23104609588039102 0.42757306327016514 0.8745185288083078 
0.21189368884559245 0.448405289222843 0.8688410207483881 
0.17805220639289174 0.4651303193423097 0.8672931443607336 
0.15726945081509122 0.5095632976545955 0.8461694510910089 
0.3686621299774757 0.2861791739744256 0.8857085568611534 
0.3171403489579636 0.3173333577922052 0.8940836897868734 
0.2855167365690661 0.34118612539137766 0.897961189972704 
0.2687746684656746 0.3587077356782516 0.8953994952479795 
0.2477486909281398 0.3772636721571325 0.8926420981843293 
0.22492285023822203 0.3959971696689248 0.8908804216299501 
0.20563782843697687 0.41351874545223044 0.8872060349734722 
0.18594967063913306 0.4306146441862124 0.8832381702577791 
0.15835579331121274 0.48070735162680667 0.8627186753740412 
0.33975850305647465 0.27944840877351645 0.8985819546618391 
0.29807885677625057 0.3126052313759767 0.9022428678633214 
0.25683707199240896 0.3354734495231884 0.9065796103070727 
0.2411319735666777 0.3529780908099006 0.9041115344925013 
0.22252913627841092 0.369438313008151 0.9024100392794525 
0.20255026906095808 0.3843907456408842 0.9010213903401243 
0.18549062369452987 0.402408118655224 0.8967996854393557 
0.15273790817941268 0.4512296250517422 0.8793113061742294 
0.3054431697103985 0.28050952344480856 0.9107794934133929 
0.2744433757185561 0.30639472997070927 0.9122836062141252 
0.23452624958478005 0.33186923827428 0.9140214085772133 
0.21702718504654822 0.34769093915438637 0.9124469287510235 
0.20225168847270145 0.3637934010110956 0.9096723215893201 
0.1858725476519166 0.38266989050485756 0.9051390593285745 
0.1569378478791792 0.42210730144584324 0.8932949757650736 
0.2779808648087098 0.2735051893112341 0.921651722346826 
0.2463719622935663 0.30447164293381146 0.9202911829997416 
0.21826382585762044 0.3286464015308168 0.9191643348163224 
0.20069022607645423 0.3439980274261284 0.9176587832609673 
0.17960698240713766 0.36187128567255694 0.9150908295951831 
0.15415523798347466 0.3935129184359669 0.908890321988053 
0.2516736379510418 0.2713008452895809 0.9294638593688355 
0.22011642483480742 0.300270048787797 0.928403494966623 
0.19831988709551227 0.3243009313361903 0.925293680022632 
0.17979851672436145 0.34121349840321646 0.9229415600445258 
0.15248858423975867 0.3606705556064266 0.9207227854212652 
0.21893939203883392 0.2616530480585165 0.9405519129579442 
0.19482596529484775 0.29425648031776697 0.9364417482607782 
0.1799197599219229 0.32114553371325455 0.9304105310018493 
0.1478700488016148 0.3359208711007175 0.9324318400469451 
0.19414830211255865 0.2589404277681532 0.9478488160575911 
0.17335162539307783 0.2881680124512125 0.9423347856042134 
0.14537080059065954 0.3066632750048584 0.9408383604200888 
0.16975478782133904 0.25639008797313295 0.9520711730168705 
0.14342484352936063 0.27574313061723243 0.9506849996284816 
0.14171061846796248 0.2507976335640069 0.9578986809464342 
0.19171904833435358 0.33930191083224814 0.9211180941365853 


==> Data/PF/ZDT1.dat <==
0.000000	1.000000	
0.002004	0.955234	
0.004008	0.936691	
0.006012	0.922463	
0.008016	0.910468	
0.010020	0.899900	
0.012024	0.890346	
0.014028	0.881560	
0.016032	0.873382	
0.018036	0.865702	
0.020040	0.858437	
0.022044	0.851527	
0.024048	0.844926	
0.026052	0.838593	
0.028056	0.832500	
0.030060	0.826621	
0.032064	0.820935	
0.034068	0.815424	
0.036072	0.810073	
0.038076	0.804869	
0.040080	0.799800	
0.042084	0.794856	
0.044088	0.790028	
0.046092	0.785309	
0.048096	0.780692	
0.050100	0.776169	
0.052104	0.771737	
0.054108	0.767388	
0.056112	0.763120	
0.058116	0.758927	
0.060120	0.754806	
0.062124	0.750753	
0.064128	0.746764	
0.066132	0.742838	
0.068136	0.738971	
0.070140	0.735160	
0.072144	0.731403	
0.074148	0.727698	
0.076152	0.724043	
0.078156	0.720435	
0.080160	0.716874	
0.082164	0.713357	
0.084168	0.709882	
0.086172	0.706449	
0.088176	0.703055	
0.090180	0.699700	
0.092184	0.696381	
0.094188	0.693099	
0.096192	0.689851	
0.098196	0.686637	
0.100200	0.683456	
0.102204	0.680306	
0.104208	0.677187	
0.106212	0.674098	
0.108216	0.671037	
0.110220	0.668005	
0.112224	0.665001	
0.114228	0.662023	
0.116232	0.659071	
0.118236	0.656145	
0.120240	0.653243	
0.122244	0.650365	
0.124248	0.647511	
0.126253	0.644680	
0.128257	0.641871	
0.130261	0.639084	
0.132265	0.636318	
0.134269	0.633573	
0.136273	0.630849	
0.138277	0.628144	
0.140281	0.625460	
0.142285	0.622794	
0.144289	0.620147	
0.146293	0.617518	
0.148297	0.614907	
0.150301	0.612314	
0.152305	0.609738	
0.154309	0.607179	
0.156313	0.604636	
0.158317	0.602110	
0.160321	0.599599	
0.162325	0.597105	
0.164329	0.594625	
0.166333	0.592161	
0.168337	0.589711	
0.170341	0.587277	
0.172345	0.584856	
0.174349	0.582449	
0.176353	0.580056	
0.178357	0.577677	
0.180361	0.575311	
0.182365	0.572958	
0.184369	0.570618	
0.186373	0.568291	
0.188377	0.565976	
0.190381	0.563674	
0.192385	0.561383	
0.194389	0.559105	
0.196393	0.556838	
0.198397	0.554582	
0.200401	0.552339	
0.202405	0.550106	
0.204409	0.547884	
0.206413	0.545673	
0.208417	0.543473	
0.210421	0.541283	
0.212425	0.539104	
0.214429	0.536935	
0.216433	0.534777	
0.218437	0.532628	
0.220441	0.530489	
0.222445	0.528359	
0.224449	0.526240	
0.226453	0.524129	
0.228457	0.522028	
0.230461	0.519937	
0.232465	0.517854	
0.234469	0.515780	
0.236473	0.513715	
0.238477	0.511659	
0.240481	0.509611	
0.242485	0.507572	
0.244489	0.505542	
0.246493	0.503519	
0.248497	0.501505	
0.250501	0.499499	
0.252505	0.497501	
0.254509	0.495511	
0.256513	0.493529	
0.258517	0.491554	
0.260521	0.489587	
0.262525	0.487628	
0.264529	0.485676	
0.266533	0.483732	
0.268537	0.481794	
0.270541	0.479864	
0.272545	0.477941	
0.274549	0.476026	
0.276553	0.474117	
0.278557	0.472215	
0.280561	0.470320	
0.282565	0.468431	
0.284569	0.466550	
0.286573	0.464675	
0.288577	0.462806	
0.290581	0.460944	
0.292585	0.459089	
0.294589	0.457239	
0.296593	0.455396	
0.298597	0.453560	
0.300601	0.451729	
0.302605	0.449904	
0.304609	0.448086	
0.306613	0.446273	
0.308617	0.444467	
0.310621	0.442666	
0.312625	0.440871	
0.314629	0.439082	
0.316633	0.437298	
0.318637	0.435520	
0.320641	0.433748	
0.322645	0.431981	
0.324649	0.430220	
0.326653	0.428464	
0.328657	0.426714	
0.330661	0.424968	
0.332665	0.423229	
0.334669	0.421494	
0.336673	0.419764	
0.338677	0.418040	
0.340681	0.416321	
0.342685	0.414607	
0.344689	0.412897	
0.346693	0.411193	
0.348697	0.409494	
0.350701	0.407800	
0.352705	0.406110	
0.354709	0.404425	
0.356713	0.402745	
0.358717	0.401070	
0.360721	0.399399	
0.362725	0.397733	
0.364729	0.396072	
0.366733	0.394415	
0.368737	0.392762	
0.370741	0.391115	
0.372745	0.389471	
0.374749	0.387832	
0.376754	0.386198	
0.378758	0.384567	
0.380762	0.382941	
0.382766	0.381320	
0.384770	0.379702	
0.386774	0.378089	
0.388778	0.376480	
0.390782	0.374875	
0.392786	0.373274	
0.394790	0.371677	
0.396794	0.370084	
0.398798	0.368496	
0.400802	0.366911	
0.402806	0.365330	
0.404810	0.363753	
0.406814	0.362181	
0.408818	0.360612	
0.410822	0.359046	
0.412826	0.357485	
0.414830	0.355927	
0.416834	0.354373	
0.418838	0.352823	
0.420842	0.351277	
0.422846	0.349734	
0.424850	0.348195	
0.426854	0.346660	
0.428858	0.345128	
0.430862	0.343599	
0.432866	0.342075	
0.434870	0.340553	
0.436874	0.339036	
0.438878	0.337522	
0.440882	0.336011	
0.442886	0.334503	
0.444890	0.332999	
0.446894	0.331499	
0.448898	0.330002	
0.450902	0.328508	
0.452906	0.327017	
0.454910	0.325530	
0.456914	0.324046	
0.458918	0.322565	
0.460922	0.321088	
0.462926	0.319613	
0.464930	0.318142	
0.466934	0.316674	
0.468938	0.315210	
0.470942	0.313748	
0.472946	0.312289	
0.474950	0.310834	
0.476954	0.309382	
0.478958	0.307932	
0.480962	0.306486	
0.482966	0.305042	
0.484970	0.303602	
0.486974	0.302165	
0.488978	0.300730	
0.490982	0.299299	
0.492986	0.297870	
0.494990	0.296445	
0.496994	0.295022	
0.498998	0.293602	
0.501002	0.292185	
0.503006	0.290771	
0.505010	0.289359	
0.507014	0.287951	
0.509018	0.286545	
0.511022	0.285142	
0.513026	0.283742	
0.515030	0.282344	
0.517034	0.280949	
0.519038	0.279557	
0.521042	0.278168	
0.523046	0.276781	
0.525050	0.275397	
0.527054	0.274015	
0.529058	0.272636	
0.531062	0.271260	
0.533066	0.269886	
0.535070	0.268515	
0.537074	0.267147	
0.539078	0.265781	
0.541082	0.264417	
0.543086	0.263056	
0.545090	0.261698	
0.547094	0.260342	
0.549098	0.258988	
0.551102	0.257637	
0.553106	0.256289	
0.555110	0.254943	
0.557114	0.253599	
0.559118	0.252258	
0.561122	0.250919	
0.563126	0.249583	
0.565130	0.248249	
0.567134	0.246917	
0.569138	0.245587	
0.571142	0.244260	
0.573146	0.242936	
0.575150	0.241613	
0.577154	0.240293	
0.579158	0.238975	
0.581162	0.237660	
0.583166	0.236347	
0.585170	0.235036	
0.587174	0.233727	
0.589178	0.232420	
0.591182	0.231116	
0.593186	0.229814	
0.595190	0.228514	
0.597194	0.227216	
0.599198	0.225921	
0.601202	0.224628	
0.603206	0.223336	
0.605210	0.222047	
0.607214	0.220760	
0.609218	0.219476	
0.611222	0.218193	
0.613226	0.216912	
0.615230	0.215634	
0.617234	0.214357	
0.619238	0.213083	
0.621242	0.211811	
0.623246	0.210540	
0.625251	0.209272	
0.627255	0.208006	
0.629259	0.206742	
0.631263	0.205480	
0.633267	0.204220	
0.635271	0.202961	
0.637275	0.201705	
0.639279	0.200451	
0.641283	0.199199	
0.643287	0.197949	
0.645291	0.196700	
0.647295	0.195454	
0.649299	0.194209	
0.651303	0.192967	
0.653307	0.191726	
0.655311	0.190487	
0.657315	0.189251	
0.659319	0.188016	
0.661323	0.186783	
0.663327	0.185551	
0.665331	0.184322	
0.667335	0.183094	
0.669339	0.181869	
0.671343	0.180645	
0.673347	0.179423	
0.675351	0.178203	
0.677355	0.176984	
0.679359	0.175768	
0.681363	0.174553	
0.683367	0.173340	
0.685371	0.172129	
0.687375	0.170919	
0.689379	0.169712	
0.691383	0.168506	
0.693387	0.167302	
0.695391	0.166099	
0.697395	0.164898	
0.699399	0.163699	
0.701403	0.162502	
0.703407	0.161306	
0.705411	0.160113	
0.707415	0.158920	
0.709419	0.157730	
0.711423	0.156541	
0.713427	0.155354	
0.715431	0.154169	
0.717435	0.152985	
0.719439	0.151803	
0.721443	0.150622	
0.723447	0.149443	
0.725451	0.148266	
0.727455	0.147090	
0.729459	0.145916	
0.731463	0.144744	
0.733467	0.143573	
0.735471	0.142404	
0.737475	0.141236	
0.739479	0.140070	
0.741483	0.138906	
0.743487	0.137743	
0.745491	0.136582	
0.747495	0.135422	
0.749499	0.134264	
0.751503	0.133107	
0.753507	0.131952	
0.755511	0.130799	
0.757515	0.129647	
0.759519	0.128496	
0.761523	0.127347	
0.763527	0.126200	
0.765531	0.125054	
0.767535	0.123909	
0.769539	0.122766	
0.771543	0.121625	
0.773547	0.120485	
0.775551	0.119346	
0.777555	0.118209	
0.779559	0.117074	
0.781563	0.115939	
0.783567	0.114807	
0.785571	0.113675	
0.787575	0.112546	
0.789579	0.111417	
0.791583	0.110290	
0.793587	0.109165	
0.795591	0.108041	
0.797595	0.106918	
0.799599	0.105797	
0.801603	0.104677	
0.803607	0.103559	
0.805611	0.102442	
0.807615	0.101326	
0.809619	0.100212	
0.811623	0.099099	
0.813627	0.097987	
0.815631	0.096877	
0.817635	0.095768	
0.819639	0.094661	
0.821643	0.093555	
0.823647	0.092450	
0.825651	0.091346	
0.827655	0.090244	
0.829659	0.089144	
0.831663	0.088044	
0.833667	0.086946	
0.835671	0.085849	
0.837675	0.084754	
0.839679	0.083660	
0.841683	0.082567	
0.843687	0.081475	
0.845691	0.080385	
0.847695	0.079296	
0.849699	0.078209	
0.851703	0.077122	
0.853707	0.076037	
0.855711	0.074953	
0.857715	0.073871	
0.859719	0.072789	
0.861723	0.071709	
0.863727	0.070631	
0.865731	0.069553	
0.867735	0.068477	
0.869739	0.067402	
0.871743	0.066328	
0.873747	0.065255	
0.875752	0.064184	
0.877756	0.063114	
0.879760	0.062045	
0.881764	0.060977	
0.883768	0.059911	
0.885772	0.058846	
0.887776	0.057782	
0.889780	0.056719	
0.891784	0.055657	
0.893788	0.054597	
0.895792	0.053537	
0.897796	0.052479	
0.899800	0.051422	
0.901804	0.050367	
0.903808	0.049312	
0.905812	0.048259	
0.907816	0.047206	
0.909820	0.046155	
0.911824	0.045105	
0.913828	0.044057	
0.915832	0.043009	
0.917836	0.041963	
0.919840	0.040917	
0.921844	0.039873	
0.923848	0.038830	
0.925852	0.037788	
0.927856	0.036747	
0.929860	0.035708	
0.931864	0.034669	
0.933868	0.033632	
0.935872	0.032595	
0.937876	0.031560	
0.939880	0.030526	
0.941884	0.029493	
0.943888	0.028461	
0.945892	0.027430	
0.947896	0.026401	
0.949900	0.025372	
0.951904	0.024344	
0.953908	0.023318	
0.955912	0.022293	
0.957916	0.021268	
0.959920	0.020245	
0.961924	0.019223	
0.963928	0.018202	
0.965932	0.017182	
0.967936	0.016163	
0.969940	0.015145	
0.971944	0.014128	
0.973948	0.013112	
0.975952	0.012097	
0.977956	0.011083	
0.979960	0.010071	
0.981964	0.009059	
0.983968	0.008048	
0.985972	0.007039	
0.987976	0.006030	
0.989980	0.005023	
0.991984	0.004016	
0.993988	0.003011	
0.995992	0.002006	
0.997996	0.001003	
1.000000	0.000000	


==> Data/PF/ZDT2.dat <==
0.000000 1.000000 
0.002004 0.999996 
0.004008 0.999984 
0.006012 0.999964 
0.008016 0.999936 
0.010020 0.999900 
0.012024 0.999855 
0.014028 0.999803 
0.016032 0.999743 
0.018036 0.999675 
0.020040 0.999598 
0.022044 0.999514 
0.024048 0.999422 
0.026052 0.999321 
0.028056 0.999213 
0.030060 0.999096 
0.032064 0.998972 
0.034068 0.998839 
0.036072 0.998699 
0.038076 0.998550 
0.040080 0.998394 
0.042084 0.998229 
0.044088 0.998056 
0.046092 0.997876 
0.048096 0.997687 
0.050100 0.997490 
0.052104 0.997285 
0.054108 0.997072 
0.056112 0.996851 
0.058116 0.996623 
0.060120 0.996386 
0.062124 0.996141 
0.064128 0.995888 
0.066132 0.995627 
0.068136 0.995357 
0.070140 0.995080 
0.072144 0.994795 
0.074148 0.994502 
0.076152 0.994201 
0.078156 0.993892 
0.080160 0.993574 
0.082164 0.993249 
0.084168 0.992916 
0.086172 0.992574 
0.088176 0.992225 
0.090180 0.991868 
0.092184 0.991502 
0.094188 0.991129 
0.096192 0.990747 
0.098196 0.990357 
0.100200 0.989960 
0.102204 0.989554 
0.104208 0.989141 
0.106212 0.988719 
0.108216 0.988289 
0.110220 0.987851 
0.112224 0.987406 
0.114228 0.986952 
0.116232 0.986490 
0.118236 0.986020 
0.120240 0.985542 
0.122244 0.985056 
0.124248 0.984562 
0.126253 0.984060 
0.128257 0.983550 
0.130261 0.983032 
0.132265 0.982506 
0.134269 0.981972 
0.136273 0.981430 
0.138277 0.980880 
0.140281 0.980321 
0.142285 0.979755 
0.144289 0.979181 
0.146293 0.978598 
0.148297 0.978008 
0.150301 0.977410 
0.152305 0.976803 
0.154309 0.976189 
0.156313 0.975566 
0.158317 0.974936 
0.160321 0.974297 
0.162325 0.973651 
0.164329 0.972996 
0.166333 0.972333 
0.168337 0.971663 
0.170341 0.970984 
0.172345 0.970297 
0.174349 0.969603 
0.176353 0.968900 
0.178357 0.968189 
0.180361 0.967470 
0.182365 0.966743 
0.184369 0.966008 
0.186373 0.965265 
0.188377 0.964514 
0.190381 0.963755 
0.192385 0.962988 
0.194389 0.962213 
0.196393 0.961430 
0.198397 0.960639 
0.200401 0.959840 
0.202405 0.959032 
0.204409 0.958217 
0.206413 0.957394 
0.208417 0.956562 
0.210421 0.955723 
0.212425 0.954876 
0.214429 0.954020 
0.216433 0.953157 
0.218437 0.952285 
0.220441 0.951406 
0.222445 0.950518 
0.224449 0.949623 
0.226453 0.948719 
0.228457 0.947807 
0.230461 0.946888 
0.232465 0.945960 
0.234469 0.945024 
0.236473 0.944081 
0.238477 0.943129 
0.240481 0.942169 
0.242485 0.941201 
0.244489 0.940225 
0.246493 0.939241 
0.248497 0.938249 
0.250501 0.937249 
0.252505 0.936241 
0.254509 0.935225 
0.256513 0.934201 
0.258517 0.933169 
0.260521 0.932129 
0.262525 0.931081 
0.264529 0.930024 
0.266533 0.928960 
0.268537 0.927888 
0.270541 0.926808 
0.272545 0.925719 
0.274549 0.924623 
0.276553 0.923518 
0.278557 0.922406 
0.280561 0.921285 
0.282565 0.920157 
0.284569 0.919020 
0.286573 0.917876 
0.288577 0.916723 
0.290581 0.915563 
0.292585 0.914394 
0.294589 0.913217 
0.296593 0.912032 
0.298597 0.910840 
0.300601 0.909639 
0.302605 0.908430 
0.304609 0.907213 
0.306613 0.905988 
0.308617 0.904755 
0.310621 0.903514 
0.312625 0.902265 
0.314629 0.901008 
0.316633 0.899743 
0.318637 0.898470 
0.320641 0.897189 
0.322645 0.895900 
0.324649 0.894603 
0.326653 0.893298 
0.328657 0.891984 
0.330661 0.890663 
0.332665 0.889334 
0.334669 0.887996 
0.336673 0.886651 
0.338677 0.885298 
0.340681 0.883936 
0.342685 0.882567 
0.344689 0.881189 
0.346693 0.879804 
0.348697 0.878410 
0.350701 0.877009 
0.352705 0.875599 
0.354709 0.874181 
0.356713 0.872756 
0.358717 0.871322 
0.360721 0.869880 
0.362725 0.868430 
0.364729 0.866972 
0.366733 0.865507 
0.368737 0.864033 
0.370741 0.862551 
0.372745 0.861061 
0.374749 0.859563 
0.376754 0.858057 
0.378758 0.856543 
0.380762 0.855021 
0.382766 0.853491 
0.384770 0.851952 
0.386774 0.850406 
0.388778 0.848852 
0.390782 0.847290 
0.392786 0.845719 
0.394790 0.844141 
0.396794 0.842555 
0.398798 0.840960 
0.400802 0.839358 
0.402806 0.837748 
0.404810 0.836129 
0.406814 0.834503 
0.408818 0.832868 
0.410822 0.831226 
0.412826 0.829575 
0.414830 0.827916 
0.416834 0.826250 
0.418838 0.824575 
0.420842 0.822892 
0.422846 0.821202 
0.424850 0.819503 
0.426854 0.817796 
0.428858 0.816081 
0.430862 0.814358 
0.432866 0.812627 
0.434870 0.810888 
0.436874 0.809141 
0.438878 0.807386 
0.440882 0.805623 
0.442886 0.803852 
0.444890 0.802073 
0.446894 0.800286 
0.448898 0.798491 
0.450902 0.796688 
0.452906 0.794876 
0.454910 0.793057 
0.456914 0.791230 
0.458918 0.789394 
0.460922 0.787551 
0.462926 0.785700 
0.464930 0.783840 
0.466934 0.781973 
0.468938 0.780097 
0.470942 0.778214 
0.472946 0.776322 
0.474950 0.774423 
0.476954 0.772515 
0.478958 0.770599 
0.480962 0.768676 
0.482966 0.766744 
0.484970 0.764804 
0.486974 0.762856 
0.488978 0.760901 
0.490982 0.758937 
0.492986 0.756965 
0.494990 0.754985 
0.496994 0.752997 
0.498998 0.751001 
0.501002 0.748997 
0.503006 0.746985 
0.505010 0.744965 
0.507014 0.742937 
0.509018 0.740901 
0.511022 0.738856 
0.513026 0.736804 
0.515030 0.734744 
0.517034 0.732676 
0.519038 0.730599 
0.521042 0.728515 
0.523046 0.726423 
0.525050 0.724322 
0.527054 0.722214 
0.529058 0.720098 
0.531062 0.717973 
0.533066 0.715840 
0.535070 0.713700 
0.537074 0.711551 
0.539078 0.709395 
0.541082 0.707230 
0.543086 0.705057 
0.545090 0.702877 
0.547094 0.700688 
0.549098 0.698491 
0.551102 0.696286 
0.553106 0.694074 
0.555110 0.691853 
0.557114 0.689624 
0.559118 0.687387 
0.561122 0.685142 
0.563126 0.682889 
0.565130 0.680628 
0.567134 0.678359 
0.569138 0.676082 
0.571142 0.673796 
0.573146 0.671503 
0.575150 0.669202 
0.577154 0.666893 
0.579158 0.664576 
0.581162 0.662250 
0.583166 0.659917 
0.585170 0.657576 
0.587174 0.655226 
0.589178 0.652869 
0.591182 0.650503 
0.593186 0.648130 
0.595190 0.645748 
0.597194 0.643359 
0.599198 0.640961 
0.601202 0.638556 
0.603206 0.636142 
0.605210 0.633720 
0.607214 0.631291 
0.609218 0.628853 
0.611222 0.626407 
0.613226 0.623953 
0.615230 0.621491 
0.617234 0.619022 
0.619238 0.616544 
0.621242 0.614058 
0.623246 0.611564 
0.625251 0.609062 
0.627255 0.606552 
0.629259 0.604034 
0.631263 0.601508 
0.633267 0.598973 
0.635271 0.596431 
0.637275 0.593881 
0.639279 0.591323 
0.641283 0.588757 
0.643287 0.586182 
0.645291 0.583600 
0.647295 0.581010 
0.649299 0.578411 
0.651303 0.575805 
0.653307 0.573190 
0.655311 0.570568 
0.657315 0.567937 
0.659319 0.565299 
0.661323 0.562652 
0.663327 0.559998 
0.665331 0.557335 
0.667335 0.554664 
0.669339 0.551986 
0.671343 0.549299 
0.673347 0.546604 
0.675351 0.543901 
0.677355 0.541191 
0.679359 0.538472 
0.681363 0.535745 
0.683367 0.533010 
0.685371 0.530267 
0.687375 0.527516 
0.689379 0.524757 
0.691383 0.521990 
0.693387 0.519215 
0.695391 0.516432 
0.697395 0.513641 
0.699399 0.510841 
0.701403 0.508034 
0.703407 0.505219 
0.705411 0.502396 
0.707415 0.499564 
0.709419 0.496725 
0.711423 0.493878 
0.713427 0.491022 
0.715431 0.488159 
0.717435 0.485287 
0.719439 0.482408 
0.721443 0.479520 
0.723447 0.476625 
0.725451 0.473721 
0.727455 0.470809 
0.729459 0.467890 
0.731463 0.464962 
0.733467 0.462026 
0.735471 0.459082 
0.737475 0.456131 
0.739479 0.453171 
0.741483 0.450203 
0.743487 0.447227 
0.745491 0.444243 
0.747495 0.441251 
0.749499 0.438251 
0.751503 0.435243 
0.753507 0.432227 
0.755511 0.429203 
0.757515 0.426171 
0.759519 0.423131 
0.761523 0.420083 
0.763527 0.417026 
0.765531 0.413962 
0.767535 0.410890 
0.769539 0.407810 
0.771543 0.404721 
0.773547 0.401625 
0.775551 0.398520 
0.777555 0.395408 
0.779559 0.392288 
0.781563 0.389159 
0.783567 0.386023 
0.785571 0.382878 
0.787575 0.379725 
0.789579 0.376565 
0.791583 0.373396 
0.793587 0.370219 
0.795591 0.367035 
0.797595 0.363842 
0.799599 0.360641 
0.801603 0.357432 
0.803607 0.354215 
0.805611 0.350991 
0.807615 0.347758 
0.809619 0.344517 
0.811623 0.341268 
0.813627 0.338011 
0.815631 0.334746 
0.817635 0.331473 
0.819639 0.328191 
0.821643 0.324902 
0.823647 0.321605 
0.825651 0.318300 
0.827655 0.314987 
0.829659 0.311665 
0.831663 0.308336 
0.833667 0.304999 
0.835671 0.301653 
0.837675 0.298300 
0.839679 0.294939 
0.841683 0.291569 
0.843687 0.288192 
0.845691 0.284806 
0.847695 0.281413 
0.849699 0.278011 
0.851703 0.274601 
0.853707 0.271184 
0.855711 0.267758 
0.857715 0.264324 
0.859719 0.260882 
0.861723 0.257433 
0.863727 0.253975 
0.865731 0.250509 
0.867735 0.247035 
0.869739 0.243553 
0.871743 0.240063 
0.873747 0.236565 
0.875752 0.233059 
0.877756 0.229545 
0.879760 0.226023 
0.881764 0.222493 
0.883768 0.218955 
0.885772 0.215409 
0.887776 0.211855 
0.889780 0.208292 
0.891784 0.204722 
0.893788 0.201144 
0.895792 0.197557 
0.897796 0.193963 
0.899800 0.190361 
0.901804 0.186750 
0.903808 0.183132 
0.905812 0.179505 
0.907816 0.175871 
0.909820 0.172228 
0.911824 0.168578 
0.913828 0.164919 
0.915832 0.161252 
0.917836 0.157578 
0.919840 0.153895 
0.921844 0.150204 
0.923848 0.146505 
0.925852 0.142799 
0.927856 0.139084 
0.929860 0.135361 
0.931864 0.131630 
0.933868 0.127891 
0.935872 0.124144 
0.937876 0.120389 
0.939880 0.116626 
0.941884 0.112855 
0.943888 0.109076 
0.945892 0.105289 
0.947896 0.101494 
0.949900 0.097690 
0.951904 0.093879 
0.953908 0.090060 
0.955912 0.086233 
0.957916 0.082397 
0.959920 0.078554 
0.961924 0.074703 
0.963928 0.070843 
0.965932 0.066976 
0.967936 0.063100 
0.969940 0.059217 
0.971944 0.055325 
0.973948 0.051425 
0.975952 0.047518 
0.977956 0.043602 
0.979960 0.039679 
0.981964 0.035747 
0.983968 0.031807 
0.985972 0.027859 
0.987976 0.023904 
0.989980 0.019940 
0.991984 0.015968 
0.993988 0.011988 
0.995992 0.008000 
0.997996 0.004004 
1.000000 0.000000 


==> Data/PF/ZDT3.dat <==
0.000000 1.000000 
0.002004 0.955108 
0.004008 0.936188 
0.006012 0.921334 
0.008016 0.908470 
0.010020 0.896797 
0.012024 0.885911 
0.014028 0.875576 
0.016032 0.865645 
0.018036 0.856020 
0.020040 0.846637 
0.022044 0.837453 
0.024048 0.828437 
0.026052 0.819573 
0.028056 0.810851 
0.030060 0.802269 
0.032064 0.793828 
0.034068 0.785535 
0.036072 0.777400 
0.038076 0.769433 
0.040080 0.761650 
0.042084 0.754066 
0.044088 0.746698 
0.046092 0.739564 
0.048096 0.732681 
0.050100 0.726069 
0.052104 0.719746 
0.054108 0.713730 
0.056112 0.708039 
0.058116 0.702690 
0.060120 0.697699 
0.062124 0.693081 
0.064128 0.688850 
0.066132 0.685019 
0.068136 0.681598 
0.070140 0.678597 
0.072144 0.676024 
0.074148 0.673883 
0.076152 0.672179 
0.078156 0.670913 
0.080160 0.670084 
0.082164 0.669690 
0.182365 0.668903 
0.184369 0.657561 
0.186373 0.645664 
0.188377 0.633244 
0.190381 0.620334 
0.192385 0.606971 
0.194389 0.593195 
0.196393 0.579046 
0.198397 0.564571 
0.200401 0.549815 
0.202405 0.534829 
0.204409 0.519662 
0.206413 0.504369 
0.208417 0.489003 
0.210421 0.473620 
0.212425 0.458276 
0.214429 0.443030 
0.216433 0.427940 
0.218437 0.413063 
0.220441 0.398459 
0.222445 0.384186 
0.224449 0.370302 
0.226453 0.356863 
0.228457 0.343927 
0.230461 0.331548 
0.232465 0.319779 
0.234469 0.308672 
0.236473 0.298276 
0.238477 0.288638 
0.240481 0.279804 
0.242485 0.271814 
0.244489 0.264708 
0.246493 0.258521 
0.248497 0.253285 
0.250501 0.249029 
0.252505 0.245778 
0.254509 0.243551 
0.256513 0.242367 
0.258517 0.242236 
0.410822 0.222053 
0.412826 0.195610 
0.414830 0.169579 
0.416834 0.144066 
0.418838 0.119171 
0.420842 0.094997 
0.422846 0.071642 
0.424850 0.049203 
0.426854 0.027773 
0.428858 0.007442 
0.430862 -0.011703 
0.432866 -0.029578 
0.434870 -0.046107 
0.436874 -0.061216 
0.438878 -0.074836 
0.440882 -0.086905 
0.442886 -0.097367 
0.444890 -0.106169 
0.446894 -0.113269 
0.448898 -0.118627 
0.450902 -0.122213 
0.452906 -0.124003 
0.619238 -0.138808 
0.621242 -0.172682 
0.623246 -0.205228 
0.625251 -0.236312 
0.627255 -0.265806 
0.629259 -0.293586 
0.631263 -0.319534 
0.633267 -0.343540 
0.635271 -0.365500 
0.637275 -0.385318 
0.639279 -0.402906 
0.641283 -0.418185 
0.643287 -0.431084 
0.645291 -0.441541 
0.647295 -0.449504 
0.649299 -0.454932 
0.651303 -0.457791 
0.653307 -0.458059 
0.823647 -0.464688 
0.825651 -0.504300 
0.827655 -0.541725 
0.829659 -0.576807 
0.831663 -0.609400 
0.833667 -0.639365 
0.835671 -0.666575 
0.837675 -0.690911 
0.839679 -0.712268 
0.841683 -0.730551 
0.843687 -0.745675 
0.845691 -0.757571 
0.847695 -0.766178 
0.849699 -0.771453 
0.851703 -0.773362 


==> Data/PF/ZDT4.dat <==
0.000000	1.000000	
0.002004	0.955234	
0.004008	0.936691	
0.006012	0.922463	
0.008016	0.910468	
0.010020	0.899900	
0.012024	0.890346	
0.014028	0.881560	
0.016032	0.873382	
0.018036	0.865702	
0.020040	0.858437	
0.022044	0.851527	
0.024048	0.844926	
0.026052	0.838593	
0.028056	0.832500	
0.030060	0.826621	
0.032064	0.820935	
0.034068	0.815424	
0.036072	0.810073	
0.038076	0.804869	
0.040080	0.799800	
0.042084	0.794856	
0.044088	0.790028	
0.046092	0.785309	
0.048096	0.780692	
0.050100	0.776169	
0.052104	0.771737	
0.054108	0.767388	
0.056112	0.763120	
0.058116	0.758927	
0.060120	0.754806	
0.062124	0.750753	
0.064128	0.746764	
0.066132	0.742838	
0.068136	0.738971	
0.070140	0.735160	
0.072144	0.731403	
0.074148	0.727698	
0.076152	0.724043	
0.078156	0.720435	
0.080160	0.716874	
0.082164	0.713357	
0.084168	0.709882	
0.086172	0.706449	
0.088176	0.703055	
0.090180	0.699700	
0.092184	0.696381	
0.094188	0.693099	
0.096192	0.689851	
0.098196	0.686637	
0.100200	0.683456	
0.102204	0.680306	
0.104208	0.677187	
0.106212	0.674098	
0.108216	0.671037	
0.110220	0.668005	
0.112224	0.665001	
0.114228	0.662023	
0.116232	0.659071	
0.118236	0.656145	
0.120240	0.653243	
0.122244	0.650365	
0.124248	0.647511	
0.126253	0.644680	
0.128257	0.641871	
0.130261	0.639084	
0.132265	0.636318	
0.134269	0.633573	
0.136273	0.630849	
0.138277	0.628144	
0.140281	0.625460	
0.142285	0.622794	
0.144289	0.620147	
0.146293	0.617518	
0.148297	0.614907	
0.150301	0.612314	
0.152305	0.609738	
0.154309	0.607179	
0.156313	0.604636	
0.158317	0.602110	
0.160321	0.599599	
0.162325	0.597105	
0.164329	0.594625	
0.166333	0.592161	
0.168337	0.589711	
0.170341	0.587277	
0.172345	0.584856	
0.174349	0.582449	
0.176353	0.580056	
0.178357	0.577677	
0.180361	0.575311	
0.182365	0.572958	
0.184369	0.570618	
0.186373	0.568291	
0.188377	0.565976	
0.190381	0.563674	
0.192385	0.561383	
0.194389	0.559105	
0.196393	0.556838	
0.198397	0.554582	
0.200401	0.552339	
0.202405	0.550106	
0.204409	0.547884	
0.206413	0.545673	
0.208417	0.543473	
0.210421	0.541283	
0.212425	0.539104	
0.214429	0.536935	
0.216433	0.534777	
0.218437	0.532628	
0.220441	0.530489	
0.222445	0.528359	
0.224449	0.526240	
0.226453	0.524129	
0.228457	0.522028	
0.230461	0.519937	
0.232465	0.517854	
0.234469	0.515780	
0.236473	0.513715	
0.238477	0.511659	
0.240481	0.509611	
0.242485	0.507572	
0.244489	0.505542	
0.246493	0.503519	
0.248497	0.501505	
0.250501	0.499499	
0.252505	0.497501	
0.254509	0.495511	
0.256513	0.493529	
0.258517	0.491554	
0.260521	0.489587	
0.262525	0.487628	
0.264529	0.485676	
0.266533	0.483732	
0.268537	0.481794	
0.270541	0.479864	
0.272545	0.477941	
0.274549	0.476026	
0.276553	0.474117	
0.278557	0.472215	
0.280561	0.470320	
0.282565	0.468431	
0.284569	0.466550	
0.286573	0.464675	
0.288577	0.462806	
0.290581	0.460944	
0.292585	0.459089	
0.294589	0.457239	
0.296593	0.455396	
0.298597	0.453560	
0.300601	0.451729	
0.302605	0.449904	
0.304609	0.448086	
0.306613	0.446273	
0.308617	0.444467	
0.310621	0.442666	
0.312625	0.440871	
0.314629	0.439082	
0.316633	0.437298	
0.318637	0.435520	
0.320641	0.433748	
0.322645	0.431981	
0.324649	0.430220	
0.326653	0.428464	
0.328657	0.426714	
0.330661	0.424968	
0.332665	0.423229	
0.334669	0.421494	
0.336673	0.419764	
0.338677	0.418040	
0.340681	0.416321	
0.342685	0.414607	
0.344689	0.412897	
0.346693	0.411193	
0.348697	0.409494	
0.350701	0.407800	
0.352705	0.406110	
0.354709	0.404425	
0.356713	0.402745	
0.358717	0.401070	
0.360721	0.399399	
0.362725	0.397733	
0.364729	0.396072	
0.366733	0.394415	
0.368737	0.392762	
0.370741	0.391115	
0.372745	0.389471	
0.374749	0.387832	
0.376754	0.386198	
0.378758	0.384567	
0.380762	0.382941	
0.382766	0.381320	
0.384770	0.379702	
0.386774	0.378089	
0.388778	0.376480	
0.390782	0.374875	
0.392786	0.373274	
0.394790	0.371677	
0.396794	0.370084	
0.398798	0.368496	
0.400802	0.366911	
0.402806	0.365330	
0.404810	0.363753	
0.406814	0.362181	
0.408818	0.360612	
0.410822	0.359046	
0.412826	0.357485	
0.414830	0.355927	
0.416834	0.354373	
0.418838	0.352823	
0.420842	0.351277	
0.422846	0.349734	
0.424850	0.348195	
0.426854	0.346660	
0.428858	0.345128	
0.430862	0.343599	
0.432866	0.342075	
0.434870	0.340553	
0.436874	0.339036	
0.438878	0.337522	
0.440882	0.336011	
0.442886	0.334503	
0.444890	0.332999	
0.446894	0.331499	
0.448898	0.330002	
0.450902	0.328508	
0.452906	0.327017	
0.454910	0.325530	
0.456914	0.324046	
0.458918	0.322565	
0.460922	0.321088	
0.462926	0.319613	
0.464930	0.318142	
0.466934	0.316674	
0.468938	0.315210	
0.470942	0.313748	
0.472946	0.312289	
0.474950	0.310834	
0.476954	0.309382	
0.478958	0.307932	
0.480962	0.306486	
0.482966	0.305042	
0.484970	0.303602	
0.486974	0.302165	
0.488978	0.300730	
0.490982	0.299299	
0.492986	0.297870	
0.494990	0.296445	
0.496994	0.295022	
0.498998	0.293602	
0.501002	0.292185	
0.503006	0.290771	
0.505010	0.289359	
0.507014	0.287951	
0.509018	0.286545	
0.511022	0.285142	
0.513026	0.283742	
0.515030	0.282344	
0.517034	0.280949	
0.519038	0.279557	
0.521042	0.278168	
0.523046	0.276781	
0.525050	0.275397	
0.527054	0.274015	
0.529058	0.272636	
0.531062	0.271260	
0.533066	0.269886	
0.535070	0.268515	
0.537074	0.267147	
0.539078	0.265781	
0.541082	0.264417	
0.543086	0.263056	
0.545090	0.261698	
0.547094	0.260342	
0.549098	0.258988	
0.551102	0.257637	
0.553106	0.256289	
0.555110	0.254943	
0.557114	0.253599	
0.559118	0.252258	
0.561122	0.250919	
0.563126	0.249583	
0.565130	0.248249	
0.567134	0.246917	
0.569138	0.245587	
0.571142	0.244260	
0.573146	0.242936	
0.575150	0.241613	
0.577154	0.240293	
0.579158	0.238975	
0.581162	0.237660	
0.583166	0.236347	
0.585170	0.235036	
0.587174	0.233727	
0.589178	0.232420	
0.591182	0.231116	
0.593186	0.229814	
0.595190	0.228514	
0.597194	0.227216	
0.599198	0.225921	
0.601202	0.224628	
0.603206	0.223336	
0.605210	0.222047	
0.607214	0.220760	
0.609218	0.219476	
0.611222	0.218193	
0.613226	0.216912	
0.615230	0.215634	
0.617234	0.214357	
0.619238	0.213083	
0.621242	0.211811	
0.623246	0.210540	
0.625251	0.209272	
0.627255	0.208006	
0.629259	0.206742	
0.631263	0.205480	
0.633267	0.204220	
0.635271	0.202961	
0.637275	0.201705	
0.639279	0.200451	
0.641283	0.199199	
0.643287	0.197949	
0.645291	0.196700	
0.647295	0.195454	
0.649299	0.194209	
0.651303	0.192967	
0.653307	0.191726	
0.655311	0.190487	
0.657315	0.189251	
0.659319	0.188016	
0.661323	0.186783	
0.663327	0.185551	
0.665331	0.184322	
0.667335	0.183094	
0.669339	0.181869	
0.671343	0.180645	
0.673347	0.179423	
0.675351	0.178203	
0.677355	0.176984	
0.679359	0.175768	
0.681363	0.174553	
0.683367	0.173340	
0.685371	0.172129	
0.687375	0.170919	
0.689379	0.169712	
0.691383	0.168506	
0.693387	0.167302	
0.695391	0.166099	
0.697395	0.164898	
0.699399	0.163699	
0.701403	0.162502	
0.703407	0.161306	
0.705411	0.160113	
0.707415	0.158920	
0.709419	0.157730	
0.711423	0.156541	
0.713427	0.155354	
0.715431	0.154169	
0.717435	0.152985	
0.719439	0.151803	
0.721443	0.150622	
0.723447	0.149443	
0.725451	0.148266	
0.727455	0.147090	
0.729459	0.145916	
0.731463	0.144744	
0.733467	0.143573	
0.735471	0.142404	
0.737475	0.141236	
0.739479	0.140070	
0.741483	0.138906	
0.743487	0.137743	
0.745491	0.136582	
0.747495	0.135422	
0.749499	0.134264	
0.751503	0.133107	
0.753507	0.131952	
0.755511	0.130799	
0.757515	0.129647	
0.759519	0.128496	
0.761523	0.127347	
0.763527	0.126200	
0.765531	0.125054	
0.767535	0.123909	
0.769539	0.122766	
0.771543	0.121625	
0.773547	0.120485	
0.775551	0.119346	
0.777555	0.118209	
0.779559	0.117074	
0.781563	0.115939	
0.783567	0.114807	
0.785571	0.113675	
0.787575	0.112546	
0.789579	0.111417	
0.791583	0.110290	
0.793587	0.109165	
0.795591	0.108041	
0.797595	0.106918	
0.799599	0.105797	
0.801603	0.104677	
0.803607	0.103559	
0.805611	0.102442	
0.807615	0.101326	
0.809619	0.100212	
0.811623	0.099099	
0.813627	0.097987	
0.815631	0.096877	
0.817635	0.095768	
0.819639	0.094661	
0.821643	0.093555	
0.823647	0.092450	
0.825651	0.091346	
0.827655	0.090244	
0.829659	0.089144	
0.831663	0.088044	
0.833667	0.086946	
0.835671	0.085849	
0.837675	0.084754	
0.839679	0.083660	
0.841683	0.082567	
0.843687	0.081475	
0.845691	0.080385	
0.847695	0.079296	
0.849699	0.078209	
0.851703	0.077122	
0.853707	0.076037	
0.855711	0.074953	
0.857715	0.073871	
0.859719	0.072789	
0.861723	0.071709	
0.863727	0.070631	
0.865731	0.069553	
0.867735	0.068477	
0.869739	0.067402	
0.871743	0.066328	
0.873747	0.065255	
0.875752	0.064184	
0.877756	0.063114	
0.879760	0.062045	
0.881764	0.060977	
0.883768	0.059911	
0.885772	0.058846	
0.887776	0.057782	
0.889780	0.056719	
0.891784	0.055657	
0.893788	0.054597	
0.895792	0.053537	
0.897796	0.052479	
0.899800	0.051422	
0.901804	0.050367	
0.903808	0.049312	
0.905812	0.048259	
0.907816	0.047206	
0.909820	0.046155	
0.911824	0.045105	
0.913828	0.044057	
0.915832	0.043009	
0.917836	0.041963	
0.919840	0.040917	
0.921844	0.039873	
0.923848	0.038830	
0.925852	0.037788	
0.927856	0.036747	
0.929860	0.035708	
0.931864	0.034669	
0.933868	0.033632	
0.935872	0.032595	
0.937876	0.031560	
0.939880	0.030526	
0.941884	0.029493	
0.943888	0.028461	
0.945892	0.027430	
0.947896	0.026401	
0.949900	0.025372	
0.951904	0.024344	
0.953908	0.023318	
0.955912	0.022293	
0.957916	0.021268	
0.959920	0.020245	
0.961924	0.019223	
0.963928	0.018202	
0.965932	0.017182	
0.967936	0.016163	
0.969940	0.015145	
0.971944	0.014128	
0.973948	0.013112	
0.975952	0.012097	
0.977956	0.011083	
0.979960	0.010071	
0.981964	0.009059	
0.983968	0.008048	
0.985972	0.007039	
0.987976	0.006030	
0.989980	0.005023	
0.991984	0.004016	
0.993988	0.003011	
0.995992	0.002006	
0.997996	0.001003	
1.000000	0.000000	


==> Data/PF/ZDT6.dat <==
0.280787 0.921159 
0.280809 0.921146 
0.280936 0.921075 
0.281001 0.921038 
0.281256 0.920895 
0.281363 0.920835 
0.281746 0.920619 
0.281896 0.920535 
0.282406 0.920247 
0.282598 0.920139 
0.283236 0.919777 
0.283469 0.919646 
0.284236 0.919210 
0.284508 0.919055 
0.285404 0.918545 
0.285715 0.918367 
0.286741 0.917780 
0.287089 0.917580 
0.288244 0.916915 
0.288629 0.916693 
0.289915 0.915949 
0.290334 0.915706 
0.291751 0.914881 
0.292203 0.914617 
0.293752 0.913710 
0.294234 0.913426 
0.295916 0.912434 
0.296427 0.912131 
0.298242 0.911052 
0.298779 0.910731 
0.300728 0.909563 
0.301289 0.909225 
0.303374 0.907964 
0.303956 0.907611 
0.306177 0.906256 
0.306777 0.905888 
0.309136 0.904435 
0.309752 0.904054 
0.312249 0.902501 
0.312878 0.902107 
0.315514 0.900451 
0.316153 0.900047 
0.318930 0.898284 
0.319575 0.897872 
0.322494 0.895998 
0.323142 0.895580 
0.326203 0.893591 
0.326851 0.893168 
0.330057 0.891063 
0.330701 0.890637 
0.334052 0.888409 
0.334688 0.887984 
0.338186 0.885630 
0.338811 0.885207 
0.342456 0.882724 
0.343067 0.882305 
0.346861 0.879687 
0.347453 0.879277 
0.351397 0.876520 
0.351966 0.876120 
0.356062 0.873220 
0.356604 0.872833 
0.360852 0.869786 
0.361364 0.869416 
0.365766 0.866215 
0.366243 0.865866 
0.370800 0.862508 
0.371238 0.862182 
0.375951 0.858661 
0.376346 0.858363 
0.381215 0.854675 
0.381564 0.854409 
0.386591 0.850547 
0.386889 0.850317 
0.392075 0.846277 
0.392318 0.846086 
0.397664 0.841864 
0.397847 0.841718 
0.403353 0.837306 
0.403474 0.837209 
0.409141 0.832604 
0.409194 0.832560 
0.415005 0.827771 
0.415023 0.827756 
0.420904 0.822840 
0.420997 0.822761 
0.426886 0.817768 
0.427059 0.817621 
0.432949 0.812555 
0.433205 0.812334 
0.439089 0.807201 
0.439432 0.806900 
0.445302 0.801706 
0.445736 0.801319 
0.451586 0.796070 
0.452114 0.795593 
0.457936 0.790295 
0.458562 0.789720 
0.464349 0.784380 
0.465077 0.783703 
0.470822 0.778327 
0.471655 0.777541 
0.477351 0.772136 
0.478293 0.771236 
0.483932 0.765810 
0.484986 0.764789 
0.490562 0.759348 
0.491731 0.758201 
0.497238 0.752754 
0.498524 0.751474 
0.503956 0.746028 
0.505362 0.744609 
0.510712 0.739173 
0.512242 0.737609 
0.517503 0.732190 
0.519158 0.730475 
0.524326 0.725083 
0.526109 0.723209 
0.531176 0.717852 
0.533090 0.715815 
0.538051 0.710502 
0.540097 0.708295 
0.544946 0.703034 
0.547127 0.700652 
0.551859 0.695451 
0.554176 0.692888 
0.558787 0.687757 
0.561242 0.685008 
0.565725 0.679955 
0.568319 0.677013 
0.572670 0.672049 
0.575405 0.668909 
0.579620 0.664041 
0.582497 0.660698 
0.586571 0.655935 
0.589590 0.652384 
0.593519 0.647736 
0.596681 0.643972 
0.600461 0.639446 
0.603768 0.635465 
0.607395 0.631071 
0.610846 0.626868 
0.614317 0.622615 
0.617912 0.618185 
0.621224 0.614081 
0.624963 0.609421 
0.628113 0.605474 
0.630744 0.602162 
0.630755 0.602148 
0.630820 0.602066 
0.630854 0.602024 
0.630984 0.601859 
0.631040 0.601789 
0.631236 0.601541 
0.631313 0.601444 
0.631575 0.601113 
0.631673 0.600989 
0.631997 0.600580 
0.632001 0.600575 
0.632121 0.600424 
0.632514 0.599926 
0.632654 0.599749 
0.633114 0.599166 
0.633274 0.598964 
0.633800 0.598297 
0.633980 0.598070 
0.634573 0.597318 
0.634770 0.597067 
0.634981 0.596799 
0.635430 0.596228 
0.635646 0.595955 
0.636373 0.595030 
0.636605 0.594734 
0.637400 0.593721 
0.637648 0.593405 
0.638511 0.592304 
0.638773 0.591969 
0.639009 0.591668 
0.639705 0.590777 
0.639981 0.590424 
0.640982 0.589142 
0.641270 0.588773 
0.641826 0.588060 
0.642340 0.587399 
0.642639 0.587015 
0.643779 0.585548 
0.644088 0.585151 
0.645299 0.583590 
0.645615 0.583181 
0.645996 0.582689 
0.646897 0.581524 
0.647220 0.581107 
0.648573 0.579353 
0.648643 0.579262 
0.648901 0.578927 
0.650327 0.577075 
0.650658 0.576644 
0.652157 0.574692 
0.652489 0.574258 
0.652957 0.573648 
0.654061 0.572204 
0.654394 0.571769 
0.655432 0.570409 
0.656040 0.569612 
0.656370 0.569178 
0.658091 0.566917 
0.658417 0.566486 
0.659886 0.564550 
0.660213 0.564118 
0.660534 0.563695 
0.662188 0.561508 
0.662406 0.561218 
0.662719 0.560803 
0.664667 0.558217 
0.664971 0.557814 
0.666783 0.555401 
0.666996 0.555116 
0.667288 0.554726 
0.668909 0.552561 
0.669391 0.551916 
0.669670 0.551543 
0.671851 0.548617 
0.672113 0.548264 
0.673643 0.546205 
0.674373 0.545221 
0.674618 0.544890 
0.675592 0.543575 
0.676958 0.541728 
0.677183 0.541423 
0.679602 0.538141 
0.679806 0.537864 
0.680464 0.536969 
0.682236 0.534554 
0.682305 0.534459 
0.682485 0.534215 
0.685066 0.530685 
0.685219 0.530476 
0.687243 0.527697 
0.687881 0.526820 
0.688006 0.526648 
0.688837 0.525504 
0.690750 0.522864 
0.690844 0.522734 
0.693671 0.518820 
0.693733 0.518734 
0.693978 0.518395 
0.695393 0.516429 
0.696643 0.514689 
0.696670 0.514651 
0.699654 0.510485 
0.699663 0.510472 
0.700666 0.509068 
0.701901 0.507335 
0.702682 0.506238 
0.702730 0.506170 
0.705753 0.501912 
0.705842 0.501787 
0.707304 0.499722 
0.708360 0.498226 
0.708866 0.497509 
0.708998 0.497322 
0.712018 0.493030 
0.712195 0.492779 
0.713889 0.490362 
0.714767 0.489108 
0.715209 0.488477 
0.715431 0.488158 
0.718435 0.483852 
0.718706 0.483462 
0.720421 0.480994 
0.721120 0.479987 
0.721695 0.479156 
0.722017 0.478692 
0.724988 0.474393 
0.725362 0.473851 
0.726895 0.471623 
0.727416 0.470866 
0.728311 0.469563 
0.728739 0.468940 
0.731663 0.464669 
0.732146 0.463962 
0.733311 0.462255 
0.733654 0.461751 
0.735042 0.459713 
0.735583 0.458918 
0.738446 0.454697 
0.739046 0.453811 
0.739665 0.452896 
0.739832 0.452648 
0.741874 0.449624 
0.742534 0.448644 
0.745323 0.444494 
0.745948 0.443561 
0.745956 0.443550 
0.746045 0.443418 
0.748791 0.439312 
0.749577 0.438135 
0.752001 0.434495 
0.752181 0.434224 
0.752278 0.434078 
0.753128 0.432799 
0.755781 0.428796 
0.756696 0.427411 
0.757987 0.425455 
0.758339 0.424922 
0.759298 0.423467 
0.760280 0.421974 
0.762827 0.418095 
0.763878 0.416491 
0.763906 0.416447 
0.764427 0.415651 
0.766368 0.412681 
0.767487 0.410963 
0.769757 0.407474 
0.769917 0.407228 
0.770445 0.406415 
0.771107 0.405395 
0.773474 0.401739 
0.774734 0.399787 
0.775537 0.398543 
0.776390 0.397219 
0.777036 0.396216 
0.778368 0.394144 
0.780602 0.390661 
0.781245 0.389656 
0.782006 0.388467 
0.782260 0.388069 
0.784170 0.385078 
0.785647 0.382759 
0.786880 0.380820 
0.787738 0.379468 
0.788054 0.378970 
0.789288 0.377024 
0.791306 0.373836 
0.792441 0.372038 
0.792929 0.371263 
0.793771 0.369927 
0.794870 0.368182 
0.796568 0.365480 
0.797926 0.363315 
0.798430 0.362510 
0.799410 0.360944 
0.800202 0.359678 
0.801984 0.356822 
0.803334 0.354655 
0.803830 0.353858 
0.804968 0.352027 
0.805530 0.351122 
0.807450 0.348025 
0.808664 0.346063 
0.809067 0.345411 
0.810418 0.343223 
0.810423 0.343214 
0.810444 0.343180 
0.810457 0.343160 
0.810474 0.343132 
0.810541 0.343023 
0.810569 0.342977 
0.810670 0.342814 
0.810710 0.342750 
0.810844 0.342532 
0.810895 0.342450 
0.811061 0.342180 
0.811063 0.342177 
0.811124 0.342077 
0.811327 0.341749 
0.811398 0.341633 
0.811635 0.341249 
0.811717 0.341116 
0.811987 0.340677 
0.812079 0.340528 
0.812383 0.340033 
0.812485 0.339869 
0.812593 0.339692 
0.812824 0.339318 
0.812934 0.339138 
0.813308 0.338531 
0.813427 0.338337 
0.813835 0.337673 
0.813915 0.337542 
0.813962 0.337466 
0.814405 0.336744 
0.814540 0.336524 
0.814661 0.336328 
0.815018 0.335745 
0.815160 0.335514 
0.815674 0.334676 
0.815822 0.334435 
0.815838 0.334408 
0.816107 0.333969 
0.816371 0.333538 
0.816525 0.333287 
0.817110 0.332331 
0.817269 0.332072 
0.817890 0.331056 
0.818053 0.330790 
0.818248 0.330469 
0.818711 0.329713 
0.818877 0.329441 
0.819086 0.329097 
0.819572 0.328302 
0.819607 0.328244 
0.819740 0.328027 
0.820472 0.326826 
0.820642 0.326547 
0.821149 0.325714 
0.821411 0.325284 
0.821582 0.325003 
0.821822 0.324609 
0.822389 0.323676 
0.822560 0.323395 
0.823093 0.322518 
0.823405 0.322004 
0.823575 0.321725 
0.824177 0.320732 
0.824458 0.320269 
0.824626 0.319992 
0.825380 0.318748 
0.825548 0.318471 
0.825712 0.318199 
0.826375 0.317104 
0.826561 0.316796 
0.826673 0.316611 
0.826834 0.316345 
0.827834 0.314690 
0.827990 0.314432 
0.828920 0.312891 
0.829030 0.312709 
0.829180 0.312460 
0.829187 0.312450 
0.830012 0.311080 
0.830260 0.310669 
0.830403 0.310431 
0.831516 0.308582 
0.831523 0.308570 
0.831657 0.308346 
0.832443 0.307039 
0.832818 0.306415 
0.832944 0.306205 
0.833444 0.305372 
0.834114 0.304254 
0.834145 0.304203 
0.834260 0.304010 
0.835502 0.301936 
0.835607 0.301761 
0.835945 0.301197 
0.836570 0.300151 
0.836854 0.299675 
0.836890 0.299615 
0.836982 0.299461 
0.838307 0.297241 
0.838386 0.297109 
0.838958 0.296149 
0.839425 0.295365 
0.839753 0.294815 
0.839817 0.294708 
0.840243 0.293991 
0.841226 0.292339 
0.841274 0.292258 
0.841537 0.291816 
0.842726 0.289814 
0.842757 0.289760 
0.842883 0.289548 
0.843609 0.288323 
0.843720 0.288137 
0.844251 0.287240 
0.844265 0.287216 
0.845797 0.284627 
0.845802 0.284619 
0.846317 0.283748 
0.846416 0.283579 
0.846951 0.282674 
0.847352 0.281995 
0.847377 0.281953 
0.848397 0.280222 
0.848929 0.279320 
0.848974 0.279243 
0.849725 0.277968 
0.850267 0.277046 
0.850527 0.276604 
0.850594 0.276489 
0.851208 0.275445 
0.852145 0.273848 
0.852236 0.273694 
0.852990 0.272408 
0.853106 0.272210 
0.853556 0.271441 
0.853783 0.271054 
0.853898 0.270859 
0.855440 0.268223 
0.855579 0.267985 
0.855910 0.267418 
0.856459 0.266477 
0.856818 0.265863 
0.857113 0.265357 
0.857279 0.265073 
0.857499 0.264696 
0.858804 0.262456 
0.858996 0.262126 
0.859783 0.260772 
0.860051 0.260313 
0.860510 0.259522 
0.860523 0.259500 
0.860730 0.259144 
0.861923 0.257089 
0.862231 0.256557 
0.862479 0.256129 
0.863077 0.255098 
0.863254 0.254793 
0.863966 0.253563 
0.864244 0.253083 
0.865047 0.251694 
0.865714 0.250540 
0.866022 0.250007 
0.866261 0.249591 
0.866340 0.249456 
0.866426 0.249307 
0.867473 0.247490 
0.867812 0.246902 
0.869244 0.244414 
0.869481 0.244003 
0.869566 0.243856 
0.869569 0.243849 
0.869615 0.243770 
0.870515 0.242204 
0.871025 0.241315 
0.871428 0.240613 
0.872673 0.238442 
0.872765 0.238281 
0.872815 0.238194 
0.873252 0.237432 
0.873824 0.236431 
0.874614 0.235051 
0.874683 0.234929 
0.875084 0.234229 
0.875746 0.233068 
0.875927 0.232752 
0.876419 0.231889 
0.876924 0.231005 
0.878078 0.228979 
0.878231 0.228710 
0.878766 0.227770 
0.878771 0.227762 
0.878786 0.227736 
0.879053 0.227266 
0.880049 0.225514 
0.880624 0.224501 
0.881789 0.222448 
0.881871 0.222303 
0.882142 0.221825 
0.882241 0.221651 
0.882482 0.221225 
0.882764 0.220728 
0.883697 0.219079 
0.884345 0.217935 
0.884757 0.217205 
0.885195 0.216430 
0.885526 0.215843 
0.886210 0.214632 
0.886314 0.214447 
0.886677 0.213804 
0.887357 0.212597 
0.887687 0.212011 
0.888078 0.211317 
0.888209 0.211086 
0.889189 0.209343 
0.889947 0.207994 
0.890297 0.207371 
0.890504 0.207002 
0.890581 0.206866 
0.891021 0.206081 
0.891184 0.205792 
0.891817 0.204662 
0.892853 0.202814 
0.893435 0.201773 
0.893686 0.201325 
0.894119 0.200552 
0.894190 0.200425 
0.894247 0.200322 
0.894683 0.199543 
0.895554 0.197983 
0.896252 0.196733 
0.896510 0.196269 
0.897013 0.195367 
0.897420 0.194637 
0.897906 0.193765 
0.897993 0.193609 
0.898335 0.192994 
0.899028 0.191749 
0.899283 0.191291 
0.899867 0.190239 
0.900156 0.189720 
0.901141 0.187944 
0.901480 0.187334 
0.901706 0.186926 
0.901765 0.186820 
0.901972 0.186447 
0.902665 0.185196 
0.902668 0.185190 
0.902679 0.185171 
0.902685 0.185159 
0.902694 0.185143 
0.902729 0.185081 
0.902743 0.185055 
0.902795 0.184961 
0.902815 0.184925 
0.902884 0.184800 
0.902910 0.184753 
0.902995 0.184599 
0.902997 0.184597 
0.903028 0.184540 
0.903132 0.184353 
0.903169 0.184286 
0.903290 0.184067 
0.903332 0.183991 
0.903471 0.183740 
0.903518 0.183655 
0.903674 0.183373 
0.903726 0.183278 
0.903782 0.183178 
0.903900 0.182964 
0.903957 0.182861 
0.904149 0.182515 
0.904210 0.182404 
0.904420 0.182025 
0.904461 0.181951 
0.904485 0.181907 
0.904713 0.181495 
0.904782 0.181370 
0.904844 0.181258 
0.904970 0.181028 
0.905027 0.180926 
0.905100 0.180794 
0.905331 0.180376 
0.905364 0.180316 
0.905440 0.180179 
0.905448 0.180163 
0.905586 0.179914 
0.905722 0.179668 
0.905801 0.179525 
0.906101 0.178981 
0.906183 0.178833 
0.906502 0.178255 
0.906585 0.178103 
0.906686 0.177921 
0.906923 0.177491 
0.907008 0.177336 
0.907116 0.177141 
0.907365 0.176689 
0.907383 0.176655 
0.907451 0.176532 
0.907827 0.175850 
0.907914 0.175691 
0.908175 0.175219 
0.908309 0.174974 
0.908378 0.174850 
0.908397 0.174815 
0.908520 0.174591 
0.908812 0.174062 
0.908866 0.173962 
0.908899 0.173902 
0.909173 0.173405 
0.909333 0.173113 
0.909420 0.172955 
0.909730 0.172392 
0.909874 0.172130 
0.909960 0.171973 
0.910347 0.171268 
0.910433 0.171111 
0.910518 0.170957 
0.910858 0.170338 
0.910954 0.170163 
0.911011 0.170059 
0.911094 0.169908 
0.911607 0.168972 
0.911687 0.168826 
0.911702 0.168799 
0.912165 0.167955 
0.912221 0.167853 
0.912298 0.167712 
0.912301 0.167706 
0.912313 0.167684 
0.912725 0.166933 
0.912852 0.166700 
0.912926 0.166566 
0.913497 0.165523 
0.913501 0.165516 
0.913570 0.165390 
0.913973 0.164653 
0.914166 0.164301 
0.914230 0.164183 
0.914487 0.163713 
0.914831 0.163084 
0.914847 0.163055 
0.914906 0.162946 
0.914944 0.162877 
0.915544 0.161779 
0.915598 0.161681 
0.915673 0.161543 
0.915771 0.161363 
0.916092 0.160775 
0.916238 0.160507 
0.916257 0.160474 
0.916304 0.160387 
0.916984 0.159140 
0.917025 0.159066 
0.917318 0.158527 
0.917558 0.158087 
0.917726 0.157778 
0.917759 0.157718 
0.917978 0.157316 
0.918105 0.157083 
0.918483 0.156390 
0.918507 0.156344 
0.918642 0.156096 
0.918945 0.155539 
0.919253 0.154975 
0.919269 0.154945 
0.919333 0.154826 
0.919706 0.154140 
0.919763 0.154036 
0.920036 0.153534 
0.920043 0.153521 
0.920830 0.152073 
0.920832 0.152068 
0.921096 0.151582 
0.921148 0.151487 
0.921184 0.151419 
0.921422 0.150981 
0.921628 0.150602 
0.921640 0.150579 
0.922131 0.149674 
0.922164 0.149613 
0.922437 0.149109 
0.922461 0.149066 
0.922846 0.148355 
0.923125 0.147841 
0.923258 0.147595 
0.923293 0.147531 
0.923607 0.146949 
0.924089 0.146060 
0.924135 0.145974 
0.924184 0.145885 
0.924523 0.145258 
0.924582 0.145148 
0.924813 0.144720 
0.924930 0.144505 
0.924989 0.144396 
0.925231 0.143947 
0.925780 0.142931 
0.925852 0.142799 
0.926022 0.142484 
0.926304 0.141961 
0.926488 0.141620 
0.926640 0.141339 
0.926724 0.141182 
0.926837 0.140972 
0.927103 0.140479 
0.927508 0.139730 
0.927606 0.139547 
0.928010 0.138797 
0.928148 0.138542 
0.928246 0.138359 
0.928384 0.138104 
0.928390 0.138091 
0.928496 0.137895 
0.929109 0.136757 
0.929267 0.136463 
0.929395 0.136226 
0.929701 0.135655 
0.929792 0.135487 
0.929944 0.135204 
0.930158 0.134806 
0.930300 0.134541 
0.930713 0.133774 
0.931055 0.133136 
0.931177 0.132910 
0.931213 0.132842 
0.931336 0.132613 
0.931376 0.132538 
0.931421 0.132456 
0.931959 0.131453 
0.932133 0.131129 
0.932707 0.130058 
0.932868 0.129758 
0.932989 0.129531 
0.933033 0.129450 
0.933035 0.129446 
0.933058 0.129403 
0.933520 0.128540 
0.933782 0.128051 
0.933989 0.127664 
0.934024 0.127600 
0.934628 0.126470 
0.934676 0.126382 
0.934701 0.126334 
0.934925 0.125915 
0.935219 0.125365 
0.935393 0.125041 
0.935624 0.124607 
0.935660 0.124540 
0.935866 0.124155 
0.936206 0.123518 
0.936299 0.123345 
0.936552 0.122871 
0.936788 0.122427 
0.936811 0.122386 
0.937403 0.121275 
0.937482 0.121128 
0.937757 0.120613 
0.937759 0.120608 
0.937766 0.120594 
0.937904 0.120337 
0.938002 0.120152 
0.938415 0.119377 
0.938710 0.118823 
0.939309 0.117699 
0.939351 0.117620 
0.939472 0.117393 
0.939490 0.117359 
0.939541 0.117263 
0.939664 0.117031 
0.939809 0.116759 
0.940288 0.115858 
0.940536 0.115392 
0.940621 0.115233 
0.940832 0.114835 
0.941057 0.114412 
0.941227 0.114091 
0.941578 0.113430 
0.941632 0.113330 
0.941818 0.112979 
0.942074 0.112497 
0.942167 0.112321 
0.942337 0.112001 
0.942537 0.111623 
0.942604 0.111497 
0.942996 0.110759 
0.943108 0.110548 
0.943497 0.109813 
0.943677 0.109474 
0.943783 0.109274 
0.943822 0.109200 
0.944048 0.108773 
0.944132 0.108615 
0.944457 0.108001 
0.944597 0.107737 
0.944989 0.106996 
0.945288 0.106431 
0.945382 0.106252 
0.945417 0.106187 
0.945639 0.105767 
0.945675 0.105698 
0.945705 0.105643 
0.945928 0.105220 
0.946376 0.104373 
0.946734 0.103695 
0.946867 0.103443 
0.947041 0.103113 
0.947125 0.102954 
0.947334 0.102559 
0.947583 0.102086 
0.947628 0.102002 
0.947696 0.101872 
0.947803 0.101669 
0.948159 0.100994 
0.948290 0.100746 
0.948590 0.100177 
0.948738 0.099896 
0.949244 0.098935 
0.949408 0.098624 
0.949418 0.098605 
0.949534 0.098385 
0.949564 0.098328 
0.949671 0.098126 
0.949939 0.097616 
0.950027 0.097449 
0.950028 0.097447 
0.950034 0.097436 
0.950037 0.097430 
0.950041 0.097421 
0.950059 0.097388 
0.950067 0.097373 
0.950093 0.097323 
0.950104 0.097303 
0.950139 0.097236 
0.950152 0.097210 
0.950196 0.097127 
0.950197 0.097126 
0.950213 0.097095 
0.950266 0.096994 
0.950285 0.096958 
0.950347 0.096840 
0.950369 0.096799 
0.950440 0.096663 
0.950465 0.096617 
0.950545 0.096465 
0.950572 0.096414 
0.950600 0.096360 
0.950661 0.096244 
0.950690 0.096189 
0.950788 0.096001 
0.950820 0.095942 
0.950927 0.095737 
0.950949 0.095697 
0.950961 0.095673 
0.951078 0.095451 
0.951113 0.095383 
0.951145 0.095323 
0.951210 0.095199 
0.951239 0.095144 
0.951277 0.095073 
0.951395 0.094847 
0.951412 0.094815 
0.951451 0.094741 
0.951456 0.094732 
0.951526 0.094598 
0.951596 0.094465 
0.951636 0.094388 
0.951699 0.094270 
0.951791 0.094094 
0.951833 0.094015 
0.951996 0.093703 
0.952039 0.093621 
0.952091 0.093523 
0.952111 0.093484 
0.952213 0.093291 
0.952256 0.093208 
0.952312 0.093102 
0.952440 0.092859 
0.952449 0.092841 
0.952484 0.092774 
0.952677 0.092407 
0.952722 0.092321 
0.952855 0.092067 
0.952925 0.091935 
0.952960 0.091868 
0.952970 0.091849 
0.953033 0.091729 
0.953182 0.091443 
0.953210 0.091390 
0.953227 0.091358 
0.953368 0.091090 
0.953450 0.090933 
0.953495 0.090848 
0.953654 0.090545 
0.953728 0.090404 
0.953772 0.090319 
0.953914 0.090048 
0.953971 0.089940 
0.954015 0.089856 
0.954058 0.089773 
0.954215 0.089474 
0.954233 0.089440 
0.954282 0.089346 
0.954312 0.089289 
0.954354 0.089208 
0.954618 0.088705 
0.954659 0.088627 
0.954666 0.088612 
0.954904 0.088159 
0.954933 0.088103 
0.954972 0.088028 
0.954974 0.088025 
0.954980 0.088013 
0.955192 0.087609 
0.955257 0.087484 
0.955295 0.087412 
0.955588 0.086852 
0.955590 0.086848 
0.955625 0.086780 
0.955832 0.086385 
0.955931 0.086195 
0.955964 0.086132 
0.956056 0.085957 
0.956096 0.085880 
0.956250 0.085585 
0.956273 0.085542 
0.956281 0.085527 
0.956311 0.085468 
0.956331 0.085431 
0.956639 0.084842 
0.956666 0.084789 
0.956705 0.084715 
0.956755 0.084619 
0.956920 0.084304 
0.956995 0.084160 
0.957005 0.084142 
0.957029 0.084096 
0.957378 0.083427 
0.957399 0.083387 
0.957550 0.083098 
0.957673 0.082863 
0.957759 0.082697 
0.957776 0.082665 
0.957889 0.082449 
0.957954 0.082325 
0.958125 0.081997 
0.958148 0.081953 
0.958160 0.081929 
0.958219 0.081817 
0.958230 0.081796 
0.958385 0.081498 
0.958543 0.081196 
0.958551 0.081179 
0.958584 0.081116 
0.958776 0.080749 
0.958805 0.080693 
0.958945 0.080424 
0.958949 0.080417 
0.959353 0.079643 
0.959354 0.079640 
0.959489 0.079380 
0.959516 0.079329 
0.959535 0.079293 
0.959657 0.079059 
0.959762 0.078856 
0.959769 0.078844 
0.960021 0.078360 
0.960038 0.078327 
0.960122 0.078166 
0.960122 0.078165 
0.960178 0.078058 
0.960190 0.078035 
0.960388 0.077655 
0.960531 0.077381 
0.960599 0.077249 
0.960617 0.077215 
0.960779 0.076904 
0.961026 0.076429 
0.961050 0.076383 
0.961075 0.076336 
0.961249 0.076001 
0.961279 0.075942 
0.961398 0.075714 
0.961458 0.075599 
0.961488 0.075541 
0.961612 0.075302 
0.961894 0.074759 
0.961931 0.074689 
0.961960 0.074633 
0.962018 0.074521 
0.962050 0.074460 
0.962163 0.074242 
0.962258 0.074060 
0.962336 0.073910 
0.962379 0.073827 
0.962437 0.073715 
0.962574 0.073452 
0.962781 0.073053 
0.962832 0.072955 
0.963039 0.072555 
0.963110 0.072420 
0.963160 0.072322 
0.963231 0.072186 
0.963234 0.072180 
0.963289 0.072075 
0.963603 0.071469 
0.963685 0.071312 
0.963735 0.071215 
0.963750 0.071186 
0.963908 0.070882 
0.963908 0.070881 
0.963954 0.070793 
0.964032 0.070642 
0.964142 0.070430 
0.964215 0.070289 
0.964427 0.069881 
0.964603 0.069542 
0.964665 0.069422 
0.964684 0.069385 
0.964747 0.069263 
0.964767 0.069224 
0.964790 0.069180 
0.965066 0.068647 
0.965156 0.068474 
0.965448 0.067910 
0.965451 0.067905 
0.965533 0.067746 
0.965595 0.067625 
0.965618 0.067582 
0.965619 0.067580 
0.965631 0.067557 
0.965699 0.067424 
0.965868 0.067099 
0.966003 0.066839 
0.966109 0.066634 
0.966127 0.066599 
0.966437 0.066000 
0.966461 0.065952 
0.966474 0.065927 
0.966589 0.065705 
0.966740 0.065413 
0.966829 0.065241 
0.966948 0.065011 
0.966967 0.064975 
0.967072 0.064771 
0.967100 0.064717 
0.967247 0.064433 
0.967295 0.064341 
0.967424 0.064090 
0.967424 0.064090 
0.967546 0.063854 
0.967557 0.063833 
0.967862 0.063244 
0.967902 0.063165 
0.968043 0.062892 
0.968044 0.062890 
0.968048 0.062883 
0.968119 0.062746 
0.968169 0.062648 
0.968381 0.062238 
0.968533 0.061944 
0.968693 0.061634 
0.968840 0.061349 
0.968862 0.061307 
0.968924 0.061187 
0.968933 0.061169 
0.968959 0.061118 
0.969023 0.060995 
0.969085 0.060875 
0.969097 0.060851 
0.969343 0.060374 
0.969470 0.060128 
0.969514 0.060043 
0.969622 0.059833 
0.969738 0.059609 
0.969825 0.059439 
0.970005 0.059090 
0.970033 0.059036 
0.970128 0.058851 
0.970228 0.058659 
0.970260 0.058596 
0.970308 0.058503 
0.970395 0.058334 
0.970498 0.058134 
0.970532 0.058067 
0.970681 0.057778 
0.970733 0.057677 
0.970791 0.057566 
0.970990 0.057178 
0.971083 0.056999 
0.971137 0.056892 
0.971157 0.056853 
0.971273 0.056628 
0.971316 0.056545 
0.971483 0.056220 
0.971555 0.056081 
0.971705 0.055790 
0.971756 0.055690 
0.971910 0.055391 
0.971958 0.055297 
0.971976 0.055263 
0.972090 0.055041 
0.972109 0.055005 
0.972124 0.054975 
0.972216 0.054796 
0.972239 0.054752 
0.972468 0.054305 
0.972652 0.053948 
0.972720 0.053815 
0.972810 0.053641 
0.972853 0.053557 
0.972960 0.053348 
0.973088 0.053099 
0.973111 0.053055 
0.973126 0.053025 
0.973146 0.052986 
0.973201 0.052879 
0.973384 0.052523 
0.973451 0.052393 
0.973605 0.052093 
0.973681 0.051945 
0.973690 0.051927 
0.973941 0.051439 
0.974025 0.051275 
0.974030 0.051265 
0.974090 0.051149 
0.974105 0.051119 
0.974160 0.051012 
0.974298 0.050744 
0.974343 0.050656 
0.974344 0.050655 
0.974346 0.050649 
0.974348 0.050646 
0.974350 0.050641 
0.974360 0.050624 
0.974363 0.050616 
0.974377 0.050590 
0.974382 0.050579 
0.974401 0.050544 
0.974407 0.050530 
0.974430 0.050486 
0.974430 0.050486 
0.974438 0.050470 
0.974466 0.050416 
0.974476 0.050397 
0.974493 0.050363 
0.974508 0.050335 
0.974519 0.050313 
0.974555 0.050242 
0.974568 0.050218 
0.974609 0.050138 
0.974623 0.050111 
0.974637 0.050082 
0.974668 0.050021 
0.974683 0.049992 
0.974734 0.049894 
0.974750 0.049862 
0.974805 0.049755 
0.974816 0.049733 
0.974823 0.049721 
0.974882 0.049604 
0.974901 0.049569 
0.974917 0.049537 
0.974950 0.049472 
0.974965 0.049442 
0.974985 0.049405 
0.975045 0.049286 
0.975054 0.049269 
0.975074 0.049230 
0.975076 0.049226 
0.975105 0.049170 
0.975113 0.049155 
0.975149 0.049085 
0.975169 0.049045 
0.975201 0.048982 
0.975249 0.048890 
0.975270 0.048849 
0.975354 0.048684 
0.975376 0.048641 
0.975403 0.048590 
0.975413 0.048569 
0.975465 0.048468 
0.975488 0.048424 
0.975516 0.048369 
0.975582 0.048240 
0.975587 0.048231 
0.975604 0.048196 
0.975704 0.048003 
0.975727 0.047958 
0.975795 0.047824 
0.975807 0.047801 
0.975831 0.047755 
0.975849 0.047719 
0.975854 0.047709 
0.975886 0.047646 
0.975963 0.047496 
0.975977 0.047468 
0.975986 0.047451 
0.976058 0.047310 
0.976100 0.047228 
0.976123 0.047183 
0.976205 0.047024 
0.976243 0.046950 
0.976266 0.046905 
0.976339 0.046763 
0.976368 0.046706 
0.976390 0.046662 
0.976413 0.046618 
0.976462 0.046521 
0.976493 0.046461 
0.976502 0.046443 
0.976528 0.046394 
0.976543 0.046364 
0.976565 0.046322 
0.976700 0.046057 
0.976721 0.046016 
0.976725 0.046008 
0.976847 0.045770 
0.976862 0.045741 
0.976882 0.045701 
0.976883 0.045700 
0.976886 0.045694 
0.976995 0.045482 
0.977028 0.045416 
0.977048 0.045378 
0.977069 0.045336 
0.977198 0.045084 
0.977199 0.045082 
0.977217 0.045046 
0.977324 0.044839 
0.977374 0.044739 
0.977391 0.044706 
0.977438 0.044614 
0.977459 0.044574 
0.977538 0.044419 
0.977550 0.044396 
0.977554 0.044388 
0.977570 0.044358 
0.977580 0.044338 
0.977738 0.044029 
0.977752 0.044001 
0.977763 0.043979 
0.977772 0.043963 
0.977798 0.043912 
0.977882 0.043747 
0.977921 0.043671 
0.977925 0.043662 
0.977938 0.043637 
0.978117 0.043287 
0.978128 0.043266 
0.978205 0.043114 
0.978269 0.042991 
0.978280 0.042968 
0.978313 0.042904 
0.978322 0.042887 
0.978379 0.042774 
0.978413 0.042709 
0.978501 0.042537 
0.978512 0.042514 
0.978519 0.042501 
0.978549 0.042442 
0.978554 0.042431 
0.978634 0.042275 
0.978715 0.042117 
0.978720 0.042108 
0.978737 0.042075 
0.978835 0.041882 
0.978850 0.041853 
0.978922 0.041712 
0.978924 0.041709 
0.979009 0.041541 
0.979131 0.041303 
0.979132 0.041301 
0.979201 0.041165 
0.979215 0.041139 
0.979224 0.041120 
0.979287 0.040997 
0.979341 0.040891 
0.979345 0.040884 
0.979442 0.040694 
0.979474 0.040631 
0.979483 0.040613 
0.979526 0.040529 
0.979526 0.040529 
0.979555 0.040473 
0.979561 0.040460 
0.979662 0.040261 
0.979736 0.040118 
0.979771 0.040049 
0.979780 0.040031 
0.979863 0.039868 
0.979990 0.039620 
0.980002 0.039595 
0.980015 0.039571 
0.980104 0.039395 
0.980120 0.039365 
0.980181 0.039245 
0.980202 0.039205 
0.980212 0.039185 
0.980227 0.039155 
0.980291 0.039029 
0.980436 0.038746 
0.980455 0.038708 
0.980470 0.038679 
0.980500 0.038621 
0.980516 0.038589 
0.980556 0.038511 
0.980574 0.038475 
0.980622 0.038380 
0.980662 0.038301 
0.980685 0.038257 
0.980715 0.038199 
0.980785 0.038061 
0.980891 0.037852 
0.980917 0.037802 
0.981024 0.037592 
0.981060 0.037521 
0.981086 0.037470 
0.981122 0.037399 
0.981124 0.037396 
0.981152 0.037341 
0.981313 0.037024 
0.981342 0.036968 
0.981355 0.036942 
0.981381 0.036891 
0.981389 0.036876 
0.981470 0.036717 
0.981470 0.036718 
0.981493 0.036671 
0.981533 0.036592 
0.981590 0.036482 
0.981623 0.036417 
0.981627 0.036408 
0.981736 0.036194 
0.981826 0.036017 
0.981858 0.035954 
0.981868 0.035935 
0.981900 0.035872 
0.981911 0.035851 
0.981923 0.035828 
0.982064 0.035549 
0.982110 0.035459 
0.982261 0.035164 
0.982262 0.035162 
0.982304 0.035079 
0.982336 0.035016 
0.982348 0.034993 
0.982348 0.034992 
0.982354 0.034980 
0.982390 0.034911 
0.982432 0.034828 
0.982476 0.034741 
0.982545 0.034605 
0.982600 0.034498 
0.982609 0.034480 
0.982644 0.034411 
0.982768 0.034167 
0.982781 0.034142 
0.982787 0.034129 
0.982846 0.034013 
0.982924 0.033860 
0.982970 0.033771 
0.983031 0.033650 
0.983040 0.033632 
0.983094 0.033525 
0.983109 0.033497 
0.983184 0.033349 
0.983209 0.033301 
0.983275 0.033170 
0.983275 0.033170 
0.983338 0.033047 
0.983343 0.033036 
0.983473 0.032782 
0.983500 0.032729 
0.983520 0.032688 
0.983593 0.032544 
0.983593 0.032545 
0.983595 0.032540 
0.983621 0.032490 
0.983632 0.032469 
0.983658 0.032418 
0.983766 0.032204 
0.983844 0.032051 
0.983927 0.031889 
0.984002 0.031740 
0.984013 0.031718 
0.984045 0.031656 
0.984050 0.031646 
0.984063 0.031620 
0.984096 0.031556 
0.984127 0.031493 
0.984134 0.031481 
0.984260 0.031232 
0.984325 0.031103 
0.984348 0.031060 
0.984404 0.030950 
0.984463 0.030833 
0.984465 0.030828 
0.984508 0.030745 
0.984555 0.030651 
0.984600 0.030562 
0.984614 0.030535 
0.984663 0.030438 
0.984714 0.030338 
0.984731 0.030305 
0.984755 0.030257 
0.984800 0.030169 
0.984853 0.030065 
0.984871 0.030030 
0.984947 0.029879 
0.984974 0.029826 
0.985003 0.029768 
0.985106 0.029566 
0.985153 0.029473 
0.985181 0.029418 
0.985192 0.029397 
0.985251 0.029280 
0.985273 0.029236 
0.985359 0.029068 
0.985396 0.028995 
0.985412 0.028963 
0.985448 0.028893 
0.985473 0.028843 
0.985499 0.028791 
0.985578 0.028636 
0.985603 0.028587 
0.985612 0.028569 
0.985671 0.028454 
0.985680 0.028435 
0.985688 0.028419 
0.985735 0.028326 
0.985747 0.028303 
0.985865 0.028071 
0.985959 0.027884 
0.985994 0.027815 
0.986040 0.027725 
0.986062 0.027681 
0.986117 0.027573 
0.986183 0.027443 
0.986195 0.027420 
0.986203 0.027404 
0.986213 0.027384 
0.986241 0.027328 
0.986300 0.027213 
0.986314 0.027185 
0.986335 0.027143 
0.986369 0.027075 
0.986448 0.026919 
0.986488 0.026842 
0.986492 0.026833 
0.986621 0.026579 
0.986664 0.026494 
0.986667 0.026489 
0.986697 0.026428 
0.986705 0.026413 
0.986733 0.026357 
0.986804 0.026218 
0.986829 0.026169 
0.986872 0.026084 
0.986904 0.026020 
0.986978 0.025874 
0.987070 0.025693 
0.987112 0.025609 
0.987122 0.025590 
0.987139 0.025556 
0.987172 0.025491 
0.987188 0.025460 
0.987204 0.025429 
0.987219 0.025399 
0.987222 0.025392 
0.987268 0.025302 
0.987371 0.025098 
0.987377 0.025087 
0.987430 0.024983 
0.987466 0.024911 
0.987573 0.024700 
0.987579 0.024688 
0.987600 0.024646 
0.987620 0.024608 
0.987666 0.024515 
0.987708 0.024433 
0.987783 0.024284 
0.987852 0.024149 
0.987867 0.024119 
0.987887 0.024079 
0.987915 0.024023 
0.987931 0.023992 
0.987936 0.023983 
0.987949 0.023957 
0.987988 0.023879 
0.988050 0.023757 
0.988113 0.023633 
0.988131 0.023596 
0.988133 0.023593 
0.988189 0.023483 
0.988227 0.023408 
0.988293 0.023277 
0.988358 0.023149 
0.988416 0.023033 
0.988427 0.023012 
0.988468 0.022932 
0.988474 0.022920 
0.988489 0.022890 
0.988583 0.022703 
0.988588 0.022695 
0.988601 0.022668 
0.988625 0.022621 
0.988644 0.022582 
0.988664 0.022543 
0.988764 0.022346 
0.988810 0.022254 
0.988843 0.022190 
0.988849 0.022178 
0.988900 0.022078 
0.988917 0.022044 
0.988962 0.021954 
0.988987 0.021906 
0.988989 0.021900 
0.989030 0.021819 
0.989083 0.021715 
0.989133 0.021615 
0.989141 0.021600 
0.989223 0.021438 
0.989322 0.021243 
0.989327 0.021232 
0.989328 0.021229 
0.989333 0.021219 
0.989366 0.021156 
0.989445 0.020998 
0.989462 0.020966 
0.989466 0.020957 
0.989488 0.020913 
0.989488 0.020913 
0.989500 0.020890 
0.989558 0.020774 
0.989596 0.020700 
0.989661 0.020570 
0.989739 0.020416 
0.989785 0.020325 
0.989793 0.020309 
0.989825 0.020247 
0.989835 0.020226 
0.989881 0.020135 
0.989973 0.019954 
0.989988 0.019924 
0.989995 0.019910 
0.989996 0.019907 
0.990017 0.019866 
0.990026 0.019848 
0.990051 0.019799 
0.990099 0.019705 
0.990135 0.019634 
0.990198 0.019508 
0.990257 0.019391 
0.990276 0.019354 
0.990289 0.019327 
0.990309 0.019289 
0.990406 0.019096 
0.990421 0.019067 
0.990441 0.019027 
0.990486 0.018937 
0.990486 0.018937 
0.990498 0.018913 
0.990519 0.018872 
0.990565 0.018782 
0.990623 0.018666 
0.990630 0.018652 
0.990686 0.018542 
0.990707 0.018499 
0.990713 0.018488 
0.990719 0.018476 
0.990859 0.018198 
0.990892 0.018132 
0.990893 0.018131 
0.990931 0.018056 
0.990937 0.018044 
0.990937 0.018043 
0.990958 0.018001 
0.990980 0.017958 
0.991003 0.017913 
0.991071 0.017778 
0.991089 0.017742 
0.991153 0.017616 
0.991159 0.017603 
0.991232 0.017458 
0.991233 0.017457 
0.991256 0.017411 
0.991293 0.017339 
0.991328 0.017269 
0.991366 0.017193 
0.991379 0.017168 
0.991413 0.017100 
0.991445 0.017036 
0.991486 0.016956 
0.991515 0.016899 
0.991528 0.016871 
0.991576 0.016776 
0.991578 0.016774 
0.991591 0.016748 
0.991596 0.016737 
0.991609 0.016711 
0.991748 0.016437 
0.991786 0.016360 
0.991804 0.016324 
0.991808 0.016316 
0.991811 0.016311 
0.991818 0.016298 
0.991851 0.016232 
0.991854 0.016226 
0.991952 0.016030 
0.991993 0.015951 
0.992023 0.015890 
0.992024 0.015888 
0.992070 0.015796 
0.992078 0.015782 
0.992101 0.015736 
0.992126 0.015686 
0.992152 0.015634 
0.992161 0.015617 
0.992196 0.015547 
0.992232 0.015475 
0.992272 0.015397 
0.992285 0.015370 
0.992346 0.015249 
0.992377 0.015187 
0.992392 0.015158 
0.992397 0.015148 
0.992439 0.015065 
0.992502 0.014940 
0.992510 0.014923 
0.992529 0.014887 
0.992541 0.014861 
0.992596 0.014754 
0.992608 0.014729 
0.992637 0.014672 
0.992643 0.014660 
0.992648 0.014650 
0.992652 0.014642 
0.992676 0.014594 
0.992791 0.014366 
0.992833 0.014283 
0.992844 0.014261 
0.992859 0.014231 
0.992906 0.014137 
0.992912 0.014125 
0.992916 0.014117 
0.992921 0.014107 
0.992966 0.014018 
0.992973 0.014004 
0.992984 0.013983 
0.993042 0.013867 
0.993065 0.013822 
0.993153 0.013647 
0.993154 0.013644 
0.993165 0.013623 
0.993170 0.013613 
0.993174 0.013605 
0.993225 0.013504 
0.993238 0.013479 
0.993277 0.013402 
0.993345 0.013266 
0.993362 0.013233 
0.993383 0.013190 
0.993397 0.013162 
0.993414 0.013129 
0.993422 0.013113 
0.993430 0.013096 
0.993438 0.013081 
0.993463 0.013031 
0.993519 0.012920 
0.993546 0.012866 
0.993620 0.012720 
0.993623 0.012714 
0.993634 0.012692 
0.993663 0.012634 
0.993668 0.012625 
0.993728 0.012505 
0.993763 0.012435 
0.993781 0.012399 
0.993796 0.012370 
0.993804 0.012354 
0.993804 0.012354 
0.993806 0.012349 
0.993833 0.012296 
0.993865 0.012233 
0.993906 0.012150 
0.993907 0.012148 
0.993955 0.012053 
0.993989 0.011985 
0.994053 0.011859 
0.994079 0.011807 
0.994082 0.011801 
0.994090 0.011785 
0.994132 0.011702 
0.994138 0.011689 
0.994141 0.011684 
0.994160 0.011646 
0.994170 0.011626 
0.994231 0.011505 
0.994237 0.011492 
0.994255 0.011457 
0.994275 0.011418 
0.994310 0.011348 
0.994333 0.011302 
0.994346 0.011277 
0.994347 0.011274 
0.994368 0.011232 
0.994425 0.011119 
0.994467 0.011036 
0.994520 0.010929 
0.994521 0.010928 
0.994524 0.010923 
0.994573 0.010825 
0.994581 0.010809 
0.994589 0.010792 
0.994592 0.010787 
0.994603 0.010765 
0.994603 0.010765 
0.994609 0.010753 
0.994646 0.010679 
0.994692 0.010588 
0.994732 0.010508 
0.994756 0.010461 
0.994781 0.010410 
0.994805 0.010363 
0.994852 0.010270 
0.994860 0.010254 
0.994863 0.010247 
0.994864 0.010246 
0.994875 0.010225 
0.994916 0.010141 
0.994935 0.010105 
0.994967 0.010040 
0.994987 0.010000 
0.995014 0.009947 
0.995024 0.009927 
0.995032 0.009911 
0.995074 0.009827 
0.995082 0.009812 
0.995092 0.009792 
0.995116 0.009745 
0.995132 0.009712 
0.995156 0.009665 
0.995186 0.009605 
0.995189 0.009598 
0.995218 0.009541 
0.995229 0.009519 
0.995307 0.009364 
0.995324 0.009330 
0.995324 0.009330 
0.995344 0.009291 
0.995358 0.009263 
0.995369 0.009240 
0.995376 0.009226 
0.995381 0.009217 
0.995395 0.009189 
0.995416 0.009147 
0.995425 0.009129 
0.995499 0.008982 
0.995499 0.008983 
0.995511 0.008958 
0.995529 0.008921 
0.995548 0.008885 
0.995591 0.008798 
0.995608 0.008765 
0.995629 0.008724 
0.995643 0.008694 
0.995651 0.008680 
0.995675 0.008631 
0.995683 0.008616 
0.995692 0.008597 
0.995737 0.008508 
0.995741 0.008500 
0.995763 0.008456 
0.995792 0.008398 
0.995794 0.008394 
0.995799 0.008384 
0.995816 0.008350 
0.995818 0.008347 
0.995868 0.008246 
0.995905 0.008173 
0.995929 0.008126 
0.995933 0.008118 
0.995944 0.008095 
0.995957 0.008069 
0.995971 0.008042 
0.995975 0.008034 
0.996032 0.007920 
0.996039 0.007906 
0.996058 0.007869 
0.996070 0.007844 
0.996083 0.007820 
0.996086 0.007812 
0.996094 0.007797 
0.996150 0.007684 
0.996155 0.007676 
0.996164 0.007657 
0.996171 0.007644 
0.996205 0.007576 
0.996220 0.007546 
0.996225 0.007535 
0.996227 0.007531 
0.996240 0.007506 
0.996320 0.007346 
0.996334 0.007319 
0.996358 0.007271 
0.996359 0.007268 
0.996361 0.007265 
0.996363 0.007261 
0.996366 0.007255 
0.996389 0.007210 
0.996392 0.007202 
0.996402 0.007183 
0.996439 0.007109 
0.996485 0.007018 
0.996485 0.007017 
0.996491 0.007006 
0.996493 0.007001 
0.996522 0.006945 
0.996548 0.006892 
0.996583 0.006822 
0.996603 0.006783 
0.996610 0.006769 
0.996619 0.006751 
0.996623 0.006743 
0.996631 0.006727 
0.996642 0.006705 
0.996644 0.006701 
0.996673 0.006644 
0.996700 0.006589 
0.996726 0.006538 
0.996731 0.006526 
0.996746 0.006497 
0.996749 0.006492 
0.996798 0.006394 
0.996807 0.006376 
0.996815 0.006361 
0.996819 0.006353 
0.996819 0.006352 
0.996834 0.006323 
0.996850 0.006290 
0.996872 0.006246 
0.996897 0.006197 
0.996906 0.006177 
0.996947 0.006097 
0.996960 0.006071 
0.996966 0.006059 
0.996978 0.006034 
0.996987 0.006017 
0.996991 0.006010 
0.996992 0.006008 
0.997002 0.005988 
0.997038 0.005915 
0.997041 0.005909 
0.997061 0.005870 
0.997078 0.005835 
0.997090 0.005811 
0.997097 0.005798 
0.997108 0.005775 
0.997154 0.005684 
0.997159 0.005674 
0.997187 0.005619 
0.997188 0.005615 
0.997214 0.005565 
0.997218 0.005557 
0.997222 0.005548 
0.997229 0.005534 
0.997229 0.005534 
0.997232 0.005528 
0.997238 0.005517 
0.997251 0.005490 
0.997295 0.005402 
0.997321 0.005352 
0.997333 0.005327 
0.997357 0.005279 
0.997363 0.005268 
0.997363 0.005267 
0.997368 0.005256 
0.997386 0.005222 
0.997399 0.005194 
0.997416 0.005161 
0.997426 0.005141 
0.997440 0.005113 
0.997449 0.005095 
0.997475 0.005044 
0.997479 0.005036 
0.997480 0.005033 
0.997492 0.005009 
0.997501 0.004992 
0.997513 0.004968 
0.997530 0.004934 
0.997545 0.004904 
0.997591 0.004813 
0.997599 0.004795 
0.997599 0.004796 
0.997602 0.004791 
0.997617 0.004761 
0.997622 0.004750 
0.997626 0.004742 
0.997636 0.004723 
0.997646 0.004702 
0.997651 0.004692 
0.997689 0.004617 
0.997695 0.004604 
0.997703 0.004589 
0.997714 0.004567 
0.997737 0.004522 
0.997745 0.004505 
0.997756 0.004484 
0.997763 0.004469 
0.997783 0.004428 
0.997788 0.004419 
0.997803 0.004389 
0.997811 0.004373 
0.997813 0.004368 
0.997825 0.004346 
0.997840 0.004316 
0.997841 0.004314 
0.997852 0.004292 
0.997879 0.004238 
0.997898 0.004200 
0.997910 0.004176 
0.997910 0.004175 
0.997912 0.004172 
0.997931 0.004133 
0.997934 0.004129 
0.997963 0.004070 
0.997966 0.004063 
0.997976 0.004044 
0.997982 0.004031 
0.997989 0.004019 
0.997991 0.004015 
0.998024 0.003949 
0.998026 0.003945 
0.998031 0.003935 
0.998034 0.003928 
0.998052 0.003893 
0.998059 0.003878 
0.998069 0.003857 
0.998103 0.003791 
0.998111 0.003775 
0.998118 0.003761 
0.998131 0.003735 
0.998133 0.003731 
0.998134 0.003728 
0.998146 0.003705 
0.998148 0.003701 
0.998153 0.003691 
0.998165 0.003667 
0.998172 0.003653 
0.998195 0.003606 
0.998198 0.003600 
0.998214 0.003569 
0.998228 0.003541 
0.998246 0.003506 
0.998256 0.003485 
0.998264 0.003469 
0.998270 0.003457 
0.998276 0.003445 
0.998277 0.003443 
0.998281 0.003436 
0.998292 0.003414 
0.998306 0.003385 
0.998319 0.003359 
0.998327 0.003344 
0.998330 0.003338 
0.998356 0.003285 
0.998361 0.003276 
0.998365 0.003268 
0.998367 0.003264 
0.998367 0.003264 
0.998374 0.003249 
0.998407 0.003184 
0.998412 0.003174 
0.998432 0.003133 
0.998439 0.003119 
0.998445 0.003108 
0.998449 0.003100 
0.998453 0.003091 
0.998455 0.003088 
0.998461 0.003077 
0.998477 0.003044 
0.998479 0.003039 
0.998481 0.003036 
0.998491 0.003016 
0.998506 0.002985 
0.998509 0.002979 
0.998539 0.002920 
0.998541 0.002915 
0.998556 0.002887 
0.998569 0.002859 
0.998572 0.002855 
0.998577 0.002843 
0.998577 0.002843 
0.998579 0.002840 
0.998582 0.002835 
0.998589 0.002820 
0.998596 0.002806 
0.998616 0.002766 
0.998624 0.002749 
0.998643 0.002712 
0.998646 0.002706 
0.998646 0.002706 
0.998649 0.002700 
0.998658 0.002683 
0.998673 0.002651 
0.998679 0.002641 
0.998690 0.002617 
0.998704 0.002591 
0.998706 0.002587 
0.998706 0.002586 
0.998712 0.002573 
0.998723 0.002552 
0.998732 0.002535 
0.998735 0.002528 
0.998744 0.002510 
0.998763 0.002473 
0.998767 0.002464 
0.998769 0.002461 
0.998776 0.002446 
0.998779 0.002440 
0.998781 0.002436 
0.998786 0.002426 
0.998794 0.002410 
0.998813 0.002372 
0.998821 0.002358 
0.998826 0.002346 
0.998838 0.002323 
0.998848 0.002303 
0.998852 0.002295 
0.998862 0.002275 
0.998863 0.002272 
0.998863 0.002273 
0.998872 0.002255 
0.998876 0.002246 
0.998877 0.002244 
0.998883 0.002232 
0.998891 0.002217 
0.998897 0.002205 
0.998921 0.002158 
0.998927 0.002145 
0.998927 0.002145 
0.998928 0.002143 
0.998938 0.002123 
0.998954 0.002091 
0.998961 0.002077 
0.998964 0.002071 
0.998967 0.002064 
0.998968 0.002062 
0.998972 0.002054 
0.998980 0.002038 
0.998986 0.002026 
0.998989 0.002021 
0.998991 0.002018 
0.999004 0.001992 
0.999009 0.001981 
0.999026 0.001947 
0.999034 0.001932 
0.999040 0.001919 
0.999041 0.001916 
0.999048 0.001903 
0.999049 0.001901 
0.999052 0.001896 
0.999058 0.001883 
0.999061 0.001876 
0.999073 0.001853 
0.999075 0.001849 
0.999088 0.001824 
0.999090 0.001819 
0.999099 0.001801 
0.999105 0.001790 
0.999109 0.001782 
0.999112 0.001775 
0.999115 0.001770 
0.999117 0.001765 
0.999130 0.001739 
0.999137 0.001725 
0.999141 0.001717 
0.999142 0.001715 
0.999158 0.001683 
0.999160 0.001679 
0.999161 0.001676 
0.999165 0.001669 
0.999165 0.001669 
0.999182 0.001635 
0.999185 0.001630 
0.999185 0.001629 
0.999202 0.001596 
0.999204 0.001592 
0.999206 0.001588 
0.999207 0.001586 
0.999210 0.001580 
0.999218 0.001563 
0.999219 0.001561 
0.999220 0.001559 
0.999225 0.001549 
0.999250 0.001499 
0.999250 0.001500 
0.999251 0.001497 
0.999258 0.001483 
0.999266 0.001468 
0.999267 0.001466 
0.999270 0.001459 
0.999272 0.001456 
0.999275 0.001449 
0.999275 0.001450 
0.999279 0.001441 
0.999289 0.001421 
0.999294 0.001412 
0.999305 0.001390 
0.999306 0.001387 
0.999311 0.001378 
0.999319 0.001362 
0.999322 0.001356 
0.999328 0.001344 
0.999328 0.001344 
0.999334 0.001331 
0.999335 0.001329 
0.999344 0.001311 
0.999349 0.001302 
0.999351 0.001298 
0.999355 0.001289 
0.999356 0.001288 
0.999365 0.001270 
0.999368 0.001264 
0.999373 0.001253 
0.999374 0.001251 
0.999377 0.001246 
0.999381 0.001238 
0.999391 0.001218 
0.999394 0.001211 
0.999399 0.001202 
0.999408 0.001183 
0.999410 0.001179 
0.999416 0.001167 
0.999416 0.001167 
0.999416 0.001168 
0.999421 0.001158 
0.999423 0.001154 
0.999424 0.001152 
0.999429 0.001141 
0.999431 0.001139 
0.999446 0.001108 
0.999449 0.001101 
0.999449 0.001102 
0.999450 0.001101 
0.999463 0.001073 
0.999466 0.001067 
0.999468 0.001063 
0.999470 0.001059 
0.999470 0.001060 
0.999472 0.001055 
0.999476 0.001047 
0.999480 0.001041 
0.999481 0.001038 
0.999488 0.001023 
0.999496 0.001008 
0.999500 0.001000 
0.999504 0.000992 
0.999507 0.000985 
0.999511 0.000977 
0.999512 0.000976 
0.999513 0.000974 
0.999516 0.000967 
0.999522 0.000956 
0.999524 0.000952 
0.999525 0.000950 
0.999532 0.000937 
0.999538 0.000925 
0.999540 0.000919 
0.999542 0.000915 
0.999546 0.000909 
0.999547 0.000906 
0.999553 0.000893 
0.999556 0.000888 
0.999559 0.000882 
0.999560 0.000880 
0.999568 0.000864 
0.999569 0.000861 
0.999571 0.000857 
0.999571 0.000857 
0.999576 0.000849 
0.999581 0.000837 
0.999582 0.000836 
0.999590 0.000820 
0.999591 0.000818 
0.999592 0.000815 
0.999594 0.000811 
0.999599 0.000803 
0.999599 0.000802 
0.999600 0.000801 
0.999610 0.000780 
0.999615 0.000770 
0.999615 0.000770 
0.999619 0.000761 
0.999623 0.000754 
0.999624 0.000752 
0.999625 0.000749 
0.999626 0.000748 
0.999628 0.000744 
0.999628 0.000745 
0.999630 0.000740 
0.999635 0.000730 
0.999643 0.000714 
0.999646 0.000708 
0.999650 0.000699 
0.999652 0.000696 
0.999655 0.000690 
0.999655 0.000690 
0.999659 0.000683 
0.999659 0.000682 
0.999666 0.000668 
0.999667 0.000667 
0.999668 0.000664 
0.999669 0.000662 
0.999669 0.000662 
0.999674 0.000652 
0.999675 0.000649 
0.999679 0.000642 
0.999680 0.000640 
0.999687 0.000625 
0.999689 0.000622 
0.999691 0.000617 
0.999696 0.000607 
0.999700 0.000599 
0.999700 0.000599 
0.999702 0.000596 
0.999703 0.000595 
0.999704 0.000592 
0.999704 0.000592 
0.999707 0.000586 
0.999707 0.000585 
0.999708 0.000585 
0.999717 0.000566 
0.999717 0.000565 
0.999724 0.000551 
0.999726 0.000548 
0.999727 0.000546 
0.999728 0.000544 
0.999728 0.000544 
0.999729 0.000542 
0.999731 0.000537 
0.999737 0.000525 
0.999741 0.000518 
0.999741 0.000518 
0.999743 0.000514 
0.999743 0.000513 
0.999745 0.000509 
0.999747 0.000506 
0.999750 0.000500 
0.999752 0.000497 
0.999755 0.000491 
0.999756 0.000489 
0.999756 0.000488 
0.999759 0.000481 
0.999763 0.000475 
0.999767 0.000467 
0.999767 0.000465 
0.999771 0.000459 
0.999772 0.000456 
0.999774 0.000452 
0.999774 0.000453 
0.999775 0.000450 
0.999776 0.000449 
0.999779 0.000442 
0.999780 0.000440 
0.999782 0.000436 
0.999785 0.000429 
0.999785 0.000430 
0.999790 0.000420 
0.999790 0.000421 
0.999791 0.000419 
0.999794 0.000411 
0.999794 0.000412 
0.999800 0.000400 
0.999802 0.000395 
0.999802 0.000395 
0.999803 0.000393 
0.999806 0.000387 
0.999806 0.000387 
0.999807 0.000386 
0.999808 0.000384 
0.999809 0.000382 
0.999809 0.000382 
0.999810 0.000380 
0.999813 0.000375 
0.999818 0.000363 
0.999821 0.000358 
0.999823 0.000354 
0.999823 0.000354 
0.999825 0.000350 
0.999825 0.000350 
0.999829 0.000342 
0.999829 0.000342 
0.999829 0.000341 
0.999830 0.000340 
0.999830 0.000340 
0.999833 0.000333 
0.999834 0.000333 
0.999835 0.000330 
0.999836 0.000329 
0.999840 0.000319 
0.999841 0.000317 
0.999846 0.000308 
0.999846 0.000308 
0.999847 0.000305 
0.999847 0.000306 
0.999848 0.000304 
0.999848 0.000304 
0.999850 0.000301 
0.999850 0.000300 
0.999852 0.000297 
0.999855 0.000290 
0.999858 0.000285 
0.999859 0.000283 
0.999859 0.000281 
0.999860 0.000279 
0.999860 0.000279 
0.999861 0.000278 
0.999862 0.000276 
0.999867 0.000266 
0.999867 0.000266 
0.999868 0.000264 
0.999868 0.000264 
0.999870 0.000260 
0.999872 0.000257 
0.999872 0.000256 
0.999872 0.000255 
0.999874 0.000252 
0.999875 0.000251 
0.999877 0.000247 
0.999879 0.000243 
0.999880 0.000240 
0.999881 0.000239 
0.999882 0.000235 
0.999883 0.000234 
0.999884 0.000233 
0.999884 0.000231 
0.999885 0.000230 
0.999887 0.000226 
0.999888 0.000224 
0.999890 0.000220 
0.999890 0.000221 
0.999890 0.000220 
0.999892 0.000216 
0.999892 0.000216 
0.999894 0.000212 
0.999897 0.000206 
0.999897 0.000206 
0.999898 0.000203 
0.999899 0.000202 
0.999899 0.000203 
0.999901 0.000198 
0.999901 0.000197 
0.999901 0.000199 
0.999902 0.000195 
0.999902 0.000196 
0.999904 0.000192 
0.999905 0.000189 
0.999907 0.000187 
0.999909 0.000182 
0.999910 0.000180 
0.999910 0.000180 
0.999912 0.000176 
0.999912 0.000175 
0.999912 0.000176 
0.999913 0.000174 
0.999913 0.000174 
0.999913 0.000174 
0.999914 0.000171 
0.999915 0.000171 
0.999918 0.000164 
0.999919 0.000161 
0.999919 0.000163 
0.999921 0.000158 
0.999921 0.000157 
0.999921 0.000158 
0.999922 0.000157 
0.999923 0.000154 
0.999923 0.000154 
0.999924 0.000152 
0.999925 0.000149 
0.999927 0.000145 
0.999927 0.000146 
0.999927 0.000146 
0.999928 0.000143 
0.999929 0.000143 
0.999929 0.000142 
0.999931 0.000137 
0.999932 0.000136 
0.999932 0.000136 
0.999932 0.000135 
0.999932 0.000136 
0.999934 0.000132 
0.999935 0.000129 
0.999935 0.000131 
0.999936 0.000129 
0.999937 0.000127 
0.999938 0.000125 
0.999939 0.000122 
0.999939 0.000123 
0.999940 0.000120 
0.999940 0.000119 
0.999941 0.000118 
0.999941 0.000119 
0.999942 0.000116 
0.999942 0.000116 
0.999943 0.000115 
0.999943 0.000113 
0.999943 0.000113 
0.999945 0.000111 
0.999946 0.000109 
0.999947 0.000106 
0.999947 0.000106 
0.999948 0.000104 
0.999948 0.000104 
0.999949 0.000102 
0.999949 0.000102 
0.999950 0.000101 
0.999950 0.000101 
0.999950 0.000100 
0.999951 0.000099 
0.999951 0.000098 
0.999951 0.000097 
0.999953 0.000093 
0.999954 0.000092 
0.999955 0.000090 
0.999955 0.000090 
0.999955 0.000089 
0.999955 0.000090 
0.999955 0.000090 
0.999955 0.000089 
0.999956 0.000088 
0.999958 0.000083 
0.999958 0.000084 
0.999959 0.000083 
0.999959 0.000081 
0.999959 0.000081 
0.999959 0.000082 
0.999960 0.000081 
0.999960 0.000079 
0.999960 0.000079 
0.999961 0.000078 
0.999962 0.000075 
0.999963 0.000075 
0.999963 0.000075 
0.999963 0.000073 
0.999964 0.000073 
0.999965 0.000070 
0.999965 0.000070 
0.999965 0.000070 
0.999965 0.000070 
0.999966 0.000068 
0.999966 0.000068 
0.999966 0.000068 
0.999967 0.000065 
0.999967 0.000066 
0.999967 0.000066 
0.999968 0.000064 
0.999969 0.000062 
0.999969 0.000062 
0.999970 0.000061 
0.999970 0.000060 
0.999970 0.000061 
0.999970 0.000060 
0.999971 0.000059 
0.999971 0.000058 
0.999971 0.000058 
0.999972 0.000056 
0.999972 0.000055 
0.999973 0.000053 
0.999973 0.000054 
0.999973 0.000053 
0.999973 0.000054 
0.999974 0.000052 
0.999974 0.000052 
0.999974 0.000052 
0.999974 0.000052 
0.999975 0.000050 
0.999975 0.000050 
0.999976 0.000047 
0.999976 0.000048 
0.999977 0.000046 
0.999977 0.000046 
0.999977 0.000046 
0.999977 0.000045 
0.999977 0.000046 
0.999977 0.000046 
0.999978 0.000045 
0.999979 0.000043 
0.999979 0.000041 
0.999979 0.000043 
0.999979 0.000042 
0.999979 0.000043 
0.999980 0.000041 
0.999980 0.000040 
0.999980 0.000041 
0.999981 0.000039 
0.999981 0.000038 
0.999981 0.000038 
0.999981 0.000038 
0.999982 0.000036 
0.999982 0.000036 
0.999982 0.000036 
0.999982 0.000036 
0.999982 0.000036 
0.999983 0.000034 
0.999983 0.000035 
0.999983 0.000035 
0.999983 0.000035 
0.999984 0.000033 
0.999984 0.000031 
0.999984 0.000031 
0.999984 0.000032 
0.999984 0.000032 
0.999985 0.000031 
0.999985 0.000030 
0.999985 0.000030 
0.999985 0.000031 
0.999986 0.000028 
0.999986 0.000028 
0.999986 0.000029 
0.999986 0.000027 
0.999986 0.000028 
0.999986 0.000028 
0.999987 0.000026 
0.999987 0.000026 
0.999987 0.000027 
0.999987 0.000027 
0.999987 0.000027 
0.999988 0.000024 
0.999988 0.000023 
0.999988 0.000024 
0.999988 0.000025 
0.999988 0.000023 
0.999988 0.000024 
0.999988 0.000024 
0.999989 0.000023 
0.999989 0.000021 
0.999989 0.000022 
0.999989 0.000022 
0.999989 0.000022 
0.999989 0.000022 
0.999990 0.000021 
0.999990 0.000021 
0.999990 0.000019 
0.999990 0.000020 
0.999990 0.000020 
0.999990 0.000020 
0.999991 0.000017 
0.999991 0.000018 
0.999991 0.000018 
0.999991 0.000018 
0.999991 0.000018 
0.999991 0.000018 
0.999991 0.000018 
0.999991 0.000019 
0.999992 0.000016 
0.999992 0.000017 
0.999992 0.000017 
0.999992 0.000016 
0.999992 0.000016 
0.999992 0.000015 
0.999992 0.000016 
0.999992 0.000016 
0.999993 0.000014 
0.999993 0.000013 
0.999993 0.000014 
0.999993 0.000015 
0.999993 0.000014 
0.999993 0.000015 
0.999993 0.000013 
0.999993 0.000014 
0.999993 0.000013 
0.999993 0.000015 
0.999994 0.000012 
0.999994 0.000012 
0.999994 0.000012 
0.999994 0.000012 
0.999994 0.000011 
0.999994 0.000013 
0.999994 0.000011 
0.999994 0.000012 
0.999994 0.000011 
0.999994 0.000012 
0.999994 0.000011 
0.999995 0.000010 
0.999995 0.000009 
0.999995 0.000009 
0.999995 0.000009 
0.999995 0.000010 
0.999995 0.000010 
0.999995 0.000010 
0.999995 0.000010 
0.999995 0.000009 
0.999995 0.000011 
0.999995 0.000009 
0.999995 0.000010 
0.999996 0.000007 
0.999996 0.000007 
0.999996 0.000007 
0.999996 0.000009 
0.999996 0.000008 
0.999996 0.000008 
0.999996 0.000009 
0.999996 0.000008 
0.999996 0.000008 
0.999996 0.000008 
0.999996 0.000008 
0.999996 0.000008 
0.999996 0.000008 
0.999996 0.000007 
0.999997 0.000006 
0.999997 0.000007 
0.999997 0.000007 
0.999997 0.000006 
0.999997 0.000006 
0.999997 0.000006 
0.999997 0.000006 
0.999997 0.000005 
0.999997 0.000006 
0.999997 0.000005 
0.999997 0.000006 
0.999997 0.000005 
0.999997 0.000005 
0.999997 0.000006 
0.999997 0.000007 
0.999997 0.000006 
0.999997 0.000006 
0.999997 0.000005 
0.999998 0.000003 
0.999998 0.000004 
0.999998 0.000003 
0.999998 0.000004 
0.999998 0.000003 
0.999998 0.000004 
0.999998 0.000004 
0.999998 0.000004 
0.999998 0.000004 
0.999998 0.000003 
0.999998 0.000003 
0.999998 0.000004 
0.999998 0.000004 
0.999998 0.000004 
0.999998 0.000005 
0.999998 0.000005 
0.999998 0.000005 
0.999998 0.000005 
0.999998 0.000004 
0.999998 0.000004 
0.999998 0.000003 
0.999998 0.000003 
0.999998 0.000003 
0.999998 0.000004 
0.999998 0.000005 
0.999998 0.000005 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000003 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000003 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000003 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000003 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000003 
0.999999 0.000003 
0.999999 0.000002 
0.999999 0.000002 
0.999999 0.000003 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000003 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000001 
0.999999 0.000001 
0.999999 0.000002 
0.999999 0.000002 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000001 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000001 
1.000000 0.000000 
1.000000 0.000000 
1.000000 0.000000 


==> Data/W3D_91.dat <==
1	1.00000000000000e-05	1.00000000000000e-05
0.916666666666667	0.0833333333333333	1.00000000000000e-05
0.833333333333333	0.166666666666667	1.00000000000000e-05
0.750000000000000	0.250000000000000	1.00000000000000e-05
0.666666666666667	0.333333333333333	1.00000000000000e-05
0.583333333333333	0.416666666666667	1.00000000000000e-05
0.500000000000000	0.500000000000000	1.00000000000000e-05
0.416666666666667	0.583333333333333	1.00000000000000e-05
0.333333333333333	0.666666666666667	1.00000000000000e-05
0.250000000000000	0.750000000000000	1.00000000000000e-05
0.166666666666667	0.833333333333333	1.00000000000000e-05
0.0833333333333333	0.916666666666667	1.00000000000000e-05
1.00000000000000e-05	1	1.00000000000000e-05
0.916666666666667	1.00000000000000e-05	0.0833333333333333
0.833333333333333	0.0833333333333333	0.0833333333333333
0.750000000000000	0.166666666666667	0.0833333333333333
0.666666666666667	0.250000000000000	0.0833333333333333
0.583333333333333	0.333333333333333	0.0833333333333333
0.500000000000000	0.416666666666667	0.0833333333333333
0.416666666666667	0.500000000000000	0.0833333333333333
0.333333333333333	0.583333333333333	0.0833333333333333
0.250000000000000	0.666666666666667	0.0833333333333333
0.166666666666667	0.750000000000000	0.0833333333333333
0.0833333333333333	0.833333333333333	0.0833333333333333
1.00000000000000e-05	0.916666666666667	0.0833333333333333
0.833333333333333	1.00000000000000e-05	0.166666666666667
0.750000000000000	0.0833333333333333	0.166666666666667
0.666666666666667	0.166666666666667	0.166666666666667
0.583333333333333	0.250000000000000	0.166666666666667
0.500000000000000	0.333333333333333	0.166666666666667
0.416666666666667	0.416666666666667	0.166666666666667
0.333333333333333	0.500000000000000	0.166666666666667
0.250000000000000	0.583333333333333	0.166666666666667
0.166666666666667	0.666666666666667	0.166666666666667
0.0833333333333333	0.750000000000000	0.166666666666667
1.00000000000000e-05	0.833333333333333	0.166666666666667
0.750000000000000	1.00000000000000e-05	0.250000000000000
0.666666666666667	0.0833333333333333	0.250000000000000
0.583333333333333	0.166666666666667	0.250000000000000
0.500000000000000	0.250000000000000	0.250000000000000
0.416666666666667	0.333333333333333	0.250000000000000
0.333333333333333	0.416666666666667	0.250000000000000
0.250000000000000	0.500000000000000	0.250000000000000
0.166666666666667	0.583333333333333	0.250000000000000
0.0833333333333333	0.666666666666667	0.250000000000000
1.00000000000000e-05	0.750000000000000	0.250000000000000
0.666666666666667	1.00000000000000e-05	0.333333333333333
0.583333333333333	0.0833333333333333	0.333333333333333
0.500000000000000	0.166666666666667	0.333333333333333
0.416666666666667	0.250000000000000	0.333333333333333
0.333333333333333	0.333333333333333	0.333333333333333
0.250000000000000	0.416666666666667	0.333333333333333
0.166666666666667	0.500000000000000	0.333333333333333
0.0833333333333333	0.583333333333333	0.333333333333333
1.00000000000000e-05	0.666666666666667	0.333333333333333
0.583333333333333	1.00000000000000e-05	0.416666666666667
0.500000000000000	0.0833333333333333	0.416666666666667
0.416666666666667	0.166666666666667	0.416666666666667
0.333333333333333	0.250000000000000	0.416666666666667
0.250000000000000	0.333333333333333	0.416666666666667
0.166666666666667	0.416666666666667	0.416666666666667
0.0833333333333333	0.500000000000000	0.416666666666667
1.00000000000000e-05	0.583333333333333	0.416666666666667
0.500000000000000	1.00000000000000e-05	0.500000000000000
0.416666666666667	0.0833333333333333	0.500000000000000
0.333333333333333	0.166666666666667	0.500000000000000
0.250000000000000	0.250000000000000	0.500000000000000
0.166666666666667	0.333333333333333	0.500000000000000
0.0833333333333333	0.416666666666667	0.500000000000000
1.00000000000000e-05	0.500000000000000	0.500000000000000
0.416666666666667	1.00000000000000e-05	0.583333333333333
0.333333333333333	0.0833333333333333	0.583333333333333
0.250000000000000	0.166666666666667	0.583333333333333
0.166666666666667	0.250000000000000	0.583333333333333
0.0833333333333333	0.333333333333333	0.583333333333333
1.00000000000000e-05	0.416666666666667	0.583333333333333
0.333333333333333	1.00000000000000e-05	0.666666666666667
0.250000000000000	0.0833333333333333	0.666666666666667
0.166666666666667	0.166666666666667	0.666666666666667
0.0833333333333333	0.250000000000000	0.666666666666667
1.00000000000000e-05	0.333333333333333	0.666666666666667
0.250000000000000	1.00000000000000e-05	0.750000000000000
0.166666666666667	0.0833333333333333	0.750000000000000
0.0833333333333333	0.166666666666667	0.750000000000000
1.00000000000000e-05	0.250000000000000	0.750000000000000
0.166666666666667	1.00000000000000e-05	0.833333333333333
0.0833333333333333	0.0833333333333333	0.833333333333333
1.00000000000000e-05	0.166666666666667	0.833333333333333
0.0833333333333333	1.00000000000000e-05	0.916666666666667
1.00000000000000e-05	0.0833333333333333	0.916666666666667
1.00000000000000e-05	1.00000000000000e-05	1


==> Data/ZDT4/t1.dat <==
1.0 7.693848520126823E-7 
0.38724885166793444 0.3777079841870446 
0.37940325534178265 0.3840683224982902 
0.3746946125309054 0.3878773623772018 
0.37143027131283046 0.39056580144331554 
0.36875305256521995 0.39275680224993675 
0.36673133026964994 0.39450729381980504 
0.3649639752365347 0.3958826184858371 
0.3634027853890486 0.3972178124902826 
0.3619567770995934 0.39837799462520146 
0.36088149820470306 0.3992685054379136 
0.3595896017788139 0.4003536631801752 
0.3585950575208787 0.40117765085947354 
0.35765822967542077 0.401961354644158 
0.3567745824444558 0.4026979865157945 
0.35602672965816035 0.4033458966596316 
0.35522534423880014 0.4039937067980202 
0.35450011801819165 0.40460676079871166 
0.353826039759441 0.4051692561720199 
0.3531692368252012 0.40572070037572944 
0.3526198859777177 0.40618364505088933 
0.3520240887870354 0.40668805982058825 
0.3514516234886317 0.407178961081283 
0.35094869781782534 0.40759658882535194 
0.35044454019462257 0.4080231894898725 
0.34996329555265476 0.40844833727354685 
0.3495014350743865 0.4088431472525994 
0.34903183592907094 0.4092122347414081 
0.34857176461448913 0.40961783432477994 
0.34819036500952666 0.40993646630867414 
0.34777914824999134 0.4102733758035146 
0.3473800022929482 0.41061252982932606 
0.347013553770737 0.41092800895105047 
0.34665513656503033 0.4112337191266288 
0.3462900491553916 0.4115473160195274 
0.34594252505135975 0.41183680589493826 
0.345611465075684 0.4121175759474034 
0.3452907474646031 0.41238919016187975 
0.34495866534366654 0.4126731758116764 
0.3446587210562403 0.4129421404037958 
0.3443589901599577 0.41319771987233966 
0.3440469368916428 0.41344647861140343 
0.3437627690815851 0.41368871123134876 
0.3434786012715274 0.4139344614714013 
0.34321300746318695 0.4141726759488687 
0.3429253807597684 0.4144038818574181 
0.3426719122645514 0.41462313616791013 
0.34242230427566844 0.41485377594192424 
0.3421563494556971 0.4150647197348994 
0.34191623386810277 0.4152711218808218 
0.34168133226912906 0.4154837156173563 
0.3414409738447024 0.4156878325093775 
0.3412108230915777 0.4158852840994063 
0.340970070644353 0.4160750512700398 
0.34074502090314285 0.4162676127614388 
0.34051997116193267 0.41646259741595804 
0.3403030660664548 0.41665288964342934 
0.3400550038068041 0.4168582612472668 
0.3398282959874282 0.41705574060464506 
0.339590665975728 0.41725657944515104 
0.3393423777269846 0.41747115832008286 
0.3390908253369996 0.4176953321208652 
0.3388201766834574 0.41792040234095074 
0.3385722648808004 0.41814905332406427 
0.3382802673951055 0.41838603972664207 
0.33802309862159596 0.4186041752728839 
0.3377182965725597 0.41886918567251724 
0.33741484129101834 0.41912919285458256 
0.337111386009477 0.4193947545921556 
0.33679687250466583 0.41967340339292336 
0.33646043870959574 0.4199485116212143 
0.3361161303416784 0.42024602318963244 
0.3357718219737611 0.42054458268359574 
0.33540549523744445 0.42086128403919815 
0.3350230526307652 0.4211906095163383 
0.3346413504665098 0.4215275924702389 
0.33421961332851363 0.4218831327089764 
0.3338063647666158 0.422248566000381 
0.3333451227293053 0.4226462613837613 
0.33289303332584064 0.42303352542363987 
0.33239540549194135 0.42346322263722297 
0.33189084979516503 0.4239109126220326 
0.3313325123081705 0.4243893311335124 
0.3307835181424166 0.4248737636742754 
0.3301218746335171 0.42544473129779703 
0.3295203384536344 0.42597761685703567 
0.32882370622300827 0.4265935438471844 
0.3280609798826874 0.4272404116733766 
0.3272272765851093 0.4279695561498201 
0.3263438401420403 0.42874044462141164 
0.3253424211802485 0.42961770269809046 
0.32423852959395416 0.430587331946219 
0.3230542960512871 0.43162959998838124 
0.32159025918255657 0.43292334220008877 
0.31988058509699197 0.4344326565216329 
0.3179528275874158 0.43612902579228985 
0.31533734413492326 0.4384561116845619 
0.3117039010681526 0.44169898219645454 
0.3056995382711709 0.4471111025950118 
0.0 1.0006267459147438 
0.34065031035855514 0.4163565352102388 


==> Data/ZDT4/t10.dat <==
1.0 4.4097087892233033E-7 
0.9802249178702617 0.009975534628541217 
0.9611709513151516 0.01964581173794524 
0.9421169847600417 0.029414886283806826 
0.92378413377956 0.03887222341022615 
0.9063308034602695 0.04799034404603062 
0.8889045064386113 0.057273325560199304 
0.8720125512930521 0.0662708389887372 
0.8553928674886753 0.07516827224921742 
0.8393250038480893 0.08392489076136905 
0.823702632194616 0.09252765002913957 
0.8082947469637519 0.10098808671784414 
0.7933031941801485 0.10935910208800484 
0.7786371564248403 0.1176895470542559 
0.7642943658187894 0.12581776836613545 
0.7502084296848157 0.1339485145190876 
0.7364457407000992 0.1418622123058475 
0.7229012167037066 0.14976800908451823 
0.7096025211339727 0.1576405808951539 
0.6965761046705213 0.16539285446148733 
0.6837955166337287 0.17310295710613072 
0.6712872077032186 0.18071238832636644 
0.6589633969695972 0.18826014086232568 
0.646977203973456 0.19570814813686244 
0.6349543154778887 0.2031835237386629 
0.6233450173113745 0.21053417197953134 
0.611779587682665 0.21788717055241355 
0.6004952260518954 0.2251447261010192 
0.5893782694761744 0.23240392612781588 
0.5782368473151982 0.2396135931442304 
0.5675121707876624 0.24667457129385598 
0.5569058776442082 0.25388810340253726 
0.5464342488198652 0.2608593979380851 
0.5359447931987745 0.2679756344198124 
0.5257408787618753 0.27499561591595995 
0.5156797349170716 0.2819722667885435 
0.5056101117170999 0.2890092685659504 
0.49582602970131945 0.29588725468429816 
0.486154597027039 0.30283698335972886 
0.476530172667166 0.3097394524164804 
0.4670582068073319 0.3166315467518391 
0.4576930751470588 0.32352415894144215 
0.4485201364040804 0.3303282601663718 
0.43925765702041886 0.33728266279307295 
0.430187370554052 0.3441416560208536 
0.4211382844719569 0.35105246801485934 
0.4124129245204792 0.3579267642122231 
0.40361920220069675 0.36471058802014494 
0.3948254798809143 0.3716487255808045 
0.38630756040200975 0.37850775418568305 
0.3776812238564486 0.3854431770063616 
0.3692911369914583 0.39236904142372614 
0.3609102765447622 0.3992651330784543 
0.35252594393902703 0.4062612940453409 
0.3443532840412774 0.41319363768364414 
0.3361771519844887 0.4201942222452807 
0.32805303931475505 0.4272493561675372 
0.3200017744977789 0.43431300660367056 
0.31200682975479166 0.44142428467145867 
0.3040847735312059 0.4485611787956837 
0.2962191219953124 0.4557418548387541 
0.28840108631645606 0.46297012530357673 
0.28063945532529205 0.4702614394600646 
0.2729104883189144 0.4776123623434196 
0.26519629446755905 0.48502915039916994 
0.25763674025586486 0.49242714838663315 
0.2499843666526344 0.5000346873194579 
0.24242385852144788 0.5076559210176951 
0.23490894464999712 0.5153391061988362 
0.22740680974173672 0.523161890144589 
0.22005237416477533 0.530960598676463 
0.212406785705389 0.5391472747879831 
0.20523702214052247 0.546990321029885 
0.1975573618105656 0.555580149635151 
0.19031341722861253 0.5637695248201516 
0.18317353020250488 0.5724110855548215 
0.1756277247639625 0.5810976731758389 
0.16853521337688587 0.5896279890462611 
0.16113905961510067 0.5989338795963292 
0.15394108279870528 0.6082586224213439 
0.14665117045119452 0.6177571107137524 
0.1393997538392071 0.6272931029218648 
0.13189547720943257 0.6368525089453636 
0.12479931991370112 0.6476006910697671 
0.11731885089427957 0.6575076965862204 
0.10987708732658505 0.6687521180222612 
0.10274992794961571 0.6794855240444934 
0.09533849461978708 0.6912394942249936 
0.08783546255811056 0.7037470176447117 
0.08038765427221231 0.7165482366769099 
0.07287298445523005 0.7301020022138592 
0.06543543966696624 0.7442349556348188 
0.05776787513195693 0.7596505146001828 
0.05006671178830703 0.7762507806345352 
0.04217761191861927 0.7946287817882774 
0.03428851204893151 0.8148284253754602 
0.026083714284119056 0.8385275864851598 
0.0178409438176 0.8664306994679124 
0.009094538929918392 0.9046347079387979 
0.0 1.0 
0.340648983373125 0.4163486863977959 


==> Data/ZDT4/t2.dat <==
1.0 1.3335706238060807E-6 
0.436320314387735 0.3395007461760224 
0.42058616191144904 0.3515388089415761 
0.411147330008712 0.35879470442474637 
0.4044650172319819 0.3640511979241328 
0.39916325682267184 0.3682203032230501 
0.3948460702987998 0.37165056170843486 
0.39120220778028914 0.3745517139924799 
0.38801476223188247 0.3771016098079468 
0.3851687005144054 0.37938156735121964 
0.38264886492008976 0.3814533745975052 
0.3803462491291948 0.3832795620206667 
0.3782468200085132 0.3850071698755157 
0.37626148573949614 0.3866011364687594 
0.37446781605157414 0.388062995784547 
0.3728085888568158 0.38943253136486633 
0.3712208842493008 0.3907241287551127 
0.36976762213494935 0.39193053910741943 
0.3683360038777312 0.39310076857943255 
0.3669777082595598 0.3942161233249695 
0.3657410923715906 0.3952388874808379 
0.36452366856694596 0.39624407525444444 
0.363392731038136 0.3971963037777595 
0.362291880841861 0.39809992580503767 
0.361241801540778 0.3989879761182162 
0.36019101697326095 0.399841516680726 
0.3592536119575689 0.40064485930194527 
0.358307229333119 0.40142942780412877 
0.3574007235534494 0.40217100793269855 
0.35650361669644925 0.4029233936795566 
0.35566838660081 0.4036215127226381 
0.35487785257067717 0.40431212475247985 
0.3540627896829992 0.4049702346282175 
0.3532924228608276 0.4056214552785839 
0.3525294522472977 0.4062606024391506 
0.35183235799009305 0.4068892742238059 
0.3511228548464248 0.4074512900028347 
0.35041998806521557 0.408045411183868 
0.3497217604472227 0.4086345917695266 
0.3491130933692437 0.4091504888403025 
0.3484835703708492 0.4097015321696685 
0.34786201437925174 0.41022455050251844 
0.34721012515792715 0.41076227561271555 
0.3466980950221728 0.41122480531799793 
0.34606537723740893 0.4117343101272205 
0.3455190870316327 0.41222332359234637 
0.3449259597353183 0.41275808366070305 
0.3444085991811364 0.41317216327050127 
0.34383334546052224 0.41363503048857503 
0.3433478591957778 0.4140489947658449 
0.34281434263608934 0.41449993655367295 
0.34232388224621846 0.41493770008784797 
0.34184628585786575 0.4153371630714803 
0.3413640764822813 0.4157465177624441 
0.3408676760902265 0.4161694108830477 
0.34041222873985943 0.41657561512547897 
0.3398991331701162 0.4169985390123139 
0.3393976578285865 0.4174399426004666 
0.338908108971419 0.41785087817975114 
0.3384355646983096 0.4182526155573077 
0.33790652997849724 0.41873091242001176 
0.3373695448024878 0.4191946532591636 
0.33679193886892045 0.41968043932277294 
0.3362458260209932 0.4201557272391735 
0.3356498226712873 0.4206477759400654 
0.33508796328053997 0.42113591152977903 
0.334476026775002 0.4216644385981527 
0.3338261737745418 0.42222359728652364 
0.3331952790215428 0.4227727036589788 
0.33252646777362144 0.42335459025932937 
0.331846404812888 0.4239412360570902 
0.3311826163201297 0.4245652787646107 
0.3304078869872499 0.425205471169328 
0.3296847392331619 0.42584885299007225 
0.32890124270641624 0.42654283051019026 
0.3280898005555237 0.42725771906823146 
0.3272286169781555 0.4279622056031707 
0.3263611765573371 0.4287427716133495 
0.3254467676693783 0.42954666873530056 
0.32449402761979546 0.4303881845255196 
0.32346103536650805 0.4312649648957003 
0.32242645832374245 0.43219506625460863 
0.32128950555782626 0.43320371755057735 
0.3201498542433127 0.43419863310366197 
0.31891322965733643 0.43531823402888636 
0.3175964250974261 0.43647822428574357 
0.31620811443721664 0.437729034417719 
0.3146454779675512 0.4390920412170423 
0.3130432169365666 0.4405224304330933 
0.3112485421559409 0.44211320395019266 
0.30929557171786004 0.4438681066361488 
0.3071895983899883 0.4458067618594043 
0.30471501062246564 0.44803134483638213 
0.3019118740491059 0.45054860447884426 
0.2985137266499334 0.45366980816129177 
0.294785786861152 0.4570963301810836 
0.2898218396619464 0.4616726814979201 
0.28311229882424327 0.468029637606519 
0.2717346651518852 0.4787192005030433 
0.0 1.0000017595208561 
0.3406428600165543 0.41635799355750286 


==> Data/ZDT4/t3.dat <==
1.0 7.314092488281748E-7 
0.48874791679972174 0.30092921385750565 
0.4647477134417833 0.3189815750110672 
0.45057410758070665 0.3287693706411665 
0.44047285747281184 0.33654168399679624 
0.432307934725252 0.3425102423522082 
0.4256422739566615 0.3476130104848833 
0.42007100933272146 0.35194614225215565 
0.41502262652117916 0.35588386005406486 
0.410458154294409 0.3593368449506463 
0.4067396877955405 0.3622552030275185 
0.40318577710001313 0.3650513254299457 
0.39996837057638557 0.36770870556377594 
0.39692226939306113 0.37006792604605776 
0.39389902638009355 0.37239526264269346 
0.39148065042054403 0.3743828056005621 
0.3889325756343545 0.376367067306354 
0.3866466915988924 0.37823093961011095 
0.3843153907407204 0.38007443528766255 
0.3823588747466294 0.381678892433067 
0.3803563919417837 0.3832811892294963 
0.3784917152018888 0.384801122881057 
0.37671379010741435 0.3863071867381107 
0.374962102101318 0.38767256930849425 
0.3733314767682627 0.3890286870898465 
0.3716563977850617 0.3904207227541406 
0.37019820330997266 0.39158255242429707 
0.36873064201239575 0.3928503552293026 
0.3673073401129828 0.3939839234473132 
0.36591550463144085 0.3951485344178608 
0.3644737154265792 0.396404148468636 
0.3633377547965986 0.39723321856341604 
0.36180013781325016 0.39851830791815035 
0.36082055639019917 0.39940420551771894 
0.3596577283983686 0.40036259738444424 
0.35840126879158074 0.4013944789131921 
0.3572340070745772 0.40235392749430743 
0.35621849561168895 0.4032136189986651 
0.35512740751558436 0.40410461201770465 
0.3541941233189917 0.4049220327851946 
0.35299013418891356 0.4059400635275751 
0.35219398928717915 0.40656668849773825 
0.3511457023290183 0.4074754322940352 
0.35012504761017127 0.4083317504558187 
0.34934460973244574 0.40901854843902963 
0.3483215928827174 0.40993168633845783 
0.3475128351283717 0.4105672489521681 
0.3466845127434255 0.4112698600498743 
0.345861878445755 0.41199685023112687 
0.34499991591479595 0.4127004009945876 
0.3440730732478847 0.4134538505985647 
0.34320147076579294 0.41417077683014886 
0.34258071403418083 0.4147986261941408 
0.34167175007083395 0.41554929166261634 
0.34089115350002386 0.41615541938253764 
0.3402699753196854 0.4167747689000992 
0.33952935669027307 0.41732546729204545 
0.3386883772827216 0.4180576586457202 
0.33788367024924715 0.4187387393701502 
0.3371095876246995 0.41945667017794974 
0.33615597162698135 0.42025273002564495 
0.33542960554154666 0.4208975949123325 
0.33450167713417334 0.4216763027052884 
0.333577400698553 0.4224950761276466 
0.3327846894670046 0.4231476316032894 
0.3318112939014908 0.423993813352805 
0.33083595276154465 0.4248576713066378 
0.32984052688495535 0.4257133001013065 
0.3287051699494933 0.4267104076434508 
0.32767103771399364 0.4276337330528004 
0.3268911772777448 0.428265726872632 
0.3256386739298288 0.42936946910496915 
0.3244614006816451 0.4303970334708665 
0.3231293344726451 0.4315765519846936 
0.3219838075457239 0.4325732374950186 
0.32081441127008714 0.4336178749601809 
0.3194874082223912 0.43477318740342524 
0.3182001130590344 0.4359224513684275 
0.316775137258567 0.4371989713223995 
0.31526244514195456 0.4385240272178311 
0.3137367328322158 0.4398975870999514 
0.31212349587342536 0.4413365172753227 
0.31042928237314144 0.4428670381648026 
0.3086135116432267 0.4444853970291059 
0.3067147004454738 0.44619147399798714 
0.3046772930196989 0.44803120612735764 
0.302430917295794 0.45006511991138876 
0.3002859664041375 0.4520232301060567 
0.2978078262647975 0.4542861084964465 
0.29518047870368225 0.4567030745385939 
0.2922347738986756 0.459416643719581 
0.2890140922734771 0.4624045613908046 
0.28543196204466836 0.4657540509968287 
0.2813258254704677 0.46960992995191025 
0.27656318629172627 0.47412045230455 
0.2707166019836642 0.47969743734604625 
0.26376397108684374 0.486426774923974 
0.2541548230386227 0.4958934877921569 
0.23834545857770778 0.5117974583347247 
0.0 1.0000438436351544 
0.3405166436357267 0.41647308360819946 


==> Data/ZDT4/t7.dat <==
1.0 1.3708035896159355E-6 
0.7389234291651856 0.14058895400615595 
0.6887281872324629 0.17016283592475845 
0.6557899721104585 0.1902341884242563 
0.6311548254773196 0.20558563074640337 
0.6110757154557228 0.21831430237298072 
0.5939783317798857 0.22930732537834464 
0.5791713160173252 0.23896830108253064 
0.5662039198219471 0.24754197590854202 
0.5541997593994703 0.25556949766696174 
0.5434039633827166 0.2628648351582218 
0.5334628664634062 0.2696576419083771 
0.5242338207962922 0.27600315104055717 
0.515552289154888 0.2820132426596347 
0.5075280740726501 0.2875976920285074 
0.5 0.29291945283962356 
0.49279040559235493 0.29803616837190594 
0.4858279453636847 0.30298889761361614 
0.4794040016364526 0.30762674448318195 
0.4732271920881953 0.31211888399423376 
0.4672870912383065 0.31643689155321714 
0.46161210669940794 0.3206724424028026 
0.4561211606335802 0.3246750067664448 
0.4508683616080411 0.32857723956225005 
0.4457477747366263 0.33241462250163706 
0.4408868934800208 0.33611069282097517 
0.4360974118686918 0.3396471374141701 
0.43153123109992153 0.3431225202334276 
0.42705284537244076 0.3465309167725225 
0.4225931735336174 0.35002334135010177 
0.4184960069640855 0.3531479670469144 
0.414457567279855 0.3562644463131483 
0.41056919440656936 0.359287447203471 
0.4066726270173424 0.3623377510565952 
0.4029598740438428 0.36531669268388345 
0.3991526015172181 0.36837431565143136 
0.39553413750856026 0.37120012150123527 
0.39206410630479205 0.37394242512290554 
0.38861105335529433 0.3767134542899715 
0.3852033148052463 0.3794276476271504 
0.3819578474885594 0.38206810023193827 
0.3787123801718725 0.3846929818596636 
0.37559686841867757 0.3872496891510482 
0.37248135666548265 0.38979104102729606 
0.36945132696403654 0.39227446522171905 
0.3664509462704193 0.3947251578283244 
0.36350440539544143 0.39716309175121556 
0.3606154397846203 0.3995692156039038 
0.3578035317592581 0.4018587356538459 
0.3549601740267668 0.4042274601081867 
0.3522688390330173 0.40653293403408486 
0.34961738434037193 0.40878096227510285 
0.34694200317899143 0.41099906065181446 
0.34435459662134943 0.413199321831026 
0.3417671900637074 0.4154280792834148 
0.3391754172435672 0.4176456426299494 
0.33663943703924104 0.41992485215193615 
0.3340607574739411 0.42210557609841726 
0.33157447290003017 0.4242989219443897 
0.32883005289542444 0.4267145355241012 
0.32598576533118934 0.42910359182755436 
0.3233708908514828 0.4314379894521587 
0.3207220009266221 0.433861504746918 
0.31798071057197713 0.4361288550292369 
0.3148863560332317 0.43906834210193213 
0.312103785492971 0.44165660362473114 
0.3090472966604964 0.4442684301730268 
0.30588789347752127 0.44709927999158394 
0.3028173050384186 0.44980077973753535 
0.29957420249919314 0.4527498141962923 
0.29646141386610925 0.4556620512070077 
0.2931632988726983 0.4587599002029828 
0.28987675327498874 0.46174060730916927 
0.28627521846707876 0.46503815638445145 
0.2827278007335835 0.46846569056009085 
0.27917807043788617 0.47184202291840927 
0.27546624332104575 0.47517726397558313 
0.2717119740184756 0.4789129148901371 
0.267762062628994 0.4826857810095983 
0.26373542926835103 0.4866088101923975 
0.25951315382079665 0.49074566006282455 
0.2550588769420632 0.4951219769952363 
0.2506775849854841 0.49934708332414035 
0.24599975379543448 0.5040223641068231 
0.24125762505640305 0.5088305990413036 
0.23613619829145113 0.5140955944347262 
0.23076024876439158 0.5196952206298955 
0.22533906043575852 0.525344073261891 
0.21948919788392668 0.5315119853166477 
0.2133065753087709 0.5383368668009265 
0.20665896887643498 0.5454900026762898 
0.19950695982032093 0.5535160648863001 
0.19157982628448958 0.5624540777378526 
0.18311508646843555 0.5721192237903525 
0.1734219718809974 0.58356745739619 
0.16225689380541702 0.5971921699703618 
0.149332620777052 0.6135658362282335 
0.13271735260688405 0.6359095742700376 
0.10860675982041954 0.6704473998652645 
0.0 1.0000021310941634 
0.34064595720730206 0.4163751880979733 


==> Data/data.dat <==
0.000000 4.000000
0.080000 3.920400
0.160000 3.841600
0.240000 3.763600
0.320000 3.686400
0.400000 3.610000
0.480000 3.534400
0.560000 3.459600
0.640000 3.385600
0.720000 3.312400
0.800000 3.240000
0.880000 3.168400
0.960000 3.097600
1.040000 3.027600
1.120000 2.958400
1.200000 2.890000
1.280000 2.822400
1.360000 2.755600
1.440000 2.689600
1.520000 2.624400
1.600000 2.560000
1.680000 2.496400
1.760000 2.433600
1.840000 2.371600
1.920000 2.310400
2.000000 2.250000
2.080000 2.190400
2.160000 2.131600
2.240000 2.073600
2.320000 2.016400
2.400000 1.960000
2.480000 1.904400
2.560000 1.849600
2.640000 1.795600
2.720000 1.742400
2.800000 1.690000
2.880000 1.638400
2.960000 1.587600
3.040000 1.537600
3.120000 1.488400
3.200000 1.440000
3.280000 1.392400
3.360000 1.345600
3.440000 1.299600
3.520000 1.254400
3.600000 1.210000
3.680000 1.166400
3.760000 1.123600
3.840000 1.081600
3.920000 1.040400
4.000000 1.000000
4.080000 0.960400
4.160000 0.921600
4.240000 0.883600
4.320000 0.846400
4.400000 0.810000
4.480000 0.774400
4.560000 0.739600
4.640000 0.705600
4.720000 0.672400
4.800000 0.640000
4.880000 0.608400
4.960000 0.577600
5.040000 0.547600
5.120000 0.518400
5.200000 0.490000
5.280000 0.462400
5.360000 0.435600
5.440000 0.409600
5.520000 0.384400
5.600000 0.360000
5.680000 0.336400
5.760000 0.313600
5.840000 0.291600
5.920000 0.270400
6.000000 0.250000
6.080000 0.230400
6.160000 0.211600
6.240000 0.193600
6.320000 0.176400
6.400000 0.160000
6.480000 0.144400
6.560000 0.129600
6.640000 0.115600
6.720000 0.102400
6.800000 0.090000
6.880000 0.078400
6.960000 0.067600
7.040000 0.057600
7.120000 0.048400
7.200000 0.040000
7.280000 0.032400
7.360000 0.025600
7.440000 0.019600
7.520000 0.014400
7.600000 0.010000
7.680000 0.006400
7.760000 0.003600
7.840000 0.001600
7.920000 0.000400


==> Data/data2.dat <==
2.24000000000000	2.07360000000000
2.35360000000000	2.07360000000000
2.46720000000000	2.07360000000000
2.58080000000000	2.07360000000000
2.69440000000000	2.07360000000000
2.80800000000000	2.07360000000000
2.92160000000000	2.07360000000000
3.03520000000000	2.07360000000000
3.14880000000000	2.07360000000000
3.26240000000000	2.07360000000000
3.37600000000000	2.07360000000000
3.48960000000000	2.07360000000000
3.60320000000000	2.07360000000000
3.71680000000000	2.07360000000000
3.83040000000000	2.07360000000000
3.94400000000000	2.07360000000000
4.05760000000000	2.07360000000000
4.17120000000000	2.07360000000000
4.28480000000000	2.07360000000000
4.39840000000000	2.07360000000000
4.51200000000000	2.07360000000000
4.62560000000000	2.07360000000000
4.73920000000000	2.07360000000000
4.85280000000000	2.07360000000000
4.96640000000000	2.07360000000000
5.08000000000000	2.07360000000000
5.19360000000000	2.07360000000000
5.30720000000000	2.07360000000000
5.42080000000000	2.07360000000000
5.53440000000000	2.07360000000000
5.64800000000000	2.07360000000000
5.76160000000000	2.07360000000000
5.87520000000000	2.07360000000000
5.98880000000000	2.07360000000000
6.10240000000000	2.07360000000000
6.21600000000000	2.07360000000000
6.32960000000000	2.07360000000000
6.44320000000000	2.07360000000000
6.55680000000000	2.07360000000000
6.67040000000000	2.07360000000000
6.78400000000000	2.07360000000000
6.89760000000000	2.07360000000000
7.01120000000000	2.07360000000000
7.12480000000000	2.07360000000000
7.23840000000000	2.07360000000000
7.35200000000000	2.07360000000000
7.46560000000000	2.07360000000000
7.57920000000000	2.07360000000000
7.69280000000000	2.07360000000000
7.80640000000000	2.07360000000000
7.92000000000000	2.07360000000000

==> Data/data2D.dat <==
0.505025	0.919239	
0.507875	0.907946	
0.510767	0.896696	
0.513701	0.885489	
0.516678	0.874323	
0.519698	0.863201	
0.522759	0.852120	
0.525864	0.841082	
0.529010	0.830087	
0.532199	0.819134	
0.535431	0.808223	
0.538705	0.797355	
0.542021	0.786529	
0.545380	0.775746	
0.548781	0.765005	
0.552225	0.754306	
0.555711	0.743650	
0.559239	0.733036	
0.562810	0.722465	
0.566423	0.711936	
0.570079	0.701450	
0.573777	0.691006	
0.577518	0.680604	
0.581301	0.670245	
0.585126	0.659929	
0.588994	0.649654	
0.592904	0.639423	
0.596857	0.629233	
0.600852	0.619086	
0.604890	0.608982	
0.608970	0.598919	
0.613092	0.588900	
0.617257	0.578922	
0.621465	0.568988	
0.625714	0.559095	
0.630006	0.549245	
0.634341	0.539438	
0.638718	0.529672	
0.643137	0.519950	
0.647599	0.510269	
0.652103	0.500632	
0.656650	0.491036	
0.661239	0.481483	
0.665871	0.471973	
0.670545	0.462504	
0.675261	0.453079	
0.680020	0.443695	
0.684821	0.434354	
0.689665	0.425056	
0.694551	0.415800	
0.699480	0.406586	
0.704451	0.397415	
0.709464	0.388286	
0.714520	0.379200	
0.719618	0.370156	
0.724759	0.361155	
0.729942	0.352196	
0.735167	0.343279	
0.740435	0.334405	
0.745746	0.325573	
0.751098	0.316784	
0.756494	0.308037	
0.761931	0.299332	
0.767411	0.290670	
0.772934	0.282051	
0.778499	0.273474	
0.784106	0.264939	
0.789756	0.256446	
0.795448	0.247996	
0.801183	0.239589	
0.806960	0.231224	
0.812779	0.222901	
0.818641	0.214621	
0.824546	0.206383	
0.830492	0.198188	
0.836482	0.190035	
0.842513	0.181924	
0.848587	0.173856	
0.854704	0.165831	
0.860863	0.157847	
0.867064	0.149907	
0.873308	0.142008	
0.879594	0.134152	
0.885922	0.126339	
0.892293	0.118568	
0.898707	0.110839	
0.905163	0.103153	
0.911661	0.095509	
0.918202	0.087908	
0.924785	0.080349	
0.931411	0.072832	
0.938079	0.065358	
0.944789	0.057926	
0.951542	0.050537	
0.958337	0.043190	
0.965175	0.035886	
0.972055	0.028624	
0.978978	0.021404	
0.985943	0.014227	
0.992950	0.007092	
1.000000	0.000000	


==> Data/dataLine.dat <==
1.0 0.0
0.0 1.0

==> Data/dataLine2.dat <==
0.505025253169417	0.919238815542512
0.292893218813452	0.707106781186548

==> Data/dataLine3.dat <==
1.0	0.0
1.1	0.1
0.392893218813452	0.807106781186548
0.292893218813452	0.707106781186548

==> Data/dataLine4.dat <==
0.562810	0.722465
0.420709821252751	0.580364821252752

==> Data/dataLine5.dat <==
0.7485    0.4556
0.6464    0.3536

==> Data/eta1.dat <==
1.000013	0.000000	0.000007	
0.916702	0.083308	0.000000	
0.833363	0.166647	0.000000	
0.750025	0.249985	0.000000	
0.666687	0.333323	0.000000	
0.583348	0.416662	0.000000	
0.500010	0.500000	0.000000	
0.416672	0.583338	0.000000	
0.333333	0.666677	0.000000	
0.249995	0.750015	0.000000	
0.166657	0.833353	0.000000	
0.083318	0.916692	0.000000	
-0.000000	1.000015	0.000005	
0.916678	0.000000	0.083332	
0.409720	0.436344	0.153936	
0.383399	0.459947	0.156653	
0.367544	0.474342	0.158114	
0.358992	0.482894	0.158114	
0.350439	0.491447	0.158114	
0.341886	0.500000	0.158114	
0.333333	0.508553	0.158114	
0.324781	0.517106	0.158114	
0.316228	0.525658	0.158114	
0.300000	0.544444	0.155556	
0.000000	0.916679	0.083331	
0.833343	0.000000	0.166667	
0.396989	0.436344	0.166667	
0.373386	0.459947	0.166667	
0.358992	0.474342	0.166667	
0.348506	0.484827	0.166667	
0.340214	0.493119	0.166667	
0.333333	0.500000	0.166667	
0.326124	0.507209	0.166667	
0.316228	0.517106	0.166667	
0.300000	0.533333	0.166667	
0.000000	0.833343	0.166667	
0.750008	0.000000	0.250002	
0.384258	0.436344	0.179398	
0.363373	0.459947	0.176680	
0.350439	0.474342	0.175219	
0.340920	0.484827	0.174253	
0.333333	0.493119	0.173547	
0.326124	0.500000	0.173876	
0.316228	0.508553	0.175219	
0.300000	0.522222	0.177778	
0.000000	0.750008	0.250003	
0.666673	0.000000	0.333337	
0.371527	0.436344	0.192129	
0.353360	0.459947	0.186693	
0.341886	0.474342	0.183772	
0.333333	0.484827	0.181840	
0.326124	0.492791	0.181085	
0.316228	0.500000	0.183772	
0.300000	0.511111	0.188889	
0.000000	0.666672	0.333338	
0.583338	0.000000	0.416672	
0.358796	0.436344	0.204860	
0.343347	0.459947	0.196706	
0.333333	0.474342	0.192325	
0.325747	0.484827	0.189426	
0.316228	0.491447	0.192325	
0.300000	0.500000	0.200000	
0.000000	0.583336	0.416674	
0.500003	0.000000	0.500007	
0.346064	0.436344	0.217591	
0.333333	0.459947	0.206719	
0.324781	0.474342	0.200878	
0.316228	0.482894	0.200878	
0.300000	0.488889	0.211111	
0.000000	0.500000	0.500010	
0.416668	0.000000	0.583342	
0.333333	0.436344	0.230322	
0.323320	0.459947	0.216733	
0.316228	0.474342	0.209431	
0.300000	0.477778	0.222222	
0.000000	0.416664	0.583346	
0.333333	0.000000	0.666677	
0.320602	0.436344	0.243054	
0.313307	0.459947	0.226746	
0.300000	0.466667	0.233333	
0.000000	0.333328	0.666682	
0.249998	0.000000	0.750012	
0.307871	0.436344	0.255785	
0.300000	0.455556	0.244444	
0.000000	0.249992	0.750018	
0.166663	0.000000	0.833347	
0.295140	0.436344	0.268516	
0.000000	0.166657	0.833353	
0.083328	0.000000	0.916682	
0.000000	0.083321	0.916689	
0.000003	0.000000	1.000017	


==> Data/eta3.dat <==
1.000013	0.000000	0.000007	
0.916702	0.083308	0.000000	
0.833363	0.166647	0.000000	
0.750025	0.249985	0.000000	
0.666687	0.333323	0.000000	
0.583348	0.416662	0.000000	
0.500010	0.500000	0.000000	
0.416672	0.583338	0.000000	
0.333333	0.666677	0.000000	
0.249995	0.750015	0.000000	
0.166657	0.833353	0.000000	
0.083318	0.916692	0.000000	
-0.000000	1.000015	0.000005	
0.916678	0.000000	0.083332	
0.554940	0.315328	0.129732	
0.487222	0.376889	0.135889	
0.442227	0.418330	0.139443	
0.415003	0.445553	0.139443	
0.387780	0.472777	0.139443	
0.360557	0.500000	0.139443	
0.333333	0.527223	0.139443	
0.306110	0.554447	0.139443	
0.278887	0.581670	0.139443	
0.233333	0.633333	0.133333	
0.000000	0.916679	0.083331	
0.833343	0.000000	0.166667	
0.518006	0.315328	0.166667	
0.456445	0.376889	0.166667	
0.415003	0.418330	0.166667	
0.382865	0.450468	0.166667	
0.356246	0.477087	0.166667	
0.333333	0.500000	0.166667	
0.309552	0.523781	0.166667	
0.278887	0.554447	0.166667	
0.233333	0.600000	0.166667	
0.000000	0.833343	0.166667	
0.750008	0.000000	0.250002	
0.481071	0.315328	0.203601	
0.425667	0.376889	0.197444	
0.387780	0.418330	0.193890	
0.358099	0.450468	0.191433	
0.333333	0.477087	0.189580	
0.309552	0.500000	0.190448	
0.278887	0.527223	0.193890	
0.233333	0.566667	0.200000	
0.000000	0.750008	0.250003	
0.666673	0.000000	0.333337	
0.444137	0.315328	0.240536	
0.394889	0.376889	0.228222	
0.360557	0.418330	0.221113	
0.333333	0.450468	0.216199	
0.309552	0.476219	0.214229	
0.278887	0.500000	0.221113	
0.233333	0.533333	0.233333	
0.000000	0.666672	0.333338	
0.583338	0.000000	0.416672	
0.407202	0.315328	0.277470	
0.364111	0.376889	0.259000	
0.333333	0.418330	0.248337	
0.308567	0.450468	0.240964	
0.278887	0.472777	0.248337	
0.233333	0.500000	0.266667	
0.000000	0.583336	0.416674	
0.500003	0.000000	0.500007	
0.370268	0.315328	0.314405	
0.333333	0.376889	0.289778	
0.306110	0.418330	0.275560	
0.278887	0.445553	0.275560	
0.233333	0.466667	0.300000	
0.000000	0.500000	0.500010	
0.416668	0.000000	0.583342	
0.333333	0.315328	0.351339	
0.302556	0.376889	0.320556	
0.278887	0.418330	0.302783	
0.233333	0.433333	0.333333	
0.000000	0.416664	0.583346	
0.333333	0.000000	0.666677	
0.296399	0.315328	0.388273	
0.271778	0.376889	0.351334	
0.233333	0.400000	0.366667	
0.000000	0.333328	0.666682	
0.249998	0.000000	0.750012	
0.259464	0.315328	0.425208	
0.233333	0.366667	0.400000	
0.000000	0.249992	0.750018	
0.166663	0.000000	0.833347	
0.222530	0.315328	0.462142	
0.000000	0.166657	0.833353	
0.083328	0.000000	0.916682	
0.000000	0.083321	0.916689	
0.000003	0.000000	1.000017	


==> Data/eta5.dat <==
1.000013	0.000000	0.000007	
0.916702	0.083308	0.000000	
0.833363	0.166647	0.000000	
0.750025	0.249985	0.000000	
0.666687	0.333323	0.000000	
0.583348	0.416662	0.000000	
0.500010	0.500000	0.000000	
0.416672	0.583338	0.000000	
0.333333	0.666677	0.000000	
0.249995	0.750015	0.000000	
0.166657	0.833353	0.000000	
0.083318	0.916692	0.000000	
-0.000000	1.000015	0.000005	
0.916678	0.000000	0.083332	
0.688384	0.204124	0.107491	
0.597489	0.288675	0.113835	
0.528595	0.353553	0.117851	
0.479780	0.402369	0.117851	
0.430964	0.451184	0.117851	
0.382149	0.500000	0.117851	
0.333333	0.548816	0.117851	
0.284518	0.597631	0.117851	
0.235702	0.646447	0.117851	
0.166667	0.722222	0.111111	
0.000000	0.916679	0.083331	
0.833343	0.000000	0.166667	
0.629209	0.204124	0.166667	
0.544658	0.288675	0.166667	
0.479780	0.353553	0.166667	
0.425085	0.408248	0.166667	
0.376898	0.456435	0.166667	
0.333333	0.500000	0.166667	
0.288675	0.544658	0.166667	
0.235702	0.597631	0.166667	
0.166667	0.666667	0.166667	
0.000000	0.833343	0.166667	
0.750008	0.000000	0.250002	
0.570034	0.204124	0.225842	
0.491827	0.288675	0.219498	
0.430964	0.353553	0.215482	
0.379209	0.408248	0.212543	
0.333333	0.456435	0.210231	
0.288675	0.500000	0.211325	
0.235702	0.548816	0.215482	
0.166667	0.611111	0.222222	
0.000000	0.750008	0.250003	
0.666673	0.000000	0.333337	
0.510859	0.204124	0.285017	
0.438996	0.288675	0.272329	
0.382149	0.353553	0.264298	
0.333333	0.408248	0.258418	
0.288675	0.455342	0.255983	
0.235702	0.500000	0.264298	
0.166667	0.555556	0.277778	
0.000000	0.666672	0.333338	
0.583338	0.000000	0.416672	
0.451684	0.204124	0.344192	
0.386165	0.288675	0.325160	
0.333333	0.353553	0.313113	
0.287457	0.408248	0.304294	
0.235702	0.451184	0.313113	
0.166667	0.500000	0.333333	
0.000000	0.583336	0.416674	
0.500003	0.000000	0.500007	
0.392509	0.204124	0.403367	
0.333333	0.288675	0.377992	
0.284518	0.353553	0.361929	
0.235702	0.402369	0.361929	
0.166667	0.444444	0.388889	
0.000000	0.500000	0.500010	
0.416668	0.000000	0.583342	
0.333333	0.204124	0.462543	
0.280502	0.288675	0.430823	
0.235702	0.353553	0.410744	
0.166667	0.388889	0.444444	
0.000000	0.416664	0.583346	
0.333333	0.000000	0.666677	
0.274158	0.204124	0.521718	
0.227671	0.288675	0.483654	
0.166667	0.333333	0.500000	
0.000000	0.333328	0.666682	
0.249998	0.000000	0.750012	
0.214983	0.204124	0.580893	
0.166667	0.277778	0.555556	
0.000000	0.249992	0.750018	
0.166663	0.000000	0.833347	
0.155808	0.204124	0.640068	
0.000000	0.166657	0.833353	
0.083328	0.000000	0.916682	
0.000000	0.083321	0.916689	
0.000003	0.000000	1.000017	


==> Data/eta_05.dat <==
0.000000	1.500000	
0.010000	1.492481	
0.020000	1.484924	
0.030000	1.477329	
0.040000	1.469694	
0.050000	1.462019	
0.060000	1.454304	
0.070000	1.446548	
0.080000	1.438749	
0.090000	1.430909	
0.100000	1.423025	
0.110000	1.415097	
0.120000	1.407125	
0.130000	1.399107	
0.140000	1.391043	
0.150000	1.382932	
0.160000	1.374773	
0.170000	1.366565	
0.180000	1.358308	
0.190000	1.350000	
0.200000	1.341641	
0.210000	1.333229	
0.220000	1.324764	
0.230000	1.316245	
0.240000	1.307670	
0.250000	1.299038	
0.260000	1.290349	
0.270000	1.281601	
0.280000	1.272792	
0.290000	1.263922	
0.300000	1.254990	
0.310000	1.245994	
0.320000	1.236932	
0.330000	1.227803	
0.340000	1.218606	
0.350000	1.209339	
0.360000	1.200000	
0.370000	1.190588	
0.380000	1.181101	
0.390000	1.171537	
0.400000	1.161895	
0.410000	1.152172	
0.420000	1.142366	
0.430000	1.132475	
0.440000	1.122497	
0.450000	1.112430	
0.460000	1.102270	
0.470000	1.092016	
0.480000	1.081665	
0.490000	1.071214	
0.500000	1.060660	
0.510000	1.050000	
0.520000	1.039230	
0.530000	1.028348	
0.540000	1.017349	
0.550000	1.006231	
0.560000	0.994987	
0.570000	0.983616	
0.580000	0.972111	
0.590000	0.960469	
0.600000	0.948683	
0.610000	0.936750	
0.620000	0.924662	
0.630000	0.912414	
0.640000	0.900000	
0.650000	0.887412	
0.660000	0.874643	
0.670000	0.861684	
0.680000	0.848528	
0.690000	0.835165	
0.700000	0.821584	
0.710000	0.807775	
0.720000	0.793725	
0.730000	0.779423	
0.740000	0.764853	
0.750000	0.750000	
0.760000	0.734847	
0.770000	0.719375	
0.780000	0.703562	
0.790000	0.687386	
0.800000	0.670820	
0.810000	0.653835	
0.820000	0.636396	
0.830000	0.618466	
0.840000	0.600000	
0.850000	0.580948	
0.860000	0.561249	
0.870000	0.540833	
0.880000	0.519615	
0.890000	0.497494	
0.900000	0.474342	
0.910000	0.450000	
0.920000	0.424264	
0.930000	0.396863	
0.940000	0.367423	
0.950000	0.335410	
0.960000	0.300000	
0.970000	0.259808	
0.980000	0.212132	
0.990000	0.150000	
1.000000	0.000000	


==> Data/eta_1.dat <==
0.000000	2.000000	
0.010000	1.980000	
0.020000	1.960000	
0.030000	1.940000	
0.040000	1.920000	
0.050000	1.900000	
0.060000	1.880000	
0.070000	1.860000	
0.080000	1.840000	
0.090000	1.820000	
0.100000	1.800000	
0.110000	1.780000	
0.120000	1.760000	
0.130000	1.740000	
0.140000	1.720000	
0.150000	1.700000	
0.160000	1.680000	
0.170000	1.660000	
0.180000	1.640000	
0.190000	1.620000	
0.200000	1.600000	
0.210000	1.580000	
0.220000	1.560000	
0.230000	1.540000	
0.240000	1.520000	
0.250000	1.500000	
0.260000	1.480000	
0.270000	1.460000	
0.280000	1.440000	
0.290000	1.420000	
0.300000	1.400000	
0.310000	1.380000	
0.320000	1.360000	
0.330000	1.340000	
0.340000	1.320000	
0.350000	1.300000	
0.360000	1.280000	
0.370000	1.260000	
0.380000	1.240000	
0.390000	1.220000	
0.400000	1.200000	
0.410000	1.180000	
0.420000	1.160000	
0.430000	1.140000	
0.440000	1.120000	
0.450000	1.100000	
0.460000	1.080000	
0.470000	1.060000	
0.480000	1.040000	
0.490000	1.020000	
0.500000	1.000000	
0.510000	0.980000	
0.520000	0.960000	
0.530000	0.940000	
0.540000	0.920000	
0.550000	0.900000	
0.560000	0.880000	
0.570000	0.860000	
0.580000	0.840000	
0.590000	0.820000	
0.600000	0.800000	
0.610000	0.780000	
0.620000	0.760000	
0.630000	0.740000	
0.640000	0.720000	
0.650000	0.700000	
0.660000	0.680000	
0.670000	0.660000	
0.680000	0.640000	
0.690000	0.620000	
0.700000	0.600000	
0.710000	0.580000	
0.720000	0.560000	
0.730000	0.540000	
0.740000	0.520000	
0.750000	0.500000	
0.760000	0.480000	
0.770000	0.460000	
0.780000	0.440000	
0.790000	0.420000	
0.800000	0.400000	
0.810000	0.380000	
0.820000	0.360000	
0.830000	0.340000	
0.840000	0.320000	
0.850000	0.300000	
0.860000	0.280000	
0.870000	0.260000	
0.880000	0.240000	
0.890000	0.220000	
0.900000	0.200000	
0.910000	0.180000	
0.920000	0.160000	
0.930000	0.140000	
0.940000	0.120000	
0.950000	0.100000	
0.960000	0.080000	
0.970000	0.060000	
0.980000	0.040000	
0.990000	0.020000	
1.000000	0.000000	


==> Data/eta_10.dat <==
0.000000	11.000000	
0.010000	9.948203	
0.020000	8.987801	
0.030000	8.111665	
0.040000	7.313159	
0.050000	6.586106	
0.060000	5.924766	
0.070000	5.323805	
0.080000	4.778273	
0.090000	4.283577	
0.100000	3.835463	
0.110000	3.429989	
0.120000	3.063511	
0.130000	2.732658	
0.140000	2.434317	
0.150000	2.165618	
0.160000	1.923914	
0.170000	1.706765	
0.180000	1.511928	
0.190000	1.337343	
0.200000	1.181116	
0.210000	1.041510	
0.220000	0.916935	
0.230000	0.805935	
0.240000	0.707178	
0.250000	0.619449	
0.260000	0.541639	
0.270000	0.472739	
0.280000	0.411830	
0.290000	0.358077	
0.300000	0.310723	
0.310000	0.269081	
0.320000	0.232532	
0.330000	0.200512	
0.340000	0.172517	
0.350000	0.148090	
0.360000	0.126821	
0.370000	0.108342	
0.380000	0.092323	
0.390000	0.078468	
0.400000	0.066513	
0.410000	0.056223	
0.420000	0.047388	
0.430000	0.039824	
0.440000	0.033364	
0.450000	0.027862	
0.460000	0.023192	
0.470000	0.019238	
0.480000	0.015901	
0.490000	0.013095	
0.500000	0.010742	
0.510000	0.008777	
0.520000	0.007142	
0.530000	0.005786	
0.540000	0.004666	
0.550000	0.003746	
0.560000	0.002992	
0.570000	0.002377	
0.580000	0.001879	
0.590000	0.001476	
0.600000	0.001153	
0.610000	0.000895	
0.620000	0.000691	
0.630000	0.000529	
0.640000	0.000402	
0.650000	0.000303	
0.660000	0.000227	
0.670000	0.000168	
0.680000	0.000124	
0.690000	0.000090	
0.700000	0.000065	
0.710000	0.000046	
0.720000	0.000033	
0.730000	0.000023	
0.740000	0.000016	
0.750000	0.000010	
0.760000	0.000007	
0.770000	0.000005	
0.780000	0.000003	
0.790000	0.000002	
0.800000	0.000001	
0.810000	0.000001	
0.820000	0.000000	
0.830000	0.000000	
0.840000	0.000000	
0.850000	0.000000	
0.860000	0.000000	
0.870000	0.000000	
0.880000	0.000000	
0.890000	0.000000	
0.900000	0.000000	
0.910000	0.000000	
0.920000	0.000000	
0.930000	0.000000	
0.940000	0.000000	
0.950000	0.000000	
0.960000	0.000000	
0.970000	0.000000	
0.980000	0.000000	
0.990000	0.000000	
1.000000	0.000000	


==> Data/eta_2.dat <==
0.000000	3.000000	
0.010000	2.940300	
0.020000	2.881200	
0.030000	2.822700	
0.040000	2.764800	
0.050000	2.707500	
0.060000	2.650800	
0.070000	2.594700	
0.080000	2.539200	
0.090000	2.484300	
0.100000	2.430000	
0.110000	2.376300	
0.120000	2.323200	
0.130000	2.270700	
0.140000	2.218800	
0.150000	2.167500	
0.160000	2.116800	
0.170000	2.066700	
0.180000	2.017200	
0.190000	1.968300	
0.200000	1.920000	
0.210000	1.872300	
0.220000	1.825200	
0.230000	1.778700	
0.240000	1.732800	
0.250000	1.687500	
0.260000	1.642800	
0.270000	1.598700	
0.280000	1.555200	
0.290000	1.512300	
0.300000	1.470000	
0.310000	1.428300	
0.320000	1.387200	
0.330000	1.346700	
0.340000	1.306800	
0.350000	1.267500	
0.360000	1.228800	
0.370000	1.190700	
0.380000	1.153200	
0.390000	1.116300	
0.400000	1.080000	
0.410000	1.044300	
0.420000	1.009200	
0.430000	0.974700	
0.440000	0.940800	
0.450000	0.907500	
0.460000	0.874800	
0.470000	0.842700	
0.480000	0.811200	
0.490000	0.780300	
0.500000	0.750000	
0.510000	0.720300	
0.520000	0.691200	
0.530000	0.662700	
0.540000	0.634800	
0.550000	0.607500	
0.560000	0.580800	
0.570000	0.554700	
0.580000	0.529200	
0.590000	0.504300	
0.600000	0.480000	
0.610000	0.456300	
0.620000	0.433200	
0.630000	0.410700	
0.640000	0.388800	
0.650000	0.367500	
0.660000	0.346800	
0.670000	0.326700	
0.680000	0.307200	
0.690000	0.288300	
0.700000	0.270000	
0.710000	0.252300	
0.720000	0.235200	
0.730000	0.218700	
0.740000	0.202800	
0.750000	0.187500	
0.760000	0.172800	
0.770000	0.158700	
0.780000	0.145200	
0.790000	0.132300	
0.800000	0.120000	
0.810000	0.108300	
0.820000	0.097200	
0.830000	0.086700	
0.840000	0.076800	
0.850000	0.067500	
0.860000	0.058800	
0.870000	0.050700	
0.880000	0.043200	
0.890000	0.036300	
0.900000	0.030000	
0.910000	0.024300	
0.920000	0.019200	
0.930000	0.014700	
0.940000	0.010800	
0.950000	0.007500	
0.960000	0.004800	
0.970000	0.002700	
0.980000	0.001200	
0.990000	0.000300	
1.000000	0.000000	


==> Data/eta_5.dat <==
0.000000	6.000000	
0.010000	5.705940	
0.020000	5.423525	
0.030000	5.152404	
0.040000	4.892236	
0.050000	4.642686	
0.060000	4.403424	
0.070000	4.174130	
0.080000	3.954489	
0.090000	3.744193	
0.100000	3.542940	
0.110000	3.350436	
0.120000	3.166392	
0.130000	2.990526	
0.140000	2.822562	
0.150000	2.662232	
0.160000	2.509272	
0.170000	2.363424	
0.180000	2.224439	
0.190000	2.092071	
0.200000	1.966080	
0.210000	1.846234	
0.220000	1.732305	
0.230000	1.624070	
0.240000	1.521315	
0.250000	1.423828	
0.260000	1.331404	
0.270000	1.243843	
0.280000	1.160951	
0.290000	1.082538	
0.300000	1.008420	
0.310000	0.938419	
0.320000	0.872360	
0.330000	0.810075	
0.340000	0.751400	
0.350000	0.696174	
0.360000	0.644245	
0.370000	0.595462	
0.380000	0.549680	
0.390000	0.506758	
0.400000	0.466560	
0.410000	0.428955	
0.420000	0.393814	
0.430000	0.361015	
0.440000	0.330439	
0.450000	0.301971	
0.460000	0.275499	
0.470000	0.250917	
0.480000	0.228122	
0.490000	0.207015	
0.500000	0.187500	
0.510000	0.169485	
0.520000	0.152882	
0.530000	0.137607	
0.540000	0.123578	
0.550000	0.110717	
0.560000	0.098950	
0.570000	0.088205	
0.580000	0.078415	
0.590000	0.069514	
0.600000	0.061440	
0.610000	0.054135	
0.620000	0.047541	
0.630000	0.041606	
0.640000	0.036280	
0.650000	0.031513	
0.660000	0.027261	
0.670000	0.023481	
0.680000	0.020133	
0.690000	0.017177	
0.700000	0.014580	
0.710000	0.012307	
0.720000	0.010326	
0.730000	0.008609	
0.740000	0.007129	
0.750000	0.005859	
0.760000	0.004778	
0.770000	0.003862	
0.780000	0.003092	
0.790000	0.002450	
0.800000	0.001920	
0.810000	0.001486	
0.820000	0.001134	
0.830000	0.000852	
0.840000	0.000629	
0.850000	0.000456	
0.860000	0.000323	
0.870000	0.000223	
0.880000	0.000149	
0.890000	0.000097	
0.900000	0.000060	
0.910000	0.000035	
0.920000	0.000020	
0.930000	0.000010	
0.940000	0.000005	
0.950000	0.000002	
0.960000	0.000001	
0.970000	0.000000	
0.980000	0.000000	
0.990000	0.000000	
1.000000	0.000000	


==> Data/eta_neg05.dat <==
0.000000	0.500000	
0.010000	0.502519	
0.020000	0.505076	
0.030000	0.507673	
0.040000	0.510310	
0.050000	0.512989	
0.060000	0.515711	
0.070000	0.518476	
0.080000	0.521286	
0.090000	0.524142	
0.100000	0.527046	
0.110000	0.529999	
0.120000	0.533002	
0.130000	0.536056	
0.140000	0.539164	
0.150000	0.542326	
0.160000	0.545545	
0.170000	0.548821	
0.180000	0.552158	
0.190000	0.555556	
0.200000	0.559017	
0.210000	0.562544	
0.220000	0.566139	
0.230000	0.569803	
0.240000	0.573539	
0.250000	0.577350	
0.260000	0.581238	
0.270000	0.585206	
0.280000	0.589256	
0.290000	0.593391	
0.300000	0.597614	
0.310000	0.601929	
0.320000	0.606339	
0.330000	0.610847	
0.340000	0.615457	
0.350000	0.620174	
0.360000	0.625000	
0.370000	0.629941	
0.380000	0.635001	
0.390000	0.640184	
0.400000	0.645497	
0.410000	0.650945	
0.420000	0.656532	
0.430000	0.662266	
0.440000	0.668153	
0.450000	0.674200	
0.460000	0.680414	
0.470000	0.686803	
0.480000	0.693375	
0.490000	0.700140	
0.500000	0.707107	
0.510000	0.714286	
0.520000	0.721688	
0.530000	0.729325	
0.540000	0.737210	
0.550000	0.745356	
0.560000	0.753778	
0.570000	0.762493	
0.580000	0.771517	
0.590000	0.780869	
0.600000	0.790569	
0.610000	0.800641	
0.620000	0.811107	
0.630000	0.821995	
0.640000	0.833333	
0.650000	0.845154	
0.660000	0.857493	
0.670000	0.870388	
0.680000	0.883883	
0.690000	0.898027	
0.700000	0.912871	
0.710000	0.928477	
0.720000	0.944911	
0.730000	0.962250	
0.740000	0.980581	
0.750000	1.000000	
0.760000	1.020621	
0.770000	1.042572	
0.780000	1.066004	
0.790000	1.091089	
0.800000	1.118034	
0.810000	1.147079	
0.820000	1.178511	
0.830000	1.212678	
0.840000	1.250000	
0.850000	1.290994	
0.860000	1.336306	
0.870000	1.386750	
0.880000	1.443376	
0.890000	1.507557	
0.900000	1.581139	
0.910000	1.666667	
0.920000	1.767767	
0.930000	1.889822	
0.940000	2.041241	
0.950000	2.236068	
0.960000	2.500000	
0.970000	2.886751	
0.980000	3.535534	
0.990000	5.000000	
1.000000	Inf	


==> Data/pW3D_DTLZ1_1.dat <==
1.000016	0.000004	0.000000	
0.916681	0.083329	0.000000	
0.833345	0.166665	0.000000	
0.750010	0.250000	-0.000000	
0.666675	0.333335	0.000000	
0.583339	0.416671	-0.000000	
0.500004	0.500006	0.000000	
0.416669	0.583341	0.000000	
0.333333	0.666677	0.000000	
0.249998	0.750012	0.000000	
0.166663	0.833347	0.000000	
0.083327	0.916683	0.000000	
0.000002	1.000018	0.000000	
0.916690	0.000000	0.083320	
0.475974	0.202453	0.321573	
0.452200	0.226227	0.321573	
0.428427	0.250000	0.321573	
0.404654	0.273773	0.321573	
0.380880	0.297547	0.321573	
0.357107	0.321320	0.321573	
0.333333	0.345094	0.321573	
0.309560	0.368867	0.321573	
0.285787	0.392640	0.321573	
0.262013	0.416414	0.321573	
0.000000	0.916687	0.083323	
0.833353	0.000000	0.166657	
0.434636	0.209479	0.355885	
0.409516	0.230954	0.359530	
0.390470	0.250000	0.359530	
0.371425	0.269046	0.359530	
0.352379	0.288091	0.359530	
0.333333	0.307137	0.359530	
0.314288	0.326183	0.359530	
0.295242	0.345228	0.359530	
0.266667	0.383333	0.350000	
0.000000	0.833351	0.166659	
0.750017	0.000000	0.249993	
0.414375	0.209479	0.376146	
0.382668	0.233555	0.383777	
0.366223	0.250000	0.383777	
0.349778	0.266445	0.383777	
0.333333	0.282890	0.383777	
0.316889	0.299334	0.383777	
0.298142	0.320382	0.381476	
0.266667	0.361111	0.372222	
0.000000	0.750015	0.249995	
0.666680	0.000000	0.333330	
0.394115	0.209479	0.396406	
0.364924	0.234205	0.400871	
0.348034	0.250000	0.401966	
0.333333	0.264700	0.401966	
0.318250	0.280167	0.401583	
0.298142	0.302786	0.399071	
0.266667	0.338889	0.394444	
0.000000	0.666679	0.333331	
0.583343	0.000000	0.416667	
0.373854	0.209479	0.416667	
0.349129	0.234205	0.416667	
0.333333	0.250000	0.416667	
0.318250	0.265084	0.416667	
0.298142	0.285191	0.416667	
0.266667	0.316667	0.416667	
0.000000	0.583343	0.416667	
0.500007	0.000000	0.500003	
0.353594	0.209479	0.436927	
0.333333	0.234205	0.432462	
0.318250	0.250000	0.431750	
0.298142	0.267595	0.434262	
0.266667	0.294444	0.438889	
0.000000	0.500008	0.500003	
0.416670	0.000000	0.583340	
0.333333	0.209479	0.457188	
0.317538	0.234205	0.448257	
0.298142	0.250000	0.451858	
0.266667	0.272222	0.461111	
0.000000	0.416672	0.583338	
0.333333	0.000000	0.666677	
0.313073	0.209479	0.477448	
0.298142	0.232405	0.469453	
0.266667	0.250000	0.483333	
0.000000	0.333336	0.666674	
0.249997	0.000000	0.750013	
0.292812	0.209479	0.497709	
0.266667	0.227778	0.505556	
0.000000	0.250000	0.750010	
0.166660	0.000000	0.833350	
0.266667	0.205556	0.527778	
0.000000	0.166664	0.833346	
0.083323	0.000000	0.916687	
0.000000	0.083328	0.916682	
0.000000	0.000003	1.000018	


==> Data/pW3D_DTLZ1_2.dat <==
0.495414	0.189222	0.315368	
0.475154	0.209480	0.315368	
0.454894	0.229740	0.315368	
0.434634	0.250000	0.315368	
0.414374	0.270260	0.315368	
0.394114	0.290520	0.315368	
0.373854	0.310780	0.315368	
0.353593	0.331041	0.315368	
0.333333	0.351301	0.315368	
0.313073	0.371561	0.315368	
0.292813	0.391821	0.315368	
0.272553	0.412081	0.315368	
0.252295	0.432341	0.315368	
0.475153	0.189223	0.335627	
0.441568	0.213922	0.344510	
0.423529	0.231961	0.344510	
0.405490	0.250000	0.344510	
0.387451	0.268039	0.344510	
0.369412	0.286078	0.344510	
0.351373	0.304118	0.344510	
0.333333	0.322157	0.344510	
0.315294	0.340196	0.344510	
0.297255	0.358235	0.344510	
0.279216	0.376274	0.344510	
0.252296	0.412080	0.335626	
0.454893	0.189223	0.355887	
0.417966	0.216147	0.365887	
0.399112	0.233555	0.367332	
0.382668	0.250000	0.367332	
0.366223	0.266445	0.367332	
0.349778	0.282890	0.367332	
0.333333	0.299334	0.367332	
0.316889	0.315779	0.367332	
0.300444	0.332224	0.367332	
0.280547	0.355573	0.363880	
0.252296	0.391820	0.355886	
0.434633	0.189223	0.376147	
0.401039	0.216147	0.382814	
0.378988	0.234782	0.386230	
0.363770	0.250000	0.386230	
0.348551	0.265218	0.386230	
0.333333	0.280436	0.386230	
0.318115	0.295654	0.386230	
0.301743	0.313181	0.385076	
0.280547	0.337977	0.381476	
0.252296	0.371560	0.376147	
0.414373	0.189223	0.396407	
0.384113	0.216147	0.399740	
0.363067	0.235133	0.401800	
0.347565	0.250000	0.402435	
0.333333	0.264232	0.402435	
0.318873	0.278921	0.402206	
0.301743	0.297386	0.400871	
0.280547	0.320382	0.399071	
0.252296	0.351300	0.396407	
0.394113	0.189223	0.416667	
0.367186	0.216147	0.416667	
0.348200	0.235133	0.416667	
0.333333	0.250000	0.416667	
0.318873	0.264460	0.416667	
0.301743	0.281591	0.416667	
0.280547	0.302786	0.416667	
0.252296	0.331040	0.416667	
0.373853	0.189223	0.436927	
0.350260	0.216147	0.433593	
0.333333	0.235133	0.431534	
0.318873	0.250000	0.431127	
0.301743	0.265795	0.432462	
0.280547	0.285191	0.434262	
0.252296	0.310780	0.436927	
0.353593	0.189223	0.457187	
0.333333	0.216147	0.450520	
0.318466	0.235133	0.446401	
0.301743	0.250000	0.448257	
0.280547	0.267595	0.451858	
0.252296	0.290520	0.457187	
0.333333	0.189223	0.477446	
0.316407	0.216147	0.467446	
0.301743	0.234205	0.464053	
0.280547	0.250000	0.469453	
0.252296	0.270260	0.477447	
0.313073	0.189223	0.497706	
0.299480	0.216147	0.484373	
0.280547	0.232405	0.487049	
0.252296	0.250000	0.497707	
0.292813	0.189223	0.517966	
0.280547	0.214809	0.504644	
0.252296	0.229740	0.517967	
0.272554	0.189223	0.538226	
0.252296	0.209480	0.538227	
0.252296	0.189222	0.558487	


==> Data/pf-background/2d.dat <==
0.999999999950000	9.99999999950000e-06
0.999987246443351	0.00505044063860278
0.999948469545467	0.0101517611121367
0.999882881885981	0.0153043298247854
0.999789678468636	0.0205085062249977
0.999668036559945	0.0257646401175243
0.999517115542184	0.0310730709494979
0.999336056782019	0.0364341270701778
0.999123983516058	0.0418481249640234
0.998880000754744	0.0473153684568037
0.998603195206019	0.0528361478944984
0.998292635220272	0.0584107392948031
0.997947370758130	0.0640394034711099
0.997566433382728	0.0697223851289004
0.997148836278130	0.0754599119345612
0.996693574295642	0.0812521935567100
0.996199624029829	0.0870994206802036
0.995665943926060	0.0930017639930936
0.995091474421510	0.0989593731468905
0.994475138121547	0.104972375690608
0.993815840013521	0.111040875979164
0.993112467719974	0.117164954056851
0.992363891793361	0.123344664516689
0.991568966054380	0.129580035336652
0.990726527976047	0.135871066693858
0.989835399115672	0.142217729757999
0.988894385596892	0.148619965465429
0.987902278643947	0.155077683275503
0.986857855170342	0.161590759910933
0.985759878424066	0.168159038084105
0.984607098691483	0.174782325211506
0.983398254061990	0.181460392118582
0.982132071255480	0.188192971737577
0.980807266514593	0.194979757801094
0.979422546563658	0.201820403534329
0.977976609636147	0.208714520349178
0.976468146572335	0.215661676543583
0.974895841988762	0.222661396009779
0.973258375520936	0.229713156955252
0.971554423140567	0.236816390640513
0.969782658548424	0.243970480137968
0.967941754643745	0.251174759116415
0.966030385070870	0.258428510655901
0.964047225843565	0.265730966097906
0.961990957047218	0.273081303935984
0.959860264618820	0.280478648752253
0.957653842204341	0.287922070205227
0.955370393092785	0.295410582074743
0.953008632225854	0.302943141369808
0.950567288281805	0.310518647505390
0.948045105831674	0.318135941554253
0.945440847565655	0.325793805580057
0.942753296586992	0.333490962057984
0.939981258770290	0.341226073389215
0.937123565180721	0.348997741515579
0.934179074550111	0.356804507640667
0.931146675805414	0.364644852063659
0.928025290644617	0.372517194131994
0.924813876154586	0.380419892318908
0.921511427464901	0.388351244431637
0.918116980431208	0.396309487955917
0.914629614341142	0.404292800542099
0.911048454635370	0.412299300637905
0.907372675635839	0.420327048272484
0.903601503272871	0.428374045996028
0.899734217802279	0.436438239978718
0.895770156503287	0.444517521272308
0.891708716347657	0.452609727237069
0.887549356630064	0.460712643136217
0.883291601549457	0.468824003899327
0.878935042730877	0.476941496055514
0.874479341676999	0.485062759836460
0.869924232138471	0.493185391448582
0.865269522392053	0.501306945512856
0.860515097415472	0.509424937669959
0.855660920947978	0.517536847347567
0.850707037425618	0.525640120685748
0.845653573780448	0.533732173615529
0.840500741093097	0.541810395084807
0.835248836088446	0.549872150424894
0.829898242464508	0.557914784850089
0.824449432045115	0.565935627081816
0.818902965747498	0.573931993087990
0.813259494356490	0.581901189927488
0.807519759097737	0.589840519688782
0.801684592003077	0.597747283511066
0.795754916062035	0.605618785675531
0.789731745154283	0.613452337753774
0.783616183758855	0.621245262799813
0.777409426436850	0.628994899571633
0.771112757085456	0.636698606767808
0.764727547962138	0.644353767264394
0.758255258478962	0.651957792337052
0.751697433768147	0.659508125853186
0.745055703021055	0.667002248418850
0.738331777603990	0.674437681465183
0.731527448955288	0.681811991259298
0.724644586269316	0.689122792824742
0.717685133974079	0.696367753757028
0.710651109010207	0.703544597920105
0.703544597920105	0.710651109010207
0.696367753757028	0.717685133974079
0.689122792824742	0.724644586269316
0.681811991259298	0.731527448955288
0.674437681465183	0.738331777603990
0.667002248418850	0.745055703021055
0.659508125853186	0.751697433768147
0.651957792337052	0.758255258478962
0.644353767264394	0.764727547962138
0.636698606767808	0.771112757085456
0.628994899571633	0.777409426436850
0.621245262799813	0.783616183758855
0.613452337753774	0.789731745154283
0.605618785675531	0.795754916062035
0.597747283511066	0.801684592003077
0.589840519688782	0.807519759097737
0.581901189927488	0.813259494356490
0.573931993087990	0.818902965747498
0.565935627081816	0.824449432045115
0.557914784850089	0.829898242464508
0.549872150424894	0.835248836088446
0.541810395084807	0.840500741093097
0.533732173615529	0.845653573780448
0.525640120685748	0.850707037425618
0.517536847347567	0.855660920947978
0.509424937669959	0.860515097415472
0.501306945512856	0.865269522392053
0.493185391448582	0.869924232138471
0.485062759836460	0.874479341676999
0.476941496055514	0.878935042730877
0.468824003899327	0.883291601549457
0.460712643136217	0.887549356630064
0.452609727237069	0.891708716347657
0.444517521272308	0.895770156503287
0.436438239978718	0.899734217802279
0.428374045996028	0.903601503272871
0.420327048272484	0.907372675635839
0.412299300637905	0.911048454635370
0.404292800542099	0.914629614341142
0.396309487955917	0.918116980431208
0.388351244431637	0.921511427464901
0.380419892318908	0.924813876154586
0.372517194131994	0.928025290644617
0.364644852063659	0.931146675805414
0.356804507640667	0.934179074550111
0.348997741515579	0.937123565180721
0.341226073389215	0.939981258770290
0.333490962057984	0.942753296586992
0.325793805580057	0.945440847565655
0.318135941554253	0.948045105831674
0.310518647505390	0.950567288281805
0.302943141369808	0.953008632225854
0.295410582074743	0.955370393092785
0.287922070205227	0.957653842204341
0.280478648752253	0.959860264618820
0.273081303935984	0.961990957047218
0.265730966097906	0.964047225843565
0.258428510655901	0.966030385070870
0.251174759116415	0.967941754643745
0.243970480137968	0.969782658548424
0.236816390640513	0.971554423140567
0.229713156955252	0.973258375520936
0.222661396009779	0.974895841988762
0.215661676543583	0.976468146572335
0.208714520349178	0.977976609636147
0.201820403534329	0.979422546563658
0.194979757801094	0.980807266514593
0.188192971737577	0.982132071255480
0.181460392118582	0.983398254061990
0.174782325211506	0.984607098691483
0.168159038084105	0.985759878424066
0.161590759910933	0.986857855170342
0.155077683275503	0.987902278643947
0.148619965465429	0.988894385596892
0.142217729757999	0.989835399115672
0.135871066693858	0.990726527976047
0.129580035336652	0.991568966054380
0.123344664516689	0.992363891793361
0.117164954056851	0.993112467719974
0.111040875979164	0.993815840013521
0.104972375690608	0.994475138121547
0.0989593731468905	0.995091474421510
0.0930017639930936	0.995665943926060
0.0870994206802036	0.996199624029829
0.0812521935567100	0.996693574295642
0.0754599119345612	0.997148836278130
0.0697223851289004	0.997566433382728
0.0640394034711099	0.997947370758130
0.0584107392948031	0.998292635220272
0.0528361478944984	0.998603195206019
0.0473153684568037	0.998880000754744
0.0418481249640234	0.999123983516058
0.0364341270701778	0.999336056782019
0.0310730709494979	0.999517115542184
0.0257646401175243	0.999668036559945
0.0205085062249977	0.999789678468636
0.0153043298247854	0.999882881885981
0.0101517611121367	0.999948469545467
0.00505044063860278	0.999987246443351
9.99999999950000e-06	0.999999999950000


==> Data/pf-background/UF1.dat <==
   0.0000000e+00   1.0000000e+00
   1.0010010e-03   9.6836140e-01
   2.0020020e-03   9.5525626e-01
   3.0030030e-03   9.4520034e-01
   4.0040040e-03   9.3672280e-01
   5.0050050e-03   9.2925394e-01
   6.0060060e-03   9.2250157e-01
   7.0070070e-03   9.1629213e-01
   8.0080080e-03   9.1051253e-01
   9.0090090e-03   9.0508420e-01
   1.0010010e-02   8.9994996e-01
   1.1011011e-02   8.9506664e-01
   1.2012012e-02   8.9040068e-01
   1.3013013e-02   8.8592541e-01
   1.4014014e-02   8.8161920e-01
   1.5015015e-02   8.7746423e-01
   1.6016016e-02   8.7344560e-01
   1.7017017e-02   8.6955071e-01
   1.8018018e-02   8.6576879e-01
   1.9019019e-02   8.6209054e-01
   2.0020020e-02   8.5850788e-01
   2.1021021e-02   8.5501372e-01
   2.2022022e-02   8.5160181e-01
   2.3023023e-02   8.4826661e-01
   2.4024024e-02   8.4500315e-01
   2.5025025e-02   8.4180700e-01
   2.6026026e-02   8.3867416e-01
   2.7027027e-02   8.3560101e-01
   2.8028028e-02   8.3258427e-01
   2.9029029e-02   8.2962093e-01
   3.0030030e-02   8.2670825e-01
   3.1031031e-02   8.2384373e-01
   3.2032032e-02   8.2102505e-01
   3.3033033e-02   8.1825008e-01
   3.4034034e-02   8.1551685e-01
   3.5035035e-02   8.1282352e-01
   3.6036036e-02   8.1016840e-01
   3.7037037e-02   8.0754991e-01
   3.8038038e-02   8.0496657e-01
   3.9039039e-02   8.0241701e-01
   4.0040040e-02   7.9989992e-01
   4.1041041e-02   7.9741411e-01
   4.2042042e-02   7.9495844e-01
   4.3043043e-02   7.9253183e-01
   4.4044044e-02   7.9013327e-01
   4.5045045e-02   7.8776182e-01
   4.6046046e-02   7.8541658e-01
   4.7047047e-02   7.8309669e-01
   4.8048048e-02   7.8080135e-01
   4.9049049e-02   7.7852980e-01
   5.0050050e-02   7.7628131e-01
   5.1051051e-02   7.7405520e-01
   5.2052052e-02   7.7185081e-01
   5.3053053e-02   7.6966752e-01
   5.4054054e-02   7.6750472e-01
   5.5055055e-02   7.6536186e-01
   5.6056056e-02   7.6323840e-01
   5.7057057e-02   7.6113381e-01
   5.8058058e-02   7.5904760e-01
   5.9059059e-02   7.5697930e-01
   6.0060060e-02   7.5492846e-01
   6.1061061e-02   7.5289464e-01
   6.2062062e-02   7.5087742e-01
   6.3063063e-02   7.4887640e-01
   6.4064064e-02   7.4689120e-01
   6.5065065e-02   7.4492145e-01
   6.6066066e-02   7.4296680e-01
   6.7067067e-02   7.4102690e-01
   6.8068068e-02   7.3910142e-01
   6.9069069e-02   7.3719005e-01
   7.0070070e-02   7.3529248e-01
   7.1071071e-02   7.3340842e-01
   7.2072072e-02   7.3153758e-01
   7.3073073e-02   7.2967968e-01
   7.4074074e-02   7.2783447e-01
   7.5075075e-02   7.2600169e-01
   7.6076076e-02   7.2418108e-01
   7.7077077e-02   7.2237241e-01
   7.8078078e-02   7.2057545e-01
   7.9079079e-02   7.1878997e-01
   8.0080080e-02   7.1701576e-01
   8.1081081e-02   7.1525260e-01
   8.2082082e-02   7.1350029e-01
   8.3083083e-02   7.1175864e-01
   8.4084084e-02   7.1002744e-01
   8.5085085e-02   7.0830652e-01
   8.6086086e-02   7.0659570e-01
   8.7087087e-02   7.0489479e-01
   8.8088088e-02   7.0320363e-01
   8.9089089e-02   7.0152205e-01
   9.0090090e-02   6.9984989e-01
   9.1091091e-02   6.9818699e-01
   9.2092092e-02   6.9653321e-01
   9.3093093e-02   6.9488839e-01
   9.4094094e-02   6.9325239e-01
   9.5095095e-02   6.9162507e-01
   9.6096096e-02   6.9000630e-01
   9.7097097e-02   6.8839593e-01
   9.8098098e-02   6.8679384e-01
   9.9099099e-02   6.8519991e-01
   1.0010010e-01   6.8361400e-01
   1.0110110e-01   6.8203601e-01
   1.0210210e-01   6.8046580e-01
   1.0310310e-01   6.7890328e-01
   1.0410410e-01   6.7734832e-01
   1.0510511e-01   6.7580082e-01
   1.0610611e-01   6.7426068e-01
   1.0710711e-01   6.7272778e-01
   1.0810811e-01   6.7120203e-01
   1.0910911e-01   6.6968332e-01
   1.1011011e-01   6.6817157e-01
   1.1111111e-01   6.6666667e-01
   1.1211211e-01   6.6516853e-01
   1.1311311e-01   6.6367707e-01
   1.1411411e-01   6.6219219e-01
   1.1511512e-01   6.6071382e-01
   1.1611612e-01   6.5924185e-01
   1.1711712e-01   6.5777622e-01
   1.1811812e-01   6.5631683e-01
   1.1911912e-01   6.5486362e-01
   1.2012012e-01   6.5341650e-01
   1.2112112e-01   6.5197540e-01
   1.2212212e-01   6.5054024e-01
   1.2312312e-01   6.4911095e-01
   1.2412412e-01   6.4768746e-01
   1.2512513e-01   6.4626970e-01
   1.2612613e-01   6.4485760e-01
   1.2712713e-01   6.4345109e-01
   1.2812813e-01   6.4205010e-01
   1.2912913e-01   6.4065458e-01
   1.3013013e-01   6.3926446e-01
   1.3113113e-01   6.3787967e-01
   1.3213213e-01   6.3650016e-01
   1.3313313e-01   6.3512587e-01
   1.3413413e-01   6.3375673e-01
   1.3513514e-01   6.3239269e-01
   1.3613614e-01   6.3103369e-01
   1.3713714e-01   6.2967968e-01
   1.3813814e-01   6.2833061e-01
   1.3913914e-01   6.2698641e-01
   1.4014014e-01   6.2564704e-01
   1.4114114e-01   6.2431244e-01
   1.4214214e-01   6.2298257e-01
   1.4314314e-01   6.2165737e-01
   1.4414414e-01   6.2033680e-01
   1.4514515e-01   6.1902081e-01
   1.4614615e-01   6.1770934e-01
   1.4714715e-01   6.1640236e-01
   1.4814815e-01   6.1509982e-01
   1.4914915e-01   6.1380167e-01
   1.5015015e-01   6.1250787e-01
   1.5115115e-01   6.1121838e-01
   1.5215215e-01   6.0993314e-01
   1.5315315e-01   6.0865213e-01
   1.5415415e-01   6.0737530e-01
   1.5515516e-01   6.0610261e-01
   1.5615616e-01   6.0483401e-01
   1.5715716e-01   6.0356948e-01
   1.5815816e-01   6.0230897e-01
   1.5915916e-01   6.0105244e-01
   1.6016016e-01   5.9979985e-01
   1.6116116e-01   5.9855117e-01
   1.6216216e-01   5.9730637e-01
   1.6316316e-01   5.9606540e-01
   1.6416416e-01   5.9482823e-01
   1.6516517e-01   5.9359483e-01
   1.6616617e-01   5.9236516e-01
   1.6716717e-01   5.9113918e-01
   1.6816817e-01   5.8991688e-01
   1.6916917e-01   5.8869820e-01
   1.7017017e-01   5.8748313e-01
   1.7117117e-01   5.8627162e-01
   1.7217217e-01   5.8506365e-01
   1.7317317e-01   5.8385919e-01
   1.7417417e-01   5.8265820e-01
   1.7517518e-01   5.8146066e-01
   1.7617618e-01   5.8026654e-01
   1.7717718e-01   5.7907581e-01
   1.7817818e-01   5.7788843e-01
   1.7917918e-01   5.7670438e-01
   1.8018018e-01   5.7552364e-01
   1.8118118e-01   5.7434617e-01
   1.8218218e-01   5.7317195e-01
   1.8318318e-01   5.7200095e-01
   1.8418418e-01   5.7083315e-01
   1.8518519e-01   5.6966852e-01
   1.8618619e-01   5.6850703e-01
   1.8718719e-01   5.6734865e-01
   1.8818819e-01   5.6619337e-01
   1.8918919e-01   5.6504116e-01
   1.9019019e-01   5.6389200e-01
   1.9119119e-01   5.6274585e-01
   1.9219219e-01   5.6160270e-01
   1.9319319e-01   5.6046252e-01
   1.9419419e-01   5.5932530e-01
   1.9519520e-01   5.5819100e-01
   1.9619620e-01   5.5705960e-01
   1.9719720e-01   5.5593109e-01
   1.9819820e-01   5.5480544e-01
   1.9919920e-01   5.5368263e-01
   2.0020020e-01   5.5256263e-01
   2.0120120e-01   5.5144543e-01
   2.0220220e-01   5.5033101e-01
   2.0320320e-01   5.4921934e-01
   2.0420420e-01   5.4811041e-01
   2.0520521e-01   5.4700419e-01
   2.0620621e-01   5.4590066e-01
   2.0720721e-01   5.4479982e-01
   2.0820821e-01   5.4370162e-01
   2.0920921e-01   5.4260607e-01
   2.1021021e-01   5.4151313e-01
   2.1121121e-01   5.4042279e-01
   2.1221221e-01   5.3933503e-01
   2.1321321e-01   5.3824984e-01
   2.1421421e-01   5.3716719e-01
   2.1521522e-01   5.3608706e-01
   2.1621622e-01   5.3500945e-01
   2.1721722e-01   5.3393432e-01
   2.1821822e-01   5.3286167e-01
   2.1921922e-01   5.3179148e-01
   2.2022022e-01   5.3072373e-01
   2.2122122e-01   5.2965840e-01
   2.2222222e-01   5.2859548e-01
   2.2322322e-01   5.2753495e-01
   2.2422422e-01   5.2647680e-01
   2.2522523e-01   5.2542100e-01
   2.2622623e-01   5.2436755e-01
   2.2722723e-01   5.2331643e-01
   2.2822823e-01   5.2226762e-01
   2.2922923e-01   5.2122111e-01
   2.3023023e-01   5.2017688e-01
   2.3123123e-01   5.1913491e-01
   2.3223223e-01   5.1809520e-01
   2.3323323e-01   5.1705773e-01
   2.3423423e-01   5.1602249e-01
   2.3523524e-01   5.1498945e-01
   2.3623624e-01   5.1395861e-01
   2.3723724e-01   5.1292995e-01
   2.3823824e-01   5.1190345e-01
   2.3923924e-01   5.1087912e-01
   2.4024024e-01   5.0985692e-01
   2.4124124e-01   5.0883685e-01
   2.4224224e-01   5.0781889e-01
   2.4324324e-01   5.0680304e-01
   2.4424424e-01   5.0578927e-01
   2.4524525e-01   5.0477758e-01
   2.4624625e-01   5.0376795e-01
   2.4724725e-01   5.0276037e-01
   2.4824825e-01   5.0175483e-01
   2.4924925e-01   5.0075132e-01
   2.5025025e-01   4.9974981e-01
   2.5125125e-01   4.9875031e-01
   2.5225225e-01   4.9775280e-01
   2.5325325e-01   4.9675726e-01
   2.5425425e-01   4.9576369e-01
   2.5525526e-01   4.9477208e-01
   2.5625626e-01   4.9378240e-01
   2.5725726e-01   4.9279466e-01
   2.5825826e-01   4.9180884e-01
   2.5925926e-01   4.9082492e-01
   2.6026026e-01   4.8984291e-01
   2.6126126e-01   4.8886278e-01
   2.6226226e-01   4.8788452e-01
   2.6326326e-01   4.8690813e-01
   2.6426426e-01   4.8593360e-01
   2.6526527e-01   4.8496091e-01
   2.6626627e-01   4.8399005e-01
   2.6726727e-01   4.8302102e-01
   2.6826827e-01   4.8205380e-01
   2.6926927e-01   4.8108838e-01
   2.7027027e-01   4.8012476e-01
   2.7127127e-01   4.7916291e-01
   2.7227227e-01   4.7820284e-01
   2.7327327e-01   4.7724454e-01
   2.7427427e-01   4.7628799e-01
   2.7527528e-01   4.7533318e-01
   2.7627628e-01   4.7438010e-01
   2.7727728e-01   4.7342875e-01
   2.7827828e-01   4.7247912e-01
   2.7927928e-01   4.7153119e-01
   2.8028028e-01   4.7058496e-01
   2.8128128e-01   4.6964042e-01
   2.8228228e-01   4.6869756e-01
   2.8328328e-01   4.6775637e-01
   2.8428428e-01   4.6681684e-01
   2.8528529e-01   4.6587896e-01
   2.8628629e-01   4.6494273e-01
   2.8728729e-01   4.6400813e-01
   2.8828829e-01   4.6307516e-01
   2.8928929e-01   4.6214380e-01
   2.9029029e-01   4.6121406e-01
   2.9129129e-01   4.6028592e-01
   2.9229229e-01   4.5935937e-01
   2.9329329e-01   4.5843441e-01
   2.9429429e-01   4.5751102e-01
   2.9529530e-01   4.5658920e-01
   2.9629630e-01   4.5566895e-01
   2.9729730e-01   4.5475024e-01
   2.9829830e-01   4.5383309e-01
   2.9929930e-01   4.5291747e-01
   3.0030030e-01   4.5200338e-01
   3.0130130e-01   4.5109081e-01
   3.0230230e-01   4.5017975e-01
   3.0330330e-01   4.4927021e-01
   3.0430430e-01   4.4836216e-01
   3.0530531e-01   4.4745561e-01
   3.0630631e-01   4.4655054e-01
   3.0730731e-01   4.4564695e-01
   3.0830831e-01   4.4474483e-01
   3.0930931e-01   4.4384417e-01
   3.1031031e-01   4.4294497e-01
   3.1131131e-01   4.4204721e-01
   3.1231231e-01   4.4115090e-01
   3.1331331e-01   4.4025603e-01
   3.1431431e-01   4.3936258e-01
   3.1531532e-01   4.3847056e-01
   3.1631632e-01   4.3757995e-01
   3.1731732e-01   4.3669074e-01
   3.1831832e-01   4.3580294e-01
   3.1931932e-01   4.3491654e-01
   3.2032032e-01   4.3403152e-01
   3.2132132e-01   4.3314788e-01
   3.2232232e-01   4.3226562e-01
   3.2332332e-01   4.3138473e-01
   3.2432432e-01   4.3050520e-01
   3.2532533e-01   4.2962703e-01
   3.2632633e-01   4.2875021e-01
   3.2732733e-01   4.2787473e-01
   3.2832833e-01   4.2700059e-01
   3.2932933e-01   4.2612778e-01
   3.3033033e-01   4.2525629e-01
   3.3133133e-01   4.2438613e-01
   3.3233233e-01   4.2351727e-01
   3.3333333e-01   4.2264973e-01
   3.3433433e-01   4.2178349e-01
   3.3533534e-01   4.2091854e-01
   3.3633634e-01   4.2005489e-01
   3.3733734e-01   4.1919251e-01
   3.3833834e-01   4.1833142e-01
   3.3933934e-01   4.1747160e-01
   3.4034034e-01   4.1661304e-01
   3.4134134e-01   4.1575575e-01
   3.4234234e-01   4.1489972e-01
   3.4334334e-01   4.1404493e-01
   3.4434434e-01   4.1319139e-01
   3.4534535e-01   4.1233909e-01
   3.4634635e-01   4.1148802e-01
   3.4734735e-01   4.1063819e-01
   3.4834835e-01   4.0978957e-01
   3.4934935e-01   4.0894218e-01
   3.5035035e-01   4.0809600e-01
   3.5135135e-01   4.0725102e-01
   3.5235235e-01   4.0640725e-01
   3.5335335e-01   4.0556468e-01
   3.5435435e-01   4.0472330e-01
   3.5535536e-01   4.0388310e-01
   3.5635636e-01   4.0304409e-01
   3.5735736e-01   4.0220626e-01
   3.5835836e-01   4.0136960e-01
   3.5935936e-01   4.0053410e-01
   3.6036036e-01   3.9969977e-01
   3.6136136e-01   3.9886660e-01
   3.6236236e-01   3.9803458e-01
   3.6336336e-01   3.9720371e-01
   3.6436436e-01   3.9637399e-01
   3.6536537e-01   3.9554540e-01
   3.6636637e-01   3.9471794e-01
   3.6736737e-01   3.9389162e-01
   3.6836837e-01   3.9306642e-01
   3.6936937e-01   3.9224234e-01
   3.7037037e-01   3.9141938e-01
   3.7137137e-01   3.9059753e-01
   3.7237237e-01   3.8977678e-01
   3.7337337e-01   3.8895714e-01
   3.7437437e-01   3.8813860e-01
   3.7537538e-01   3.8732115e-01
   3.7637638e-01   3.8650479e-01
   3.7737738e-01   3.8568951e-01
   3.7837838e-01   3.8487531e-01
   3.7937938e-01   3.8406220e-01
   3.8038038e-01   3.8325015e-01
   3.8138138e-01   3.8243917e-01
   3.8238238e-01   3.8162925e-01
   3.8338338e-01   3.8082039e-01
   3.8438438e-01   3.8001259e-01
   3.8538539e-01   3.7920584e-01
   3.8638639e-01   3.7840014e-01
   3.8738739e-01   3.7759548e-01
   3.8838839e-01   3.7679186e-01
   3.8938939e-01   3.7598927e-01
   3.9039039e-01   3.7518772e-01
   3.9139139e-01   3.7438719e-01
   3.9239239e-01   3.7358768e-01
   3.9339339e-01   3.7278920e-01
   3.9439439e-01   3.7199172e-01
   3.9539540e-01   3.7119526e-01
   3.9639640e-01   3.7039981e-01
   3.9739740e-01   3.6960536e-01
   3.9839840e-01   3.6881192e-01
   3.9939940e-01   3.6801946e-01
   4.0040040e-01   3.6722800e-01
   4.0140140e-01   3.6643753e-01
   4.0240240e-01   3.6564805e-01
   4.0340340e-01   3.6485954e-01
   4.0440440e-01   3.6407201e-01
   4.0540541e-01   3.6328546e-01
   4.0640641e-01   3.6249988e-01
   4.0740741e-01   3.6171526e-01
   4.0840841e-01   3.6093161e-01
   4.0940941e-01   3.6014892e-01
   4.1041041e-01   3.5936718e-01
   4.1141141e-01   3.5858640e-01
   4.1241241e-01   3.5780656e-01
   4.1341341e-01   3.5702767e-01
   4.1441441e-01   3.5624973e-01
   4.1541542e-01   3.5547272e-01
   4.1641642e-01   3.5469665e-01
   4.1741742e-01   3.5392151e-01
   4.1841842e-01   3.5314730e-01
   4.1941942e-01   3.5237401e-01
   4.2042042e-01   3.5160165e-01
   4.2142142e-01   3.5083021e-01
   4.2242242e-01   3.5005968e-01
   4.2342342e-01   3.4929006e-01
   4.2442442e-01   3.4852136e-01
   4.2542543e-01   3.4775355e-01
   4.2642643e-01   3.4698666e-01
   4.2742743e-01   3.4622066e-01
   4.2842843e-01   3.4545556e-01
   4.2942943e-01   3.4469135e-01
   4.3043043e-01   3.4392803e-01
   4.3143143e-01   3.4316560e-01
   4.3243243e-01   3.4240405e-01
   4.3343343e-01   3.4164338e-01
   4.3443443e-01   3.4088360e-01
   4.3543544e-01   3.4012468e-01
   4.3643644e-01   3.3936664e-01
   4.3743744e-01   3.3860947e-01
   4.3843844e-01   3.3785316e-01
   4.3943944e-01   3.3709772e-01
   4.4044044e-01   3.3634313e-01
   4.4144144e-01   3.3558940e-01
   4.4244244e-01   3.3483653e-01
   4.4344344e-01   3.3408451e-01
   4.4444444e-01   3.3333333e-01
   4.4544545e-01   3.3258300e-01
   4.4644645e-01   3.3183352e-01
   4.4744745e-01   3.3108487e-01
   4.4844845e-01   3.3033706e-01
   4.4944945e-01   3.2959009e-01
   4.5045045e-01   3.2884394e-01
   4.5145145e-01   3.2809863e-01
   4.5245245e-01   3.2735414e-01
   4.5345345e-01   3.2661047e-01
   4.5445445e-01   3.2586763e-01
   4.5545546e-01   3.2512560e-01
   4.5645646e-01   3.2438439e-01
   4.5745746e-01   3.2364399e-01
   4.5845846e-01   3.2290439e-01
   4.5945946e-01   3.2216561e-01
   4.6046046e-01   3.2142763e-01
   4.6146146e-01   3.2069045e-01
   4.6246246e-01   3.1995407e-01
   4.6346346e-01   3.1921849e-01
   4.6446446e-01   3.1848370e-01
   4.6546547e-01   3.1774970e-01
   4.6646647e-01   3.1701650e-01
   4.6746747e-01   3.1628407e-01
   4.6846847e-01   3.1555244e-01
   4.6946947e-01   3.1482158e-01
   4.7047047e-01   3.1409150e-01
   4.7147147e-01   3.1336220e-01
   4.7247247e-01   3.1263367e-01
   4.7347347e-01   3.1190591e-01
   4.7447447e-01   3.1117892e-01
   4.7547548e-01   3.1045270e-01
   4.7647648e-01   3.0972724e-01
   4.7747748e-01   3.0900255e-01
   4.7847848e-01   3.0827861e-01
   4.7947948e-01   3.0755543e-01
   4.8048048e-01   3.0683301e-01
   4.8148148e-01   3.0611133e-01
   4.8248248e-01   3.0539041e-01
   4.8348348e-01   3.0467023e-01
   4.8448448e-01   3.0395080e-01
   4.8548549e-01   3.0323212e-01
   4.8648649e-01   3.0251417e-01
   4.8748749e-01   3.0179696e-01
   4.8848849e-01   3.0108048e-01
   4.8948949e-01   3.0036475e-01
   4.9049049e-01   2.9964974e-01
   4.9149149e-01   2.9893546e-01
   4.9249249e-01   2.9822191e-01
   4.9349349e-01   2.9750908e-01
   4.9449449e-01   2.9679697e-01
   4.9549550e-01   2.9608559e-01
   4.9649650e-01   2.9537492e-01
   4.9749750e-01   2.9466497e-01
   4.9849850e-01   2.9395574e-01
   4.9949950e-01   2.9324721e-01
   5.0050050e-01   2.9253940e-01
   5.0150150e-01   2.9183229e-01
   5.0250250e-01   2.9112589e-01
   5.0350350e-01   2.9042019e-01
   5.0450450e-01   2.8971519e-01
   5.0550551e-01   2.8901090e-01
   5.0650651e-01   2.8830729e-01
   5.0750751e-01   2.8760439e-01
   5.0850851e-01   2.8690217e-01
   5.0950951e-01   2.8620065e-01
   5.1051051e-01   2.8549982e-01
   5.1151151e-01   2.8479967e-01
   5.1251251e-01   2.8410021e-01
   5.1351351e-01   2.8340143e-01
   5.1451451e-01   2.8270333e-01
   5.1551552e-01   2.8200591e-01
   5.1651652e-01   2.8130916e-01
   5.1751752e-01   2.8061310e-01
   5.1851852e-01   2.7991770e-01
   5.1951952e-01   2.7922298e-01
   5.2052052e-01   2.7852892e-01
   5.2152152e-01   2.7783553e-01
   5.2252252e-01   2.7714281e-01
   5.2352352e-01   2.7645075e-01
   5.2452452e-01   2.7575935e-01
   5.2552553e-01   2.7506861e-01
   5.2652653e-01   2.7437852e-01
   5.2752753e-01   2.7368910e-01
   5.2852853e-01   2.7300032e-01
   5.2952953e-01   2.7231220e-01
   5.3053053e-01   2.7162473e-01
   5.3153153e-01   2.7093791e-01
   5.3253253e-01   2.7025173e-01
   5.3353353e-01   2.6956620e-01
   5.3453453e-01   2.6888131e-01
   5.3553554e-01   2.6819707e-01
   5.3653654e-01   2.6751346e-01
   5.3753754e-01   2.6683049e-01
   5.3853854e-01   2.6614815e-01
   5.3953954e-01   2.6546645e-01
   5.4054054e-01   2.6478538e-01
   5.4154154e-01   2.6410494e-01
   5.4254254e-01   2.6342513e-01
   5.4354354e-01   2.6274594e-01
   5.4454454e-01   2.6206738e-01
   5.4554555e-01   2.6138945e-01
   5.4654655e-01   2.6071214e-01
   5.4754755e-01   2.6003544e-01
   5.4854855e-01   2.5935937e-01
   5.4954955e-01   2.5868391e-01
   5.5055055e-01   2.5800906e-01
   5.5155155e-01   2.5733483e-01
   5.5255255e-01   2.5666121e-01
   5.5355355e-01   2.5598820e-01
   5.5455455e-01   2.5531580e-01
   5.5555556e-01   2.5464401e-01
   5.5655656e-01   2.5397282e-01
   5.5755756e-01   2.5330223e-01
   5.5855856e-01   2.5263225e-01
   5.5955956e-01   2.5196286e-01
   5.6056056e-01   2.5129408e-01
   5.6156156e-01   2.5062589e-01
   5.6256256e-01   2.4995829e-01
   5.6356356e-01   2.4929129e-01
   5.6456456e-01   2.4862488e-01
   5.6556557e-01   2.4795907e-01
   5.6656657e-01   2.4729384e-01
   5.6756757e-01   2.4662920e-01
   5.6856857e-01   2.4596514e-01
   5.6956957e-01   2.4530167e-01
   5.7057057e-01   2.4463878e-01
   5.7157157e-01   2.4397647e-01
   5.7257257e-01   2.4331475e-01
   5.7357357e-01   2.4265360e-01
   5.7457457e-01   2.4199302e-01
   5.7557558e-01   2.4133303e-01
   5.7657658e-01   2.4067360e-01
   5.7757758e-01   2.4001475e-01
   5.7857858e-01   2.3935647e-01
   5.7957958e-01   2.3869876e-01
   5.8058058e-01   2.3804161e-01
   5.8158158e-01   2.3738504e-01
   5.8258258e-01   2.3672902e-01
   5.8358358e-01   2.3607357e-01
   5.8458458e-01   2.3541869e-01
   5.8558559e-01   2.3476436e-01
   5.8658659e-01   2.3411059e-01
   5.8758759e-01   2.3345738e-01
   5.8858859e-01   2.3280473e-01
   5.8958959e-01   2.3215263e-01
   5.9059059e-01   2.3150108e-01
   5.9159159e-01   2.3085009e-01
   5.9259259e-01   2.3019964e-01
   5.9359359e-01   2.2954975e-01
   5.9459459e-01   2.2890040e-01
   5.9559560e-01   2.2825160e-01
   5.9659660e-01   2.2760334e-01
   5.9759760e-01   2.2695563e-01
   5.9859860e-01   2.2630846e-01
   5.9959960e-01   2.2566183e-01
   6.0060060e-01   2.2501574e-01
   6.0160160e-01   2.2437019e-01
   6.0260260e-01   2.2372518e-01
   6.0360360e-01   2.2308070e-01
   6.0460460e-01   2.2243675e-01
   6.0560561e-01   2.2179334e-01
   6.0660661e-01   2.2115046e-01
   6.0760761e-01   2.2050811e-01
   6.0860861e-01   2.1986629e-01
   6.0960961e-01   2.1922499e-01
   6.1061061e-01   2.1858423e-01
   6.1161161e-01   2.1794398e-01
   6.1261261e-01   2.1730427e-01
   6.1361361e-01   2.1666507e-01
   6.1461461e-01   2.1602639e-01
   6.1561562e-01   2.1538824e-01
   6.1661662e-01   2.1475060e-01
   6.1761762e-01   2.1411348e-01
   6.1861862e-01   2.1347688e-01
   6.1961962e-01   2.1284079e-01
   6.2062062e-01   2.1220522e-01
   6.2162162e-01   2.1157015e-01
   6.2262262e-01   2.1093560e-01
   6.2362362e-01   2.1030156e-01
   6.2462462e-01   2.0966803e-01
   6.2562563e-01   2.0903500e-01
   6.2662663e-01   2.0840248e-01
   6.2762763e-01   2.0777047e-01
   6.2862863e-01   2.0713896e-01
   6.2962963e-01   2.0650795e-01
   6.3063063e-01   2.0587745e-01
   6.3163163e-01   2.0524744e-01
   6.3263263e-01   2.0461793e-01
   6.3363363e-01   2.0398892e-01
   6.3463463e-01   2.0336041e-01
   6.3563564e-01   2.0273239e-01
   6.3663664e-01   2.0210487e-01
   6.3763764e-01   2.0147784e-01
   6.3863864e-01   2.0085130e-01
   6.3963964e-01   2.0022526e-01
   6.4064064e-01   1.9959970e-01
   6.4164164e-01   1.9897463e-01
   6.4264264e-01   1.9835005e-01
   6.4364364e-01   1.9772595e-01
   6.4464464e-01   1.9710234e-01
   6.4564565e-01   1.9647922e-01
   6.4664665e-01   1.9585658e-01
   6.4764765e-01   1.9523441e-01
   6.4864865e-01   1.9461273e-01
   6.4964965e-01   1.9399153e-01
   6.5065065e-01   1.9337081e-01
   6.5165165e-01   1.9275056e-01
   6.5265265e-01   1.9213079e-01
   6.5365365e-01   1.9151150e-01
   6.5465465e-01   1.9089268e-01
   6.5565566e-01   1.9027433e-01
   6.5665666e-01   1.8965646e-01
   6.5765766e-01   1.8903905e-01
   6.5865866e-01   1.8842212e-01
   6.5965966e-01   1.8780565e-01
   6.6066066e-01   1.8718965e-01
   6.6166166e-01   1.8657412e-01
   6.6266266e-01   1.8595905e-01
   6.6366366e-01   1.8534445e-01
   6.6466466e-01   1.8473031e-01
   6.6566567e-01   1.8411663e-01
   6.6666667e-01   1.8350342e-01
   6.6766767e-01   1.8289066e-01
   6.6866867e-01   1.8227837e-01
   6.6966967e-01   1.8166653e-01
   6.7067067e-01   1.8105515e-01
   6.7167167e-01   1.8044422e-01
   6.7267267e-01   1.7983375e-01
   6.7367367e-01   1.7922374e-01
   6.7467467e-01   1.7861417e-01
   6.7567568e-01   1.7800506e-01
   6.7667668e-01   1.7739640e-01
   6.7767768e-01   1.7678819e-01
   6.7867868e-01   1.7618043e-01
   6.7967968e-01   1.7557312e-01
   6.8068068e-01   1.7496625e-01
   6.8168168e-01   1.7435984e-01
   6.8268268e-01   1.7375386e-01
   6.8368368e-01   1.7314833e-01
   6.8468468e-01   1.7254324e-01
   6.8568569e-01   1.7193860e-01
   6.8668669e-01   1.7133439e-01
   6.8768769e-01   1.7073063e-01
   6.8868869e-01   1.7012731e-01
   6.8968969e-01   1.6952442e-01
   6.9069069e-01   1.6892197e-01
   6.9169169e-01   1.6831996e-01
   6.9269269e-01   1.6771838e-01
   6.9369369e-01   1.6711724e-01
   6.9469469e-01   1.6651653e-01
   6.9569570e-01   1.6591625e-01
   6.9669670e-01   1.6531641e-01
   6.9769770e-01   1.6471700e-01
   6.9869870e-01   1.6411801e-01
   6.9969970e-01   1.6351946e-01
   7.0070070e-01   1.6292133e-01
   7.0170170e-01   1.6232363e-01
   7.0270270e-01   1.6172636e-01
   7.0370370e-01   1.6112951e-01
   7.0470470e-01   1.6053308e-01
   7.0570571e-01   1.5993708e-01
   7.0670671e-01   1.5934150e-01
   7.0770771e-01   1.5874635e-01
   7.0870871e-01   1.5815161e-01
   7.0970971e-01   1.5755730e-01
   7.1071071e-01   1.5696340e-01
   7.1171171e-01   1.5636992e-01
   7.1271271e-01   1.5577686e-01
   7.1371371e-01   1.5518421e-01
   7.1471471e-01   1.5459198e-01
   7.1571572e-01   1.5400017e-01
   7.1671672e-01   1.5340877e-01
   7.1771772e-01   1.5281778e-01
   7.1871872e-01   1.5222720e-01
   7.1971972e-01   1.5163704e-01
   7.2072072e-01   1.5104728e-01
   7.2172172e-01   1.5045793e-01
   7.2272272e-01   1.4986900e-01
   7.2372372e-01   1.4928047e-01
   7.2472472e-01   1.4869234e-01
   7.2572573e-01   1.4810463e-01
   7.2672673e-01   1.4751732e-01
   7.2772773e-01   1.4693041e-01
   7.2872873e-01   1.4634390e-01
   7.2972973e-01   1.4575780e-01
   7.3073073e-01   1.4517210e-01
   7.3173173e-01   1.4458681e-01
   7.3273273e-01   1.4400191e-01
   7.3373373e-01   1.4341741e-01
   7.3473473e-01   1.4283331e-01
   7.3573574e-01   1.4224961e-01
   7.3673674e-01   1.4166630e-01
   7.3773774e-01   1.4108339e-01
   7.3873874e-01   1.4050088e-01
   7.3973974e-01   1.3991876e-01
   7.4074074e-01   1.3933703e-01
   7.4174174e-01   1.3875570e-01
   7.4274274e-01   1.3817476e-01
   7.4374374e-01   1.3759421e-01
   7.4474474e-01   1.3701405e-01
   7.4574575e-01   1.3643428e-01
   7.4674675e-01   1.3585490e-01
   7.4774775e-01   1.3527591e-01
   7.4874875e-01   1.3469731e-01
   7.4974975e-01   1.3411909e-01
   7.5075075e-01   1.3354126e-01
   7.5175175e-01   1.3296381e-01
   7.5275275e-01   1.3238675e-01
   7.5375375e-01   1.3181007e-01
   7.5475475e-01   1.3123377e-01
   7.5575576e-01   1.3065786e-01
   7.5675676e-01   1.3008233e-01
   7.5775776e-01   1.2950718e-01
   7.5875876e-01   1.2893240e-01
   7.5975976e-01   1.2835801e-01
   7.6076076e-01   1.2778399e-01
   7.6176176e-01   1.2721036e-01
   7.6276276e-01   1.2663710e-01
   7.6376376e-01   1.2606421e-01
   7.6476476e-01   1.2549170e-01
   7.6576577e-01   1.2491957e-01
   7.6676677e-01   1.2434780e-01
   7.6776777e-01   1.2377642e-01
   7.6876877e-01   1.2320540e-01
   7.6976977e-01   1.2263476e-01
   7.7077077e-01   1.2206448e-01
   7.7177177e-01   1.2149458e-01
   7.7277277e-01   1.2092505e-01
   7.7377377e-01   1.2035588e-01
   7.7477477e-01   1.1978709e-01
   7.7577578e-01   1.1921866e-01
   7.7677678e-01   1.1865059e-01
   7.7777778e-01   1.1808290e-01
   7.7877878e-01   1.1751556e-01
   7.7977978e-01   1.1694860e-01
   7.8078078e-01   1.1638199e-01
   7.8178178e-01   1.1581575e-01
   7.8278278e-01   1.1524988e-01
   7.8378378e-01   1.1468436e-01
   7.8478478e-01   1.1411920e-01
   7.8578579e-01   1.1355441e-01
   7.8678679e-01   1.1298997e-01
   7.8778779e-01   1.1242590e-01
   7.8878879e-01   1.1186218e-01
   7.8978979e-01   1.1129882e-01
   7.9079079e-01   1.1073581e-01
   7.9179179e-01   1.1017317e-01
   7.9279279e-01   1.0961088e-01
   7.9379379e-01   1.0904894e-01
   7.9479479e-01   1.0848736e-01
   7.9579580e-01   1.0792613e-01
   7.9679680e-01   1.0736525e-01
   7.9779780e-01   1.0680473e-01
   7.9879880e-01   1.0624455e-01
   7.9979980e-01   1.0568473e-01
   8.0080080e-01   1.0512526e-01
   8.0180180e-01   1.0456614e-01
   8.0280280e-01   1.0400736e-01
   8.0380380e-01   1.0344894e-01
   8.0480480e-01   1.0289086e-01
   8.0580581e-01   1.0233313e-01
   8.0680681e-01   1.0177575e-01
   8.0780781e-01   1.0121871e-01
   8.0880881e-01   1.0066202e-01
   8.0980981e-01   1.0010567e-01
   8.1081081e-01   9.9549662e-02
   8.1181181e-01   9.8994000e-02
   8.1281281e-01   9.8438681e-02
   8.1381381e-01   9.7883703e-02
   8.1481481e-01   9.7329066e-02
   8.1581582e-01   9.6774770e-02
   8.1681682e-01   9.6220814e-02
   8.1781782e-01   9.5667197e-02
   8.1881882e-01   9.5113919e-02
   8.1981982e-01   9.4560980e-02
   8.2082082e-01   9.4008377e-02
   8.2182182e-01   9.3456111e-02
   8.2282282e-01   9.2904182e-02
   8.2382382e-01   9.2352588e-02
   8.2482482e-01   9.1801330e-02
   8.2582583e-01   9.1250405e-02
   8.2682683e-01   9.0699815e-02
   8.2782783e-01   9.0149557e-02
   8.2882883e-01   8.9599633e-02
   8.2982983e-01   8.9050040e-02
   8.3083083e-01   8.8500778e-02
   8.3183183e-01   8.7951848e-02
   8.3283283e-01   8.7403247e-02
   8.3383383e-01   8.6854977e-02
   8.3483483e-01   8.6307035e-02
   8.3583584e-01   8.5759421e-02
   8.3683684e-01   8.5212136e-02
   8.3783784e-01   8.4665177e-02
   8.3883884e-01   8.4118545e-02
   8.3983984e-01   8.3572240e-02
   8.4084084e-01   8.3026259e-02
   8.4184184e-01   8.2480604e-02
   8.4284284e-01   8.1935273e-02
   8.4384384e-01   8.1390266e-02
   8.4484484e-01   8.0845582e-02
   8.4584585e-01   8.0301220e-02
   8.4684685e-01   7.9757180e-02
   8.4784785e-01   7.9213462e-02
   8.4884885e-01   7.8670065e-02
   8.4984985e-01   7.8126988e-02
   8.5085085e-01   7.7584231e-02
   8.5185185e-01   7.7041793e-02
   8.5285285e-01   7.6499674e-02
   8.5385385e-01   7.5957872e-02
   8.5485485e-01   7.5416388e-02
   8.5585586e-01   7.4875221e-02
   8.5685686e-01   7.4334371e-02
   8.5785786e-01   7.3793836e-02
   8.5885886e-01   7.3253617e-02
   8.5985986e-01   7.2713712e-02
   8.6086086e-01   7.2174121e-02
   8.6186186e-01   7.1634845e-02
   8.6286286e-01   7.1095881e-02
   8.6386386e-01   7.0557229e-02
   8.6486486e-01   7.0018890e-02
   8.6586587e-01   6.9480862e-02
   8.6686687e-01   6.8943145e-02
   8.6786787e-01   6.8405739e-02
   8.6886887e-01   6.7868642e-02
   8.6986987e-01   6.7331854e-02
   8.7087087e-01   6.6795376e-02
   8.7187187e-01   6.6259205e-02
   8.7287287e-01   6.5723342e-02
   8.7387387e-01   6.5187787e-02
   8.7487487e-01   6.4652538e-02
   8.7587588e-01   6.4117595e-02
   8.7687688e-01   6.3582958e-02
   8.7787788e-01   6.3048626e-02
   8.7887888e-01   6.2514598e-02
   8.7987988e-01   6.1980874e-02
   8.8088088e-01   6.1447454e-02
   8.8188188e-01   6.0914337e-02
   8.8288288e-01   6.0381523e-02
   8.8388388e-01   5.9849010e-02
   8.8488488e-01   5.9316799e-02
   8.8588589e-01   5.8784889e-02
   8.8688689e-01   5.8253279e-02
   8.8788789e-01   5.7721969e-02
   8.8888889e-01   5.7190958e-02
   8.8988989e-01   5.6660247e-02
   8.9089089e-01   5.6129834e-02
   8.9189189e-01   5.5599718e-02
   8.9289289e-01   5.5069901e-02
   8.9389389e-01   5.4540380e-02
   8.9489489e-01   5.4011155e-02
   8.9589590e-01   5.3482226e-02
   8.9689690e-01   5.2953593e-02
   8.9789790e-01   5.2425255e-02
   8.9889890e-01   5.1897211e-02
   8.9989990e-01   5.1369461e-02
   9.0090090e-01   5.0842004e-02
   9.0190190e-01   5.0314841e-02
   9.0290290e-01   4.9787970e-02
   9.0390390e-01   4.9261390e-02
   9.0490490e-01   4.8735103e-02
   9.0590591e-01   4.8209106e-02
   9.0690691e-01   4.7683400e-02
   9.0790791e-01   4.7157984e-02
   9.0890891e-01   4.6632857e-02
   9.0990991e-01   4.6108020e-02
   9.1091091e-01   4.5583471e-02
   9.1191191e-01   4.5059210e-02
   9.1291291e-01   4.4535237e-02
   9.1391391e-01   4.4011551e-02
   9.1491491e-01   4.3488152e-02
   9.1591592e-01   4.2965039e-02
   9.1691692e-01   4.2442212e-02
   9.1791792e-01   4.1919670e-02
   9.1891892e-01   4.1397413e-02
   9.1991992e-01   4.0875441e-02
   9.2092092e-01   4.0353752e-02
   9.2192192e-01   3.9832347e-02
   9.2292292e-01   3.9311225e-02
   9.2392392e-01   3.8790385e-02
   9.2492492e-01   3.8269827e-02
   9.2592593e-01   3.7749551e-02
   9.2692693e-01   3.7229556e-02
   9.2792793e-01   3.6709842e-02
   9.2892893e-01   3.6190408e-02
   9.2992993e-01   3.5671254e-02
   9.3093093e-01   3.5152379e-02
   9.3193193e-01   3.4633784e-02
   9.3293293e-01   3.4115466e-02
   9.3393393e-01   3.3597427e-02
   9.3493493e-01   3.3079665e-02
   9.3593594e-01   3.2562180e-02
   9.3693694e-01   3.2044972e-02
   9.3793794e-01   3.1528040e-02
   9.3893894e-01   3.1011383e-02
   9.3993994e-01   3.0495003e-02
   9.4094094e-01   2.9978897e-02
   9.4194194e-01   2.9463065e-02
   9.4294294e-01   2.8947508e-02
   9.4394394e-01   2.8432224e-02
   9.4494494e-01   2.7917213e-02
   9.4594595e-01   2.7402475e-02
   9.4694695e-01   2.6888009e-02
   9.4794795e-01   2.6373815e-02
   9.4894895e-01   2.5859893e-02
   9.4994995e-01   2.5346241e-02
   9.5095095e-01   2.4832860e-02
   9.5195195e-01   2.4319749e-02
   9.5295295e-01   2.3806908e-02
   9.5395395e-01   2.3294336e-02
   9.5495495e-01   2.2782033e-02
   9.5595596e-01   2.2269998e-02
   9.5695696e-01   2.1758232e-02
   9.5795796e-01   2.1246733e-02
   9.5895896e-01   2.0735501e-02
   9.5995996e-01   2.0224536e-02
   9.6096096e-01   1.9713837e-02
   9.6196196e-01   1.9203404e-02
   9.6296296e-01   1.8693237e-02
   9.6396396e-01   1.8183335e-02
   9.6496496e-01   1.7673697e-02
   9.6596597e-01   1.7164324e-02
   9.6696697e-01   1.6655215e-02
   9.6796797e-01   1.6146369e-02
   9.6896897e-01   1.5637786e-02
   9.6996997e-01   1.5129465e-02
   9.7097097e-01   1.4621407e-02
   9.7197197e-01   1.4113611e-02
   9.7297297e-01   1.3606076e-02
   9.7397397e-01   1.3098802e-02
   9.7497497e-01   1.2591789e-02
   9.7597598e-01   1.2085036e-02
   9.7697698e-01   1.1578543e-02
   9.7797798e-01   1.1072309e-02
   9.7897898e-01   1.0566334e-02
   9.7997998e-01   1.0060618e-02
   9.8098098e-01   9.5551601e-03
   9.8198198e-01   9.0499599e-03
   9.8298298e-01   8.5450172e-03
   9.8398398e-01   8.0403315e-03
   9.8498498e-01   7.5359024e-03
   9.8598599e-01   7.0317296e-03
   9.8698699e-01   6.5278127e-03
   9.8798799e-01   6.0241512e-03
   9.8898899e-01   5.5207448e-03
   9.8998999e-01   5.0175931e-03
   9.9099099e-01   4.5146957e-03
   9.9199199e-01   4.0120523e-03
   9.9299299e-01   3.5096624e-03
   9.9399399e-01   3.0075256e-03
   9.9499499e-01   2.5056416e-03
   9.9599600e-01   2.0040100e-03
   9.9699700e-01   1.5026305e-03
   9.9799800e-01   1.0015025e-03
   9.9899900e-01   5.0062581e-04
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF10.dat <==
  1.0000000e+000	  0.0000000e+000	  0.0000000e+000	
  9.9987413e-001	  1.5865964e-002	  0.0000000e+000	
  9.9949654e-001	  3.1727933e-002	  0.0000000e+000	
  9.9886734e-001	  4.7581916e-002	  0.0000000e+000	
  9.9798668e-001	  6.3423920e-002	  0.0000000e+000	
  9.9685478e-001	  7.9249957e-002	  0.0000000e+000	
  9.9547192e-001	  9.5056043e-002	  0.0000000e+000	
  9.9383846e-001	  1.1083820e-001	  0.0000000e+000	
  9.9195481e-001	  1.2659245e-001	  0.0000000e+000	
  9.8982144e-001	  1.4231484e-001	  0.0000000e+000	
  9.8743889e-001	  1.5800140e-001	  0.0000000e+000	
  9.8480775e-001	  1.7364818e-001	  0.0000000e+000	
  9.8192870e-001	  1.8925124e-001	  0.0000000e+000	
  9.7880245e-001	  2.0480667e-001	  0.0000000e+000	
  9.7542979e-001	  2.2031053e-001	  0.0000000e+000	
  9.7181157e-001	  2.3575894e-001	  0.0000000e+000	
  9.6794870e-001	  2.5114799e-001	  0.0000000e+000	
  9.6384216e-001	  2.6647381e-001	  0.0000000e+000	
  9.5949297e-001	  2.8173256e-001	  0.0000000e+000	
  9.5490224e-001	  2.9692038e-001	  0.0000000e+000	
  9.5007112e-001	  3.1203345e-001	  0.0000000e+000	
  9.4500082e-001	  3.2706796e-001	  0.0000000e+000	
  9.3969262e-001	  3.4202014e-001	  0.0000000e+000	
  9.3414786e-001	  3.5688622e-001	  0.0000000e+000	
  9.2836793e-001	  3.7166246e-001	  0.0000000e+000	
  9.2235429e-001	  3.8634513e-001	  0.0000000e+000	
  9.1610846e-001	  4.0093054e-001	  0.0000000e+000	
  9.0963200e-001	  4.1541501e-001	  0.0000000e+000	
  9.0292654e-001	  4.2979491e-001	  0.0000000e+000	
  8.9599377e-001	  4.4406661e-001	  0.0000000e+000	
  8.8883545e-001	  4.5822652e-001	  0.0000000e+000	
  8.8145336e-001	  4.7227107e-001	  0.0000000e+000	
  8.7384938e-001	  4.8619674e-001	  0.0000000e+000	
  8.6602540e-001	  5.0000000e-001	  0.0000000e+000	
  8.5798341e-001	  5.1367739e-001	  0.0000000e+000	
  8.4972543e-001	  5.2722547e-001	  0.0000000e+000	
  8.4125353e-001	  5.4064082e-001	  0.0000000e+000	
  8.3256985e-001	  5.5392006e-001	  0.0000000e+000	
  8.2367658e-001	  5.6705986e-001	  0.0000000e+000	
  8.1457595e-001	  5.8005691e-001	  0.0000000e+000	
  8.0527026e-001	  5.9290793e-001	  0.0000000e+000	
  7.9576184e-001	  6.0560969e-001	  0.0000000e+000	
  7.8605309e-001	  6.1815899e-001	  0.0000000e+000	
  7.7614646e-001	  6.3055267e-001	  0.0000000e+000	
  7.6604444e-001	  6.4278761e-001	  0.0000000e+000	
  7.5574957e-001	  6.5486073e-001	  0.0000000e+000	
  7.4526445e-001	  6.6676900e-001	  0.0000000e+000	
  7.3459171e-001	  6.7850941e-001	  0.0000000e+000	
  7.2373404e-001	  6.9007901e-001	  0.0000000e+000	
  7.1269417e-001	  7.0147489e-001	  0.0000000e+000	
  7.0147489e-001	  7.1269417e-001	  0.0000000e+000	
  6.9007901e-001	  7.2373404e-001	  0.0000000e+000	
  6.7850941e-001	  7.3459171e-001	  0.0000000e+000	
  6.6676900e-001	  7.4526445e-001	  0.0000000e+000	
  6.5486073e-001	  7.5574957e-001	  0.0000000e+000	
  6.4278761e-001	  7.6604444e-001	  0.0000000e+000	
  6.3055267e-001	  7.7614646e-001	  0.0000000e+000	
  6.1815899e-001	  7.8605309e-001	  0.0000000e+000	
  6.0560969e-001	  7.9576184e-001	  0.0000000e+000	
  5.9290793e-001	  8.0527026e-001	  0.0000000e+000	
  5.8005691e-001	  8.1457595e-001	  0.0000000e+000	
  5.6705986e-001	  8.2367658e-001	  0.0000000e+000	
  5.5392006e-001	  8.3256985e-001	  0.0000000e+000	
  5.4064082e-001	  8.4125353e-001	  0.0000000e+000	
  5.2722547e-001	  8.4972543e-001	  0.0000000e+000	
  5.1367739e-001	  8.5798341e-001	  0.0000000e+000	
  5.0000000e-001	  8.6602540e-001	  0.0000000e+000	
  4.8619674e-001	  8.7384938e-001	  0.0000000e+000	
  4.7227107e-001	  8.8145336e-001	  0.0000000e+000	
  4.5822652e-001	  8.8883545e-001	  0.0000000e+000	
  4.4406661e-001	  8.9599377e-001	  0.0000000e+000	
  4.2979491e-001	  9.0292654e-001	  0.0000000e+000	
  4.1541501e-001	  9.0963200e-001	  0.0000000e+000	
  4.0093054e-001	  9.1610846e-001	  0.0000000e+000	
  3.8634513e-001	  9.2235429e-001	  0.0000000e+000	
  3.7166246e-001	  9.2836793e-001	  0.0000000e+000	
  3.5688622e-001	  9.3414786e-001	  0.0000000e+000	
  3.4202014e-001	  9.3969262e-001	  0.0000000e+000	
  3.2706796e-001	  9.4500082e-001	  0.0000000e+000	
  3.1203345e-001	  9.5007112e-001	  0.0000000e+000	
  2.9692038e-001	  9.5490224e-001	  0.0000000e+000	
  2.8173256e-001	  9.5949297e-001	  0.0000000e+000	
  2.6647381e-001	  9.6384216e-001	  0.0000000e+000	
  2.5114799e-001	  9.6794870e-001	  0.0000000e+000	
  2.3575894e-001	  9.7181157e-001	  0.0000000e+000	
  2.2031053e-001	  9.7542979e-001	  0.0000000e+000	
  2.0480667e-001	  9.7880245e-001	  0.0000000e+000	
  1.8925124e-001	  9.8192870e-001	  0.0000000e+000	
  1.7364818e-001	  9.8480775e-001	  0.0000000e+000	
  1.5800140e-001	  9.8743889e-001	  0.0000000e+000	
  1.4231484e-001	  9.8982144e-001	  0.0000000e+000	
  1.2659245e-001	  9.9195481e-001	  0.0000000e+000	
  1.1083820e-001	  9.9383846e-001	  0.0000000e+000	
  9.5056043e-002	  9.9547192e-001	  0.0000000e+000	
  7.9249957e-002	  9.9685478e-001	  0.0000000e+000	
  6.3423920e-002	  9.9798668e-001	  0.0000000e+000	
  4.7581916e-002	  9.9886734e-001	  0.0000000e+000	
  3.1727933e-002	  9.9949654e-001	  0.0000000e+000	
  1.5865964e-002	  9.9987413e-001	  0.0000000e+000	
  6.1232340e-017	  1.0000000e+000	  0.0000000e+000	
  9.9987413e-001	  0.0000000e+000	  1.5865964e-002	
  9.9974827e-001	  1.5863967e-002	  1.5865964e-002	
  9.9937073e-001	  3.1723940e-002	  1.5865964e-002	
  9.9874161e-001	  4.7575927e-002	  1.5865964e-002	
  9.9786106e-001	  6.3415936e-002	  1.5865964e-002	
  9.9672930e-001	  7.9239981e-002	  1.5865964e-002	
  9.9534662e-001	  9.5044078e-002	  1.5865964e-002	
  9.9371337e-001	  1.1082425e-001	  1.5865964e-002	
  9.9182995e-001	  1.2657652e-001	  1.5865964e-002	
  9.8969685e-001	  1.4229692e-001	  1.5865964e-002	
  9.8731460e-001	  1.5798151e-001	  1.5865964e-002	
  9.8468379e-001	  1.7362632e-001	  1.5865964e-002	
  9.8180510e-001	  1.8922742e-001	  1.5865964e-002	
  9.7867924e-001	  2.0478089e-001	  1.5865964e-002	
  9.7530701e-001	  2.2028280e-001	  1.5865964e-002	
  9.7168924e-001	  2.3572926e-001	  1.5865964e-002	
  9.6782686e-001	  2.5111637e-001	  1.5865964e-002	
  9.6372084e-001	  2.6644027e-001	  1.5865964e-002	
  9.5937220e-001	  2.8169709e-001	  1.5865964e-002	
  9.5478205e-001	  2.9688300e-001	  1.5865964e-002	
  9.4995153e-001	  3.1199417e-001	  1.5865964e-002	
  9.4488187e-001	  3.2702679e-001	  1.5865964e-002	
  9.3957434e-001	  3.4197709e-001	  1.5865964e-002	
  9.3403028e-001	  3.5684130e-001	  1.5865964e-002	
  9.2825108e-001	  3.7161567e-001	  1.5865964e-002	
  9.2223820e-001	  3.8629650e-001	  1.5865964e-002	
  9.1599314e-001	  4.0088007e-001	  1.5865964e-002	
  9.0951750e-001	  4.1536272e-001	  1.5865964e-002	
  9.0281288e-001	  4.2974081e-001	  1.5865964e-002	
  8.9588099e-001	  4.4401072e-001	  1.5865964e-002	
  8.8872357e-001	  4.5816884e-001	  1.5865964e-002	
  8.8134241e-001	  4.7221163e-001	  1.5865964e-002	
  8.7373938e-001	  4.8613554e-001	  1.5865964e-002	
  8.6591640e-001	  4.9993706e-001	  1.5865964e-002	
  8.5787542e-001	  5.1361273e-001	  1.5865964e-002	
  8.4961847e-001	  5.2715910e-001	  1.5865964e-002	
  8.4114764e-001	  5.4057277e-001	  1.5865964e-002	
  8.3246506e-001	  5.5385034e-001	  1.5865964e-002	
  8.2357290e-001	  5.6698849e-001	  1.5865964e-002	
  8.1447342e-001	  5.7998390e-001	  1.5865964e-002	
  8.0516890e-001	  5.9283330e-001	  1.5865964e-002	
  7.9566168e-001	  6.0553346e-001	  1.5865964e-002	
  7.8595415e-001	  6.1808118e-001	  1.5865964e-002	
  7.7604877e-001	  6.3047330e-001	  1.5865964e-002	
  7.6594802e-001	  6.4270670e-001	  1.5865964e-002	
  7.5565445e-001	  6.5477831e-001	  1.5865964e-002	
  7.4517064e-001	  6.6668507e-001	  1.5865964e-002	
  7.3449924e-001	  6.7842401e-001	  1.5865964e-002	
  7.2364294e-001	  6.8999215e-001	  1.5865964e-002	
  7.1260446e-001	  7.0138659e-001	  1.5865964e-002	
  7.0138659e-001	  7.1260446e-001	  1.5865964e-002	
  6.8999215e-001	  7.2364294e-001	  1.5865964e-002	
  6.7842401e-001	  7.3449924e-001	  1.5865964e-002	
  6.6668507e-001	  7.4517064e-001	  1.5865964e-002	
  6.5477831e-001	  7.5565445e-001	  1.5865964e-002	
  6.4270670e-001	  7.6594802e-001	  1.5865964e-002	
  6.3047330e-001	  7.7604877e-001	  1.5865964e-002	
  6.1808118e-001	  7.8595415e-001	  1.5865964e-002	
  6.0553346e-001	  7.9566168e-001	  1.5865964e-002	
  5.9283330e-001	  8.0516890e-001	  1.5865964e-002	
  5.7998390e-001	  8.1447342e-001	  1.5865964e-002	
  5.6698849e-001	  8.2357290e-001	  1.5865964e-002	
  5.5385034e-001	  8.3246506e-001	  1.5865964e-002	
  5.4057277e-001	  8.4114764e-001	  1.5865964e-002	
  5.2715910e-001	  8.4961847e-001	  1.5865964e-002	
  5.1361273e-001	  8.5787542e-001	  1.5865964e-002	
  4.9993706e-001	  8.6591640e-001	  1.5865964e-002	
  4.8613554e-001	  8.7373938e-001	  1.5865964e-002	
  4.7221163e-001	  8.8134241e-001	  1.5865964e-002	
  4.5816884e-001	  8.8872357e-001	  1.5865964e-002	
  4.4401072e-001	  8.9588099e-001	  1.5865964e-002	
  4.2974081e-001	  9.0281288e-001	  1.5865964e-002	
  4.1536272e-001	  9.0951750e-001	  1.5865964e-002	
  4.0088007e-001	  9.1599314e-001	  1.5865964e-002	
  3.8629650e-001	  9.2223820e-001	  1.5865964e-002	
  3.7161567e-001	  9.2825108e-001	  1.5865964e-002	
  3.5684130e-001	  9.3403028e-001	  1.5865964e-002	
  3.4197709e-001	  9.3957434e-001	  1.5865964e-002	
  3.2702679e-001	  9.4488187e-001	  1.5865964e-002	
  3.1199417e-001	  9.4995153e-001	  1.5865964e-002	
  2.9688300e-001	  9.5478205e-001	  1.5865964e-002	
  2.8169709e-001	  9.5937220e-001	  1.5865964e-002	
  2.6644027e-001	  9.6372084e-001	  1.5865964e-002	
  2.5111637e-001	  9.6782686e-001	  1.5865964e-002	
  2.3572926e-001	  9.7168924e-001	  1.5865964e-002	
  2.2028280e-001	  9.7530701e-001	  1.5865964e-002	
  2.0478089e-001	  9.7867924e-001	  1.5865964e-002	
  1.8922742e-001	  9.8180510e-001	  1.5865964e-002	
  1.7362632e-001	  9.8468379e-001	  1.5865964e-002	
  1.5798151e-001	  9.8731460e-001	  1.5865964e-002	
  1.4229692e-001	  9.8969685e-001	  1.5865964e-002	
  1.2657652e-001	  9.9182995e-001	  1.5865964e-002	
  1.1082425e-001	  9.9371337e-001	  1.5865964e-002	
  9.5044078e-002	  9.9534662e-001	  1.5865964e-002	
  7.9239981e-002	  9.9672930e-001	  1.5865964e-002	
  6.3415936e-002	  9.9786106e-001	  1.5865964e-002	
  4.7575927e-002	  9.9874161e-001	  1.5865964e-002	
  3.1723940e-002	  9.9937073e-001	  1.5865964e-002	
  1.5863967e-002	  9.9974827e-001	  1.5865964e-002	
  6.1224633e-017	  9.9987413e-001	  1.5865964e-002	
  9.9949654e-001	  0.0000000e+000	  3.1727933e-002	
  9.9937073e-001	  1.5857976e-002	  3.1727933e-002	
  9.9899334e-001	  3.1711960e-002	  3.1727933e-002	
  9.9836445e-001	  4.7557960e-002	  3.1727933e-002	
  9.9748423e-001	  6.3391988e-002	  3.1727933e-002	
  9.9635290e-001	  7.9210058e-002	  3.1727933e-002	
  9.9497074e-001	  9.5008187e-002	  3.1727933e-002	
  9.9333811e-001	  1.1078240e-001	  3.1727933e-002	
  9.9145541e-001	  1.2652872e-001	  3.1727933e-002	
  9.8932311e-001	  1.4224319e-001	  3.1727933e-002	
  9.8694176e-001	  1.5792185e-001	  3.1727933e-002	
  9.8431194e-001	  1.7356075e-001	  3.1727933e-002	
  9.8143434e-001	  1.8915596e-001	  3.1727933e-002	
  9.7830966e-001	  2.0470356e-001	  3.1727933e-002	
  9.7493870e-001	  2.2019962e-001	  3.1727933e-002	
  9.7132230e-001	  2.3564024e-001	  3.1727933e-002	
  9.6746138e-001	  2.5102154e-001	  3.1727933e-002	
  9.6335690e-001	  2.6633966e-001	  3.1727933e-002	
  9.5900991e-001	  2.8159072e-001	  3.1727933e-002	
  9.5442149e-001	  2.9677089e-001	  3.1727933e-002	
  9.4959280e-001	  3.1187635e-001	  3.1727933e-002	
  9.4452505e-001	  3.2690330e-001	  3.1727933e-002	
  9.3921953e-001	  3.4184795e-001	  3.1727933e-002	
  9.3367756e-001	  3.5670654e-001	  3.1727933e-002	
  9.2790054e-001	  3.7147534e-001	  3.1727933e-002	
  9.2188993e-001	  3.8615062e-001	  3.1727933e-002	
  9.1564724e-001	  4.0072868e-001	  3.1727933e-002	
  9.0917403e-001	  4.1520587e-001	  3.1727933e-002	
  9.0247195e-001	  4.2957853e-001	  3.1727933e-002	
  8.9554268e-001	  4.4384304e-001	  3.1727933e-002	
  8.8838796e-001	  4.5799582e-001	  3.1727933e-002	
  8.8100959e-001	  4.7203331e-001	  3.1727933e-002	
  8.7340943e-001	  4.8595196e-001	  3.1727933e-002	
  8.6558940e-001	  4.9974827e-001	  3.1727933e-002	
  8.5755145e-001	  5.1341878e-001	  3.1727933e-002	
  8.4929763e-001	  5.2696003e-001	  3.1727933e-002	
  8.4083000e-001	  5.4036863e-001	  3.1727933e-002	
  8.3215069e-001	  5.5364119e-001	  3.1727933e-002	
  8.2326190e-001	  5.6677437e-001	  3.1727933e-002	
  8.1416585e-001	  5.7976488e-001	  3.1727933e-002	
  8.0486484e-001	  5.9260943e-001	  3.1727933e-002	
  7.9536121e-001	  6.0530479e-001	  3.1727933e-002	
  7.8565735e-001	  6.1784777e-001	  3.1727933e-002	
  7.7575571e-001	  6.3023521e-001	  3.1727933e-002	
  7.6565877e-001	  6.4246399e-001	  3.1727933e-002	
  7.5536909e-001	  6.5453104e-001	  3.1727933e-002	
  7.4488924e-001	  6.6643331e-001	  3.1727933e-002	
  7.3422187e-001	  6.7816781e-001	  3.1727933e-002	
  7.2336967e-001	  6.8973159e-001	  3.1727933e-002	
  7.1233536e-001	  7.0112172e-001	  3.1727933e-002	
  7.0112172e-001	  7.1233536e-001	  3.1727933e-002	
  6.8973159e-001	  7.2336967e-001	  3.1727933e-002	
  6.7816781e-001	  7.3422187e-001	  3.1727933e-002	
  6.6643331e-001	  7.4488924e-001	  3.1727933e-002	
  6.5453104e-001	  7.5536909e-001	  3.1727933e-002	
  6.4246399e-001	  7.6565877e-001	  3.1727933e-002	
  6.3023521e-001	  7.7575571e-001	  3.1727933e-002	
  6.1784777e-001	  7.8565735e-001	  3.1727933e-002	
  6.0530479e-001	  7.9536121e-001	  3.1727933e-002	
  5.9260943e-001	  8.0486484e-001	  3.1727933e-002	
  5.7976488e-001	  8.1416585e-001	  3.1727933e-002	
  5.6677437e-001	  8.2326190e-001	  3.1727933e-002	
  5.5364119e-001	  8.3215069e-001	  3.1727933e-002	
  5.4036863e-001	  8.4083000e-001	  3.1727933e-002	
  5.2696003e-001	  8.4929763e-001	  3.1727933e-002	
  5.1341878e-001	  8.5755145e-001	  3.1727933e-002	
  4.9974827e-001	  8.6558940e-001	  3.1727933e-002	
  4.8595196e-001	  8.7340943e-001	  3.1727933e-002	
  4.7203331e-001	  8.8100959e-001	  3.1727933e-002	
  4.5799582e-001	  8.8838796e-001	  3.1727933e-002	
  4.4384304e-001	  8.9554268e-001	  3.1727933e-002	
  4.2957853e-001	  9.0247195e-001	  3.1727933e-002	
  4.1520587e-001	  9.0917403e-001	  3.1727933e-002	
  4.0072868e-001	  9.1564724e-001	  3.1727933e-002	
  3.8615062e-001	  9.2188993e-001	  3.1727933e-002	
  3.7147534e-001	  9.2790054e-001	  3.1727933e-002	
  3.5670654e-001	  9.3367756e-001	  3.1727933e-002	
  3.4184795e-001	  9.3921953e-001	  3.1727933e-002	
  3.2690330e-001	  9.4452505e-001	  3.1727933e-002	
  3.1187635e-001	  9.4959280e-001	  3.1727933e-002	
  2.9677089e-001	  9.5442149e-001	  3.1727933e-002	
  2.8159072e-001	  9.5900991e-001	  3.1727933e-002	
  2.6633966e-001	  9.6335690e-001	  3.1727933e-002	
  2.5102154e-001	  9.6746138e-001	  3.1727933e-002	
  2.3564024e-001	  9.7132230e-001	  3.1727933e-002	
  2.2019962e-001	  9.7493870e-001	  3.1727933e-002	
  2.0470356e-001	  9.7830966e-001	  3.1727933e-002	
  1.8915596e-001	  9.8143434e-001	  3.1727933e-002	
  1.7356075e-001	  9.8431194e-001	  3.1727933e-002	
  1.5792185e-001	  9.8694176e-001	  3.1727933e-002	
  1.4224319e-001	  9.8932311e-001	  3.1727933e-002	
  1.2652872e-001	  9.9145541e-001	  3.1727933e-002	
  1.1078240e-001	  9.9333811e-001	  3.1727933e-002	
  9.5008187e-002	  9.9497074e-001	  3.1727933e-002	
  7.9210058e-002	  9.9635290e-001	  3.1727933e-002	
  6.3391988e-002	  9.9748423e-001	  3.1727933e-002	
  4.7557960e-002	  9.9836445e-001	  3.1727933e-002	
  3.1711960e-002	  9.9899334e-001	  3.1727933e-002	
  1.5857976e-002	  9.9937073e-001	  3.1727933e-002	
  6.1201512e-017	  9.9949654e-001	  3.1727933e-002	
  9.9886734e-001	  0.0000000e+000	  4.7581916e-002	
  9.9874161e-001	  1.5847993e-002	  4.7581916e-002	
  9.9836445e-001	  3.1691997e-002	  4.7581916e-002	
  9.9773596e-001	  4.7528022e-002	  4.7581916e-002	
  9.9685630e-001	  6.3352082e-002	  4.7581916e-002	
  9.9572568e-001	  7.9160194e-002	  4.7581916e-002	
  9.9434439e-001	  9.4948377e-002	  4.7581916e-002	
  9.9271278e-001	  1.1071266e-001	  4.7581916e-002	
  9.9083126e-001	  1.2644907e-001	  4.7581916e-002	
  9.8870031e-001	  1.4215364e-001	  4.7581916e-002	
  9.8632046e-001	  1.5782243e-001	  4.7581916e-002	
  9.8369230e-001	  1.7345149e-001	  4.7581916e-002	
  9.8081651e-001	  1.8903689e-001	  4.7581916e-002	
  9.7769380e-001	  2.0457469e-001	  4.7581916e-002	
  9.7432496e-001	  2.2006100e-001	  4.7581916e-002	
  9.7071084e-001	  2.3549190e-001	  4.7581916e-002	
  9.6685234e-001	  2.5086352e-001	  4.7581916e-002	
  9.6275045e-001	  2.6617199e-001	  4.7581916e-002	
  9.5840619e-001	  2.8141345e-001	  4.7581916e-002	
  9.5382066e-001	  2.9658407e-001	  4.7581916e-002	
  9.4899501e-001	  3.1168002e-001	  4.7581916e-002	
  9.4393045e-001	  3.2669751e-001	  4.7581916e-002	
  9.3862827e-001	  3.4163275e-001	  4.7581916e-002	
  9.3308979e-001	  3.5648199e-001	  4.7581916e-002	
  9.2731641e-001	  3.7124149e-001	  4.7581916e-002	
  9.2130958e-001	  3.8590753e-001	  4.7581916e-002	
  9.1507082e-001	  4.0047642e-001	  4.7581916e-002	
  9.0860169e-001	  4.1494449e-001	  4.7581916e-002	
  9.0190383e-001	  4.2930810e-001	  4.7581916e-002	
  8.9497892e-001	  4.4356364e-001	  4.7581916e-002	
  8.8782870e-001	  4.5770751e-001	  4.7581916e-002	
  8.8045498e-001	  4.7173615e-001	  4.7581916e-002	
  8.7285960e-001	  4.8564604e-001	  4.7581916e-002	
  8.6504449e-001	  4.9943367e-001	  4.7581916e-002	
  8.5701161e-001	  5.1309557e-001	  4.7581916e-002	
  8.4876298e-001	  5.2662830e-001	  4.7581916e-002	
  8.4030068e-001	  5.4002845e-001	  4.7581916e-002	
  8.3162684e-001	  5.5329266e-001	  4.7581916e-002	
  8.2274364e-001	  5.6641758e-001	  4.7581916e-002	
  8.1365331e-001	  5.7939990e-001	  4.7581916e-002	
  8.0435816e-001	  5.9223637e-001	  4.7581916e-002	
  7.9486051e-001	  6.0492374e-001	  4.7581916e-002	
  7.8516276e-001	  6.1745882e-001	  4.7581916e-002	
  7.7526735e-001	  6.2983846e-001	  4.7581916e-002	
  7.6517677e-001	  6.4205955e-001	  4.7581916e-002	
  7.5489357e-001	  6.5411900e-001	  4.7581916e-002	
  7.4442032e-001	  6.6601378e-001	  4.7581916e-002	
  7.3375967e-001	  6.7774089e-001	  4.7581916e-002	
  7.2291429e-001	  6.8929739e-001	  4.7581916e-002	
  7.1188693e-001	  7.0068035e-001	  4.7581916e-002	
  7.0068035e-001	  7.1188693e-001	  4.7581916e-002	
  6.8929739e-001	  7.2291429e-001	  4.7581916e-002	
  6.7774089e-001	  7.3375967e-001	  4.7581916e-002	
  6.6601378e-001	  7.4442032e-001	  4.7581916e-002	
  6.5411900e-001	  7.5489357e-001	  4.7581916e-002	
  6.4205955e-001	  7.6517677e-001	  4.7581916e-002	
  6.2983846e-001	  7.7526735e-001	  4.7581916e-002	
  6.1745882e-001	  7.8516276e-001	  4.7581916e-002	
  6.0492374e-001	  7.9486051e-001	  4.7581916e-002	
  5.9223637e-001	  8.0435816e-001	  4.7581916e-002	
  5.7939990e-001	  8.1365331e-001	  4.7581916e-002	
  5.6641758e-001	  8.2274364e-001	  4.7581916e-002	
  5.5329266e-001	  8.3162684e-001	  4.7581916e-002	
  5.4002845e-001	  8.4030068e-001	  4.7581916e-002	
  5.2662830e-001	  8.4876298e-001	  4.7581916e-002	
  5.1309557e-001	  8.5701161e-001	  4.7581916e-002	
  4.9943367e-001	  8.6504449e-001	  4.7581916e-002	
  4.8564604e-001	  8.7285960e-001	  4.7581916e-002	
  4.7173615e-001	  8.8045498e-001	  4.7581916e-002	
  4.5770751e-001	  8.8782870e-001	  4.7581916e-002	
  4.4356364e-001	  8.9497892e-001	  4.7581916e-002	
  4.2930810e-001	  9.0190383e-001	  4.7581916e-002	
  4.1494449e-001	  9.0860169e-001	  4.7581916e-002	
  4.0047642e-001	  9.1507082e-001	  4.7581916e-002	
  3.8590753e-001	  9.2130958e-001	  4.7581916e-002	
  3.7124149e-001	  9.2731641e-001	  4.7581916e-002	
  3.5648199e-001	  9.3308979e-001	  4.7581916e-002	
  3.4163275e-001	  9.3862827e-001	  4.7581916e-002	
  3.2669751e-001	  9.4393045e-001	  4.7581916e-002	
  3.1168002e-001	  9.4899501e-001	  4.7581916e-002	
  2.9658407e-001	  9.5382066e-001	  4.7581916e-002	
  2.8141345e-001	  9.5840619e-001	  4.7581916e-002	
  2.6617199e-001	  9.6275045e-001	  4.7581916e-002	
  2.5086352e-001	  9.6685234e-001	  4.7581916e-002	
  2.3549190e-001	  9.7071084e-001	  4.7581916e-002	
  2.2006100e-001	  9.7432496e-001	  4.7581916e-002	
  2.0457469e-001	  9.7769380e-001	  4.7581916e-002	
  1.8903689e-001	  9.8081651e-001	  4.7581916e-002	
  1.7345149e-001	  9.8369230e-001	  4.7581916e-002	
  1.5782243e-001	  9.8632046e-001	  4.7581916e-002	
  1.4215364e-001	  9.8870031e-001	  4.7581916e-002	
  1.2644907e-001	  9.9083126e-001	  4.7581916e-002	
  1.1071266e-001	  9.9271278e-001	  4.7581916e-002	
  9.4948377e-002	  9.9434439e-001	  4.7581916e-002	
  7.9160194e-002	  9.9572568e-001	  4.7581916e-002	
  6.3352082e-002	  9.9685630e-001	  4.7581916e-002	
  4.7528022e-002	  9.9773596e-001	  4.7581916e-002	
  3.1691997e-002	  9.9836445e-001	  4.7581916e-002	
  1.5847993e-002	  9.9874161e-001	  4.7581916e-002	
  6.1162984e-017	  9.9886734e-001	  4.7581916e-002	
  9.9798668e-001	  0.0000000e+000	  6.3423920e-002	
  9.9786106e-001	  1.5834021e-002	  6.3423920e-002	
  9.9748423e-001	  3.1664055e-002	  6.3423920e-002	
  9.9685630e-001	  4.7486118e-002	  6.3423920e-002	
  9.9597741e-001	  6.3296227e-002	  6.3423920e-002	
  9.9484778e-001	  7.9090401e-002	  6.3423920e-002	
  9.9346772e-001	  9.4864665e-002	  6.3423920e-002	
  9.9183755e-001	  1.1061505e-001	  6.3423920e-002	
  9.8995769e-001	  1.2633758e-001	  6.3423920e-002	
  9.8782861e-001	  1.4202831e-001	  6.3423920e-002	
  9.8545085e-001	  1.5768329e-001	  6.3423920e-002	
  9.8282502e-001	  1.7329857e-001	  6.3423920e-002	
  9.7995176e-001	  1.8887022e-001	  6.3423920e-002	
  9.7683180e-001	  2.0439433e-001	  6.3423920e-002	
  9.7346593e-001	  2.1986698e-001	  6.3423920e-002	
  9.6985500e-001	  2.3528428e-001	  6.3423920e-002	
  9.6599991e-001	  2.5064235e-001	  6.3423920e-002	
  9.6190163e-001	  2.6593732e-001	  6.3423920e-002	
  9.5756120e-001	  2.8116534e-001	  6.3423920e-002	
  9.5297971e-001	  2.9632258e-001	  6.3423920e-002	
  9.4815832e-001	  3.1140522e-001	  6.3423920e-002	
  9.4309823e-001	  3.2640947e-001	  6.3423920e-002	
  9.3780072e-001	  3.4133155e-001	  6.3423920e-002	
  9.3226712e-001	  3.5616769e-001	  6.3423920e-002	
  9.2649883e-001	  3.7091418e-001	  6.3423920e-002	
  9.2049730e-001	  3.8556729e-001	  6.3423920e-002	
  9.1426403e-001	  4.0012333e-001	  6.3423920e-002	
  9.0780061e-001	  4.1457865e-001	  6.3423920e-002	
  9.0110866e-001	  4.2892960e-001	  6.3423920e-002	
  8.9418985e-001	  4.4317256e-001	  6.3423920e-002	
  8.8704594e-001	  4.5730396e-001	  6.3423920e-002	
  8.7967871e-001	  4.7132024e-001	  6.3423920e-002	
  8.7209004e-001	  4.8521786e-001	  6.3423920e-002	
  8.6428181e-001	  4.9899334e-001	  6.3423920e-002	
  8.5625602e-001	  5.1264319e-001	  6.3423920e-002	
  8.4801466e-001	  5.2616399e-001	  6.3423920e-002	
  8.3955982e-001	  5.3955233e-001	  6.3423920e-002	
  8.3089362e-001	  5.5280484e-001	  6.3423920e-002	
  8.2201825e-001	  5.6591819e-001	  6.3423920e-002	
  8.1293595e-001	  5.7888907e-001	  6.3423920e-002	
  8.0364899e-001	  5.9171421e-001	  6.3423920e-002	
  7.9415971e-001	  6.0439040e-001	  6.3423920e-002	
  7.8447052e-001	  6.1691443e-001	  6.3423920e-002	
  7.7458383e-001	  6.2928316e-001	  6.3423920e-002	
  7.6450215e-001	  6.4149347e-001	  6.3423920e-002	
  7.5422801e-001	  6.5354229e-001	  6.3423920e-002	
  7.4376399e-001	  6.6542658e-001	  6.3423920e-002	
  7.3311274e-001	  6.7714335e-001	  6.3423920e-002	
  7.2227693e-001	  6.8868966e-001	  6.3423920e-002	
  7.1125929e-001	  7.0006259e-001	  6.3423920e-002	
  7.0006259e-001	  7.1125929e-001	  6.3423920e-002	
  6.8868966e-001	  7.2227693e-001	  6.3423920e-002	
  6.7714335e-001	  7.3311274e-001	  6.3423920e-002	
  6.6542658e-001	  7.4376399e-001	  6.3423920e-002	
  6.5354229e-001	  7.5422801e-001	  6.3423920e-002	
  6.4149347e-001	  7.6450215e-001	  6.3423920e-002	
  6.2928316e-001	  7.7458383e-001	  6.3423920e-002	
  6.1691443e-001	  7.8447052e-001	  6.3423920e-002	
  6.0439040e-001	  7.9415971e-001	  6.3423920e-002	
  5.9171421e-001	  8.0364899e-001	  6.3423920e-002	
  5.7888907e-001	  8.1293595e-001	  6.3423920e-002	
  5.6591819e-001	  8.2201825e-001	  6.3423920e-002	
  5.5280484e-001	  8.3089362e-001	  6.3423920e-002	
  5.3955233e-001	  8.3955982e-001	  6.3423920e-002	
  5.2616399e-001	  8.4801466e-001	  6.3423920e-002	
  5.1264319e-001	  8.5625602e-001	  6.3423920e-002	
  4.9899334e-001	  8.6428181e-001	  6.3423920e-002	
  4.8521786e-001	  8.7209004e-001	  6.3423920e-002	
  4.7132024e-001	  8.7967871e-001	  6.3423920e-002	
  4.5730396e-001	  8.8704594e-001	  6.3423920e-002	
  4.4317256e-001	  8.9418985e-001	  6.3423920e-002	
  4.2892960e-001	  9.0110866e-001	  6.3423920e-002	
  4.1457865e-001	  9.0780061e-001	  6.3423920e-002	
  4.0012333e-001	  9.1426403e-001	  6.3423920e-002	
  3.8556729e-001	  9.2049730e-001	  6.3423920e-002	
  3.7091418e-001	  9.2649883e-001	  6.3423920e-002	
  3.5616769e-001	  9.3226712e-001	  6.3423920e-002	
  3.4133155e-001	  9.3780072e-001	  6.3423920e-002	
  3.2640947e-001	  9.4309823e-001	  6.3423920e-002	
  3.1140522e-001	  9.4815832e-001	  6.3423920e-002	
  2.9632258e-001	  9.5297971e-001	  6.3423920e-002	
  2.8116534e-001	  9.5756120e-001	  6.3423920e-002	
  2.6593732e-001	  9.6190163e-001	  6.3423920e-002	
  2.5064235e-001	  9.6599991e-001	  6.3423920e-002	
  2.3528428e-001	  9.6985500e-001	  6.3423920e-002	
  2.1986698e-001	  9.7346593e-001	  6.3423920e-002	
  2.0439433e-001	  9.7683180e-001	  6.3423920e-002	
  1.8887022e-001	  9.7995176e-001	  6.3423920e-002	
  1.7329857e-001	  9.8282502e-001	  6.3423920e-002	
  1.5768329e-001	  9.8545085e-001	  6.3423920e-002	
  1.4202831e-001	  9.8782861e-001	  6.3423920e-002	
  1.2633758e-001	  9.8995769e-001	  6.3423920e-002	
  1.1061505e-001	  9.9183755e-001	  6.3423920e-002	
  9.4864665e-002	  9.9346772e-001	  6.3423920e-002	
  7.9090401e-002	  9.9484778e-001	  6.3423920e-002	
  6.3296227e-002	  9.9597741e-001	  6.3423920e-002	
  4.7486118e-002	  9.9685630e-001	  6.3423920e-002	
  3.1664055e-002	  9.9748423e-001	  6.3423920e-002	
  1.5834021e-002	  9.9786106e-001	  6.3423920e-002	
  6.1109059e-017	  9.9798668e-001	  6.3423920e-002	
  9.9685478e-001	  0.0000000e+000	  7.9249957e-002	
  9.9672930e-001	  1.5816062e-002	  7.9249957e-002	
  9.9635290e-001	  3.1628142e-002	  7.9249957e-002	
  9.9572568e-001	  4.7432260e-002	  7.9249957e-002	
  9.9484778e-001	  6.3224437e-002	  7.9249957e-002	
  9.9371944e-001	  7.9000698e-002	  7.9249957e-002	
  9.9234094e-001	  9.4757071e-002	  7.9249957e-002	
  9.9071262e-001	  1.1048959e-001	  7.9249957e-002	
  9.8883489e-001	  1.2619429e-001	  7.9249957e-002	
  9.8670823e-001	  1.4186723e-001	  7.9249957e-002	
  9.8433317e-001	  1.5750445e-001	  7.9249957e-002	
  9.8171031e-001	  1.7310202e-001	  7.9249957e-002	
  9.7884031e-001	  1.8865601e-001	  7.9249957e-002	
  9.7572389e-001	  2.0416251e-001	  7.9249957e-002	
  9.7236184e-001	  2.1961761e-001	  7.9249957e-002	
  9.6875500e-001	  2.3501742e-001	  7.9249957e-002	
  9.6490429e-001	  2.5035807e-001	  7.9249957e-002	
  9.6081066e-001	  2.6563569e-001	  7.9249957e-002	
  9.5647515e-001	  2.8084644e-001	  7.9249957e-002	
  9.5189886e-001	  2.9598649e-001	  7.9249957e-002	
  9.4708293e-001	  3.1105203e-001	  7.9249957e-002	
  9.4202858e-001	  3.2603926e-001	  7.9249957e-002	
  9.3673708e-001	  3.4094441e-001	  7.9249957e-002	
  9.3120976e-001	  3.5576373e-001	  7.9249957e-002	
  9.2544801e-001	  3.7049349e-001	  7.9249957e-002	
  9.1945328e-001	  3.8512998e-001	  7.9249957e-002	
  9.1322709e-001	  3.9966952e-001	  7.9249957e-002	
  9.0677100e-001	  4.1410844e-001	  7.9249957e-002	
  9.0008663e-001	  4.2844311e-001	  7.9249957e-002	
  8.9317567e-001	  4.4266992e-001	  7.9249957e-002	
  8.8603986e-001	  4.5678530e-001	  7.9249957e-002	
  8.7868100e-001	  4.7078568e-001	  7.9249957e-002	
  8.7110092e-001	  4.8466754e-001	  7.9249957e-002	
  8.6330156e-001	  4.9842739e-001	  7.9249957e-002	
  8.5528486e-001	  5.1206176e-001	  7.9249957e-002	
  8.4705285e-001	  5.2556723e-001	  7.9249957e-002	
  8.3860760e-001	  5.3894038e-001	  7.9249957e-002	
  8.2995124e-001	  5.5217786e-001	  7.9249957e-002	
  8.2108593e-001	  5.6527633e-001	  7.9249957e-002	
  8.1201393e-001	  5.7823250e-001	  7.9249957e-002	
  8.0273750e-001	  5.9104310e-001	  7.9249957e-002	
  7.9325899e-001	  6.0370491e-001	  7.9249957e-002	
  7.8358078e-001	  6.1621474e-001	  7.9249957e-002	
  7.7370531e-001	  6.2856944e-001	  7.9249957e-002	
  7.6363506e-001	  6.4076590e-001	  7.9249957e-002	
  7.5337257e-001	  6.5280105e-001	  7.9249957e-002	
  7.4292043e-001	  6.6467186e-001	  7.9249957e-002	
  7.3228125e-001	  6.7637535e-001	  7.9249957e-002	
  7.2145773e-001	  6.8790856e-001	  7.9249957e-002	
  7.1045259e-001	  6.9926859e-001	  7.9249957e-002	
  6.9926859e-001	  7.1045259e-001	  7.9249957e-002	
  6.8790856e-001	  7.2145773e-001	  7.9249957e-002	
  6.7637535e-001	  7.3228125e-001	  7.9249957e-002	
  6.6467186e-001	  7.4292043e-001	  7.9249957e-002	
  6.5280105e-001	  7.5337257e-001	  7.9249957e-002	
  6.4076590e-001	  7.6363506e-001	  7.9249957e-002	
  6.2856944e-001	  7.7370531e-001	  7.9249957e-002	
  6.1621474e-001	  7.8358078e-001	  7.9249957e-002	
  6.0370491e-001	  7.9325899e-001	  7.9249957e-002	
  5.9104310e-001	  8.0273750e-001	  7.9249957e-002	
  5.7823250e-001	  8.1201393e-001	  7.9249957e-002	
  5.6527633e-001	  8.2108593e-001	  7.9249957e-002	
  5.5217786e-001	  8.2995124e-001	  7.9249957e-002	
  5.3894038e-001	  8.3860760e-001	  7.9249957e-002	
  5.2556723e-001	  8.4705285e-001	  7.9249957e-002	
  5.1206176e-001	  8.5528486e-001	  7.9249957e-002	
  4.9842739e-001	  8.6330156e-001	  7.9249957e-002	
  4.8466754e-001	  8.7110092e-001	  7.9249957e-002	
  4.7078568e-001	  8.7868100e-001	  7.9249957e-002	
  4.5678530e-001	  8.8603986e-001	  7.9249957e-002	
  4.4266992e-001	  8.9317567e-001	  7.9249957e-002	
  4.2844311e-001	  9.0008663e-001	  7.9249957e-002	
  4.1410844e-001	  9.0677100e-001	  7.9249957e-002	
  3.9966952e-001	  9.1322709e-001	  7.9249957e-002	
  3.8512998e-001	  9.1945328e-001	  7.9249957e-002	
  3.7049349e-001	  9.2544801e-001	  7.9249957e-002	
  3.5576373e-001	  9.3120976e-001	  7.9249957e-002	
  3.4094441e-001	  9.3673708e-001	  7.9249957e-002	
  3.2603926e-001	  9.4202858e-001	  7.9249957e-002	
  3.1105203e-001	  9.4708293e-001	  7.9249957e-002	
  2.9598649e-001	  9.5189886e-001	  7.9249957e-002	
  2.8084644e-001	  9.5647515e-001	  7.9249957e-002	
  2.6563569e-001	  9.6081066e-001	  7.9249957e-002	
  2.5035807e-001	  9.6490429e-001	  7.9249957e-002	
  2.3501742e-001	  9.6875500e-001	  7.9249957e-002	
  2.1961761e-001	  9.7236184e-001	  7.9249957e-002	
  2.0416251e-001	  9.7572389e-001	  7.9249957e-002	
  1.8865601e-001	  9.7884031e-001	  7.9249957e-002	
  1.7310202e-001	  9.8171031e-001	  7.9249957e-002	
  1.5750445e-001	  9.8433317e-001	  7.9249957e-002	
  1.4186723e-001	  9.8670823e-001	  7.9249957e-002	
  1.2619429e-001	  9.8883489e-001	  7.9249957e-002	
  1.1048959e-001	  9.9071262e-001	  7.9249957e-002	
  9.4757071e-002	  9.9234094e-001	  7.9249957e-002	
  7.9000698e-002	  9.9371944e-001	  7.9249957e-002	
  6.3224437e-002	  9.9484778e-001	  7.9249957e-002	
  4.7432260e-002	  9.9572568e-001	  7.9249957e-002	
  3.1628142e-002	  9.9635290e-001	  7.9249957e-002	
  1.5816062e-002	  9.9672930e-001	  7.9249957e-002	
  6.1039751e-017	  9.9685478e-001	  7.9249957e-002	
  9.9547192e-001	  0.0000000e+000	  9.5056043e-002	
  9.9534662e-001	  1.5794122e-002	  9.5056043e-002	
  9.9497074e-001	  3.1584267e-002	  9.5056043e-002	
  9.9434439e-001	  4.7366461e-002	  9.5056043e-002	
  9.9346772e-001	  6.3136731e-002	  9.5056043e-002	
  9.9234094e-001	  7.8891107e-002	  9.5056043e-002	
  9.9096435e-001	  9.4625622e-002	  9.5056043e-002	
  9.8933829e-001	  1.1033632e-001	  9.5056043e-002	
  9.8746316e-001	  1.2601923e-001	  9.5056043e-002	
  9.8533945e-001	  1.4167043e-001	  9.5056043e-002	
  9.8296769e-001	  1.5728595e-001	  9.5056043e-002	
  9.8034847e-001	  1.7286189e-001	  9.5056043e-002	
  9.7748245e-001	  1.8839430e-001	  9.5056043e-002	
  9.7437035e-001	  2.0387929e-001	  9.5056043e-002	
  9.7101297e-001	  2.1931295e-001	  9.5056043e-002	
  9.6741113e-001	  2.3469140e-001	  9.5056043e-002	
  9.6356575e-001	  2.5001077e-001	  9.5056043e-002	
  9.5947781e-001	  2.6526720e-001	  9.5056043e-002	
  9.5514832e-001	  2.8045685e-001	  9.5056043e-002	
  9.5057837e-001	  2.9557590e-001	  9.5056043e-002	
  9.4576912e-001	  3.1062053e-001	  9.5056043e-002	
  9.4072178e-001	  3.2558697e-001	  9.5056043e-002	
  9.3543762e-001	  3.4047145e-001	  9.5056043e-002	
  9.2991797e-001	  3.5527021e-001	  9.5056043e-002	
  9.2416421e-001	  3.6997954e-001	  9.5056043e-002	
  9.1817780e-001	  3.8459573e-001	  9.5056043e-002	
  9.1196025e-001	  3.9911509e-001	  9.5056043e-002	
  9.0551311e-001	  4.1353398e-001	  9.5056043e-002	
  8.9883802e-001	  4.2784877e-001	  9.5056043e-002	
  8.9193665e-001	  4.4205584e-001	  9.5056043e-002	
  8.8481073e-001	  4.5615164e-001	  9.5056043e-002	
  8.7746207e-001	  4.7013259e-001	  9.5056043e-002	
  8.6989252e-001	  4.8399520e-001	  9.5056043e-002	
  8.6210397e-001	  4.9773596e-001	  9.5056043e-002	
  8.5409840e-001	  5.1135142e-001	  9.5056043e-002	
  8.4587781e-001	  5.2483815e-001	  9.5056043e-002	
  8.3744427e-001	  5.3819275e-001	  9.5056043e-002	
  8.2879991e-001	  5.5141187e-001	  9.5056043e-002	
  8.1994691e-001	  5.6449217e-001	  9.5056043e-002	
  8.1088749e-001	  5.7743037e-001	  9.5056043e-002	
  8.0162393e-001	  5.9022320e-001	  9.5056043e-002	
  7.9215857e-001	  6.0286744e-001	  9.5056043e-002	
  7.8249379e-001	  6.1535991e-001	  9.5056043e-002	
  7.7263201e-001	  6.2769748e-001	  9.5056043e-002	
  7.6257573e-001	  6.3987702e-001	  9.5056043e-002	
  7.5232748e-001	  6.5189547e-001	  9.5056043e-002	
  7.4188983e-001	  6.6374982e-001	  9.5056043e-002	
  7.3126542e-001	  6.7543707e-001	  9.5056043e-002	
  7.2045691e-001	  6.8695428e-001	  9.5056043e-002	
  7.0946704e-001	  6.9829856e-001	  9.5056043e-002	
  6.9829856e-001	  7.0946704e-001	  9.5056043e-002	
  6.8695428e-001	  7.2045691e-001	  9.5056043e-002	
  6.7543707e-001	  7.3126542e-001	  9.5056043e-002	
  6.6374982e-001	  7.4188983e-001	  9.5056043e-002	
  6.5189547e-001	  7.5232748e-001	  9.5056043e-002	
  6.3987702e-001	  7.6257573e-001	  9.5056043e-002	
  6.2769748e-001	  7.7263201e-001	  9.5056043e-002	
  6.1535991e-001	  7.8249379e-001	  9.5056043e-002	
  6.0286744e-001	  7.9215857e-001	  9.5056043e-002	
  5.9022320e-001	  8.0162393e-001	  9.5056043e-002	
  5.7743037e-001	  8.1088749e-001	  9.5056043e-002	
  5.6449217e-001	  8.1994691e-001	  9.5056043e-002	
  5.5141187e-001	  8.2879991e-001	  9.5056043e-002	
  5.3819275e-001	  8.3744427e-001	  9.5056043e-002	
  5.2483815e-001	  8.4587781e-001	  9.5056043e-002	
  5.1135142e-001	  8.5409840e-001	  9.5056043e-002	
  4.9773596e-001	  8.6210397e-001	  9.5056043e-002	
  4.8399520e-001	  8.6989252e-001	  9.5056043e-002	
  4.7013259e-001	  8.7746207e-001	  9.5056043e-002	
  4.5615164e-001	  8.8481073e-001	  9.5056043e-002	
  4.4205584e-001	  8.9193665e-001	  9.5056043e-002	
  4.2784877e-001	  8.9883802e-001	  9.5056043e-002	
  4.1353398e-001	  9.0551311e-001	  9.5056043e-002	
  3.9911509e-001	  9.1196025e-001	  9.5056043e-002	
  3.8459573e-001	  9.1817780e-001	  9.5056043e-002	
  3.6997954e-001	  9.2416421e-001	  9.5056043e-002	
  3.5527021e-001	  9.2991797e-001	  9.5056043e-002	
  3.4047145e-001	  9.3543762e-001	  9.5056043e-002	
  3.2558697e-001	  9.4072178e-001	  9.5056043e-002	
  3.1062053e-001	  9.4576912e-001	  9.5056043e-002	
  2.9557590e-001	  9.5057837e-001	  9.5056043e-002	
  2.8045685e-001	  9.5514832e-001	  9.5056043e-002	
  2.6526720e-001	  9.5947781e-001	  9.5056043e-002	
  2.5001077e-001	  9.6356575e-001	  9.5056043e-002	
  2.3469140e-001	  9.6741113e-001	  9.5056043e-002	
  2.1931295e-001	  9.7101297e-001	  9.5056043e-002	
  2.0387929e-001	  9.7437035e-001	  9.5056043e-002	
  1.8839430e-001	  9.7748245e-001	  9.5056043e-002	
  1.7286189e-001	  9.8034847e-001	  9.5056043e-002	
  1.5728595e-001	  9.8296769e-001	  9.5056043e-002	
  1.4167043e-001	  9.8533945e-001	  9.5056043e-002	
  1.2601923e-001	  9.8746316e-001	  9.5056043e-002	
  1.1033632e-001	  9.8933829e-001	  9.5056043e-002	
  9.4625622e-002	  9.9096435e-001	  9.5056043e-002	
  7.8891107e-002	  9.9234094e-001	  9.5056043e-002	
  6.3136731e-002	  9.9346772e-001	  9.5056043e-002	
  4.7366461e-002	  9.9434439e-001	  9.5056043e-002	
  3.1584267e-002	  9.9497074e-001	  9.5056043e-002	
  1.5794122e-002	  9.9534662e-001	  9.5056043e-002	
  6.0955075e-017	  9.9547192e-001	  9.5056043e-002	
  9.9383846e-001	  0.0000000e+000	  1.1083820e-001	
  9.9371337e-001	  1.5768205e-002	  1.1083820e-001	
  9.9333811e-001	  3.1532441e-002	  1.1083820e-001	
  9.9271278e-001	  4.7288738e-002	  1.1083820e-001	
  9.9183755e-001	  6.3033131e-002	  1.1083820e-001	
  9.9071262e-001	  7.8761655e-002	  1.1083820e-001	
  9.8933829e-001	  9.4470352e-002	  1.1083820e-001	
  9.8771489e-001	  1.1015527e-001	  1.1083820e-001	
  9.8584285e-001	  1.2581245e-001	  1.1083820e-001	
  9.8372262e-001	  1.4143796e-001	  1.1083820e-001	
  9.8135475e-001	  1.5702786e-001	  1.1083820e-001	
  9.7873983e-001	  1.7257824e-001	  1.1083820e-001	
  9.7587851e-001	  1.8808517e-001	  1.1083820e-001	
  9.7277152e-001	  2.0354474e-001	  1.1083820e-001	
  9.6941964e-001	  2.1895308e-001	  1.1083820e-001	
  9.6582372e-001	  2.3430630e-001	  1.1083820e-001	
  9.6198465e-001	  2.4960053e-001	  1.1083820e-001	
  9.5790341e-001	  2.6483193e-001	  1.1083820e-001	
  9.5358102e-001	  2.7999665e-001	  1.1083820e-001	
  9.4901858e-001	  2.9509089e-001	  1.1083820e-001	
  9.4421722e-001	  3.1011084e-001	  1.1083820e-001	
  9.3917816e-001	  3.2505272e-001	  1.1083820e-001	
  9.3390267e-001	  3.3991277e-001	  1.1083820e-001	
  9.2839208e-001	  3.5468725e-001	  1.1083820e-001	
  9.2264776e-001	  3.6937244e-001	  1.1083820e-001	
  9.1667118e-001	  3.8396465e-001	  1.1083820e-001	
  9.1046382e-001	  3.9846019e-001	  1.1083820e-001	
  9.0402727e-001	  4.1285542e-001	  1.1083820e-001	
  8.9736312e-001	  4.2714672e-001	  1.1083820e-001	
  8.9047308e-001	  4.4133048e-001	  1.1083820e-001	
  8.8335886e-001	  4.5540314e-001	  1.1083820e-001	
  8.7602226e-001	  4.6936116e-001	  1.1083820e-001	
  8.6846512e-001	  4.8320102e-001	  1.1083820e-001	
  8.6068936e-001	  4.9691923e-001	  1.1083820e-001	
  8.5269692e-001	  5.1051235e-001	  1.1083820e-001	
  8.4448982e-001	  5.2397695e-001	  1.1083820e-001	
  8.3607012e-001	  5.3730964e-001	  1.1083820e-001	
  8.2743995e-001	  5.5050707e-001	  1.1083820e-001	
  8.1860147e-001	  5.6356590e-001	  1.1083820e-001	
  8.0955691e-001	  5.7648287e-001	  1.1083820e-001	
  8.0030856e-001	  5.8925471e-001	  1.1083820e-001	
  7.9085873e-001	  6.0187820e-001	  1.1083820e-001	
  7.8120980e-001	  6.1435018e-001	  1.1083820e-001	
  7.7136421e-001	  6.2666749e-001	  1.1083820e-001	
  7.6132443e-001	  6.3882705e-001	  1.1083820e-001	
  7.5109300e-001	  6.5082579e-001	  1.1083820e-001	
  7.4067248e-001	  6.6266068e-001	  1.1083820e-001	
  7.3006550e-001	  6.7432875e-001	  1.1083820e-001	
  7.1927473e-001	  6.8582707e-001	  1.1083820e-001	
  7.0830288e-001	  6.9715273e-001	  1.1083820e-001	
  6.9715273e-001	  7.0830288e-001	  1.1083820e-001	
  6.8582707e-001	  7.1927473e-001	  1.1083820e-001	
  6.7432875e-001	  7.3006550e-001	  1.1083820e-001	
  6.6266068e-001	  7.4067248e-001	  1.1083820e-001	
  6.5082579e-001	  7.5109300e-001	  1.1083820e-001	
  6.3882705e-001	  7.6132443e-001	  1.1083820e-001	
  6.2666749e-001	  7.7136421e-001	  1.1083820e-001	
  6.1435018e-001	  7.8120980e-001	  1.1083820e-001	
  6.0187820e-001	  7.9085873e-001	  1.1083820e-001	
  5.8925471e-001	  8.0030856e-001	  1.1083820e-001	
  5.7648287e-001	  8.0955691e-001	  1.1083820e-001	
  5.6356590e-001	  8.1860147e-001	  1.1083820e-001	
  5.5050707e-001	  8.2743995e-001	  1.1083820e-001	
  5.3730964e-001	  8.3607012e-001	  1.1083820e-001	
  5.2397695e-001	  8.4448982e-001	  1.1083820e-001	
  5.1051235e-001	  8.5269692e-001	  1.1083820e-001	
  4.9691923e-001	  8.6068936e-001	  1.1083820e-001	
  4.8320102e-001	  8.6846512e-001	  1.1083820e-001	
  4.6936116e-001	  8.7602226e-001	  1.1083820e-001	
  4.5540314e-001	  8.8335886e-001	  1.1083820e-001	
  4.4133048e-001	  8.9047308e-001	  1.1083820e-001	
  4.2714672e-001	  8.9736312e-001	  1.1083820e-001	
  4.1285542e-001	  9.0402727e-001	  1.1083820e-001	
  3.9846019e-001	  9.1046382e-001	  1.1083820e-001	
  3.8396465e-001	  9.1667118e-001	  1.1083820e-001	
  3.6937244e-001	  9.2264776e-001	  1.1083820e-001	
  3.5468725e-001	  9.2839208e-001	  1.1083820e-001	
  3.3991277e-001	  9.3390267e-001	  1.1083820e-001	
  3.2505272e-001	  9.3917816e-001	  1.1083820e-001	
  3.1011084e-001	  9.4421722e-001	  1.1083820e-001	
  2.9509089e-001	  9.4901858e-001	  1.1083820e-001	
  2.7999665e-001	  9.5358102e-001	  1.1083820e-001	
  2.6483193e-001	  9.5790341e-001	  1.1083820e-001	
  2.4960053e-001	  9.6198465e-001	  1.1083820e-001	
  2.3430630e-001	  9.6582372e-001	  1.1083820e-001	
  2.1895308e-001	  9.6941964e-001	  1.1083820e-001	
  2.0354474e-001	  9.7277152e-001	  1.1083820e-001	
  1.8808517e-001	  9.7587851e-001	  1.1083820e-001	
  1.7257824e-001	  9.7873983e-001	  1.1083820e-001	
  1.5702786e-001	  9.8135475e-001	  1.1083820e-001	
  1.4143796e-001	  9.8372262e-001	  1.1083820e-001	
  1.2581245e-001	  9.8584285e-001	  1.1083820e-001	
  1.1015527e-001	  9.8771489e-001	  1.1083820e-001	
  9.4470352e-002	  9.8933829e-001	  1.1083820e-001	
  7.8761655e-002	  9.9071262e-001	  1.1083820e-001	
  6.3033131e-002	  9.9183755e-001	  1.1083820e-001	
  4.7288738e-002	  9.9271278e-001	  1.1083820e-001	
  3.1532441e-002	  9.9333811e-001	  1.1083820e-001	
  1.5768205e-002	  9.9371337e-001	  1.1083820e-001	
  6.0855055e-017	  9.9383846e-001	  1.1083820e-001	
  9.9195481e-001	  0.0000000e+000	  1.2659245e-001	
  9.9182995e-001	  1.5738319e-002	  1.2659245e-001	
  9.9145541e-001	  3.1472676e-002	  1.2659245e-001	
  9.9083126e-001	  4.7199110e-002	  1.2659245e-001	
  9.8995769e-001	  6.2913662e-002	  1.2659245e-001	
  9.8883489e-001	  7.8612376e-002	  1.2659245e-001	
  9.8746316e-001	  9.4291300e-002	  1.2659245e-001	
  9.8584285e-001	  1.0994649e-001	  1.2659245e-001	
  9.8397435e-001	  1.2557399e-001	  1.2659245e-001	
  9.8185814e-001	  1.4116989e-001	  1.2659245e-001	
  9.7949476e-001	  1.5673025e-001	  1.2659245e-001	
  9.7688479e-001	  1.7225115e-001	  1.2659245e-001	
  9.7402890e-001	  1.8772868e-001	  1.2659245e-001	
  9.7092780e-001	  2.0315896e-001	  1.2659245e-001	
  9.6758227e-001	  2.1853809e-001	  1.2659245e-001	
  9.6399316e-001	  2.3386221e-001	  1.2659245e-001	
  9.6016137e-001	  2.4912745e-001	  1.2659245e-001	
  9.5608787e-001	  2.6432998e-001	  1.2659245e-001	
  9.5177367e-001	  2.7946597e-001	  1.2659245e-001	
  9.4721987e-001	  2.9453160e-001	  1.2659245e-001	
  9.4242762e-001	  3.0952308e-001	  1.2659245e-001	
  9.3739811e-001	  3.2443664e-001	  1.2659245e-001	
  9.3213262e-001	  3.3926853e-001	  1.2659245e-001	
  9.2663247e-001	  3.5401501e-001	  1.2659245e-001	
  9.2089904e-001	  3.6867236e-001	  1.2659245e-001	
  9.1493378e-001	  3.8323691e-001	  1.2659245e-001	
  9.0873819e-001	  3.9770497e-001	  1.2659245e-001	
  9.0231384e-001	  4.1207292e-001	  1.2659245e-001	
  8.9566233e-001	  4.2633713e-001	  1.2659245e-001	
  8.8878534e-001	  4.4049401e-001	  1.2659245e-001	
  8.8168460e-001	  4.5454000e-001	  1.2659245e-001	
  8.7436191e-001	  4.6847157e-001	  1.2659245e-001	
  8.6681910e-001	  4.8228519e-001	  1.2659245e-001	
  8.5905807e-001	  4.9597741e-001	  1.2659245e-001	
  8.5108078e-001	  5.0954476e-001	  1.2659245e-001	
  8.4288923e-001	  5.2298384e-001	  1.2659245e-001	
  8.3448549e-001	  5.3629126e-001	  1.2659245e-001	
  8.2587167e-001	  5.4946367e-001	  1.2659245e-001	
  8.1704995e-001	  5.6249776e-001	  1.2659245e-001	
  8.0802254e-001	  5.7539024e-001	  1.2659245e-001	
  7.9879171e-001	  5.8813787e-001	  1.2659245e-001	
  7.8935979e-001	  6.0073744e-001	  1.2659245e-001	
  7.7972915e-001	  6.1318578e-001	  1.2659245e-001	
  7.6990222e-001	  6.2547975e-001	  1.2659245e-001	
  7.5988147e-001	  6.3761626e-001	  1.2659245e-001	
  7.4966943e-001	  6.4959226e-001	  1.2659245e-001	
  7.3926866e-001	  6.6140472e-001	  1.2659245e-001	
  7.2868178e-001	  6.7305068e-001	  1.2659245e-001	
  7.1791146e-001	  6.8452720e-001	  1.2659245e-001	
  7.0696041e-001	  6.9583139e-001	  1.2659245e-001	
  6.9583139e-001	  7.0696041e-001	  1.2659245e-001	
  6.8452720e-001	  7.1791146e-001	  1.2659245e-001	
  6.7305068e-001	  7.2868178e-001	  1.2659245e-001	
  6.6140472e-001	  7.3926866e-001	  1.2659245e-001	
  6.4959226e-001	  7.4966943e-001	  1.2659245e-001	
  6.3761626e-001	  7.5988147e-001	  1.2659245e-001	
  6.2547975e-001	  7.6990222e-001	  1.2659245e-001	
  6.1318578e-001	  7.7972915e-001	  1.2659245e-001	
  6.0073744e-001	  7.8935979e-001	  1.2659245e-001	
  5.8813787e-001	  7.9879171e-001	  1.2659245e-001	
  5.7539024e-001	  8.0802254e-001	  1.2659245e-001	
  5.6249776e-001	  8.1704995e-001	  1.2659245e-001	
  5.4946367e-001	  8.2587167e-001	  1.2659245e-001	
  5.3629126e-001	  8.3448549e-001	  1.2659245e-001	
  5.2298384e-001	  8.4288923e-001	  1.2659245e-001	
  5.0954476e-001	  8.5108078e-001	  1.2659245e-001	
  4.9597741e-001	  8.5905807e-001	  1.2659245e-001	
  4.8228519e-001	  8.6681910e-001	  1.2659245e-001	
  4.6847157e-001	  8.7436191e-001	  1.2659245e-001	
  4.5454000e-001	  8.8168460e-001	  1.2659245e-001	
  4.4049401e-001	  8.8878534e-001	  1.2659245e-001	
  4.2633713e-001	  8.9566233e-001	  1.2659245e-001	
  4.1207292e-001	  9.0231384e-001	  1.2659245e-001	
  3.9770497e-001	  9.0873819e-001	  1.2659245e-001	
  3.8323691e-001	  9.1493378e-001	  1.2659245e-001	
  3.6867236e-001	  9.2089904e-001	  1.2659245e-001	
  3.5401501e-001	  9.2663247e-001	  1.2659245e-001	
  3.3926853e-001	  9.3213262e-001	  1.2659245e-001	
  3.2443664e-001	  9.3739811e-001	  1.2659245e-001	
  3.0952308e-001	  9.4242762e-001	  1.2659245e-001	
  2.9453160e-001	  9.4721987e-001	  1.2659245e-001	
  2.7946597e-001	  9.5177367e-001	  1.2659245e-001	
  2.6432998e-001	  9.5608787e-001	  1.2659245e-001	
  2.4912745e-001	  9.6016137e-001	  1.2659245e-001	
  2.3386221e-001	  9.6399316e-001	  1.2659245e-001	
  2.1853809e-001	  9.6758227e-001	  1.2659245e-001	
  2.0315896e-001	  9.7092780e-001	  1.2659245e-001	
  1.8772868e-001	  9.7402890e-001	  1.2659245e-001	
  1.7225115e-001	  9.7688479e-001	  1.2659245e-001	
  1.5673025e-001	  9.7949476e-001	  1.2659245e-001	
  1.4116989e-001	  9.8185814e-001	  1.2659245e-001	
  1.2557399e-001	  9.8397435e-001	  1.2659245e-001	
  1.0994649e-001	  9.8584285e-001	  1.2659245e-001	
  9.4291300e-002	  9.8746316e-001	  1.2659245e-001	
  7.8612376e-002	  9.8883489e-001	  1.2659245e-001	
  6.2913662e-002	  9.8995769e-001	  1.2659245e-001	
  4.7199110e-002	  9.9083126e-001	  1.2659245e-001	
  3.1472676e-002	  9.9145541e-001	  1.2659245e-001	
  1.5738319e-002	  9.9182995e-001	  1.2659245e-001	
  6.0739714e-017	  9.9195481e-001	  1.2659245e-001	
  9.8982144e-001	  0.0000000e+000	  1.4231484e-001	
  9.8969685e-001	  1.5704471e-002	  1.4231484e-001	
  9.8932311e-001	  3.1404989e-002	  1.4231484e-001	
  9.8870031e-001	  4.7097601e-002	  1.4231484e-001	
  9.8782861e-001	  6.2778356e-002	  1.4231484e-001	
  9.8670823e-001	  7.8443307e-002	  1.4231484e-001	
  9.8533945e-001	  9.4088510e-002	  1.4231484e-001	
  9.8372262e-001	  1.0971003e-001	  1.4231484e-001	
  9.8185814e-001	  1.2530392e-001	  1.4231484e-001	
  9.7974649e-001	  1.4086628e-001	  1.4231484e-001	
  9.7738818e-001	  1.5639317e-001	  1.4231484e-001	
  9.7478383e-001	  1.7188069e-001	  1.4231484e-001	
  9.7193408e-001	  1.8732494e-001	  1.4231484e-001	
  9.6883965e-001	  2.0272203e-001	  1.4231484e-001	
  9.6550132e-001	  2.1806809e-001	  1.4231484e-001	
  9.6191993e-001	  2.3335925e-001	  1.4231484e-001	
  9.5809638e-001	  2.4859166e-001	  1.4231484e-001	
  9.5403164e-001	  2.6376149e-001	  1.4231484e-001	
  9.4972672e-001	  2.7886493e-001	  1.4231484e-001	
  9.4518271e-001	  2.9389815e-001	  1.4231484e-001	
  9.4040076e-001	  3.0885740e-001	  1.4231484e-001	
  9.3538207e-001	  3.2373888e-001	  1.4231484e-001	
  9.3012790e-001	  3.3853887e-001	  1.4231484e-001	
  9.2463958e-001	  3.5325363e-001	  1.4231484e-001	
  9.1891849e-001	  3.6787947e-001	  1.4231484e-001	
  9.1296606e-001	  3.8241269e-001	  1.4231484e-001	
  9.0678379e-001	  3.9684964e-001	  1.4231484e-001	
  9.0037325e-001	  4.1118669e-001	  1.4231484e-001	
  8.9373605e-001	  4.2542022e-001	  1.4231484e-001	
  8.8687385e-001	  4.3954665e-001	  1.4231484e-001	
  8.7978839e-001	  4.5356244e-001	  1.4231484e-001	
  8.7248144e-001	  4.6746404e-001	  1.4231484e-001	
  8.6495485e-001	  4.8124795e-001	  1.4231484e-001	
  8.5721051e-001	  4.9491072e-001	  1.4231484e-001	
  8.4925038e-001	  5.0844890e-001	  1.4231484e-001	
  8.4107645e-001	  5.2185907e-001	  1.4231484e-001	
  8.3269078e-001	  5.3513787e-001	  1.4231484e-001	
  8.2409549e-001	  5.4828196e-001	  1.4231484e-001	
  8.1529274e-001	  5.6128801e-001	  1.4231484e-001	
  8.0628474e-001	  5.7415277e-001	  1.4231484e-001	
  7.9707377e-001	  5.8687298e-001	  1.4231484e-001	
  7.8766213e-001	  5.9944545e-001	  1.4231484e-001	
  7.7805221e-001	  6.1186702e-001	  1.4231484e-001	
  7.6824641e-001	  6.2413455e-001	  1.4231484e-001	
  7.5824722e-001	  6.3624496e-001	  1.4231484e-001	
  7.4805713e-001	  6.4819520e-001	  1.4231484e-001	
  7.3767873e-001	  6.5998225e-001	  1.4231484e-001	
  7.2711462e-001	  6.7160316e-001	  1.4231484e-001	
  7.1636747e-001	  6.8305500e-001	  1.4231484e-001	
  7.0543997e-001	  6.9433488e-001	  1.4231484e-001	
  6.9433488e-001	  7.0543997e-001	  1.4231484e-001	
  6.8305500e-001	  7.1636747e-001	  1.4231484e-001	
  6.7160316e-001	  7.2711462e-001	  1.4231484e-001	
  6.5998225e-001	  7.3767873e-001	  1.4231484e-001	
  6.4819520e-001	  7.4805713e-001	  1.4231484e-001	
  6.3624496e-001	  7.5824722e-001	  1.4231484e-001	
  6.2413455e-001	  7.6824641e-001	  1.4231484e-001	
  6.1186702e-001	  7.7805221e-001	  1.4231484e-001	
  5.9944545e-001	  7.8766213e-001	  1.4231484e-001	
  5.8687298e-001	  7.9707377e-001	  1.4231484e-001	
  5.7415277e-001	  8.0628474e-001	  1.4231484e-001	
  5.6128801e-001	  8.1529274e-001	  1.4231484e-001	
  5.4828196e-001	  8.2409549e-001	  1.4231484e-001	
  5.3513787e-001	  8.3269078e-001	  1.4231484e-001	
  5.2185907e-001	  8.4107645e-001	  1.4231484e-001	
  5.0844890e-001	  8.4925038e-001	  1.4231484e-001	
  4.9491072e-001	  8.5721051e-001	  1.4231484e-001	
  4.8124795e-001	  8.6495485e-001	  1.4231484e-001	
  4.6746404e-001	  8.7248144e-001	  1.4231484e-001	
  4.5356244e-001	  8.7978839e-001	  1.4231484e-001	
  4.3954665e-001	  8.8687385e-001	  1.4231484e-001	
  4.2542022e-001	  8.9373605e-001	  1.4231484e-001	
  4.1118669e-001	  9.0037325e-001	  1.4231484e-001	
  3.9684964e-001	  9.0678379e-001	  1.4231484e-001	
  3.8241269e-001	  9.1296606e-001	  1.4231484e-001	
  3.6787947e-001	  9.1891849e-001	  1.4231484e-001	
  3.5325363e-001	  9.2463958e-001	  1.4231484e-001	
  3.3853887e-001	  9.3012790e-001	  1.4231484e-001	
  3.2373888e-001	  9.3538207e-001	  1.4231484e-001	
  3.0885740e-001	  9.4040076e-001	  1.4231484e-001	
  2.9389815e-001	  9.4518271e-001	  1.4231484e-001	
  2.7886493e-001	  9.4972672e-001	  1.4231484e-001	
  2.6376149e-001	  9.5403164e-001	  1.4231484e-001	
  2.4859166e-001	  9.5809638e-001	  1.4231484e-001	
  2.3335925e-001	  9.6191993e-001	  1.4231484e-001	
  2.1806809e-001	  9.6550132e-001	  1.4231484e-001	
  2.0272203e-001	  9.6883965e-001	  1.4231484e-001	
  1.8732494e-001	  9.7193408e-001	  1.4231484e-001	
  1.7188069e-001	  9.7478383e-001	  1.4231484e-001	
  1.5639317e-001	  9.7738818e-001	  1.4231484e-001	
  1.4086628e-001	  9.7974649e-001	  1.4231484e-001	
  1.2530392e-001	  9.8185814e-001	  1.4231484e-001	
  1.0971003e-001	  9.8372262e-001	  1.4231484e-001	
  9.4088510e-002	  9.8533945e-001	  1.4231484e-001	
  7.8443307e-002	  9.8670823e-001	  1.4231484e-001	
  6.2778356e-002	  9.8782861e-001	  1.4231484e-001	
  4.7097601e-002	  9.8870031e-001	  1.4231484e-001	
  3.1404989e-002	  9.8932311e-001	  1.4231484e-001	
  1.5704471e-002	  9.8969685e-001	  1.4231484e-001	
  6.0609083e-017	  9.8982144e-001	  1.4231484e-001	
  9.8743889e-001	  0.0000000e+000	  1.5800140e-001	
  9.8731460e-001	  1.5666670e-002	  1.5800140e-001	
  9.8694176e-001	  3.1329395e-002	  1.5800140e-001	
  9.8632046e-001	  4.6984234e-002	  1.5800140e-001	
  9.8545085e-001	  6.2627245e-002	  1.5800140e-001	
  9.8433317e-001	  7.8254489e-002	  1.5800140e-001	
  9.8296769e-001	  9.3862034e-002	  1.5800140e-001	
  9.8135475e-001	  1.0944595e-001	  1.5800140e-001	
  9.7949476e-001	  1.2500231e-001	  1.5800140e-001	
  9.7738818e-001	  1.4052721e-001	  1.5800140e-001	
  9.7503556e-001	  1.5601672e-001	  1.5800140e-001	
  9.7243747e-001	  1.7146696e-001	  1.5800140e-001	
  9.6959458e-001	  1.8687404e-001	  1.5800140e-001	
  9.6650760e-001	  2.0223407e-001	  1.5800140e-001	
  9.6317730e-001	  2.1754319e-001	  1.5800140e-001	
  9.5960454e-001	  2.3279754e-001	  1.5800140e-001	
  9.5579019e-001	  2.4799329e-001	  1.5800140e-001	
  9.5173523e-001	  2.6312661e-001	  1.5800140e-001	
  9.4744068e-001	  2.7819368e-001	  1.5800140e-001	
  9.4290761e-001	  2.9319073e-001	  1.5800140e-001	
  9.3813717e-001	  3.0811396e-001	  1.5800140e-001	
  9.3313056e-001	  3.2295963e-001	  1.5800140e-001	
  9.2788904e-001	  3.3772399e-001	  1.5800140e-001	
  9.2241392e-001	  3.5240333e-001	  1.5800140e-001	
  9.1670660e-001	  3.6699396e-001	  1.5800140e-001	
  9.1076850e-001	  3.8149220e-001	  1.5800140e-001	
  9.0460112e-001	  3.9589440e-001	  1.5800140e-001	
  8.9820601e-001	  4.1019694e-001	  1.5800140e-001	
  8.9158478e-001	  4.2439621e-001	  1.5800140e-001	
  8.8473910e-001	  4.3848864e-001	  1.5800140e-001	
  8.7767069e-001	  4.5247069e-001	  1.5800140e-001	
  8.7038133e-001	  4.6633883e-001	  1.5800140e-001	
  8.6287286e-001	  4.8008956e-001	  1.5800140e-001	
  8.5514716e-001	  4.9371944e-001	  1.5800140e-001	
  8.4720619e-001	  5.0722503e-001	  1.5800140e-001	
  8.3905193e-001	  5.2060293e-001	  1.5800140e-001	
  8.3068645e-001	  5.3384977e-001	  1.5800140e-001	
  8.2211185e-001	  5.4696221e-001	  1.5800140e-001	
  8.1333029e-001	  5.5993696e-001	  1.5800140e-001	
  8.0434397e-001	  5.7277075e-001	  1.5800140e-001	
  7.9515517e-001	  5.8546035e-001	  1.5800140e-001	
  7.8576619e-001	  5.9800256e-001	  1.5800140e-001	
  7.7617939e-001	  6.1039422e-001	  1.5800140e-001	
  7.6639720e-001	  6.2263222e-001	  1.5800140e-001	
  7.5642207e-001	  6.3471348e-001	  1.5800140e-001	
  7.4625652e-001	  6.4663496e-001	  1.5800140e-001	
  7.3590310e-001	  6.5839364e-001	  1.5800140e-001	
  7.2536442e-001	  6.6998658e-001	  1.5800140e-001	
  7.1464313e-001	  6.8141085e-001	  1.5800140e-001	
  7.0374194e-001	  6.9266358e-001	  1.5800140e-001	
  6.9266358e-001	  7.0374194e-001	  1.5800140e-001	
  6.8141085e-001	  7.1464313e-001	  1.5800140e-001	
  6.6998658e-001	  7.2536442e-001	  1.5800140e-001	
  6.5839364e-001	  7.3590310e-001	  1.5800140e-001	
  6.4663496e-001	  7.4625652e-001	  1.5800140e-001	
  6.3471348e-001	  7.5642207e-001	  1.5800140e-001	
  6.2263222e-001	  7.6639720e-001	  1.5800140e-001	
  6.1039422e-001	  7.7617939e-001	  1.5800140e-001	
  5.9800256e-001	  7.8576619e-001	  1.5800140e-001	
  5.8546035e-001	  7.9515517e-001	  1.5800140e-001	
  5.7277075e-001	  8.0434397e-001	  1.5800140e-001	
  5.5993696e-001	  8.1333029e-001	  1.5800140e-001	
  5.4696221e-001	  8.2211185e-001	  1.5800140e-001	
  5.3384977e-001	  8.3068645e-001	  1.5800140e-001	
  5.2060293e-001	  8.3905193e-001	  1.5800140e-001	
  5.0722503e-001	  8.4720619e-001	  1.5800140e-001	
  4.9371944e-001	  8.5514716e-001	  1.5800140e-001	
  4.8008956e-001	  8.6287286e-001	  1.5800140e-001	
  4.6633883e-001	  8.7038133e-001	  1.5800140e-001	
  4.5247069e-001	  8.7767069e-001	  1.5800140e-001	
  4.3848864e-001	  8.8473910e-001	  1.5800140e-001	
  4.2439621e-001	  8.9158478e-001	  1.5800140e-001	
  4.1019694e-001	  8.9820601e-001	  1.5800140e-001	
  3.9589440e-001	  9.0460112e-001	  1.5800140e-001	
  3.8149220e-001	  9.1076850e-001	  1.5800140e-001	
  3.6699396e-001	  9.1670660e-001	  1.5800140e-001	
  3.5240333e-001	  9.2241392e-001	  1.5800140e-001	
  3.3772399e-001	  9.2788904e-001	  1.5800140e-001	
  3.2295963e-001	  9.3313056e-001	  1.5800140e-001	
  3.0811396e-001	  9.3813717e-001	  1.5800140e-001	
  2.9319073e-001	  9.4290761e-001	  1.5800140e-001	
  2.7819368e-001	  9.4744068e-001	  1.5800140e-001	
  2.6312661e-001	  9.5173523e-001	  1.5800140e-001	
  2.4799329e-001	  9.5579019e-001	  1.5800140e-001	
  2.3279754e-001	  9.5960454e-001	  1.5800140e-001	
  2.1754319e-001	  9.6317730e-001	  1.5800140e-001	
  2.0223407e-001	  9.6650760e-001	  1.5800140e-001	
  1.8687404e-001	  9.6959458e-001	  1.5800140e-001	
  1.7146696e-001	  9.7243747e-001	  1.5800140e-001	
  1.5601672e-001	  9.7503556e-001	  1.5800140e-001	
  1.4052721e-001	  9.7738818e-001	  1.5800140e-001	
  1.2500231e-001	  9.7949476e-001	  1.5800140e-001	
  1.0944595e-001	  9.8135475e-001	  1.5800140e-001	
  9.3862034e-002	  9.8296769e-001	  1.5800140e-001	
  7.8254489e-002	  9.8433317e-001	  1.5800140e-001	
  6.2627245e-002	  9.8545085e-001	  1.5800140e-001	
  4.6984234e-002	  9.8632046e-001	  1.5800140e-001	
  3.1329395e-002	  9.8694176e-001	  1.5800140e-001	
  1.5666670e-002	  9.8731460e-001	  1.5800140e-001	
  6.0463194e-017	  9.8743889e-001	  1.5800140e-001	
  9.8480775e-001	  0.0000000e+000	  1.7364818e-001	
  9.8468379e-001	  1.5624924e-002	  1.7364818e-001	
  9.8431194e-001	  3.1245915e-002	  1.7364818e-001	
  9.8369230e-001	  4.6859040e-002	  1.7364818e-001	
  9.8282502e-001	  6.2460368e-002	  1.7364818e-001	
  9.8171031e-001	  7.8045972e-002	  1.7364818e-001	
  9.8034847e-001	  9.3611928e-002	  1.7364818e-001	
  9.7873983e-001	  1.0915432e-001	  1.7364818e-001	
  9.7688479e-001	  1.2466923e-001	  1.7364818e-001	
  9.7478383e-001	  1.4015276e-001	  1.7364818e-001	
  9.7243747e-001	  1.5560100e-001	  1.7364818e-001	
  9.6984631e-001	  1.7101007e-001	  1.7364818e-001	
  9.6701099e-001	  1.8637609e-001	  1.7364818e-001	
  9.6393224e-001	  2.0169519e-001	  1.7364818e-001	
  9.6061082e-001	  2.1696352e-001	  1.7364818e-001	
  9.5704757e-001	  2.3217723e-001	  1.7364818e-001	
  9.5324339e-001	  2.4733248e-001	  1.7364818e-001	
  9.4919923e-001	  2.6242548e-001	  1.7364818e-001	
  9.4491612e-001	  2.7745241e-001	  1.7364818e-001	
  9.4039513e-001	  2.9240949e-001	  1.7364818e-001	
  9.3563740e-001	  3.0729296e-001	  1.7364818e-001	
  9.3064413e-001	  3.2209907e-001	  1.7364818e-001	
  9.2541658e-001	  3.3682409e-001	  1.7364818e-001	
  9.1995606e-001	  3.5146432e-001	  1.7364818e-001	
  9.1426394e-001	  3.6601607e-001	  1.7364818e-001	
  9.0834166e-001	  3.8047568e-001	  1.7364818e-001	
  9.0219071e-001	  3.9483950e-001	  1.7364818e-001	
  8.9581264e-001	  4.0910393e-001	  1.7364818e-001	
  8.8920906e-001	  4.2326536e-001	  1.7364818e-001	
  8.8238162e-001	  4.3732024e-001	  1.7364818e-001	
  8.7533204e-001	  4.5126503e-001	  1.7364818e-001	
  8.6806211e-001	  4.6509622e-001	  1.7364818e-001	
  8.6057364e-001	  4.7881032e-001	  1.7364818e-001	
  8.5286853e-001	  4.9240388e-001	  1.7364818e-001	
  8.4494872e-001	  5.0587348e-001	  1.7364818e-001	
  8.3681619e-001	  5.1921573e-001	  1.7364818e-001	
  8.2847300e-001	  5.3242727e-001	  1.7364818e-001	
  8.1992125e-001	  5.4550477e-001	  1.7364818e-001	
  8.1116308e-001	  5.5844495e-001	  1.7364818e-001	
  8.0220071e-001	  5.7124454e-001	  1.7364818e-001	
  7.9303639e-001	  5.8390033e-001	  1.7364818e-001	
  7.8367243e-001	  5.9640912e-001	  1.7364818e-001	
  7.7411118e-001	  6.0876776e-001	  1.7364818e-001	
  7.6435506e-001	  6.2097316e-001	  1.7364818e-001	
  7.5440651e-001	  6.3302222e-001	  1.7364818e-001	
  7.4426804e-001	  6.4491193e-001	  1.7364818e-001	
  7.3394221e-001	  6.5663928e-001	  1.7364818e-001	
  7.2343161e-001	  6.6820133e-001	  1.7364818e-001	
  7.1273889e-001	  6.7959516e-001	  1.7364818e-001	
  7.0186675e-001	  6.9081791e-001	  1.7364818e-001	
  6.9081791e-001	  7.0186675e-001	  1.7364818e-001	
  6.7959516e-001	  7.1273889e-001	  1.7364818e-001	
  6.6820133e-001	  7.2343161e-001	  1.7364818e-001	
  6.5663928e-001	  7.3394221e-001	  1.7364818e-001	
  6.4491193e-001	  7.4426804e-001	  1.7364818e-001	
  6.3302222e-001	  7.5440651e-001	  1.7364818e-001	
  6.2097316e-001	  7.6435506e-001	  1.7364818e-001	
  6.0876776e-001	  7.7411118e-001	  1.7364818e-001	
  5.9640912e-001	  7.8367243e-001	  1.7364818e-001	
  5.8390033e-001	  7.9303639e-001	  1.7364818e-001	
  5.7124454e-001	  8.0220071e-001	  1.7364818e-001	
  5.5844495e-001	  8.1116308e-001	  1.7364818e-001	
  5.4550477e-001	  8.1992125e-001	  1.7364818e-001	
  5.3242727e-001	  8.2847300e-001	  1.7364818e-001	
  5.1921573e-001	  8.3681619e-001	  1.7364818e-001	
  5.0587348e-001	  8.4494872e-001	  1.7364818e-001	
  4.9240388e-001	  8.5286853e-001	  1.7364818e-001	
  4.7881032e-001	  8.6057364e-001	  1.7364818e-001	
  4.6509622e-001	  8.6806211e-001	  1.7364818e-001	
  4.5126503e-001	  8.7533204e-001	  1.7364818e-001	
  4.3732024e-001	  8.8238162e-001	  1.7364818e-001	
  4.2326536e-001	  8.8920906e-001	  1.7364818e-001	
  4.0910393e-001	  8.9581264e-001	  1.7364818e-001	
  3.9483950e-001	  9.0219071e-001	  1.7364818e-001	
  3.8047568e-001	  9.0834166e-001	  1.7364818e-001	
  3.6601607e-001	  9.1426394e-001	  1.7364818e-001	
  3.5146432e-001	  9.1995606e-001	  1.7364818e-001	
  3.3682409e-001	  9.2541658e-001	  1.7364818e-001	
  3.2209907e-001	  9.3064413e-001	  1.7364818e-001	
  3.0729296e-001	  9.3563740e-001	  1.7364818e-001	
  2.9240949e-001	  9.4039513e-001	  1.7364818e-001	
  2.7745241e-001	  9.4491612e-001	  1.7364818e-001	
  2.6242548e-001	  9.4919923e-001	  1.7364818e-001	
  2.4733248e-001	  9.5324339e-001	  1.7364818e-001	
  2.3217723e-001	  9.5704757e-001	  1.7364818e-001	
  2.1696352e-001	  9.6061082e-001	  1.7364818e-001	
  2.0169519e-001	  9.6393224e-001	  1.7364818e-001	
  1.8637609e-001	  9.6701099e-001	  1.7364818e-001	
  1.7101007e-001	  9.6984631e-001	  1.7364818e-001	
  1.5560100e-001	  9.7243747e-001	  1.7364818e-001	
  1.4015276e-001	  9.7478383e-001	  1.7364818e-001	
  1.2466923e-001	  9.7688479e-001	  1.7364818e-001	
  1.0915432e-001	  9.7873983e-001	  1.7364818e-001	
  9.3611928e-002	  9.8034847e-001	  1.7364818e-001	
  7.8045972e-002	  9.8171031e-001	  1.7364818e-001	
  6.2460368e-002	  9.8282502e-001	  1.7364818e-001	
  4.6859040e-002	  9.8369230e-001	  1.7364818e-001	
  3.1245915e-002	  9.8431194e-001	  1.7364818e-001	
  1.5624924e-002	  9.8468379e-001	  1.7364818e-001	
  6.0302083e-017	  9.8480775e-001	  1.7364818e-001	
  9.8192870e-001	  0.0000000e+000	  1.8925124e-001	
  9.8180510e-001	  1.5579245e-002	  1.8925124e-001	
  9.8143434e-001	  3.1154568e-002	  1.8925124e-001	
  9.8081651e-001	  4.6722049e-002	  1.8925124e-001	
  9.7995176e-001	  6.2277767e-002	  1.8925124e-001	
  9.7884031e-001	  7.7817807e-002	  1.8925124e-001	
  9.7748245e-001	  9.3338257e-002	  1.8925124e-001	
  9.7587851e-001	  1.0883521e-001	  1.8925124e-001	
  9.7402890e-001	  1.2430476e-001	  1.8925124e-001	
  9.7193408e-001	  1.3974302e-001	  1.8925124e-001	
  9.6959458e-001	  1.5514610e-001	  1.8925124e-001	
  9.6701099e-001	  1.7051013e-001	  1.8925124e-001	
  9.6418397e-001	  1.8583123e-001	  1.8925124e-001	
  9.6111421e-001	  2.0110554e-001	  1.8925124e-001	
  9.5780250e-001	  2.1632923e-001	  1.8925124e-001	
  9.5424967e-001	  2.3149846e-001	  1.8925124e-001	
  9.5045661e-001	  2.4660942e-001	  1.8925124e-001	
  9.4642428e-001	  2.6165828e-001	  1.8925124e-001	
  9.4215369e-001	  2.7664128e-001	  1.8925124e-001	
  9.3764591e-001	  2.9155464e-001	  1.8925124e-001	
  9.3290209e-001	  3.0639459e-001	  1.8925124e-001	
  9.2792342e-001	  3.2115742e-001	  1.8925124e-001	
  9.2271115e-001	  3.3583939e-001	  1.8925124e-001	
  9.1726659e-001	  3.5043682e-001	  1.8925124e-001	
  9.1159112e-001	  3.6494603e-001	  1.8925124e-001	
  9.0568615e-001	  3.7936337e-001	  1.8925124e-001	
  8.9955318e-001	  3.9368520e-001	  1.8925124e-001	
  8.9319376e-001	  4.0790792e-001	  1.8925124e-001	
  8.8660948e-001	  4.2202796e-001	  1.8925124e-001	
  8.7980200e-001	  4.3604175e-001	  1.8925124e-001	
  8.7277303e-001	  4.4994577e-001	  1.8925124e-001	
  8.6552435e-001	  4.6373652e-001	  1.8925124e-001	
  8.5805778e-001	  4.7741053e-001	  1.8925124e-001	
  8.5037520e-001	  4.9096435e-001	  1.8925124e-001	
  8.4247854e-001	  5.0439457e-001	  1.8925124e-001	
  8.3436978e-001	  5.1769782e-001	  1.8925124e-001	
  8.2605099e-001	  5.3087073e-001	  1.8925124e-001	
  8.1752423e-001	  5.4391001e-001	  1.8925124e-001	
  8.0879167e-001	  5.5681235e-001	  1.8925124e-001	
  7.9985550e-001	  5.6957453e-001	  1.8925124e-001	
  7.9071797e-001	  5.8219331e-001	  1.8925124e-001	
  7.8138139e-001	  5.9466553e-001	  1.8925124e-001	
  7.7184809e-001	  6.0698805e-001	  1.8925124e-001	
  7.6212049e-001	  6.1915776e-001	  1.8925124e-001	
  7.5220102e-001	  6.3117160e-001	  1.8925124e-001	
  7.4209220e-001	  6.4302655e-001	  1.8925124e-001	
  7.3179655e-001	  6.5471962e-001	  1.8925124e-001	
  7.2131668e-001	  6.6624786e-001	  1.8925124e-001	
  7.1065522e-001	  6.7760838e-001	  1.8925124e-001	
  6.9981486e-001	  6.8879832e-001	  1.8925124e-001	
  6.8879832e-001	  6.9981486e-001	  1.8925124e-001	
  6.7760838e-001	  7.1065522e-001	  1.8925124e-001	
  6.6624786e-001	  7.2131668e-001	  1.8925124e-001	
  6.5471962e-001	  7.3179655e-001	  1.8925124e-001	
  6.4302655e-001	  7.4209220e-001	  1.8925124e-001	
  6.3117160e-001	  7.5220102e-001	  1.8925124e-001	
  6.1915776e-001	  7.6212049e-001	  1.8925124e-001	
  6.0698805e-001	  7.7184809e-001	  1.8925124e-001	
  5.9466553e-001	  7.8138139e-001	  1.8925124e-001	
  5.8219331e-001	  7.9071797e-001	  1.8925124e-001	
  5.6957453e-001	  7.9985550e-001	  1.8925124e-001	
  5.5681235e-001	  8.0879167e-001	  1.8925124e-001	
  5.4391001e-001	  8.1752423e-001	  1.8925124e-001	
  5.3087073e-001	  8.2605099e-001	  1.8925124e-001	
  5.1769782e-001	  8.3436978e-001	  1.8925124e-001	
  5.0439457e-001	  8.4247854e-001	  1.8925124e-001	
  4.9096435e-001	  8.5037520e-001	  1.8925124e-001	
  4.7741053e-001	  8.5805778e-001	  1.8925124e-001	
  4.6373652e-001	  8.6552435e-001	  1.8925124e-001	
  4.4994577e-001	  8.7277303e-001	  1.8925124e-001	
  4.3604175e-001	  8.7980200e-001	  1.8925124e-001	
  4.2202796e-001	  8.8660948e-001	  1.8925124e-001	
  4.0790792e-001	  8.9319376e-001	  1.8925124e-001	
  3.9368520e-001	  8.9955318e-001	  1.8925124e-001	
  3.7936337e-001	  9.0568615e-001	  1.8925124e-001	
  3.6494603e-001	  9.1159112e-001	  1.8925124e-001	
  3.5043682e-001	  9.1726659e-001	  1.8925124e-001	
  3.3583939e-001	  9.2271115e-001	  1.8925124e-001	
  3.2115742e-001	  9.2792342e-001	  1.8925124e-001	
  3.0639459e-001	  9.3290209e-001	  1.8925124e-001	
  2.9155464e-001	  9.3764591e-001	  1.8925124e-001	
  2.7664128e-001	  9.4215369e-001	  1.8925124e-001	
  2.6165828e-001	  9.4642428e-001	  1.8925124e-001	
  2.4660942e-001	  9.5045661e-001	  1.8925124e-001	
  2.3149846e-001	  9.5424967e-001	  1.8925124e-001	
  2.1632923e-001	  9.5780250e-001	  1.8925124e-001	
  2.0110554e-001	  9.6111421e-001	  1.8925124e-001	
  1.8583123e-001	  9.6418397e-001	  1.8925124e-001	
  1.7051013e-001	  9.6701099e-001	  1.8925124e-001	
  1.5514610e-001	  9.6959458e-001	  1.8925124e-001	
  1.3974302e-001	  9.7193408e-001	  1.8925124e-001	
  1.2430476e-001	  9.7402890e-001	  1.8925124e-001	
  1.0883521e-001	  9.7587851e-001	  1.8925124e-001	
  9.3338257e-002	  9.7748245e-001	  1.8925124e-001	
  7.7817807e-002	  9.7884031e-001	  1.8925124e-001	
  6.2277767e-002	  9.7995176e-001	  1.8925124e-001	
  4.6722049e-002	  9.8081651e-001	  1.8925124e-001	
  3.1154568e-002	  9.8143434e-001	  1.8925124e-001	
  1.5579245e-002	  9.8180510e-001	  1.8925124e-001	
  6.0125792e-017	  9.8192870e-001	  1.8925124e-001	
  9.7880245e-001	  0.0000000e+000	  2.0480667e-001	
  9.7867924e-001	  1.5529644e-002	  2.0480667e-001	
  9.7830966e-001	  3.1055379e-002	  2.0480667e-001	
  9.7769380e-001	  4.6573296e-002	  2.0480667e-001	
  9.7683180e-001	  6.2079488e-002	  2.0480667e-001	
  9.7572389e-001	  7.7570052e-002	  2.0480667e-001	
  9.7437035e-001	  9.3041088e-002	  2.0480667e-001	
  9.7277152e-001	  1.0848870e-001	  2.0480667e-001	
  9.7092780e-001	  1.2390900e-001	  2.0480667e-001	
  9.6883965e-001	  1.3929811e-001	  2.0480667e-001	
  9.6650760e-001	  1.5465215e-001	  2.0480667e-001	
  9.6393224e-001	  1.6996726e-001	  2.0480667e-001	
  9.6111421e-001	  1.8523958e-001	  2.0480667e-001	
  9.5805423e-001	  2.0046527e-001	  2.0480667e-001	
  9.5475306e-001	  2.1564049e-001	  2.0480667e-001	
  9.5121154e-001	  2.3076142e-001	  2.0480667e-001	
  9.4743056e-001	  2.4582426e-001	  2.0480667e-001	
  9.4341106e-001	  2.6082522e-001	  2.0480667e-001	
  9.3915407e-001	  2.7576052e-001	  2.0480667e-001	
  9.3466065e-001	  2.9062639e-001	  2.0480667e-001	
  9.2993193e-001	  3.0541910e-001	  2.0480667e-001	
  9.2496911e-001	  3.2013492e-001	  2.0480667e-001	
  9.1977344e-001	  3.3477015e-001	  2.0480667e-001	
  9.1434621e-001	  3.4932111e-001	  2.0480667e-001	
  9.0868880e-001	  3.6378412e-001	  2.0480667e-001	
  9.0280264e-001	  3.7815555e-001	  2.0480667e-001	
  8.9668920e-001	  3.9243179e-001	  2.0480667e-001	
  8.9035002e-001	  4.0660923e-001	  2.0480667e-001	
  8.8378670e-001	  4.2068431e-001	  2.0480667e-001	
  8.7700090e-001	  4.3465349e-001	  2.0480667e-001	
  8.6999431e-001	  4.4851324e-001	  2.0480667e-001	
  8.6276871e-001	  4.6226008e-001	  2.0480667e-001	
  8.5532591e-001	  4.7589055e-001	  2.0480667e-001	
  8.4766778e-001	  4.8940122e-001	  2.0480667e-001	
  8.3979626e-001	  5.0278869e-001	  2.0480667e-001	
  8.3171333e-001	  5.1604958e-001	  2.0480667e-001	
  8.2342102e-001	  5.2918055e-001	  2.0480667e-001	
  8.1492141e-001	  5.4217831e-001	  2.0480667e-001	
  8.0621665e-001	  5.5503958e-001	  2.0480667e-001	
  7.9730893e-001	  5.6776112e-001	  2.0480667e-001	
  7.8820050e-001	  5.8033973e-001	  2.0480667e-001	
  7.7889364e-001	  5.9277224e-001	  2.0480667e-001	
  7.6939069e-001	  6.0505553e-001	  2.0480667e-001	
  7.5969406e-001	  6.1718649e-001	  2.0480667e-001	
  7.4980617e-001	  6.2916208e-001	  2.0480667e-001	
  7.3972953e-001	  6.4097929e-001	  2.0480667e-001	
  7.2946667e-001	  6.5263513e-001	  2.0480667e-001	
  7.1902016e-001	  6.6412667e-001	  2.0480667e-001	
  7.0839265e-001	  6.7545102e-001	  2.0480667e-001	
  6.9758680e-001	  6.8660534e-001	  2.0480667e-001	
  6.8660534e-001	  6.9758680e-001	  2.0480667e-001	
  6.7545102e-001	  7.0839265e-001	  2.0480667e-001	
  6.6412667e-001	  7.1902016e-001	  2.0480667e-001	
  6.5263513e-001	  7.2946667e-001	  2.0480667e-001	
  6.4097929e-001	  7.3972953e-001	  2.0480667e-001	
  6.2916208e-001	  7.4980617e-001	  2.0480667e-001	
  6.1718649e-001	  7.5969406e-001	  2.0480667e-001	
  6.0505553e-001	  7.6939069e-001	  2.0480667e-001	
  5.9277224e-001	  7.7889364e-001	  2.0480667e-001	
  5.8033973e-001	  7.8820050e-001	  2.0480667e-001	
  5.6776112e-001	  7.9730893e-001	  2.0480667e-001	
  5.5503958e-001	  8.0621665e-001	  2.0480667e-001	
  5.4217831e-001	  8.1492141e-001	  2.0480667e-001	
  5.2918055e-001	  8.2342102e-001	  2.0480667e-001	
  5.1604958e-001	  8.3171333e-001	  2.0480667e-001	
  5.0278869e-001	  8.3979626e-001	  2.0480667e-001	
  4.8940122e-001	  8.4766778e-001	  2.0480667e-001	
  4.7589055e-001	  8.5532591e-001	  2.0480667e-001	
  4.6226008e-001	  8.6276871e-001	  2.0480667e-001	
  4.4851324e-001	  8.6999431e-001	  2.0480667e-001	
  4.3465349e-001	  8.7700090e-001	  2.0480667e-001	
  4.2068431e-001	  8.8378670e-001	  2.0480667e-001	
  4.0660923e-001	  8.9035002e-001	  2.0480667e-001	
  3.9243179e-001	  8.9668920e-001	  2.0480667e-001	
  3.7815555e-001	  9.0280264e-001	  2.0480667e-001	
  3.6378412e-001	  9.0868880e-001	  2.0480667e-001	
  3.4932111e-001	  9.1434621e-001	  2.0480667e-001	
  3.3477015e-001	  9.1977344e-001	  2.0480667e-001	
  3.2013492e-001	  9.2496911e-001	  2.0480667e-001	
  3.0541910e-001	  9.2993193e-001	  2.0480667e-001	
  2.9062639e-001	  9.3466065e-001	  2.0480667e-001	
  2.7576052e-001	  9.3915407e-001	  2.0480667e-001	
  2.6082522e-001	  9.4341106e-001	  2.0480667e-001	
  2.4582426e-001	  9.4743056e-001	  2.0480667e-001	
  2.3076142e-001	  9.5121154e-001	  2.0480667e-001	
  2.1564049e-001	  9.5475306e-001	  2.0480667e-001	
  2.0046527e-001	  9.5805423e-001	  2.0480667e-001	
  1.8523958e-001	  9.6111421e-001	  2.0480667e-001	
  1.6996726e-001	  9.6393224e-001	  2.0480667e-001	
  1.5465215e-001	  9.6650760e-001	  2.0480667e-001	
  1.3929811e-001	  9.6883965e-001	  2.0480667e-001	
  1.2390900e-001	  9.7092780e-001	  2.0480667e-001	
  1.0848870e-001	  9.7277152e-001	  2.0480667e-001	
  9.3041088e-002	  9.7437035e-001	  2.0480667e-001	
  7.7570052e-002	  9.7572389e-001	  2.0480667e-001	
  6.2079488e-002	  9.7683180e-001	  2.0480667e-001	
  4.6573296e-002	  9.7769380e-001	  2.0480667e-001	
  3.1055379e-002	  9.7830966e-001	  2.0480667e-001	
  1.5529644e-002	  9.7867924e-001	  2.0480667e-001	
  5.9934364e-017	  9.7880245e-001	  2.0480667e-001	
  9.7542979e-001	  0.0000000e+000	  2.2031053e-001	
  9.7530701e-001	  1.5476134e-002	  2.2031053e-001	
  9.7493870e-001	  3.0948371e-002	  2.2031053e-001	
  9.7432496e-001	  4.6412818e-002	  2.2031053e-001	
  9.7346593e-001	  6.1865580e-002	  2.2031053e-001	
  9.7236184e-001	  7.7302769e-002	  2.2031053e-001	
  9.7101297e-001	  9.2720496e-002	  2.2031053e-001	
  9.6941964e-001	  1.0811488e-001	  2.2031053e-001	
  9.6758227e-001	  1.2348205e-001	  2.2031053e-001	
  9.6550132e-001	  1.3881813e-001	  2.2031053e-001	
  9.6317730e-001	  1.5411927e-001	  2.2031053e-001	
  9.6061082e-001	  1.6938160e-001	  2.2031053e-001	
  9.5780250e-001	  1.8460130e-001	  2.2031053e-001	
  9.5475306e-001	  1.9977452e-001	  2.2031053e-001	
  9.5146327e-001	  2.1489746e-001	  2.2031053e-001	
  9.4793395e-001	  2.2996629e-001	  2.2031053e-001	
  9.4416600e-001	  2.4497723e-001	  2.2031053e-001	
  9.4016035e-001	  2.5992650e-001	  2.2031053e-001	
  9.3591803e-001	  2.7481033e-001	  2.2031053e-001	
  9.3144009e-001	  2.8962498e-001	  2.2031053e-001	
  9.2672767e-001	  3.0436672e-001	  2.2031053e-001	
  9.2178195e-001	  3.1903183e-001	  2.2031053e-001	
  9.1660417e-001	  3.3361664e-001	  2.2031053e-001	
  9.1119565e-001	  3.4811745e-001	  2.2031053e-001	
  9.0555774e-001	  3.6253063e-001	  2.2031053e-001	
  8.9969185e-001	  3.7685254e-001	  2.2031053e-001	
  8.9359948e-001	  3.9107959e-001	  2.2031053e-001	
  8.8728214e-001	  4.0520818e-001	  2.2031053e-001	
  8.8074144e-001	  4.1923476e-001	  2.2031053e-001	
  8.7397902e-001	  4.3315580e-001	  2.2031053e-001	
  8.6699657e-001	  4.4696780e-001	  2.2031053e-001	
  8.5979587e-001	  4.6066727e-001	  2.2031053e-001	
  8.5237871e-001	  4.7425078e-001	  2.2031053e-001	
  8.4474698e-001	  4.8771489e-001	  2.2031053e-001	
  8.3690258e-001	  5.0105623e-001	  2.2031053e-001	
  8.2884750e-001	  5.1427143e-001	  2.2031053e-001	
  8.2058375e-001	  5.2735716e-001	  2.2031053e-001	
  8.1211344e-001	  5.4031013e-001	  2.2031053e-001	
  8.0343867e-001	  5.5312708e-001	  2.2031053e-001	
  7.9456165e-001	  5.6580479e-001	  2.2031053e-001	
  7.8548460e-001	  5.7834005e-001	  2.2031053e-001	
  7.7620980e-001	  5.9072973e-001	  2.2031053e-001	
  7.6673960e-001	  6.0297069e-001	  2.2031053e-001	
  7.5707638e-001	  6.1505985e-001	  2.2031053e-001	
  7.4722257e-001	  6.2699418e-001	  2.2031053e-001	
  7.3718065e-001	  6.3877067e-001	  2.2031053e-001	
  7.2695314e-001	  6.5038634e-001	  2.2031053e-001	
  7.1654263e-001	  6.6183829e-001	  2.2031053e-001	
  7.0595174e-001	  6.7312362e-001	  2.2031053e-001	
  6.9518312e-001	  6.8423950e-001	  2.2031053e-001	
  6.8423950e-001	  6.9518312e-001	  2.2031053e-001	
  6.7312362e-001	  7.0595174e-001	  2.2031053e-001	
  6.6183829e-001	  7.1654263e-001	  2.2031053e-001	
  6.5038634e-001	  7.2695314e-001	  2.2031053e-001	
  6.3877067e-001	  7.3718065e-001	  2.2031053e-001	
  6.2699418e-001	  7.4722257e-001	  2.2031053e-001	
  6.1505985e-001	  7.5707638e-001	  2.2031053e-001	
  6.0297069e-001	  7.6673960e-001	  2.2031053e-001	
  5.9072973e-001	  7.7620980e-001	  2.2031053e-001	
  5.7834005e-001	  7.8548460e-001	  2.2031053e-001	
  5.6580479e-001	  7.9456165e-001	  2.2031053e-001	
  5.5312708e-001	  8.0343867e-001	  2.2031053e-001	
  5.4031013e-001	  8.1211344e-001	  2.2031053e-001	
  5.2735716e-001	  8.2058375e-001	  2.2031053e-001	
  5.1427143e-001	  8.2884750e-001	  2.2031053e-001	
  5.0105623e-001	  8.3690258e-001	  2.2031053e-001	
  4.8771489e-001	  8.4474698e-001	  2.2031053e-001	
  4.7425078e-001	  8.5237871e-001	  2.2031053e-001	
  4.6066727e-001	  8.5979587e-001	  2.2031053e-001	
  4.4696780e-001	  8.6699657e-001	  2.2031053e-001	
  4.3315580e-001	  8.7397902e-001	  2.2031053e-001	
  4.1923476e-001	  8.8074144e-001	  2.2031053e-001	
  4.0520818e-001	  8.8728214e-001	  2.2031053e-001	
  3.9107959e-001	  8.9359948e-001	  2.2031053e-001	
  3.7685254e-001	  8.9969185e-001	  2.2031053e-001	
  3.6253063e-001	  9.0555774e-001	  2.2031053e-001	
  3.4811745e-001	  9.1119565e-001	  2.2031053e-001	
  3.3361664e-001	  9.1660417e-001	  2.2031053e-001	
  3.1903183e-001	  9.2178195e-001	  2.2031053e-001	
  3.0436672e-001	  9.2672767e-001	  2.2031053e-001	
  2.8962498e-001	  9.3144009e-001	  2.2031053e-001	
  2.7481033e-001	  9.3591803e-001	  2.2031053e-001	
  2.5992650e-001	  9.4016035e-001	  2.2031053e-001	
  2.4497723e-001	  9.4416600e-001	  2.2031053e-001	
  2.2996629e-001	  9.4793395e-001	  2.2031053e-001	
  2.1489746e-001	  9.5146327e-001	  2.2031053e-001	
  1.9977452e-001	  9.5475306e-001	  2.2031053e-001	
  1.8460130e-001	  9.5780250e-001	  2.2031053e-001	
  1.6938160e-001	  9.6061082e-001	  2.2031053e-001	
  1.5411927e-001	  9.6317730e-001	  2.2031053e-001	
  1.3881813e-001	  9.6550132e-001	  2.2031053e-001	
  1.2348205e-001	  9.6758227e-001	  2.2031053e-001	
  1.0811488e-001	  9.6941964e-001	  2.2031053e-001	
  9.2720496e-002	  9.7101297e-001	  2.2031053e-001	
  7.7302769e-002	  9.7236184e-001	  2.2031053e-001	
  6.1865580e-002	  9.7346593e-001	  2.2031053e-001	
  4.6412818e-002	  9.7432496e-001	  2.2031053e-001	
  3.0948371e-002	  9.7493870e-001	  2.2031053e-001	
  1.5476134e-002	  9.7530701e-001	  2.2031053e-001	
  5.9727848e-017	  9.7542979e-001	  2.2031053e-001	
  9.7181157e-001	  0.0000000e+000	  2.3575894e-001	
  9.7168924e-001	  1.5418727e-002	  2.3575894e-001	
  9.7132230e-001	  3.0833573e-002	  2.3575894e-001	
  9.7071084e-001	  4.6240656e-002	  2.3575894e-001	
  9.6985500e-001	  6.1636099e-002	  2.3575894e-001	
  9.6875500e-001	  7.7016025e-002	  2.3575894e-001	
  9.6741113e-001	  9.2376563e-002	  2.3575894e-001	
  9.6582372e-001	  1.0771384e-001	  2.3575894e-001	
  9.6399316e-001	  1.2302401e-001	  2.3575894e-001	
  9.6191993e-001	  1.3830321e-001	  2.3575894e-001	
  9.5960454e-001	  1.5354758e-001	  2.3575894e-001	
  9.5704757e-001	  1.6875331e-001	  2.3575894e-001	
  9.5424967e-001	  1.8391655e-001	  2.3575894e-001	
  9.5121154e-001	  1.9903349e-001	  2.3575894e-001	
  9.4793395e-001	  2.1410032e-001	  2.3575894e-001	
  9.4441772e-001	  2.2911326e-001	  2.3575894e-001	
  9.4066375e-001	  2.4406852e-001	  2.3575894e-001	
  9.3667296e-001	  2.5896233e-001	  2.3575894e-001	
  9.3244637e-001	  2.7379096e-001	  2.3575894e-001	
  9.2798504e-001	  2.8855066e-001	  2.3575894e-001	
  9.2329010e-001	  3.0323771e-001	  2.3575894e-001	
  9.1836273e-001	  3.1784843e-001	  2.3575894e-001	
  9.1320416e-001	  3.3237913e-001	  2.3575894e-001	
  9.0781570e-001	  3.4682616e-001	  2.3575894e-001	
  9.0219870e-001	  3.6118587e-001	  2.3575894e-001	
  8.9635457e-001	  3.7545466e-001	  2.3575894e-001	
  8.9028480e-001	  3.8962893e-001	  2.3575894e-001	
  8.8399090e-001	  4.0370512e-001	  2.3575894e-001	
  8.7747446e-001	  4.1767967e-001	  2.3575894e-001	
  8.7073712e-001	  4.3154907e-001	  2.3575894e-001	
  8.6378057e-001	  4.4530983e-001	  2.3575894e-001	
  8.5660658e-001	  4.5895849e-001	  2.3575894e-001	
  8.4921693e-001	  4.7249161e-001	  2.3575894e-001	
  8.4161351e-001	  4.8590578e-001	  2.3575894e-001	
  8.3379821e-001	  4.9919763e-001	  2.3575894e-001	
  8.2577300e-001	  5.1236381e-001	  2.3575894e-001	
  8.1753992e-001	  5.2540100e-001	  2.3575894e-001	
  8.0910102e-001	  5.3830593e-001	  2.3575894e-001	
  8.0045843e-001	  5.5107534e-001	  2.3575894e-001	
  7.9161433e-001	  5.6370602e-001	  2.3575894e-001	
  7.8257095e-001	  5.7619478e-001	  2.3575894e-001	
  7.7333056e-001	  5.8853850e-001	  2.3575894e-001	
  7.6389549e-001	  6.0073405e-001	  2.3575894e-001	
  7.5426811e-001	  6.1277838e-001	  2.3575894e-001	
  7.4445085e-001	  6.2466844e-001	  2.3575894e-001	
  7.3444618e-001	  6.3640124e-001	  2.3575894e-001	
  7.2425661e-001	  6.4797383e-001	  2.3575894e-001	
  7.1388472e-001	  6.5938330e-001	  2.3575894e-001	
  7.0333311e-001	  6.7062677e-001	  2.3575894e-001	
  6.9260444e-001	  6.8170141e-001	  2.3575894e-001	
  6.8170141e-001	  6.9260444e-001	  2.3575894e-001	
  6.7062677e-001	  7.0333311e-001	  2.3575894e-001	
  6.5938330e-001	  7.1388472e-001	  2.3575894e-001	
  6.4797383e-001	  7.2425661e-001	  2.3575894e-001	
  6.3640124e-001	  7.3444618e-001	  2.3575894e-001	
  6.2466844e-001	  7.4445085e-001	  2.3575894e-001	
  6.1277838e-001	  7.5426811e-001	  2.3575894e-001	
  6.0073405e-001	  7.6389549e-001	  2.3575894e-001	
  5.8853850e-001	  7.7333056e-001	  2.3575894e-001	
  5.7619478e-001	  7.8257095e-001	  2.3575894e-001	
  5.6370602e-001	  7.9161433e-001	  2.3575894e-001	
  5.5107534e-001	  8.0045843e-001	  2.3575894e-001	
  5.3830593e-001	  8.0910102e-001	  2.3575894e-001	
  5.2540100e-001	  8.1753992e-001	  2.3575894e-001	
  5.1236381e-001	  8.2577300e-001	  2.3575894e-001	
  4.9919763e-001	  8.3379821e-001	  2.3575894e-001	
  4.8590578e-001	  8.4161351e-001	  2.3575894e-001	
  4.7249161e-001	  8.4921693e-001	  2.3575894e-001	
  4.5895849e-001	  8.5660658e-001	  2.3575894e-001	
  4.4530983e-001	  8.6378057e-001	  2.3575894e-001	
  4.3154907e-001	  8.7073712e-001	  2.3575894e-001	
  4.1767967e-001	  8.7747446e-001	  2.3575894e-001	
  4.0370512e-001	  8.8399090e-001	  2.3575894e-001	
  3.8962893e-001	  8.9028480e-001	  2.3575894e-001	
  3.7545466e-001	  8.9635457e-001	  2.3575894e-001	
  3.6118587e-001	  9.0219870e-001	  2.3575894e-001	
  3.4682616e-001	  9.0781570e-001	  2.3575894e-001	
  3.3237913e-001	  9.1320416e-001	  2.3575894e-001	
  3.1784843e-001	  9.1836273e-001	  2.3575894e-001	
  3.0323771e-001	  9.2329010e-001	  2.3575894e-001	
  2.8855066e-001	  9.2798504e-001	  2.3575894e-001	
  2.7379096e-001	  9.3244637e-001	  2.3575894e-001	
  2.5896233e-001	  9.3667296e-001	  2.3575894e-001	
  2.4406852e-001	  9.4066375e-001	  2.3575894e-001	
  2.2911326e-001	  9.4441772e-001	  2.3575894e-001	
  2.1410032e-001	  9.4793395e-001	  2.3575894e-001	
  1.9903349e-001	  9.5121154e-001	  2.3575894e-001	
  1.8391655e-001	  9.5424967e-001	  2.3575894e-001	
  1.6875331e-001	  9.5704757e-001	  2.3575894e-001	
  1.5354758e-001	  9.5960454e-001	  2.3575894e-001	
  1.3830321e-001	  9.6191993e-001	  2.3575894e-001	
  1.2302401e-001	  9.6399316e-001	  2.3575894e-001	
  1.0771384e-001	  9.6582372e-001	  2.3575894e-001	
  9.2376563e-002	  9.6741113e-001	  2.3575894e-001	
  7.7016025e-002	  9.6875500e-001	  2.3575894e-001	
  6.1636099e-002	  9.6985500e-001	  2.3575894e-001	
  4.6240656e-002	  9.7071084e-001	  2.3575894e-001	
  3.0833573e-002	  9.7132230e-001	  2.3575894e-001	
  1.5418727e-002	  9.7168924e-001	  2.3575894e-001	
  5.9506296e-017	  9.7181157e-001	  2.3575894e-001	
  9.6794870e-001	  0.0000000e+000	  2.5114799e-001	
  9.6782686e-001	  1.5357439e-002	  2.5114799e-001	
  9.6746138e-001	  3.0711012e-002	  2.5114799e-001	
  9.6685234e-001	  4.6056854e-002	  2.5114799e-001	
  9.6599991e-001	  6.1391101e-002	  2.5114799e-001	
  9.6490429e-001	  7.6709893e-002	  2.5114799e-001	
  9.6356575e-001	  9.2009374e-002	  2.5114799e-001	
  9.6198465e-001	  1.0728569e-001	  2.5114799e-001	
  9.6016137e-001	  1.2253500e-001	  2.5114799e-001	
  9.5809638e-001	  1.3775346e-001	  2.5114799e-001	
  9.5579019e-001	  1.5293725e-001	  2.5114799e-001	
  9.5324339e-001	  1.6808253e-001	  2.5114799e-001	
  9.5045661e-001	  1.8318550e-001	  2.5114799e-001	
  9.4743056e-001	  1.9824235e-001	  2.5114799e-001	
  9.4416600e-001	  2.1324929e-001	  2.5114799e-001	
  9.4066375e-001	  2.2820256e-001	  2.5114799e-001	
  9.3692469e-001	  2.4309837e-001	  2.5114799e-001	
  9.3294977e-001	  2.5793298e-001	  2.5114799e-001	
  9.2873998e-001	  2.7270266e-001	  2.5114799e-001	
  9.2429638e-001	  2.8740369e-001	  2.5114799e-001	
  9.1962010e-001	  3.0203237e-001	  2.5114799e-001	
  9.1471232e-001	  3.1658501e-001	  2.5114799e-001	
  9.0957425e-001	  3.3105795e-001	  2.5114799e-001	
  9.0420721e-001	  3.4544755e-001	  2.5114799e-001	
  8.9861254e-001	  3.5975019e-001	  2.5114799e-001	
  8.9279164e-001	  3.7396226e-001	  2.5114799e-001	
  8.8674599e-001	  3.8808019e-001	  2.5114799e-001	
  8.8047711e-001	  4.0210042e-001	  2.5114799e-001	
  8.7398657e-001	  4.1601943e-001	  2.5114799e-001	
  8.6727601e-001	  4.2983370e-001	  2.5114799e-001	
  8.6034712e-001	  4.4353977e-001	  2.5114799e-001	
  8.5320164e-001	  4.5713417e-001	  2.5114799e-001	
  8.4584137e-001	  4.7061350e-001	  2.5114799e-001	
  8.3826816e-001	  4.8397435e-001	  2.5114799e-001	
  8.3048393e-001	  4.9721336e-001	  2.5114799e-001	
  8.2249063e-001	  5.1032721e-001	  2.5114799e-001	
  8.1429026e-001	  5.2331258e-001	  2.5114799e-001	
  8.0588491e-001	  5.3616621e-001	  2.5114799e-001	
  7.9727668e-001	  5.4888486e-001	  2.5114799e-001	
  7.8846773e-001	  5.6146533e-001	  2.5114799e-001	
  7.7946030e-001	  5.7390446e-001	  2.5114799e-001	
  7.7025664e-001	  5.8619911e-001	  2.5114799e-001	
  7.6085907e-001	  5.9834619e-001	  2.5114799e-001	
  7.5126996e-001	  6.1034264e-001	  2.5114799e-001	
  7.4149172e-001	  6.2218543e-001	  2.5114799e-001	
  7.3152682e-001	  6.3387160e-001	  2.5114799e-001	
  7.2137776e-001	  6.4539819e-001	  2.5114799e-001	
  7.1104709e-001	  6.5676230e-001	  2.5114799e-001	
  7.0053742e-001	  6.6796108e-001	  2.5114799e-001	
  6.8985140e-001	  6.7899171e-001	  2.5114799e-001	
  6.7899171e-001	  6.8985140e-001	  2.5114799e-001	
  6.6796108e-001	  7.0053742e-001	  2.5114799e-001	
  6.5676230e-001	  7.1104709e-001	  2.5114799e-001	
  6.4539819e-001	  7.2137776e-001	  2.5114799e-001	
  6.3387160e-001	  7.3152682e-001	  2.5114799e-001	
  6.2218543e-001	  7.4149172e-001	  2.5114799e-001	
  6.1034264e-001	  7.5126996e-001	  2.5114799e-001	
  5.9834619e-001	  7.6085907e-001	  2.5114799e-001	
  5.8619911e-001	  7.7025664e-001	  2.5114799e-001	
  5.7390446e-001	  7.7946030e-001	  2.5114799e-001	
  5.6146533e-001	  7.8846773e-001	  2.5114799e-001	
  5.4888486e-001	  7.9727668e-001	  2.5114799e-001	
  5.3616621e-001	  8.0588491e-001	  2.5114799e-001	
  5.2331258e-001	  8.1429026e-001	  2.5114799e-001	
  5.1032721e-001	  8.2249063e-001	  2.5114799e-001	
  4.9721336e-001	  8.3048393e-001	  2.5114799e-001	
  4.8397435e-001	  8.3826816e-001	  2.5114799e-001	
  4.7061350e-001	  8.4584137e-001	  2.5114799e-001	
  4.5713417e-001	  8.5320164e-001	  2.5114799e-001	
  4.4353977e-001	  8.6034712e-001	  2.5114799e-001	
  4.2983370e-001	  8.6727601e-001	  2.5114799e-001	
  4.1601943e-001	  8.7398657e-001	  2.5114799e-001	
  4.0210042e-001	  8.8047711e-001	  2.5114799e-001	
  3.8808019e-001	  8.8674599e-001	  2.5114799e-001	
  3.7396226e-001	  8.9279164e-001	  2.5114799e-001	
  3.5975019e-001	  8.9861254e-001	  2.5114799e-001	
  3.4544755e-001	  9.0420721e-001	  2.5114799e-001	
  3.3105795e-001	  9.0957425e-001	  2.5114799e-001	
  3.1658501e-001	  9.1471232e-001	  2.5114799e-001	
  3.0203237e-001	  9.1962010e-001	  2.5114799e-001	
  2.8740369e-001	  9.2429638e-001	  2.5114799e-001	
  2.7270266e-001	  9.2873998e-001	  2.5114799e-001	
  2.5793298e-001	  9.3294977e-001	  2.5114799e-001	
  2.4309837e-001	  9.3692469e-001	  2.5114799e-001	
  2.2820256e-001	  9.4066375e-001	  2.5114799e-001	
  2.1324929e-001	  9.4416600e-001	  2.5114799e-001	
  1.9824235e-001	  9.4743056e-001	  2.5114799e-001	
  1.8318550e-001	  9.5045661e-001	  2.5114799e-001	
  1.6808253e-001	  9.5324339e-001	  2.5114799e-001	
  1.5293725e-001	  9.5579019e-001	  2.5114799e-001	
  1.3775346e-001	  9.5809638e-001	  2.5114799e-001	
  1.2253500e-001	  9.6016137e-001	  2.5114799e-001	
  1.0728569e-001	  9.6198465e-001	  2.5114799e-001	
  9.2009374e-002	  9.6356575e-001	  2.5114799e-001	
  7.6709893e-002	  9.6490429e-001	  2.5114799e-001	
  6.1391101e-002	  9.6599991e-001	  2.5114799e-001	
  4.6056854e-002	  9.6685234e-001	  2.5114799e-001	
  3.0711012e-002	  9.6746138e-001	  2.5114799e-001	
  1.5357439e-002	  9.6782686e-001	  2.5114799e-001	
  5.9269764e-017	  9.6794870e-001	  2.5114799e-001	
  9.6384216e-001	  0.0000000e+000	  2.6647381e-001	
  9.6372084e-001	  1.5292285e-002	  2.6647381e-001	
  9.6335690e-001	  3.0580720e-002	  2.6647381e-001	
  9.6275045e-001	  4.5861456e-002	  2.6647381e-001	
  9.6190163e-001	  6.1130648e-002	  2.6647381e-001	
  9.6081066e-001	  7.6384449e-002	  2.6647381e-001	
  9.5947781e-001	  9.1619022e-002	  2.6647381e-001	
  9.5790341e-001	  1.0683053e-001	  2.6647381e-001	
  9.5608787e-001	  1.2201514e-001	  2.6647381e-001	
  9.5403164e-001	  1.3716904e-001	  2.6647381e-001	
  9.5173523e-001	  1.5228841e-001	  2.6647381e-001	
  9.4919923e-001	  1.6736943e-001	  2.6647381e-001	
  9.4642428e-001	  1.8240833e-001	  2.6647381e-001	
  9.4341106e-001	  1.9740130e-001	  2.6647381e-001	
  9.4016035e-001	  2.1234458e-001	  2.6647381e-001	
  9.3667296e-001	  2.2723440e-001	  2.6647381e-001	
  9.3294977e-001	  2.4206702e-001	  2.6647381e-001	
  9.2899171e-001	  2.5683870e-001	  2.6647381e-001	
  9.2479978e-001	  2.7154572e-001	  2.6647381e-001	
  9.2037504e-001	  2.8618438e-001	  2.6647381e-001	
  9.1571860e-001	  3.0075099e-001	  2.6647381e-001	
  9.1083163e-001	  3.1524189e-001	  2.6647381e-001	
  9.0571536e-001	  3.2965343e-001	  2.6647381e-001	
  9.0037109e-001	  3.4398199e-001	  2.6647381e-001	
  8.9480015e-001	  3.5822394e-001	  2.6647381e-001	
  8.8900395e-001	  3.7237572e-001	  2.6647381e-001	
  8.8298395e-001	  3.8643375e-001	  2.6647381e-001	
  8.7674167e-001	  4.0039450e-001	  2.6647381e-001	
  8.7027866e-001	  4.1425446e-001	  2.6647381e-001	
  8.6359657e-001	  4.2801012e-001	  2.6647381e-001	
  8.5669708e-001	  4.4165804e-001	  2.6647381e-001	
  8.4958191e-001	  4.5519477e-001	  2.6647381e-001	
  8.4225287e-001	  4.6861691e-001	  2.6647381e-001	
  8.3471179e-001	  4.8192108e-001	  2.6647381e-001	
  8.2696059e-001	  4.9510393e-001	  2.6647381e-001	
  8.1900119e-001	  5.0816213e-001	  2.6647381e-001	
  8.1083562e-001	  5.2109241e-001	  2.6647381e-001	
  8.0246593e-001	  5.3389151e-001	  2.6647381e-001	
  7.9389421e-001	  5.4655620e-001	  2.6647381e-001	
  7.8512264e-001	  5.5908330e-001	  2.6647381e-001	
  7.7615342e-001	  5.7146966e-001	  2.6647381e-001	
  7.6698881e-001	  5.8371215e-001	  2.6647381e-001	
  7.5763111e-001	  5.9580769e-001	  2.6647381e-001	
  7.4808268e-001	  6.0775324e-001	  2.6647381e-001	
  7.3834593e-001	  6.1954580e-001	  2.6647381e-001	
  7.2842330e-001	  6.3118238e-001	  2.6647381e-001	
  7.1831730e-001	  6.4266007e-001	  2.6647381e-001	
  7.0803046e-001	  6.5397598e-001	  2.6647381e-001	
  6.9756538e-001	  6.6512724e-001	  2.6647381e-001	
  6.8692469e-001	  6.7611107e-001	  2.6647381e-001	
  6.7611107e-001	  6.8692469e-001	  2.6647381e-001	
  6.6512724e-001	  6.9756538e-001	  2.6647381e-001	
  6.5397598e-001	  7.0803046e-001	  2.6647381e-001	
  6.4266007e-001	  7.1831730e-001	  2.6647381e-001	
  6.3118238e-001	  7.2842330e-001	  2.6647381e-001	
  6.1954580e-001	  7.3834593e-001	  2.6647381e-001	
  6.0775324e-001	  7.4808268e-001	  2.6647381e-001	
  5.9580769e-001	  7.5763111e-001	  2.6647381e-001	
  5.8371215e-001	  7.6698881e-001	  2.6647381e-001	
  5.7146966e-001	  7.7615342e-001	  2.6647381e-001	
  5.5908330e-001	  7.8512264e-001	  2.6647381e-001	
  5.4655620e-001	  7.9389421e-001	  2.6647381e-001	
  5.3389151e-001	  8.0246593e-001	  2.6647381e-001	
  5.2109241e-001	  8.1083562e-001	  2.6647381e-001	
  5.0816213e-001	  8.1900119e-001	  2.6647381e-001	
  4.9510393e-001	  8.2696059e-001	  2.6647381e-001	
  4.8192108e-001	  8.3471179e-001	  2.6647381e-001	
  4.6861691e-001	  8.4225287e-001	  2.6647381e-001	
  4.5519477e-001	  8.4958191e-001	  2.6647381e-001	
  4.4165804e-001	  8.5669708e-001	  2.6647381e-001	
  4.2801012e-001	  8.6359657e-001	  2.6647381e-001	
  4.1425446e-001	  8.7027866e-001	  2.6647381e-001	
  4.0039450e-001	  8.7674167e-001	  2.6647381e-001	
  3.8643375e-001	  8.8298395e-001	  2.6647381e-001	
  3.7237572e-001	  8.8900395e-001	  2.6647381e-001	
  3.5822394e-001	  8.9480015e-001	  2.6647381e-001	
  3.4398199e-001	  9.0037109e-001	  2.6647381e-001	
  3.2965343e-001	  9.0571536e-001	  2.6647381e-001	
  3.1524189e-001	  9.1083163e-001	  2.6647381e-001	
  3.0075099e-001	  9.1571860e-001	  2.6647381e-001	
  2.8618438e-001	  9.2037504e-001	  2.6647381e-001	
  2.7154572e-001	  9.2479978e-001	  2.6647381e-001	
  2.5683870e-001	  9.2899171e-001	  2.6647381e-001	
  2.4206702e-001	  9.3294977e-001	  2.6647381e-001	
  2.2723440e-001	  9.3667296e-001	  2.6647381e-001	
  2.1234458e-001	  9.4016035e-001	  2.6647381e-001	
  1.9740130e-001	  9.4341106e-001	  2.6647381e-001	
  1.8240833e-001	  9.4642428e-001	  2.6647381e-001	
  1.6736943e-001	  9.4919923e-001	  2.6647381e-001	
  1.5228841e-001	  9.5173523e-001	  2.6647381e-001	
  1.3716904e-001	  9.5403164e-001	  2.6647381e-001	
  1.2201514e-001	  9.5608787e-001	  2.6647381e-001	
  1.0683053e-001	  9.5790341e-001	  2.6647381e-001	
  9.1619022e-002	  9.5947781e-001	  2.6647381e-001	
  7.6384449e-002	  9.6081066e-001	  2.6647381e-001	
  6.1130648e-002	  9.6190163e-001	  2.6647381e-001	
  4.5861456e-002	  9.6275045e-001	  2.6647381e-001	
  3.0580720e-002	  9.6335690e-001	  2.6647381e-001	
  1.5292285e-002	  9.6372084e-001	  2.6647381e-001	
  5.9018311e-017	  9.6384216e-001	  2.6647381e-001	
  9.5949297e-001	  0.0000000e+000	  2.8173256e-001	
  9.5937220e-001	  1.5223281e-002	  2.8173256e-001	
  9.5900991e-001	  3.0442729e-002	  2.8173256e-001	
  9.5840619e-001	  4.5654514e-002	  2.8173256e-001	
  9.5756120e-001	  6.0854805e-002	  2.8173256e-001	
  9.5647515e-001	  7.6039777e-002	  2.8173256e-001	
  9.5514832e-001	  9.1205606e-002	  2.8173256e-001	
  9.5358102e-001	  1.0634847e-001	  2.8173256e-001	
  9.5177367e-001	  1.2146457e-001	  2.8173256e-001	
  9.4972672e-001	  1.3655009e-001	  2.8173256e-001	
  9.4744068e-001	  1.5160123e-001	  2.8173256e-001	
  9.4491612e-001	  1.6661421e-001	  2.8173256e-001	
  9.4215369e-001	  1.8158524e-001	  2.8173256e-001	
  9.3915407e-001	  1.9651056e-001	  2.8173256e-001	
  9.3591803e-001	  2.1138641e-001	  2.8173256e-001	
  9.3244637e-001	  2.2620904e-001	  2.8173256e-001	
  9.2873998e-001	  2.4097473e-001	  2.8173256e-001	
  9.2479978e-001	  2.5567975e-001	  2.8173256e-001	
  9.2062677e-001	  2.7032041e-001	  2.8173256e-001	
  9.1622199e-001	  2.8489301e-001	  2.8173256e-001	
  9.1158656e-001	  2.9939390e-001	  2.8173256e-001	
  9.0672165e-001	  3.1381941e-001	  2.8173256e-001	
  9.0162847e-001	  3.2816592e-001	  2.8173256e-001	
  8.9630831e-001	  3.4242982e-001	  2.8173256e-001	
  8.9076251e-001	  3.5660751e-001	  2.8173256e-001	
  8.8499246e-001	  3.7069543e-001	  2.8173256e-001	
  8.7899963e-001	  3.8469003e-001	  2.8173256e-001	
  8.7278551e-001	  3.9858779e-001	  2.8173256e-001	
  8.6635167e-001	  4.1238520e-001	  2.8173256e-001	
  8.5969973e-001	  4.2607879e-001	  2.8173256e-001	
  8.5283137e-001	  4.3966513e-001	  2.8173256e-001	
  8.4574831e-001	  4.5314078e-001	  2.8173256e-001	
  8.3845234e-001	  4.6650235e-001	  2.8173256e-001	
  8.3094529e-001	  4.7974649e-001	  2.8173256e-001	
  8.2322906e-001	  4.9286985e-001	  2.8173256e-001	
  8.1530558e-001	  5.0586913e-001	  2.8173256e-001	
  8.0717685e-001	  5.1874107e-001	  2.8173256e-001	
  7.9884493e-001	  5.3148241e-001	  2.8173256e-001	
  7.9031189e-001	  5.4408995e-001	  2.8173256e-001	
  7.8157990e-001	  5.5656053e-001	  2.8173256e-001	
  7.7265115e-001	  5.6889099e-001	  2.8173256e-001	
  7.6352789e-001	  5.8107824e-001	  2.8173256e-001	
  7.5421242e-001	  5.9311920e-001	  2.8173256e-001	
  7.4470708e-001	  6.0501085e-001	  2.8173256e-001	
  7.3501426e-001	  6.1675020e-001	  2.8173256e-001	
  7.2513641e-001	  6.2833427e-001	  2.8173256e-001	
  7.1507600e-001	  6.3976017e-001	  2.8173256e-001	
  7.0483558e-001	  6.5102501e-001	  2.8173256e-001	
  6.9441772e-001	  6.6212596e-001	  2.8173256e-001	
  6.8382505e-001	  6.7306023e-001	  2.8173256e-001	
  6.7306023e-001	  6.8382505e-001	  2.8173256e-001	
  6.6212596e-001	  6.9441772e-001	  2.8173256e-001	
  6.5102501e-001	  7.0483558e-001	  2.8173256e-001	
  6.3976017e-001	  7.1507600e-001	  2.8173256e-001	
  6.2833427e-001	  7.2513641e-001	  2.8173256e-001	
  6.1675020e-001	  7.3501426e-001	  2.8173256e-001	
  6.0501085e-001	  7.4470708e-001	  2.8173256e-001	
  5.9311920e-001	  7.5421242e-001	  2.8173256e-001	
  5.8107824e-001	  7.6352789e-001	  2.8173256e-001	
  5.6889099e-001	  7.7265115e-001	  2.8173256e-001	
  5.5656053e-001	  7.8157990e-001	  2.8173256e-001	
  5.4408995e-001	  7.9031189e-001	  2.8173256e-001	
  5.3148241e-001	  7.9884493e-001	  2.8173256e-001	
  5.1874107e-001	  8.0717685e-001	  2.8173256e-001	
  5.0586913e-001	  8.1530558e-001	  2.8173256e-001	
  4.9286985e-001	  8.2322906e-001	  2.8173256e-001	
  4.7974649e-001	  8.3094529e-001	  2.8173256e-001	
  4.6650235e-001	  8.3845234e-001	  2.8173256e-001	
  4.5314078e-001	  8.4574831e-001	  2.8173256e-001	
  4.3966513e-001	  8.5283137e-001	  2.8173256e-001	
  4.2607879e-001	  8.5969973e-001	  2.8173256e-001	
  4.1238520e-001	  8.6635167e-001	  2.8173256e-001	
  3.9858779e-001	  8.7278551e-001	  2.8173256e-001	
  3.8469003e-001	  8.7899963e-001	  2.8173256e-001	
  3.7069543e-001	  8.8499246e-001	  2.8173256e-001	
  3.5660751e-001	  8.9076251e-001	  2.8173256e-001	
  3.4242982e-001	  8.9630831e-001	  2.8173256e-001	
  3.2816592e-001	  9.0162847e-001	  2.8173256e-001	
  3.1381941e-001	  9.0672165e-001	  2.8173256e-001	
  2.9939390e-001	  9.1158656e-001	  2.8173256e-001	
  2.8489301e-001	  9.1622199e-001	  2.8173256e-001	
  2.7032041e-001	  9.2062677e-001	  2.8173256e-001	
  2.5567975e-001	  9.2479978e-001	  2.8173256e-001	
  2.4097473e-001	  9.2873998e-001	  2.8173256e-001	
  2.2620904e-001	  9.3244637e-001	  2.8173256e-001	
  2.1138641e-001	  9.3591803e-001	  2.8173256e-001	
  1.9651056e-001	  9.3915407e-001	  2.8173256e-001	
  1.8158524e-001	  9.4215369e-001	  2.8173256e-001	
  1.6661421e-001	  9.4491612e-001	  2.8173256e-001	
  1.5160123e-001	  9.4744068e-001	  2.8173256e-001	
  1.3655009e-001	  9.4972672e-001	  2.8173256e-001	
  1.2146457e-001	  9.5177367e-001	  2.8173256e-001	
  1.0634847e-001	  9.5358102e-001	  2.8173256e-001	
  9.1205606e-002	  9.5514832e-001	  2.8173256e-001	
  7.6039777e-002	  9.5647515e-001	  2.8173256e-001	
  6.0854805e-002	  9.5756120e-001	  2.8173256e-001	
  4.5654514e-002	  9.5840619e-001	  2.8173256e-001	
  3.0442729e-002	  9.5900991e-001	  2.8173256e-001	
  1.5223281e-002	  9.5937220e-001	  2.8173256e-001	
  5.8752000e-017	  9.5949297e-001	  2.8173256e-001	
  9.5490224e-001	  0.0000000e+000	  2.9692038e-001	
  9.5478205e-001	  1.5150444e-002	  2.9692038e-001	
  9.5442149e-001	  3.0297075e-002	  2.9692038e-001	
  9.5382066e-001	  4.5436078e-002	  2.9692038e-001	
  9.5297971e-001	  6.0563643e-002	  2.9692038e-001	
  9.5189886e-001	  7.5675961e-002	  2.9692038e-001	
  9.5057837e-001	  9.0769229e-002	  2.9692038e-001	
  9.4901858e-001	  1.0583965e-001	  2.9692038e-001	
  9.4721987e-001	  1.2088342e-001	  2.9692038e-001	
  9.4518271e-001	  1.3589676e-001	  2.9692038e-001	
  9.4290761e-001	  1.5087589e-001	  2.9692038e-001	
  9.4039513e-001	  1.6581703e-001	  2.9692038e-001	
  9.3764591e-001	  1.8071644e-001	  2.9692038e-001	
  9.3466065e-001	  1.9557035e-001	  2.9692038e-001	
  9.3144009e-001	  2.1037502e-001	  2.9692038e-001	
  9.2798504e-001	  2.2512674e-001	  2.9692038e-001	
  9.2429638e-001	  2.3982178e-001	  2.9692038e-001	
  9.2037504e-001	  2.5445644e-001	  2.9692038e-001	
  9.1622199e-001	  2.6902705e-001	  2.9692038e-001	
  9.1183829e-001	  2.8352993e-001	  2.9692038e-001	
  9.0722504e-001	  2.9796144e-001	  2.9692038e-001	
  9.0238340e-001	  3.1231793e-001	  2.9692038e-001	
  8.9731459e-001	  3.2659580e-001	  2.9692038e-001	
  8.9201989e-001	  3.4079145e-001	  2.9692038e-001	
  8.8650062e-001	  3.5490131e-001	  2.9692038e-001	
  8.8075818e-001	  3.6892183e-001	  2.9692038e-001	
  8.7479402e-001	  3.8284947e-001	  2.9692038e-001	
  8.6860963e-001	  3.9668073e-001	  2.9692038e-001	
  8.6220658e-001	  4.1041212e-001	  2.9692038e-001	
  8.5558646e-001	  4.2404020e-001	  2.9692038e-001	
  8.4875096e-001	  4.3756153e-001	  2.9692038e-001	
  8.4170179e-001	  4.5097271e-001	  2.9692038e-001	
  8.3444073e-001	  4.6427035e-001	  2.9692038e-001	
  8.2696960e-001	  4.7745112e-001	  2.9692038e-001	
  8.1929028e-001	  4.9051169e-001	  2.9692038e-001	
  8.1140472e-001	  5.0344878e-001	  2.9692038e-001	
  8.0331488e-001	  5.1625913e-001	  2.9692038e-001	
  7.9502282e-001	  5.2893951e-001	  2.9692038e-001	
  7.8653061e-001	  5.4148674e-001	  2.9692038e-001	
  7.7784040e-001	  5.5389764e-001	  2.9692038e-001	
  7.6895437e-001	  5.6616911e-001	  2.9692038e-001	
  7.5987477e-001	  5.7829805e-001	  2.9692038e-001	
  7.5060386e-001	  5.9028140e-001	  2.9692038e-001	
  7.4114400e-001	  6.0211616e-001	  2.9692038e-001	
  7.3149756e-001	  6.1379933e-001	  2.9692038e-001	
  7.2166696e-001	  6.2532798e-001	  2.9692038e-001	
  7.1165469e-001	  6.3669921e-001	  2.9692038e-001	
  7.0146327e-001	  6.4791016e-001	  2.9692038e-001	
  6.9109526e-001	  6.5895799e-001	  2.9692038e-001	
  6.8055326e-001	  6.6983994e-001	  2.9692038e-001	
  6.6983994e-001	  6.8055326e-001	  2.9692038e-001	
  6.5895799e-001	  6.9109526e-001	  2.9692038e-001	
  6.4791016e-001	  7.0146327e-001	  2.9692038e-001	
  6.3669921e-001	  7.1165469e-001	  2.9692038e-001	
  6.2532798e-001	  7.2166696e-001	  2.9692038e-001	
  6.1379933e-001	  7.3149756e-001	  2.9692038e-001	
  6.0211616e-001	  7.4114400e-001	  2.9692038e-001	
  5.9028140e-001	  7.5060386e-001	  2.9692038e-001	
  5.7829805e-001	  7.5987477e-001	  2.9692038e-001	
  5.6616911e-001	  7.6895437e-001	  2.9692038e-001	
  5.5389764e-001	  7.7784040e-001	  2.9692038e-001	
  5.4148674e-001	  7.8653061e-001	  2.9692038e-001	
  5.2893951e-001	  7.9502282e-001	  2.9692038e-001	
  5.1625913e-001	  8.0331488e-001	  2.9692038e-001	
  5.0344878e-001	  8.1140472e-001	  2.9692038e-001	
  4.9051169e-001	  8.1929028e-001	  2.9692038e-001	
  4.7745112e-001	  8.2696960e-001	  2.9692038e-001	
  4.6427035e-001	  8.3444073e-001	  2.9692038e-001	
  4.5097271e-001	  8.4170179e-001	  2.9692038e-001	
  4.3756153e-001	  8.4875096e-001	  2.9692038e-001	
  4.2404020e-001	  8.5558646e-001	  2.9692038e-001	
  4.1041212e-001	  8.6220658e-001	  2.9692038e-001	
  3.9668073e-001	  8.6860963e-001	  2.9692038e-001	
  3.8284947e-001	  8.7479402e-001	  2.9692038e-001	
  3.6892183e-001	  8.8075818e-001	  2.9692038e-001	
  3.5490131e-001	  8.8650062e-001	  2.9692038e-001	
  3.4079145e-001	  8.9201989e-001	  2.9692038e-001	
  3.2659580e-001	  8.9731459e-001	  2.9692038e-001	
  3.1231793e-001	  9.0238340e-001	  2.9692038e-001	
  2.9796144e-001	  9.0722504e-001	  2.9692038e-001	
  2.8352993e-001	  9.1183829e-001	  2.9692038e-001	
  2.6902705e-001	  9.1622199e-001	  2.9692038e-001	
  2.5445644e-001	  9.2037504e-001	  2.9692038e-001	
  2.3982178e-001	  9.2429638e-001	  2.9692038e-001	
  2.2512674e-001	  9.2798504e-001	  2.9692038e-001	
  2.1037502e-001	  9.3144009e-001	  2.9692038e-001	
  1.9557035e-001	  9.3466065e-001	  2.9692038e-001	
  1.8071644e-001	  9.3764591e-001	  2.9692038e-001	
  1.6581703e-001	  9.4039513e-001	  2.9692038e-001	
  1.5087589e-001	  9.4290761e-001	  2.9692038e-001	
  1.3589676e-001	  9.4518271e-001	  2.9692038e-001	
  1.2088342e-001	  9.4721987e-001	  2.9692038e-001	
  1.0583965e-001	  9.4901858e-001	  2.9692038e-001	
  9.0769229e-002	  9.5057837e-001	  2.9692038e-001	
  7.5675961e-002	  9.5189886e-001	  2.9692038e-001	
  6.0563643e-002	  9.5297971e-001	  2.9692038e-001	
  4.5436078e-002	  9.5382066e-001	  2.9692038e-001	
  3.0297075e-002	  9.5442149e-001	  2.9692038e-001	
  1.5150444e-002	  9.5478205e-001	  2.9692038e-001	
  5.8470899e-017	  9.5490224e-001	  2.9692038e-001	
  9.5007112e-001	  0.0000000e+000	  3.1203345e-001	
  9.4995153e-001	  1.5073794e-002	  3.1203345e-001	
  9.4959280e-001	  3.0143793e-002	  3.1203345e-001	
  9.4899501e-001	  4.5206204e-002	  3.1203345e-001	
  9.4815832e-001	  6.0257234e-002	  3.1203345e-001	
  9.4708293e-001	  7.5293095e-002	  3.1203345e-001	
  9.4576912e-001	  9.0310001e-002	  3.1203345e-001	
  9.4421722e-001	  1.0530417e-001	  3.1203345e-001	
  9.4242762e-001	  1.2027183e-001	  3.1203345e-001	
  9.4040076e-001	  1.3520922e-001	  3.1203345e-001	
  9.3813717e-001	  1.5011256e-001	  3.1203345e-001	
  9.3563740e-001	  1.6497812e-001	  3.1203345e-001	
  9.3290209e-001	  1.7980214e-001	  3.1203345e-001	
  9.2993193e-001	  1.9458090e-001	  3.1203345e-001	
  9.2672767e-001	  2.0931067e-001	  3.1203345e-001	
  9.2329010e-001	  2.2398776e-001	  3.1203345e-001	
  9.1962010e-001	  2.3860845e-001	  3.1203345e-001	
  9.1571860e-001	  2.5316907e-001	  3.1203345e-001	
  9.1158656e-001	  2.6766597e-001	  3.1203345e-001	
  9.0722504e-001	  2.8209547e-001	  3.1203345e-001	
  9.0263513e-001	  2.9645396e-001	  3.1203345e-001	
  8.9781798e-001	  3.1073783e-001	  3.1203345e-001	
  8.9277482e-001	  3.2494346e-001	  3.1203345e-001	
  8.8750690e-001	  3.3906729e-001	  3.1203345e-001	
  8.8201556e-001	  3.5310576e-001	  3.1203345e-001	
  8.7630218e-001	  3.6705535e-001	  3.1203345e-001	
  8.7036819e-001	  3.8091252e-001	  3.1203345e-001	
  8.6421509e-001	  3.9467381e-001	  3.1203345e-001	
  8.5784443e-001	  4.0833573e-001	  3.1203345e-001	
  8.5125781e-001	  4.2189486e-001	  3.1203345e-001	
  8.4445689e-001	  4.3534778e-001	  3.1203345e-001	
  8.3744338e-001	  4.4869111e-001	  3.1203345e-001	
  8.3021905e-001	  4.6192148e-001	  3.1203345e-001	
  8.2278572e-001	  4.7503556e-001	  3.1203345e-001	
  8.1514526e-001	  4.8803005e-001	  3.1203345e-001	
  8.0729959e-001	  5.0090169e-001	  3.1203345e-001	
  7.9925068e-001	  5.1364723e-001	  3.1203345e-001	
  7.9100057e-001	  5.2626345e-001	  3.1203345e-001	
  7.8255133e-001	  5.3874720e-001	  3.1203345e-001	
  7.7390509e-001	  5.5109532e-001	  3.1203345e-001	
  7.6506401e-001	  5.6330470e-001	  3.1203345e-001	
  7.5603034e-001	  5.7537227e-001	  3.1203345e-001	
  7.4680634e-001	  5.8729500e-001	  3.1203345e-001	
  7.3739434e-001	  5.9906988e-001	  3.1203345e-001	
  7.2779670e-001	  6.1069394e-001	  3.1203345e-001	
  7.1801584e-001	  6.2216427e-001	  3.1203345e-001	
  7.0805423e-001	  6.3347797e-001	  3.1203345e-001	
  6.9791437e-001	  6.4463220e-001	  3.1203345e-001	
  6.8759881e-001	  6.5562414e-001	  3.1203345e-001	
  6.7711015e-001	  6.6645103e-001	  3.1203345e-001	
  6.6645103e-001	  6.7711015e-001	  3.1203345e-001	
  6.5562414e-001	  6.8759881e-001	  3.1203345e-001	
  6.4463220e-001	  6.9791437e-001	  3.1203345e-001	
  6.3347797e-001	  7.0805423e-001	  3.1203345e-001	
  6.2216427e-001	  7.1801584e-001	  3.1203345e-001	
  6.1069394e-001	  7.2779670e-001	  3.1203345e-001	
  5.9906988e-001	  7.3739434e-001	  3.1203345e-001	
  5.8729500e-001	  7.4680634e-001	  3.1203345e-001	
  5.7537227e-001	  7.5603034e-001	  3.1203345e-001	
  5.6330470e-001	  7.6506401e-001	  3.1203345e-001	
  5.5109532e-001	  7.7390509e-001	  3.1203345e-001	
  5.3874720e-001	  7.8255133e-001	  3.1203345e-001	
  5.2626345e-001	  7.9100057e-001	  3.1203345e-001	
  5.1364723e-001	  7.9925068e-001	  3.1203345e-001	
  5.0090169e-001	  8.0729959e-001	  3.1203345e-001	
  4.8803005e-001	  8.1514526e-001	  3.1203345e-001	
  4.7503556e-001	  8.2278572e-001	  3.1203345e-001	
  4.6192148e-001	  8.3021905e-001	  3.1203345e-001	
  4.4869111e-001	  8.3744338e-001	  3.1203345e-001	
  4.3534778e-001	  8.4445689e-001	  3.1203345e-001	
  4.2189486e-001	  8.5125781e-001	  3.1203345e-001	
  4.0833573e-001	  8.5784443e-001	  3.1203345e-001	
  3.9467381e-001	  8.6421509e-001	  3.1203345e-001	
  3.8091252e-001	  8.7036819e-001	  3.1203345e-001	
  3.6705535e-001	  8.7630218e-001	  3.1203345e-001	
  3.5310576e-001	  8.8201556e-001	  3.1203345e-001	
  3.3906729e-001	  8.8750690e-001	  3.1203345e-001	
  3.2494346e-001	  8.9277482e-001	  3.1203345e-001	
  3.1073783e-001	  8.9781798e-001	  3.1203345e-001	
  2.9645396e-001	  9.0263513e-001	  3.1203345e-001	
  2.8209547e-001	  9.0722504e-001	  3.1203345e-001	
  2.6766597e-001	  9.1158656e-001	  3.1203345e-001	
  2.5316907e-001	  9.1571860e-001	  3.1203345e-001	
  2.3860845e-001	  9.1962010e-001	  3.1203345e-001	
  2.2398776e-001	  9.2329010e-001	  3.1203345e-001	
  2.0931067e-001	  9.2672767e-001	  3.1203345e-001	
  1.9458090e-001	  9.2993193e-001	  3.1203345e-001	
  1.7980214e-001	  9.3290209e-001	  3.1203345e-001	
  1.6497812e-001	  9.3563740e-001	  3.1203345e-001	
  1.5011256e-001	  9.3813717e-001	  3.1203345e-001	
  1.3520922e-001	  9.4040076e-001	  3.1203345e-001	
  1.2027183e-001	  9.4242762e-001	  3.1203345e-001	
  1.0530417e-001	  9.4421722e-001	  3.1203345e-001	
  9.0310001e-002	  9.4576912e-001	  3.1203345e-001	
  7.5293095e-002	  9.4708293e-001	  3.1203345e-001	
  6.0257234e-002	  9.4815832e-001	  3.1203345e-001	
  4.5206204e-002	  9.4899501e-001	  3.1203345e-001	
  3.0143793e-002	  9.4959280e-001	  3.1203345e-001	
  1.5073794e-002	  9.4995153e-001	  3.1203345e-001	
  5.8175078e-017	  9.5007112e-001	  3.1203345e-001	
  9.4500082e-001	  0.0000000e+000	  3.2706796e-001	
  9.4488187e-001	  1.4993349e-002	  3.2706796e-001	
  9.4452505e-001	  2.9982923e-002	  3.2706796e-001	
  9.4393045e-001	  4.4964949e-002	  3.2706796e-001	
  9.4309823e-001	  5.9935656e-002	  3.2706796e-001	
  9.4202858e-001	  7.4891274e-002	  3.2706796e-001	
  9.4072178e-001	  8.9828039e-002	  3.2706796e-001	
  9.3917816e-001	  1.0474219e-001	  3.2706796e-001	
  9.3739811e-001	  1.1962997e-001	  3.2706796e-001	
  9.3538207e-001	  1.3448764e-001	  3.2706796e-001	
  9.3313056e-001	  1.4931145e-001	  3.2706796e-001	
  9.3064413e-001	  1.6409767e-001	  3.2706796e-001	
  9.2792342e-001	  1.7884258e-001	  3.2706796e-001	
  9.2496911e-001	  1.9354247e-001	  3.2706796e-001	
  9.2178195e-001	  2.0819363e-001	  3.2706796e-001	
  9.1836273e-001	  2.2279239e-001	  3.2706796e-001	
  9.1471232e-001	  2.3733505e-001	  3.2706796e-001	
  9.1083163e-001	  2.5181797e-001	  3.2706796e-001	
  9.0672165e-001	  2.6623750e-001	  3.2706796e-001	
  9.0238340e-001	  2.8059000e-001	  3.2706796e-001	
  8.9781798e-001	  2.9487186e-001	  3.2706796e-001	
  8.9302655e-001	  3.0907949e-001	  3.2706796e-001	
  8.8801030e-001	  3.2320932e-001	  3.2706796e-001	
  8.8277049e-001	  3.3725777e-001	  3.2706796e-001	
  8.7730846e-001	  3.5122132e-001	  3.2706796e-001	
  8.7162556e-001	  3.6509646e-001	  3.2706796e-001	
  8.6572324e-001	  3.7887968e-001	  3.2706796e-001	
  8.5960298e-001	  3.9256753e-001	  3.2706796e-001	
  8.5326632e-001	  4.0615654e-001	  3.2706796e-001	
  8.4671485e-001	  4.1964331e-001	  3.2706796e-001	
  8.3995023e-001	  4.3302444e-001	  3.2706796e-001	
  8.3297415e-001	  4.4629655e-001	  3.2706796e-001	
  8.2578838e-001	  4.5945631e-001	  3.2706796e-001	
  8.1839472e-001	  4.7250041e-001	  3.2706796e-001	
  8.1079503e-001	  4.8542556e-001	  3.2706796e-001	
  8.0299123e-001	  4.9822850e-001	  3.2706796e-001	
  7.9498528e-001	  5.1090602e-001	  3.2706796e-001	
  7.8677919e-001	  5.2345491e-001	  3.2706796e-001	
  7.7837504e-001	  5.3587204e-001	  3.2706796e-001	
  7.6977494e-001	  5.4815425e-001	  3.2706796e-001	
  7.6098105e-001	  5.6029848e-001	  3.2706796e-001	
  7.5199559e-001	  5.7230165e-001	  3.2706796e-001	
  7.4282082e-001	  5.8416075e-001	  3.2706796e-001	
  7.3345904e-001	  5.9587279e-001	  3.2706796e-001	
  7.2391263e-001	  6.0743482e-001	  3.2706796e-001	
  7.1418397e-001	  6.1884393e-001	  3.2706796e-001	
  7.0427552e-001	  6.3009725e-001	  3.2706796e-001	
  6.9418977e-001	  6.4119195e-001	  3.2706796e-001	
  6.8392926e-001	  6.5212523e-001	  3.2706796e-001	
  6.7349658e-001	  6.6289434e-001	  3.2706796e-001	
  6.6289434e-001	  6.7349658e-001	  3.2706796e-001	
  6.5212523e-001	  6.8392926e-001	  3.2706796e-001	
  6.4119195e-001	  6.9418977e-001	  3.2706796e-001	
  6.3009725e-001	  7.0427552e-001	  3.2706796e-001	
  6.1884393e-001	  7.1418397e-001	  3.2706796e-001	
  6.0743482e-001	  7.2391263e-001	  3.2706796e-001	
  5.9587279e-001	  7.3345904e-001	  3.2706796e-001	
  5.8416075e-001	  7.4282082e-001	  3.2706796e-001	
  5.7230165e-001	  7.5199559e-001	  3.2706796e-001	
  5.6029848e-001	  7.6098105e-001	  3.2706796e-001	
  5.4815425e-001	  7.6977494e-001	  3.2706796e-001	
  5.3587204e-001	  7.7837504e-001	  3.2706796e-001	
  5.2345491e-001	  7.8677919e-001	  3.2706796e-001	
  5.1090602e-001	  7.9498528e-001	  3.2706796e-001	
  4.9822850e-001	  8.0299123e-001	  3.2706796e-001	
  4.8542556e-001	  8.1079503e-001	  3.2706796e-001	
  4.7250041e-001	  8.1839472e-001	  3.2706796e-001	
  4.5945631e-001	  8.2578838e-001	  3.2706796e-001	
  4.4629655e-001	  8.3297415e-001	  3.2706796e-001	
  4.3302444e-001	  8.3995023e-001	  3.2706796e-001	
  4.1964331e-001	  8.4671485e-001	  3.2706796e-001	
  4.0615654e-001	  8.5326632e-001	  3.2706796e-001	
  3.9256753e-001	  8.5960298e-001	  3.2706796e-001	
  3.7887968e-001	  8.6572324e-001	  3.2706796e-001	
  3.6509646e-001	  8.7162556e-001	  3.2706796e-001	
  3.5122132e-001	  8.7730846e-001	  3.2706796e-001	
  3.3725777e-001	  8.8277049e-001	  3.2706796e-001	
  3.2320932e-001	  8.8801030e-001	  3.2706796e-001	
  3.0907949e-001	  8.9302655e-001	  3.2706796e-001	
  2.9487186e-001	  8.9781798e-001	  3.2706796e-001	
  2.8059000e-001	  9.0238340e-001	  3.2706796e-001	
  2.6623750e-001	  9.0672165e-001	  3.2706796e-001	
  2.5181797e-001	  9.1083163e-001	  3.2706796e-001	
  2.3733505e-001	  9.1471232e-001	  3.2706796e-001	
  2.2279239e-001	  9.1836273e-001	  3.2706796e-001	
  2.0819363e-001	  9.2178195e-001	  3.2706796e-001	
  1.9354247e-001	  9.2496911e-001	  3.2706796e-001	
  1.7884258e-001	  9.2792342e-001	  3.2706796e-001	
  1.6409767e-001	  9.3064413e-001	  3.2706796e-001	
  1.4931145e-001	  9.3313056e-001	  3.2706796e-001	
  1.3448764e-001	  9.3538207e-001	  3.2706796e-001	
  1.1962997e-001	  9.3739811e-001	  3.2706796e-001	
  1.0474219e-001	  9.3917816e-001	  3.2706796e-001	
  8.9828039e-002	  9.4072178e-001	  3.2706796e-001	
  7.4891274e-002	  9.4202858e-001	  3.2706796e-001	
  5.9935656e-002	  9.4309823e-001	  3.2706796e-001	
  4.4964949e-002	  9.4393045e-001	  3.2706796e-001	
  2.9982923e-002	  9.4452505e-001	  3.2706796e-001	
  1.4993349e-002	  9.4488187e-001	  3.2706796e-001	
  5.7864611e-017	  9.4500082e-001	  3.2706796e-001	
  9.3969262e-001	  0.0000000e+000	  3.4202014e-001	
  9.3957434e-001	  1.4909129e-002	  3.4202014e-001	
  9.3921953e-001	  2.9814505e-002	  3.4202014e-001	
  9.3862827e-001	  4.4712375e-002	  3.4202014e-001	
  9.3780072e-001	  5.9598989e-002	  3.4202014e-001	
  9.3673708e-001	  7.4470600e-002	  3.4202014e-001	
  9.3543762e-001	  8.9323462e-002	  3.4202014e-001	
  9.3390267e-001	  1.0415384e-001	  3.4202014e-001	
  9.3213262e-001	  1.1895799e-001	  3.4202014e-001	
  9.3012790e-001	  1.3373220e-001	  3.4202014e-001	
  9.2788904e-001	  1.4847275e-001	  3.4202014e-001	
  9.2541658e-001	  1.6317591e-001	  3.4202014e-001	
  9.2271115e-001	  1.7783800e-001	  3.4202014e-001	
  9.1977344e-001	  1.9245531e-001	  3.4202014e-001	
  9.1660417e-001	  2.0702418e-001	  3.4202014e-001	
  9.1320416e-001	  2.2154093e-001	  3.4202014e-001	
  9.0957425e-001	  2.3600191e-001	  3.4202014e-001	
  9.0571536e-001	  2.5040348e-001	  3.4202014e-001	
  9.0162847e-001	  2.6474200e-001	  3.4202014e-001	
  8.9731459e-001	  2.7901389e-001	  3.4202014e-001	
  8.9277482e-001	  2.9321553e-001	  3.4202014e-001	
  8.8801030e-001	  3.0734335e-001	  3.4202014e-001	
  8.8302222e-001	  3.2139380e-001	  3.4202014e-001	
  8.7781185e-001	  3.3536335e-001	  3.4202014e-001	
  8.7238050e-001	  3.4924847e-001	  3.4202014e-001	
  8.6672952e-001	  3.6304566e-001	  3.4202014e-001	
  8.6086036e-001	  3.7675147e-001	  3.4202014e-001	
  8.5477447e-001	  3.9036242e-001	  3.4202014e-001	
  8.4847341e-001	  4.0387511e-001	  3.4202014e-001	
  8.4195874e-001	  4.1728612e-001	  3.4202014e-001	
  8.3523211e-001	  4.3059208e-001	  3.4202014e-001	
  8.2829522e-001	  4.4378964e-001	  3.4202014e-001	
  8.2114981e-001	  4.5687549e-001	  3.4202014e-001	
  8.1379768e-001	  4.6984631e-001	  3.4202014e-001	
  8.0624068e-001	  4.8269885e-001	  3.4202014e-001	
  7.9848072e-001	  4.9542988e-001	  3.4202014e-001	
  7.9051974e-001	  5.0803619e-001	  3.4202014e-001	
  7.8235975e-001	  5.2051460e-001	  3.4202014e-001	
  7.7400281e-001	  5.3286197e-001	  3.4202014e-001	
  7.6545101e-001	  5.4507520e-001	  3.4202014e-001	
  7.5670652e-001	  5.5715121e-001	  3.4202014e-001	
  7.4777153e-001	  5.6908695e-001	  3.4202014e-001	
  7.3864829e-001	  5.8087944e-001	  3.4202014e-001	
  7.2933911e-001	  5.9252569e-001	  3.4202014e-001	
  7.1984631e-001	  6.0402277e-001	  3.4202014e-001	
  7.1017230e-001	  6.1536780e-001	  3.4202014e-001	
  7.0031950e-001	  6.2655791e-001	  3.4202014e-001	
  6.9029041e-001	  6.3759029e-001	  3.4202014e-001	
  6.8008754e-001	  6.4846215e-001	  3.4202014e-001	
  6.6971345e-001	  6.5917078e-001	  3.4202014e-001	
  6.5917078e-001	  6.6971345e-001	  3.4202014e-001	
  6.4846215e-001	  6.8008754e-001	  3.4202014e-001	
  6.3759029e-001	  6.9029041e-001	  3.4202014e-001	
  6.2655791e-001	  7.0031950e-001	  3.4202014e-001	
  6.1536780e-001	  7.1017230e-001	  3.4202014e-001	
  6.0402277e-001	  7.1984631e-001	  3.4202014e-001	
  5.9252569e-001	  7.2933911e-001	  3.4202014e-001	
  5.8087944e-001	  7.3864829e-001	  3.4202014e-001	
  5.6908695e-001	  7.4777153e-001	  3.4202014e-001	
  5.5715121e-001	  7.5670652e-001	  3.4202014e-001	
  5.4507520e-001	  7.6545101e-001	  3.4202014e-001	
  5.3286197e-001	  7.7400281e-001	  3.4202014e-001	
  5.2051460e-001	  7.8235975e-001	  3.4202014e-001	
  5.0803619e-001	  7.9051974e-001	  3.4202014e-001	
  4.9542988e-001	  7.9848072e-001	  3.4202014e-001	
  4.8269885e-001	  8.0624068e-001	  3.4202014e-001	
  4.6984631e-001	  8.1379768e-001	  3.4202014e-001	
  4.5687549e-001	  8.2114981e-001	  3.4202014e-001	
  4.4378964e-001	  8.2829522e-001	  3.4202014e-001	
  4.3059208e-001	  8.3523211e-001	  3.4202014e-001	
  4.1728612e-001	  8.4195874e-001	  3.4202014e-001	
  4.0387511e-001	  8.4847341e-001	  3.4202014e-001	
  3.9036242e-001	  8.5477447e-001	  3.4202014e-001	
  3.7675147e-001	  8.6086036e-001	  3.4202014e-001	
  3.6304566e-001	  8.6672952e-001	  3.4202014e-001	
  3.4924847e-001	  8.7238050e-001	  3.4202014e-001	
  3.3536335e-001	  8.7781185e-001	  3.4202014e-001	
  3.2139380e-001	  8.8302222e-001	  3.4202014e-001	
  3.0734335e-001	  8.8801030e-001	  3.4202014e-001	
  2.9321553e-001	  8.9277482e-001	  3.4202014e-001	
  2.7901389e-001	  8.9731459e-001	  3.4202014e-001	
  2.6474200e-001	  9.0162847e-001	  3.4202014e-001	
  2.5040348e-001	  9.0571536e-001	  3.4202014e-001	
  2.3600191e-001	  9.0957425e-001	  3.4202014e-001	
  2.2154093e-001	  9.1320416e-001	  3.4202014e-001	
  2.0702418e-001	  9.1660417e-001	  3.4202014e-001	
  1.9245531e-001	  9.1977344e-001	  3.4202014e-001	
  1.7783800e-001	  9.2271115e-001	  3.4202014e-001	
  1.6317591e-001	  9.2541658e-001	  3.4202014e-001	
  1.4847275e-001	  9.2788904e-001	  3.4202014e-001	
  1.3373220e-001	  9.3012790e-001	  3.4202014e-001	
  1.1895799e-001	  9.3213262e-001	  3.4202014e-001	
  1.0415384e-001	  9.3390267e-001	  3.4202014e-001	
  8.9323462e-002	  9.3543762e-001	  3.4202014e-001	
  7.4470600e-002	  9.3673708e-001	  3.4202014e-001	
  5.9598989e-002	  9.3780072e-001	  3.4202014e-001	
  4.4712375e-002	  9.3862827e-001	  3.4202014e-001	
  2.9814505e-002	  9.3921953e-001	  3.4202014e-001	
  1.4909129e-002	  9.3957434e-001	  3.4202014e-001	
  5.7539578e-017	  9.3969262e-001	  3.4202014e-001	
  9.3414786e-001	  0.0000000e+000	  3.5688622e-001	
  9.3403028e-001	  1.4821156e-002	  3.5688622e-001	
  9.3367756e-001	  2.9638581e-002	  3.5688622e-001	
  9.3308979e-001	  4.4448545e-002	  3.5688622e-001	
  9.3226712e-001	  5.9247319e-002	  3.5688622e-001	
  9.3120976e-001	  7.4031178e-002	  3.5688622e-001	
  9.2991797e-001	  8.8796399e-002	  3.5688622e-001	
  9.2839208e-001	  1.0353927e-001	  3.5688622e-001	
  9.2663247e-001	  1.1825607e-001	  3.5688622e-001	
  9.2463958e-001	  1.3294310e-001	  3.5688622e-001	
  9.2241392e-001	  1.4759667e-001	  3.5688622e-001	
  9.1995606e-001	  1.6221307e-001	  3.5688622e-001	
  9.1726659e-001	  1.7678864e-001	  3.5688622e-001	
  9.1434621e-001	  1.9131971e-001	  3.5688622e-001	
  9.1119565e-001	  2.0580261e-001	  3.5688622e-001	
  9.0781570e-001	  2.2023371e-001	  3.5688622e-001	
  9.0420721e-001	  2.3460935e-001	  3.5688622e-001	
  9.0037109e-001	  2.4892594e-001	  3.5688622e-001	
  8.9630831e-001	  2.6317987e-001	  3.5688622e-001	
  8.9201989e-001	  2.7736753e-001	  3.5688622e-001	
  8.8750690e-001	  2.9148538e-001	  3.5688622e-001	
  8.8277049e-001	  3.0552984e-001	  3.5688622e-001	
  8.7781185e-001	  3.1949739e-001	  3.5688622e-001	
  8.7263222e-001	  3.3338450e-001	  3.5688622e-001	
  8.6723292e-001	  3.4718769e-001	  3.5688622e-001	
  8.6161529e-001	  3.6090347e-001	  3.5688622e-001	
  8.5578076e-001	  3.7452840e-001	  3.5688622e-001	
  8.4973078e-001	  3.8805905e-001	  3.5688622e-001	
  8.4346689e-001	  4.0149200e-001	  3.5688622e-001	
  8.3699067e-001	  4.1482388e-001	  3.5688622e-001	
  8.3030373e-001	  4.2805132e-001	  3.5688622e-001	
  8.2340777e-001	  4.4117101e-001	  3.5688622e-001	
  8.1630453e-001	  4.5417964e-001	  3.5688622e-001	
  8.0899578e-001	  4.6707393e-001	  3.5688622e-001	
  8.0148337e-001	  4.7985064e-001	  3.5688622e-001	
  7.9376919e-001	  4.9250654e-001	  3.5688622e-001	
  7.8585519e-001	  5.0503846e-001	  3.5688622e-001	
  7.7774335e-001	  5.1744324e-001	  3.5688622e-001	
  7.6943572e-001	  5.2971776e-001	  3.5688622e-001	
  7.6093438e-001	  5.4185892e-001	  3.5688622e-001	
  7.5224149e-001	  5.5386367e-001	  3.5688622e-001	
  7.4335922e-001	  5.6572899e-001	  3.5688622e-001	
  7.3428982e-001	  5.7745189e-001	  3.5688622e-001	
  7.2503556e-001	  5.8902942e-001	  3.5688622e-001	
  7.1559878e-001	  6.0045867e-001	  3.5688622e-001	
  7.0598185e-001	  6.1173675e-001	  3.5688622e-001	
  6.9618719e-001	  6.2286084e-001	  3.5688622e-001	
  6.8621727e-001	  6.3382811e-001	  3.5688622e-001	
  6.7607460e-001	  6.4463583e-001	  3.5688622e-001	
  6.6576174e-001	  6.5528127e-001	  3.5688622e-001	
  6.5528127e-001	  6.6576174e-001	  3.5688622e-001	
  6.4463583e-001	  6.7607460e-001	  3.5688622e-001	
  6.3382811e-001	  6.8621727e-001	  3.5688622e-001	
  6.2286084e-001	  6.9618719e-001	  3.5688622e-001	
  6.1173675e-001	  7.0598185e-001	  3.5688622e-001	
  6.0045867e-001	  7.1559878e-001	  3.5688622e-001	
  5.8902942e-001	  7.2503556e-001	  3.5688622e-001	
  5.7745189e-001	  7.3428982e-001	  3.5688622e-001	
  5.6572899e-001	  7.4335922e-001	  3.5688622e-001	
  5.5386367e-001	  7.5224149e-001	  3.5688622e-001	
  5.4185892e-001	  7.6093438e-001	  3.5688622e-001	
  5.2971776e-001	  7.6943572e-001	  3.5688622e-001	
  5.1744324e-001	  7.7774335e-001	  3.5688622e-001	
  5.0503846e-001	  7.8585519e-001	  3.5688622e-001	
  4.9250654e-001	  7.9376919e-001	  3.5688622e-001	
  4.7985064e-001	  8.0148337e-001	  3.5688622e-001	
  4.6707393e-001	  8.0899578e-001	  3.5688622e-001	
  4.5417964e-001	  8.1630453e-001	  3.5688622e-001	
  4.4117101e-001	  8.2340777e-001	  3.5688622e-001	
  4.2805132e-001	  8.3030373e-001	  3.5688622e-001	
  4.1482388e-001	  8.3699067e-001	  3.5688622e-001	
  4.0149200e-001	  8.4346689e-001	  3.5688622e-001	
  3.8805905e-001	  8.4973078e-001	  3.5688622e-001	
  3.7452840e-001	  8.5578076e-001	  3.5688622e-001	
  3.6090347e-001	  8.6161529e-001	  3.5688622e-001	
  3.4718769e-001	  8.6723292e-001	  3.5688622e-001	
  3.3338450e-001	  8.7263222e-001	  3.5688622e-001	
  3.1949739e-001	  8.7781185e-001	  3.5688622e-001	
  3.0552984e-001	  8.8277049e-001	  3.5688622e-001	
  2.9148538e-001	  8.8750690e-001	  3.5688622e-001	
  2.7736753e-001	  8.9201989e-001	  3.5688622e-001	
  2.6317987e-001	  8.9630831e-001	  3.5688622e-001	
  2.4892594e-001	  9.0037109e-001	  3.5688622e-001	
  2.3460935e-001	  9.0420721e-001	  3.5688622e-001	
  2.2023371e-001	  9.0781570e-001	  3.5688622e-001	
  2.0580261e-001	  9.1119565e-001	  3.5688622e-001	
  1.9131971e-001	  9.1434621e-001	  3.5688622e-001	
  1.7678864e-001	  9.1726659e-001	  3.5688622e-001	
  1.6221307e-001	  9.1995606e-001	  3.5688622e-001	
  1.4759667e-001	  9.2241392e-001	  3.5688622e-001	
  1.3294310e-001	  9.2463958e-001	  3.5688622e-001	
  1.1825607e-001	  9.2663247e-001	  3.5688622e-001	
  1.0353927e-001	  9.2839208e-001	  3.5688622e-001	
  8.8796399e-002	  9.2991797e-001	  3.5688622e-001	
  7.4031178e-002	  9.3120976e-001	  3.5688622e-001	
  5.9247319e-002	  9.3226712e-001	  3.5688622e-001	
  4.4448545e-002	  9.3308979e-001	  3.5688622e-001	
  2.9638581e-002	  9.3367756e-001	  3.5688622e-001	
  1.4821156e-002	  9.3403028e-001	  3.5688622e-001	
  5.7200059e-017	  9.3414786e-001	  3.5688622e-001	
  9.2836793e-001	  0.0000000e+000	  3.7166246e-001	
  9.2825108e-001	  1.4729452e-002	  3.7166246e-001	
  9.2790054e-001	  2.9455196e-002	  3.7166246e-001	
  9.2731641e-001	  4.4173525e-002	  3.7166246e-001	
  9.2649883e-001	  5.8880733e-002	  3.7166246e-001	
  9.2544801e-001	  7.3573119e-002	  3.7166246e-001	
  9.2416421e-001	  8.8246982e-002	  3.7166246e-001	
  9.2264776e-001	  1.0289863e-001	  3.7166246e-001	
  9.2089904e-001	  1.1752437e-001	  3.7166246e-001	
  9.1891849e-001	  1.3212053e-001	  3.7166246e-001	
  9.1670660e-001	  1.4668343e-001	  3.7166246e-001	
  9.1426394e-001	  1.6120940e-001	  3.7166246e-001	
  9.1159112e-001	  1.7569479e-001	  3.7166246e-001	
  9.0868880e-001	  1.9013594e-001	  3.7166246e-001	
  9.0555774e-001	  2.0452923e-001	  3.7166246e-001	
  9.0219870e-001	  2.1887104e-001	  3.7166246e-001	
  8.9861254e-001	  2.3315774e-001	  3.7166246e-001	
  8.9480015e-001	  2.4738574e-001	  3.7166246e-001	
  8.9076251e-001	  2.6155147e-001	  3.7166246e-001	
  8.8650062e-001	  2.7565136e-001	  3.7166246e-001	
  8.8201556e-001	  2.8968185e-001	  3.7166246e-001	
  8.7730846e-001	  3.0363941e-001	  3.7166246e-001	
  8.7238050e-001	  3.1752053e-001	  3.7166246e-001	
  8.6723292e-001	  3.3132172e-001	  3.7166246e-001	
  8.6186702e-001	  3.4503951e-001	  3.7166246e-001	
  8.5628415e-001	  3.5867043e-001	  3.7166246e-001	
  8.5048572e-001	  3.7221105e-001	  3.7166246e-001	
  8.4447318e-001	  3.8565798e-001	  3.7166246e-001	
  8.3824804e-001	  3.9900781e-001	  3.7166246e-001	
  8.3181189e-001	  4.1225720e-001	  3.7166246e-001	
  8.2516633e-001	  4.2540281e-001	  3.7166246e-001	
  8.1831304e-001	  4.3844132e-001	  3.7166246e-001	
  8.1125374e-001	  4.5136946e-001	  3.7166246e-001	
  8.0399021e-001	  4.6418397e-001	  3.7166246e-001	
  7.9652429e-001	  4.7688162e-001	  3.7166246e-001	
  7.8885784e-001	  4.8945922e-001	  3.7166246e-001	
  7.8099280e-001	  5.0191360e-001	  3.7166246e-001	
  7.7293116e-001	  5.1424162e-001	  3.7166246e-001	
  7.6467493e-001	  5.2644019e-001	  3.7166246e-001	
  7.5622619e-001	  5.3850623e-001	  3.7166246e-001	
  7.4758708e-001	  5.5043671e-001	  3.7166246e-001	
  7.3875978e-001	  5.6222861e-001	  3.7166246e-001	
  7.2974649e-001	  5.7387898e-001	  3.7166246e-001	
  7.2054949e-001	  5.8538488e-001	  3.7166246e-001	
  7.1117110e-001	  5.9674340e-001	  3.7166246e-001	
  7.0161367e-001	  6.0795171e-001	  3.7166246e-001	
  6.9187962e-001	  6.1900696e-001	  3.7166246e-001	
  6.8197139e-001	  6.2990638e-001	  3.7166246e-001	
  6.7189147e-001	  6.4064723e-001	  3.7166246e-001	
  6.6164241e-001	  6.5122679e-001	  3.7166246e-001	
  6.5122679e-001	  6.6164241e-001	  3.7166246e-001	
  6.4064723e-001	  6.7189147e-001	  3.7166246e-001	
  6.2990638e-001	  6.8197139e-001	  3.7166246e-001	
  6.1900696e-001	  6.9187962e-001	  3.7166246e-001	
  6.0795171e-001	  7.0161367e-001	  3.7166246e-001	
  5.9674340e-001	  7.1117110e-001	  3.7166246e-001	
  5.8538488e-001	  7.2054949e-001	  3.7166246e-001	
  5.7387898e-001	  7.2974649e-001	  3.7166246e-001	
  5.6222861e-001	  7.3875978e-001	  3.7166246e-001	
  5.5043671e-001	  7.4758708e-001	  3.7166246e-001	
  5.3850623e-001	  7.5622619e-001	  3.7166246e-001	
  5.2644019e-001	  7.6467493e-001	  3.7166246e-001	
  5.1424162e-001	  7.7293116e-001	  3.7166246e-001	
  5.0191360e-001	  7.8099280e-001	  3.7166246e-001	
  4.8945922e-001	  7.8885784e-001	  3.7166246e-001	
  4.7688162e-001	  7.9652429e-001	  3.7166246e-001	
  4.6418397e-001	  8.0399021e-001	  3.7166246e-001	
  4.5136946e-001	  8.1125374e-001	  3.7166246e-001	
  4.3844132e-001	  8.1831304e-001	  3.7166246e-001	
  4.2540281e-001	  8.2516633e-001	  3.7166246e-001	
  4.1225720e-001	  8.3181189e-001	  3.7166246e-001	
  3.9900781e-001	  8.3824804e-001	  3.7166246e-001	
  3.8565798e-001	  8.4447318e-001	  3.7166246e-001	
  3.7221105e-001	  8.5048572e-001	  3.7166246e-001	
  3.5867043e-001	  8.5628415e-001	  3.7166246e-001	
  3.4503951e-001	  8.6186702e-001	  3.7166246e-001	
  3.3132172e-001	  8.6723292e-001	  3.7166246e-001	
  3.1752053e-001	  8.7238050e-001	  3.7166246e-001	
  3.0363941e-001	  8.7730846e-001	  3.7166246e-001	
  2.8968185e-001	  8.8201556e-001	  3.7166246e-001	
  2.7565136e-001	  8.8650062e-001	  3.7166246e-001	
  2.6155147e-001	  8.9076251e-001	  3.7166246e-001	
  2.4738574e-001	  8.9480015e-001	  3.7166246e-001	
  2.3315774e-001	  8.9861254e-001	  3.7166246e-001	
  2.1887104e-001	  9.0219870e-001	  3.7166246e-001	
  2.0452923e-001	  9.0555774e-001	  3.7166246e-001	
  1.9013594e-001	  9.0868880e-001	  3.7166246e-001	
  1.7569479e-001	  9.1159112e-001	  3.7166246e-001	
  1.6120940e-001	  9.1426394e-001	  3.7166246e-001	
  1.4668343e-001	  9.1670660e-001	  3.7166246e-001	
  1.3212053e-001	  9.1891849e-001	  3.7166246e-001	
  1.1752437e-001	  9.2089904e-001	  3.7166246e-001	
  1.0289863e-001	  9.2264776e-001	  3.7166246e-001	
  8.8246982e-002	  9.2416421e-001	  3.7166246e-001	
  7.3573119e-002	  9.2544801e-001	  3.7166246e-001	
  5.8880733e-002	  9.2649883e-001	  3.7166246e-001	
  4.4173525e-002	  9.2731641e-001	  3.7166246e-001	
  2.9455196e-002	  9.2790054e-001	  3.7166246e-001	
  1.4729452e-002	  9.2825108e-001	  3.7166246e-001	
  5.6846141e-017	  9.2836793e-001	  3.7166246e-001	
  9.2235429e-001	  0.0000000e+000	  3.8634513e-001	
  9.2223820e-001	  1.4634040e-002	  3.8634513e-001	
  9.2188993e-001	  2.9264396e-002	  3.8634513e-001	
  9.2130958e-001	  4.3887384e-002	  3.8634513e-001	
  9.2049730e-001	  5.8499325e-002	  3.8634513e-001	
  9.1945328e-001	  7.3096538e-002	  3.8634513e-001	
  9.1817780e-001	  8.7675350e-002	  3.8634513e-001	
  9.1667118e-001	  1.0223209e-001	  3.8634513e-001	
  9.1493378e-001	  1.1676309e-001	  3.8634513e-001	
  9.1296606e-001	  1.3126470e-001	  3.8634513e-001	
  9.1076850e-001	  1.4573327e-001	  3.8634513e-001	
  9.0834166e-001	  1.6016514e-001	  3.8634513e-001	
  9.0568615e-001	  1.7455670e-001	  3.8634513e-001	
  9.0280264e-001	  1.8890431e-001	  3.8634513e-001	
  8.9969185e-001	  2.0320437e-001	  3.8634513e-001	
  8.9635457e-001	  2.1745327e-001	  3.8634513e-001	
  8.9279164e-001	  2.3164742e-001	  3.8634513e-001	
  8.8900395e-001	  2.4578327e-001	  3.8634513e-001	
  8.8499246e-001	  2.5985723e-001	  3.8634513e-001	
  8.8075818e-001	  2.7386578e-001	  3.8634513e-001	
  8.7630218e-001	  2.8780539e-001	  3.8634513e-001	
  8.7162556e-001	  3.0167254e-001	  3.8634513e-001	
  8.6672952e-001	  3.1546375e-001	  3.8634513e-001	
  8.6161529e-001	  3.2917554e-001	  3.8634513e-001	
  8.5628415e-001	  3.4280446e-001	  3.8634513e-001	
  8.5073744e-001	  3.5634709e-001	  3.8634513e-001	
  8.4497657e-001	  3.6980000e-001	  3.8634513e-001	
  8.3900298e-001	  3.8315982e-001	  3.8634513e-001	
  8.3281817e-001	  3.9642318e-001	  3.8634513e-001	
  8.2642371e-001	  4.0958675e-001	  3.8634513e-001	
  8.1982119e-001	  4.2264720e-001	  3.8634513e-001	
  8.1301229e-001	  4.3560125e-001	  3.8634513e-001	
  8.0599873e-001	  4.4844565e-001	  3.8634513e-001	
  7.9878225e-001	  4.6117715e-001	  3.8634513e-001	
  7.9136469e-001	  4.7379255e-001	  3.8634513e-001	
  7.8374790e-001	  4.8628867e-001	  3.8634513e-001	
  7.7593381e-001	  4.9866238e-001	  3.8634513e-001	
  7.6792438e-001	  5.1091055e-001	  3.8634513e-001	
  7.5972163e-001	  5.2303010e-001	  3.8634513e-001	
  7.5132763e-001	  5.3501798e-001	  3.8634513e-001	
  7.4274448e-001	  5.4687117e-001	  3.8634513e-001	
  7.3397435e-001	  5.5858670e-001	  3.8634513e-001	
  7.2501945e-001	  5.7016160e-001	  3.8634513e-001	
  7.1588202e-001	  5.8159296e-001	  3.8634513e-001	
  7.0656438e-001	  5.9287791e-001	  3.8634513e-001	
  6.9706887e-001	  6.0401361e-001	  3.8634513e-001	
  6.8739787e-001	  6.1499725e-001	  3.8634513e-001	
  6.7755382e-001	  6.2582607e-001	  3.8634513e-001	
  6.6753920e-001	  6.3649734e-001	  3.8634513e-001	
  6.5735653e-001	  6.4700837e-001	  3.8634513e-001	
  6.4700837e-001	  6.5735653e-001	  3.8634513e-001	
  6.3649734e-001	  6.6753920e-001	  3.8634513e-001	
  6.2582607e-001	  6.7755382e-001	  3.8634513e-001	
  6.1499725e-001	  6.8739787e-001	  3.8634513e-001	
  6.0401361e-001	  6.9706887e-001	  3.8634513e-001	
  5.9287791e-001	  7.0656438e-001	  3.8634513e-001	
  5.8159296e-001	  7.1588202e-001	  3.8634513e-001	
  5.7016160e-001	  7.2501945e-001	  3.8634513e-001	
  5.5858670e-001	  7.3397435e-001	  3.8634513e-001	
  5.4687117e-001	  7.4274448e-001	  3.8634513e-001	
  5.3501798e-001	  7.5132763e-001	  3.8634513e-001	
  5.2303010e-001	  7.5972163e-001	  3.8634513e-001	
  5.1091055e-001	  7.6792438e-001	  3.8634513e-001	
  4.9866238e-001	  7.7593381e-001	  3.8634513e-001	
  4.8628867e-001	  7.8374790e-001	  3.8634513e-001	
  4.7379255e-001	  7.9136469e-001	  3.8634513e-001	
  4.6117715e-001	  7.9878225e-001	  3.8634513e-001	
  4.4844565e-001	  8.0599873e-001	  3.8634513e-001	
  4.3560125e-001	  8.1301229e-001	  3.8634513e-001	
  4.2264720e-001	  8.1982119e-001	  3.8634513e-001	
  4.0958675e-001	  8.2642371e-001	  3.8634513e-001	
  3.9642318e-001	  8.3281817e-001	  3.8634513e-001	
  3.8315982e-001	  8.3900298e-001	  3.8634513e-001	
  3.6980000e-001	  8.4497657e-001	  3.8634513e-001	
  3.5634709e-001	  8.5073744e-001	  3.8634513e-001	
  3.4280446e-001	  8.5628415e-001	  3.8634513e-001	
  3.2917554e-001	  8.6161529e-001	  3.8634513e-001	
  3.1546375e-001	  8.6672952e-001	  3.8634513e-001	
  3.0167254e-001	  8.7162556e-001	  3.8634513e-001	
  2.8780539e-001	  8.7630218e-001	  3.8634513e-001	
  2.7386578e-001	  8.8075818e-001	  3.8634513e-001	
  2.5985723e-001	  8.8499246e-001	  3.8634513e-001	
  2.4578327e-001	  8.8900395e-001	  3.8634513e-001	
  2.3164742e-001	  8.9279164e-001	  3.8634513e-001	
  2.1745327e-001	  8.9635457e-001	  3.8634513e-001	
  2.0320437e-001	  8.9969185e-001	  3.8634513e-001	
  1.8890431e-001	  9.0280264e-001	  3.8634513e-001	
  1.7455670e-001	  9.0568615e-001	  3.8634513e-001	
  1.6016514e-001	  9.0834166e-001	  3.8634513e-001	
  1.4573327e-001	  9.1076850e-001	  3.8634513e-001	
  1.3126470e-001	  9.1296606e-001	  3.8634513e-001	
  1.1676309e-001	  9.1493378e-001	  3.8634513e-001	
  1.0223209e-001	  9.1667118e-001	  3.8634513e-001	
  8.7675350e-002	  9.1817780e-001	  3.8634513e-001	
  7.3096538e-002	  9.1945328e-001	  3.8634513e-001	
  5.8499325e-002	  9.2049730e-001	  3.8634513e-001	
  4.3887384e-002	  9.2130958e-001	  3.8634513e-001	
  2.9264396e-002	  9.2188993e-001	  3.8634513e-001	
  1.4634040e-002	  9.2223820e-001	  3.8634513e-001	
  5.6477912e-017	  9.2235429e-001	  3.8634513e-001	
  9.1610846e-001	  0.0000000e+000	  4.0093054e-001	
  9.1599314e-001	  1.4534944e-002	  4.0093054e-001	
  9.1564724e-001	  2.9066228e-002	  4.0093054e-001	
  9.1507082e-001	  4.3590196e-002	  4.0093054e-001	
  9.1426403e-001	  5.8103189e-002	  4.0093054e-001	
  9.1322709e-001	  7.2601556e-002	  4.0093054e-001	
  9.1196025e-001	  8.7081645e-002	  4.0093054e-001	
  9.1046382e-001	  1.0153981e-001	  4.0093054e-001	
  9.0873819e-001	  1.1597242e-001	  4.0093054e-001	
  9.0678379e-001	  1.3037583e-001	  4.0093054e-001	
  9.0460112e-001	  1.4474642e-001	  4.0093054e-001	
  9.0219071e-001	  1.5908056e-001	  4.0093054e-001	
  8.9955318e-001	  1.7337467e-001	  4.0093054e-001	
  8.9668920e-001	  1.8762512e-001	  4.0093054e-001	
  8.9359948e-001	  2.0182834e-001	  4.0093054e-001	
  8.9028480e-001	  2.1598075e-001	  4.0093054e-001	
  8.8674599e-001	  2.3007880e-001	  4.0093054e-001	
  8.8298395e-001	  2.4411891e-001	  4.0093054e-001	
  8.7899963e-001	  2.5809758e-001	  4.0093054e-001	
  8.7479402e-001	  2.7201127e-001	  4.0093054e-001	
  8.7036819e-001	  2.8585648e-001	  4.0093054e-001	
  8.6572324e-001	  2.9962973e-001	  4.0093054e-001	
  8.6086036e-001	  3.1332755e-001	  4.0093054e-001	
  8.5578076e-001	  3.2694649e-001	  4.0093054e-001	
  8.5048572e-001	  3.4048312e-001	  4.0093054e-001	
  8.4497657e-001	  3.5393404e-001	  4.0093054e-001	
  8.3925471e-001	  3.6729585e-001	  4.0093054e-001	
  8.3332156e-001	  3.8056521e-001	  4.0093054e-001	
  8.2717864e-001	  3.9373875e-001	  4.0093054e-001	
  8.2082747e-001	  4.0681318e-001	  4.0093054e-001	
  8.1426967e-001	  4.1978519e-001	  4.0093054e-001	
  8.0750688e-001	  4.3265153e-001	  4.0093054e-001	
  8.0054080e-001	  4.4540894e-001	  4.0093054e-001	
  7.9337320e-001	  4.5805423e-001	  4.0093054e-001	
  7.8600586e-001	  4.7058420e-001	  4.0093054e-001	
  7.7844065e-001	  4.8299571e-001	  4.0093054e-001	
  7.7067948e-001	  4.9528563e-001	  4.0093054e-001	
  7.6272429e-001	  5.0745086e-001	  4.0093054e-001	
  7.5457708e-001	  5.1948834e-001	  4.0093054e-001	
  7.4623992e-001	  5.3139504e-001	  4.0093054e-001	
  7.3771489e-001	  5.4316797e-001	  4.0093054e-001	
  7.2900415e-001	  5.5480416e-001	  4.0093054e-001	
  7.2010989e-001	  5.6630068e-001	  4.0093054e-001	
  7.1103434e-001	  5.7765463e-001	  4.0093054e-001	
  7.0177979e-001	  5.8886317e-001	  4.0093054e-001	
  6.9234858e-001	  5.9992346e-001	  4.0093054e-001	
  6.8274307e-001	  6.1083272e-001	  4.0093054e-001	
  6.7296568e-001	  6.2158821e-001	  4.0093054e-001	
  6.6301887e-001	  6.3218722e-001	  4.0093054e-001	
  6.5290516e-001	  6.4262708e-001	  4.0093054e-001	
  6.4262708e-001	  6.5290516e-001	  4.0093054e-001	
  6.3218722e-001	  6.6301887e-001	  4.0093054e-001	
  6.2158821e-001	  6.7296568e-001	  4.0093054e-001	
  6.1083272e-001	  6.8274307e-001	  4.0093054e-001	
  5.9992346e-001	  6.9234858e-001	  4.0093054e-001	
  5.8886317e-001	  7.0177979e-001	  4.0093054e-001	
  5.7765463e-001	  7.1103434e-001	  4.0093054e-001	
  5.6630068e-001	  7.2010989e-001	  4.0093054e-001	
  5.5480416e-001	  7.2900415e-001	  4.0093054e-001	
  5.4316797e-001	  7.3771489e-001	  4.0093054e-001	
  5.3139504e-001	  7.4623992e-001	  4.0093054e-001	
  5.1948834e-001	  7.5457708e-001	  4.0093054e-001	
  5.0745086e-001	  7.6272429e-001	  4.0093054e-001	
  4.9528563e-001	  7.7067948e-001	  4.0093054e-001	
  4.8299571e-001	  7.7844065e-001	  4.0093054e-001	
  4.7058420e-001	  7.8600586e-001	  4.0093054e-001	
  4.5805423e-001	  7.9337320e-001	  4.0093054e-001	
  4.4540894e-001	  8.0054080e-001	  4.0093054e-001	
  4.3265153e-001	  8.0750688e-001	  4.0093054e-001	
  4.1978519e-001	  8.1426967e-001	  4.0093054e-001	
  4.0681318e-001	  8.2082747e-001	  4.0093054e-001	
  3.9373875e-001	  8.2717864e-001	  4.0093054e-001	
  3.8056521e-001	  8.3332156e-001	  4.0093054e-001	
  3.6729585e-001	  8.3925471e-001	  4.0093054e-001	
  3.5393404e-001	  8.4497657e-001	  4.0093054e-001	
  3.4048312e-001	  8.5048572e-001	  4.0093054e-001	
  3.2694649e-001	  8.5578076e-001	  4.0093054e-001	
  3.1332755e-001	  8.6086036e-001	  4.0093054e-001	
  2.9962973e-001	  8.6572324e-001	  4.0093054e-001	
  2.8585648e-001	  8.7036819e-001	  4.0093054e-001	
  2.7201127e-001	  8.7479402e-001	  4.0093054e-001	
  2.5809758e-001	  8.7899963e-001	  4.0093054e-001	
  2.4411891e-001	  8.8298395e-001	  4.0093054e-001	
  2.3007880e-001	  8.8674599e-001	  4.0093054e-001	
  2.1598075e-001	  8.9028480e-001	  4.0093054e-001	
  2.0182834e-001	  8.9359948e-001	  4.0093054e-001	
  1.8762512e-001	  8.9668920e-001	  4.0093054e-001	
  1.7337467e-001	  8.9955318e-001	  4.0093054e-001	
  1.5908056e-001	  9.0219071e-001	  4.0093054e-001	
  1.4474642e-001	  9.0460112e-001	  4.0093054e-001	
  1.3037583e-001	  9.0678379e-001	  4.0093054e-001	
  1.1597242e-001	  9.0873819e-001	  4.0093054e-001	
  1.0153981e-001	  9.1046382e-001	  4.0093054e-001	
  8.7081645e-002	  9.1196025e-001	  4.0093054e-001	
  7.2601556e-002	  9.1322709e-001	  4.0093054e-001	
  5.8103189e-002	  9.1426403e-001	  4.0093054e-001	
  4.3590196e-002	  9.1507082e-001	  4.0093054e-001	
  2.9066228e-002	  9.1564724e-001	  4.0093054e-001	
  1.4534944e-002	  9.1599314e-001	  4.0093054e-001	
  5.6095465e-017	  9.1610846e-001	  4.0093054e-001	
  9.0963200e-001	  0.0000000e+000	  4.1541501e-001	
  9.0951750e-001	  1.4432188e-002	  4.1541501e-001	
  9.0917403e-001	  2.8860743e-002	  4.1541501e-001	
  9.0860169e-001	  4.3282033e-002	  4.1541501e-001	
  9.0780061e-001	  5.7692427e-002	  4.1541501e-001	
  9.0677100e-001	  7.2088296e-002	  4.1541501e-001	
  9.0551311e-001	  8.6466018e-002	  4.1541501e-001	
  9.0402727e-001	  1.0082197e-001	  4.1541501e-001	
  9.0231384e-001	  1.1515255e-001	  4.1541501e-001	
  9.0037325e-001	  1.2945413e-001	  4.1541501e-001	
  8.9820601e-001	  1.4372313e-001	  4.1541501e-001	
  8.9581264e-001	  1.5795594e-001	  4.1541501e-001	
  8.9319376e-001	  1.7214899e-001	  4.1541501e-001	
  8.9035002e-001	  1.8629870e-001	  4.1541501e-001	
  8.8728214e-001	  2.0040151e-001	  4.1541501e-001	
  8.8399090e-001	  2.1445387e-001	  4.1541501e-001	
  8.8047711e-001	  2.2845224e-001	  4.1541501e-001	
  8.7674167e-001	  2.4239311e-001	  4.1541501e-001	
  8.7278551e-001	  2.5627295e-001	  4.1541501e-001	
  8.6860963e-001	  2.7008827e-001	  4.1541501e-001	
  8.6421509e-001	  2.8383561e-001	  4.1541501e-001	
  8.5960298e-001	  2.9751148e-001	  4.1541501e-001	
  8.5477447e-001	  3.1111247e-001	  4.1541501e-001	
  8.4973078e-001	  3.2463513e-001	  4.1541501e-001	
  8.4447318e-001	  3.3807606e-001	  4.1541501e-001	
  8.3900298e-001	  3.5143189e-001	  4.1541501e-001	
  8.3332156e-001	  3.6469924e-001	  4.1541501e-001	
  8.2743037e-001	  3.7787479e-001	  4.1541501e-001	
  8.2133087e-001	  3.9095520e-001	  4.1541501e-001	
  8.1502460e-001	  4.0393720e-001	  4.1541501e-001	
  8.0851316e-001	  4.1681751e-001	  4.1541501e-001	
  8.0179818e-001	  4.2959288e-001	  4.1541501e-001	
  7.9488135e-001	  4.4226011e-001	  4.1541501e-001	
  7.8776442e-001	  4.5481600e-001	  4.1541501e-001	
  7.8044916e-001	  4.6725739e-001	  4.1541501e-001	
  7.7293744e-001	  4.7958115e-001	  4.1541501e-001	
  7.6523113e-001	  4.9178419e-001	  4.1541501e-001	
  7.5733218e-001	  5.0386341e-001	  4.1541501e-001	
  7.4924257e-001	  5.1581580e-001	  4.1541501e-001	
  7.4096435e-001	  5.2763832e-001	  4.1541501e-001	
  7.3249959e-001	  5.3932802e-001	  4.1541501e-001	
  7.2385043e-001	  5.5088195e-001	  4.1541501e-001	
  7.1501905e-001	  5.6229719e-001	  4.1541501e-001	
  7.0600766e-001	  5.7357088e-001	  4.1541501e-001	
  6.9681854e-001	  5.8470018e-001	  4.1541501e-001	
  6.8745399e-001	  5.9568228e-001	  4.1541501e-001	
  6.7791639e-001	  6.0651442e-001	  4.1541501e-001	
  6.6820812e-001	  6.1719387e-001	  4.1541501e-001	
  6.5833164e-001	  6.2771795e-001	  4.1541501e-001	
  6.4828942e-001	  6.3808400e-001	  4.1541501e-001	
  6.3808400e-001	  6.4828942e-001	  4.1541501e-001	
  6.2771795e-001	  6.5833164e-001	  4.1541501e-001	
  6.1719387e-001	  6.6820812e-001	  4.1541501e-001	
  6.0651442e-001	  6.7791639e-001	  4.1541501e-001	
  5.9568228e-001	  6.8745399e-001	  4.1541501e-001	
  5.8470018e-001	  6.9681854e-001	  4.1541501e-001	
  5.7357088e-001	  7.0600766e-001	  4.1541501e-001	
  5.6229719e-001	  7.1501905e-001	  4.1541501e-001	
  5.5088195e-001	  7.2385043e-001	  4.1541501e-001	
  5.3932802e-001	  7.3249959e-001	  4.1541501e-001	
  5.2763832e-001	  7.4096435e-001	  4.1541501e-001	
  5.1581580e-001	  7.4924257e-001	  4.1541501e-001	
  5.0386341e-001	  7.5733218e-001	  4.1541501e-001	
  4.9178419e-001	  7.6523113e-001	  4.1541501e-001	
  4.7958115e-001	  7.7293744e-001	  4.1541501e-001	
  4.6725739e-001	  7.8044916e-001	  4.1541501e-001	
  4.5481600e-001	  7.8776442e-001	  4.1541501e-001	
  4.4226011e-001	  7.9488135e-001	  4.1541501e-001	
  4.2959288e-001	  8.0179818e-001	  4.1541501e-001	
  4.1681751e-001	  8.0851316e-001	  4.1541501e-001	
  4.0393720e-001	  8.1502460e-001	  4.1541501e-001	
  3.9095520e-001	  8.2133087e-001	  4.1541501e-001	
  3.7787479e-001	  8.2743037e-001	  4.1541501e-001	
  3.6469924e-001	  8.3332156e-001	  4.1541501e-001	
  3.5143189e-001	  8.3900298e-001	  4.1541501e-001	
  3.3807606e-001	  8.4447318e-001	  4.1541501e-001	
  3.2463513e-001	  8.4973078e-001	  4.1541501e-001	
  3.1111247e-001	  8.5477447e-001	  4.1541501e-001	
  2.9751148e-001	  8.5960298e-001	  4.1541501e-001	
  2.8383561e-001	  8.6421509e-001	  4.1541501e-001	
  2.7008827e-001	  8.6860963e-001	  4.1541501e-001	
  2.5627295e-001	  8.7278551e-001	  4.1541501e-001	
  2.4239311e-001	  8.7674167e-001	  4.1541501e-001	
  2.2845224e-001	  8.8047711e-001	  4.1541501e-001	
  2.1445387e-001	  8.8399090e-001	  4.1541501e-001	
  2.0040151e-001	  8.8728214e-001	  4.1541501e-001	
  1.8629870e-001	  8.9035002e-001	  4.1541501e-001	
  1.7214899e-001	  8.9319376e-001	  4.1541501e-001	
  1.5795594e-001	  8.9581264e-001	  4.1541501e-001	
  1.4372313e-001	  8.9820601e-001	  4.1541501e-001	
  1.2945413e-001	  9.0037325e-001	  4.1541501e-001	
  1.1515255e-001	  9.0231384e-001	  4.1541501e-001	
  1.0082197e-001	  9.0402727e-001	  4.1541501e-001	
  8.6466018e-002	  9.0551311e-001	  4.1541501e-001	
  7.2088296e-002	  9.0677100e-001	  4.1541501e-001	
  5.7692427e-002	  9.0780061e-001	  4.1541501e-001	
  4.3282033e-002	  9.0860169e-001	  4.1541501e-001	
  2.8860743e-002	  9.0917403e-001	  4.1541501e-001	
  1.4432188e-002	  9.0951750e-001	  4.1541501e-001	
  5.5698896e-017	  9.0963200e-001	  4.1541501e-001	
  9.0292654e-001	  0.0000000e+000	  4.2979491e-001	
  9.0281288e-001	  1.4325800e-002	  4.2979491e-001	
  9.0247195e-001	  2.8647993e-002	  4.2979491e-001	
  9.0190383e-001	  4.2962975e-002	  4.2979491e-001	
  9.0110866e-001	  5.7267140e-002	  4.2979491e-001	
  9.0008663e-001	  7.1556889e-002	  4.2979491e-001	
  8.9883802e-001	  8.5828624e-002	  4.2979491e-001	
  8.9736312e-001	  1.0007875e-001	  4.2979491e-001	
  8.9566233e-001	  1.1430369e-001	  4.2979491e-001	
  8.9373605e-001	  1.2849984e-001	  4.2979491e-001	
  8.9158478e-001	  1.4266365e-001	  4.2979491e-001	
  8.8920906e-001	  1.5679155e-001	  4.2979491e-001	
  8.8660948e-001	  1.7087997e-001	  4.2979491e-001	
  8.8378670e-001	  1.8492538e-001	  4.2979491e-001	
  8.8074144e-001	  1.9892423e-001	  4.2979491e-001	
  8.7747446e-001	  2.1287300e-001	  4.2979491e-001	
  8.7398657e-001	  2.2676818e-001	  4.2979491e-001	
  8.7027866e-001	  2.4060628e-001	  4.2979491e-001	
  8.6635167e-001	  2.5438380e-001	  4.2979491e-001	
  8.6220658e-001	  2.6809729e-001	  4.2979491e-001	
  8.5784443e-001	  2.8174328e-001	  4.2979491e-001	
  8.5326632e-001	  2.9531834e-001	  4.2979491e-001	
  8.4847341e-001	  3.0881906e-001	  4.2979491e-001	
  8.4346689e-001	  3.2224204e-001	  4.2979491e-001	
  8.3824804e-001	  3.3558389e-001	  4.2979491e-001	
  8.3281817e-001	  3.4884127e-001	  4.2979491e-001	
  8.2717864e-001	  3.6201082e-001	  4.2979491e-001	
  8.2133087e-001	  3.7508924e-001	  4.2979491e-001	
  8.1527633e-001	  3.8807323e-001	  4.2979491e-001	
  8.0901656e-001	  4.0095953e-001	  4.2979491e-001	
  8.0255311e-001	  4.1374489e-001	  4.2979491e-001	
  7.9588763e-001	  4.2642609e-001	  4.2979491e-001	
  7.8902179e-001	  4.3899994e-001	  4.2979491e-001	
  7.8195732e-001	  4.5146327e-001	  4.2979491e-001	
  7.7469599e-001	  4.6381295e-001	  4.2979491e-001	
  7.6723964e-001	  4.7604587e-001	  4.2979491e-001	
  7.5959014e-001	  4.8815894e-001	  4.2979491e-001	
  7.5174942e-001	  5.0014913e-001	  4.2979491e-001	
  7.4371944e-001	  5.1201340e-001	  4.2979491e-001	
  7.3550224e-001	  5.2374878e-001	  4.2979491e-001	
  7.2709989e-001	  5.3535230e-001	  4.2979491e-001	
  7.1851448e-001	  5.4682106e-001	  4.2979491e-001	
  7.0974820e-001	  5.5815215e-001	  4.2979491e-001	
  7.0080324e-001	  5.6934274e-001	  4.2979491e-001	
  6.9168186e-001	  5.8038999e-001	  4.2979491e-001	
  6.8238635e-001	  5.9129114e-001	  4.2979491e-001	
  6.7291905e-001	  6.0204343e-001	  4.2979491e-001	
  6.6328235e-001	  6.1264415e-001	  4.2979491e-001	
  6.5347867e-001	  6.2309065e-001	  4.2979491e-001	
  6.4351048e-001	  6.3338029e-001	  4.2979491e-001	
  6.3338029e-001	  6.4351048e-001	  4.2979491e-001	
  6.2309065e-001	  6.5347867e-001	  4.2979491e-001	
  6.1264415e-001	  6.6328235e-001	  4.2979491e-001	
  6.0204343e-001	  6.7291905e-001	  4.2979491e-001	
  5.9129114e-001	  6.8238635e-001	  4.2979491e-001	
  5.8038999e-001	  6.9168186e-001	  4.2979491e-001	
  5.6934274e-001	  7.0080324e-001	  4.2979491e-001	
  5.5815215e-001	  7.0974820e-001	  4.2979491e-001	
  5.4682106e-001	  7.1851448e-001	  4.2979491e-001	
  5.3535230e-001	  7.2709989e-001	  4.2979491e-001	
  5.2374878e-001	  7.3550224e-001	  4.2979491e-001	
  5.1201340e-001	  7.4371944e-001	  4.2979491e-001	
  5.0014913e-001	  7.5174942e-001	  4.2979491e-001	
  4.8815894e-001	  7.5959014e-001	  4.2979491e-001	
  4.7604587e-001	  7.6723964e-001	  4.2979491e-001	
  4.6381295e-001	  7.7469599e-001	  4.2979491e-001	
  4.5146327e-001	  7.8195732e-001	  4.2979491e-001	
  4.3899994e-001	  7.8902179e-001	  4.2979491e-001	
  4.2642609e-001	  7.9588763e-001	  4.2979491e-001	
  4.1374489e-001	  8.0255311e-001	  4.2979491e-001	
  4.0095953e-001	  8.0901656e-001	  4.2979491e-001	
  3.8807323e-001	  8.1527633e-001	  4.2979491e-001	
  3.7508924e-001	  8.2133087e-001	  4.2979491e-001	
  3.6201082e-001	  8.2717864e-001	  4.2979491e-001	
  3.4884127e-001	  8.3281817e-001	  4.2979491e-001	
  3.3558389e-001	  8.3824804e-001	  4.2979491e-001	
  3.2224204e-001	  8.4346689e-001	  4.2979491e-001	
  3.0881906e-001	  8.4847341e-001	  4.2979491e-001	
  2.9531834e-001	  8.5326632e-001	  4.2979491e-001	
  2.8174328e-001	  8.5784443e-001	  4.2979491e-001	
  2.6809729e-001	  8.6220658e-001	  4.2979491e-001	
  2.5438380e-001	  8.6635167e-001	  4.2979491e-001	
  2.4060628e-001	  8.7027866e-001	  4.2979491e-001	
  2.2676818e-001	  8.7398657e-001	  4.2979491e-001	
  2.1287300e-001	  8.7747446e-001	  4.2979491e-001	
  1.9892423e-001	  8.8074144e-001	  4.2979491e-001	
  1.8492538e-001	  8.8378670e-001	  4.2979491e-001	
  1.7087997e-001	  8.8660948e-001	  4.2979491e-001	
  1.5679155e-001	  8.8920906e-001	  4.2979491e-001	
  1.4266365e-001	  8.9158478e-001	  4.2979491e-001	
  1.2849984e-001	  8.9373605e-001	  4.2979491e-001	
  1.1430369e-001	  8.9566233e-001	  4.2979491e-001	
  1.0007875e-001	  8.9736312e-001	  4.2979491e-001	
  8.5828624e-002	  8.9883802e-001	  4.2979491e-001	
  7.1556889e-002	  9.0008663e-001	  4.2979491e-001	
  5.7267140e-002	  9.0110866e-001	  4.2979491e-001	
  4.2962975e-002	  9.0190383e-001	  4.2979491e-001	
  2.8647993e-002	  9.0247195e-001	  4.2979491e-001	
  1.4325800e-002	  9.0281288e-001	  4.2979491e-001	
  5.5288305e-017	  9.0292654e-001	  4.2979491e-001	
  8.9599377e-001	  0.0000000e+000	  4.4406661e-001	
  8.9588099e-001	  1.4215805e-002	  4.4406661e-001	
  8.9554268e-001	  2.8428031e-002	  4.4406661e-001	
  8.9497892e-001	  4.2633100e-002	  4.4406661e-001	
  8.9418985e-001	  5.6827437e-002	  4.4406661e-001	
  8.9317567e-001	  7.1007468e-002	  4.4406661e-001	
  8.9193665e-001	  8.5169623e-002	  4.4406661e-001	
  8.9047308e-001	  9.9310337e-002	  4.4406661e-001	
  8.8878534e-001	  1.1342605e-001	  4.4406661e-001	
  8.8687385e-001	  1.2751321e-001	  4.4406661e-001	
  8.8473910e-001	  1.4156827e-001	  4.4406661e-001	
  8.8238162e-001	  1.5558769e-001	  4.4406661e-001	
  8.7980200e-001	  1.6956794e-001	  4.4406661e-001	
  8.7700090e-001	  1.8350550e-001	  4.4406661e-001	
  8.7397902e-001	  1.9739687e-001	  4.4406661e-001	
  8.7073712e-001	  2.1123854e-001	  4.4406661e-001	
  8.6727601e-001	  2.2502703e-001	  4.4406661e-001	
  8.6359657e-001	  2.3875888e-001	  4.4406661e-001	
  8.5969973e-001	  2.5243062e-001	  4.4406661e-001	
  8.5558646e-001	  2.6603881e-001	  4.4406661e-001	
  8.5125781e-001	  2.7958002e-001	  4.4406661e-001	
  8.4671485e-001	  2.9305086e-001	  4.4406661e-001	
  8.4195874e-001	  3.0644792e-001	  4.4406661e-001	
  8.3699067e-001	  3.1976783e-001	  4.4406661e-001	
  8.3181189e-001	  3.3300725e-001	  4.4406661e-001	
  8.2642371e-001	  3.4616283e-001	  4.4406661e-001	
  8.2082747e-001	  3.5923126e-001	  4.4406661e-001	
  8.1502460e-001	  3.7220927e-001	  4.4406661e-001	
  8.0901656e-001	  3.8509357e-001	  4.4406661e-001	
  8.0280484e-001	  3.9788092e-001	  4.4406661e-001	
  7.9639103e-001	  4.1056811e-001	  4.4406661e-001	
  7.8977673e-001	  4.2315194e-001	  4.4406661e-001	
  7.8296360e-001	  4.3562925e-001	  4.4406661e-001	
  7.7595337e-001	  4.4799689e-001	  4.4406661e-001	
  7.6874780e-001	  4.6025174e-001	  4.4406661e-001	
  7.6134870e-001	  4.7239074e-001	  4.4406661e-001	
  7.5375793e-001	  4.8441081e-001	  4.4406661e-001	
  7.4597741e-001	  4.9630893e-001	  4.4406661e-001	
  7.3800909e-001	  5.0808211e-001	  4.4406661e-001	
  7.2985498e-001	  5.1972738e-001	  4.4406661e-001	
  7.2151714e-001	  5.3124181e-001	  4.4406661e-001	
  7.1299765e-001	  5.4262251e-001	  4.4406661e-001	
  7.0429868e-001	  5.5386660e-001	  4.4406661e-001	
  6.9542240e-001	  5.6497126e-001	  4.4406661e-001	
  6.8637105e-001	  5.7593370e-001	  4.4406661e-001	
  6.7714691e-001	  5.8675114e-001	  4.4406661e-001	
  6.6775231e-001	  5.9742087e-001	  4.4406661e-001	
  6.5818960e-001	  6.0794021e-001	  4.4406661e-001	
  6.4846119e-001	  6.1830650e-001	  4.4406661e-001	
  6.3856954e-001	  6.2851713e-001	  4.4406661e-001	
  6.2851713e-001	  6.3856954e-001	  4.4406661e-001	
  6.1830650e-001	  6.4846119e-001	  4.4406661e-001	
  6.0794021e-001	  6.5818960e-001	  4.4406661e-001	
  5.9742087e-001	  6.6775231e-001	  4.4406661e-001	
  5.8675114e-001	  6.7714691e-001	  4.4406661e-001	
  5.7593370e-001	  6.8637105e-001	  4.4406661e-001	
  5.6497126e-001	  6.9542240e-001	  4.4406661e-001	
  5.5386660e-001	  7.0429868e-001	  4.4406661e-001	
  5.4262251e-001	  7.1299765e-001	  4.4406661e-001	
  5.3124181e-001	  7.2151714e-001	  4.4406661e-001	
  5.1972738e-001	  7.2985498e-001	  4.4406661e-001	
  5.0808211e-001	  7.3800909e-001	  4.4406661e-001	
  4.9630893e-001	  7.4597741e-001	  4.4406661e-001	
  4.8441081e-001	  7.5375793e-001	  4.4406661e-001	
  4.7239074e-001	  7.6134870e-001	  4.4406661e-001	
  4.6025174e-001	  7.6874780e-001	  4.4406661e-001	
  4.4799689e-001	  7.7595337e-001	  4.4406661e-001	
  4.3562925e-001	  7.8296360e-001	  4.4406661e-001	
  4.2315194e-001	  7.8977673e-001	  4.4406661e-001	
  4.1056811e-001	  7.9639103e-001	  4.4406661e-001	
  3.9788092e-001	  8.0280484e-001	  4.4406661e-001	
  3.8509357e-001	  8.0901656e-001	  4.4406661e-001	
  3.7220927e-001	  8.1502460e-001	  4.4406661e-001	
  3.5923126e-001	  8.2082747e-001	  4.4406661e-001	
  3.4616283e-001	  8.2642371e-001	  4.4406661e-001	
  3.3300725e-001	  8.3181189e-001	  4.4406661e-001	
  3.1976783e-001	  8.3699067e-001	  4.4406661e-001	
  3.0644792e-001	  8.4195874e-001	  4.4406661e-001	
  2.9305086e-001	  8.4671485e-001	  4.4406661e-001	
  2.7958002e-001	  8.5125781e-001	  4.4406661e-001	
  2.6603881e-001	  8.5558646e-001	  4.4406661e-001	
  2.5243062e-001	  8.5969973e-001	  4.4406661e-001	
  2.3875888e-001	  8.6359657e-001	  4.4406661e-001	
  2.2502703e-001	  8.6727601e-001	  4.4406661e-001	
  2.1123854e-001	  8.7073712e-001	  4.4406661e-001	
  1.9739687e-001	  8.7397902e-001	  4.4406661e-001	
  1.8350550e-001	  8.7700090e-001	  4.4406661e-001	
  1.6956794e-001	  8.7980200e-001	  4.4406661e-001	
  1.5558769e-001	  8.8238162e-001	  4.4406661e-001	
  1.4156827e-001	  8.8473910e-001	  4.4406661e-001	
  1.2751321e-001	  8.8687385e-001	  4.4406661e-001	
  1.1342605e-001	  8.8878534e-001	  4.4406661e-001	
  9.9310337e-002	  8.9047308e-001	  4.4406661e-001	
  8.5169623e-002	  8.9193665e-001	  4.4406661e-001	
  7.1007468e-002	  8.9317567e-001	  4.4406661e-001	
  5.6827437e-002	  8.9418985e-001	  4.4406661e-001	
  4.2633100e-002	  8.9497892e-001	  4.4406661e-001	
  2.8428031e-002	  8.9554268e-001	  4.4406661e-001	
  1.4215805e-002	  8.9588099e-001	  4.4406661e-001	
  5.4863795e-017	  8.9599377e-001	  4.4406661e-001	
  8.8883545e-001	  0.0000000e+000	  4.5822652e-001	
  8.8872357e-001	  1.4102231e-002	  4.5822652e-001	
  8.8838796e-001	  2.8200912e-002	  4.5822652e-001	
  8.8782870e-001	  4.2292493e-002	  4.5822652e-001	
  8.8704594e-001	  5.6373428e-002	  4.5822652e-001	
  8.8603986e-001	  7.0440171e-002	  4.5822652e-001	
  8.8481073e-001	  8.4489181e-002	  4.5822652e-001	
  8.8335886e-001	  9.8516921e-002	  4.5822652e-001	
  8.8168460e-001	  1.1251986e-001	  4.5822652e-001	
  8.7978839e-001	  1.2649447e-001	  4.5822652e-001	
  8.7767069e-001	  1.4043724e-001	  4.5822652e-001	
  8.7533204e-001	  1.5434466e-001	  4.5822652e-001	
  8.7277303e-001	  1.6821321e-001	  4.5822652e-001	
  8.6999431e-001	  1.8203943e-001	  4.5822652e-001	
  8.6699657e-001	  1.9581981e-001	  4.5822652e-001	
  8.6378057e-001	  2.0955090e-001	  4.5822652e-001	
  8.6034712e-001	  2.2322923e-001	  4.5822652e-001	
  8.5669708e-001	  2.3685137e-001	  4.5822652e-001	
  8.5283137e-001	  2.5041388e-001	  4.5822652e-001	
  8.4875096e-001	  2.6391336e-001	  4.5822652e-001	
  8.4445689e-001	  2.7734639e-001	  4.5822652e-001	
  8.3995023e-001	  2.9070960e-001	  4.5822652e-001	
  8.3523211e-001	  3.0399963e-001	  4.5822652e-001	
  8.3030373e-001	  3.1721312e-001	  4.5822652e-001	
  8.2516633e-001	  3.3034677e-001	  4.5822652e-001	
  8.1982119e-001	  3.4339724e-001	  4.5822652e-001	
  8.1426967e-001	  3.5636127e-001	  4.5822652e-001	
  8.0851316e-001	  3.6923559e-001	  4.5822652e-001	
  8.0255311e-001	  3.8201695e-001	  4.5822652e-001	
  7.9639103e-001	  3.9470215e-001	  4.5822652e-001	
  7.9002845e-001	  4.0728798e-001	  4.5822652e-001	
  7.8346700e-001	  4.1977127e-001	  4.5822652e-001	
  7.7670830e-001	  4.3214889e-001	  4.5822652e-001	
  7.6975408e-001	  4.4441772e-001	  4.5822652e-001	
  7.6260607e-001	  4.5657467e-001	  4.5822652e-001	
  7.5526608e-001	  4.6861669e-001	  4.5822652e-001	
  7.4773596e-001	  4.8054072e-001	  4.5822652e-001	
  7.4001760e-001	  4.9234379e-001	  4.5822652e-001	
  7.3211294e-001	  5.0402291e-001	  4.5822652e-001	
  7.2402398e-001	  5.1557514e-001	  4.5822652e-001	
  7.1575275e-001	  5.2699759e-001	  4.5822652e-001	
  7.0730133e-001	  5.3828736e-001	  4.5822652e-001	
  6.9867186e-001	  5.4944162e-001	  4.5822652e-001	
  6.8986649e-001	  5.6045756e-001	  4.5822652e-001	
  6.8088746e-001	  5.7133241e-001	  4.5822652e-001	
  6.7173701e-001	  5.8206343e-001	  4.5822652e-001	
  6.6241746e-001	  5.9264792e-001	  4.5822652e-001	
  6.5293115e-001	  6.0308322e-001	  4.5822652e-001	
  6.4328047e-001	  6.1336669e-001	  4.5822652e-001	
  6.3346784e-001	  6.2349575e-001	  4.5822652e-001	
  6.2349575e-001	  6.3346784e-001	  4.5822652e-001	
  6.1336669e-001	  6.4328047e-001	  4.5822652e-001	
  6.0308322e-001	  6.5293115e-001	  4.5822652e-001	
  5.9264792e-001	  6.6241746e-001	  4.5822652e-001	
  5.8206343e-001	  6.7173701e-001	  4.5822652e-001	
  5.7133241e-001	  6.8088746e-001	  4.5822652e-001	
  5.6045756e-001	  6.8986649e-001	  4.5822652e-001	
  5.4944162e-001	  6.9867186e-001	  4.5822652e-001	
  5.3828736e-001	  7.0730133e-001	  4.5822652e-001	
  5.2699759e-001	  7.1575275e-001	  4.5822652e-001	
  5.1557514e-001	  7.2402398e-001	  4.5822652e-001	
  5.0402291e-001	  7.3211294e-001	  4.5822652e-001	
  4.9234379e-001	  7.4001760e-001	  4.5822652e-001	
  4.8054072e-001	  7.4773596e-001	  4.5822652e-001	
  4.6861669e-001	  7.5526608e-001	  4.5822652e-001	
  4.5657467e-001	  7.6260607e-001	  4.5822652e-001	
  4.4441772e-001	  7.6975408e-001	  4.5822652e-001	
  4.3214889e-001	  7.7670830e-001	  4.5822652e-001	
  4.1977127e-001	  7.8346700e-001	  4.5822652e-001	
  4.0728798e-001	  7.9002845e-001	  4.5822652e-001	
  3.9470215e-001	  7.9639103e-001	  4.5822652e-001	
  3.8201695e-001	  8.0255311e-001	  4.5822652e-001	
  3.6923559e-001	  8.0851316e-001	  4.5822652e-001	
  3.5636127e-001	  8.1426967e-001	  4.5822652e-001	
  3.4339724e-001	  8.1982119e-001	  4.5822652e-001	
  3.3034677e-001	  8.2516633e-001	  4.5822652e-001	
  3.1721312e-001	  8.3030373e-001	  4.5822652e-001	
  3.0399963e-001	  8.3523211e-001	  4.5822652e-001	
  2.9070960e-001	  8.3995023e-001	  4.5822652e-001	
  2.7734639e-001	  8.4445689e-001	  4.5822652e-001	
  2.6391336e-001	  8.4875096e-001	  4.5822652e-001	
  2.5041388e-001	  8.5283137e-001	  4.5822652e-001	
  2.3685137e-001	  8.5669708e-001	  4.5822652e-001	
  2.2322923e-001	  8.6034712e-001	  4.5822652e-001	
  2.0955090e-001	  8.6378057e-001	  4.5822652e-001	
  1.9581981e-001	  8.6699657e-001	  4.5822652e-001	
  1.8203943e-001	  8.6999431e-001	  4.5822652e-001	
  1.6821321e-001	  8.7277303e-001	  4.5822652e-001	
  1.5434466e-001	  8.7533204e-001	  4.5822652e-001	
  1.4043724e-001	  8.7767069e-001	  4.5822652e-001	
  1.2649447e-001	  8.7978839e-001	  4.5822652e-001	
  1.1251986e-001	  8.8168460e-001	  4.5822652e-001	
  9.8516921e-002	  8.8335886e-001	  4.5822652e-001	
  8.4489181e-002	  8.8481073e-001	  4.5822652e-001	
  7.0440171e-002	  8.8603986e-001	  4.5822652e-001	
  5.6373428e-002	  8.8704594e-001	  4.5822652e-001	
  4.2292493e-002	  8.8782870e-001	  4.5822652e-001	
  2.8200912e-002	  8.8838796e-001	  4.5822652e-001	
  1.4102231e-002	  8.8872357e-001	  4.5822652e-001	
  5.4425474e-017	  8.8883545e-001	  4.5822652e-001	
  8.8145336e-001	  0.0000000e+000	  4.7227107e-001	
  8.8134241e-001	  1.3985107e-002	  4.7227107e-001	
  8.8100959e-001	  2.7966694e-002	  4.7227107e-001	
  8.8045498e-001	  4.1941240e-002	  4.7227107e-001	
  8.7967871e-001	  5.5905227e-002	  4.7227107e-001	
  8.7868100e-001	  6.9855141e-002	  4.7227107e-001	
  8.7746207e-001	  8.3787469e-002	  4.7227107e-001	
  8.7602226e-001	  9.7698704e-002	  4.7227107e-001	
  8.7436191e-001	  1.1158534e-001	  4.7227107e-001	
  8.7248144e-001	  1.2544389e-001	  4.7227107e-001	
  8.7038133e-001	  1.3927086e-001	  4.7227107e-001	
  8.6806211e-001	  1.5306277e-001	  4.7227107e-001	
  8.6552435e-001	  1.6681615e-001	  4.7227107e-001	
  8.6276871e-001	  1.8052753e-001	  4.7227107e-001	
  8.5979587e-001	  1.9419346e-001	  4.7227107e-001	
  8.5660658e-001	  2.0781051e-001	  4.7227107e-001	
  8.5320164e-001	  2.2137524e-001	  4.7227107e-001	
  8.4958191e-001	  2.3488424e-001	  4.7227107e-001	
  8.4574831e-001	  2.4833411e-001	  4.7227107e-001	
  8.4170179e-001	  2.6172146e-001	  4.7227107e-001	
  8.3744338e-001	  2.7504293e-001	  4.7227107e-001	
  8.3297415e-001	  2.8829516e-001	  4.7227107e-001	
  8.2829522e-001	  3.0147481e-001	  4.7227107e-001	
  8.2340777e-001	  3.1457856e-001	  4.7227107e-001	
  8.1831304e-001	  3.2760312e-001	  4.7227107e-001	
  8.1301229e-001	  3.4054521e-001	  4.7227107e-001	
  8.0750688e-001	  3.5340157e-001	  4.7227107e-001	
  8.0179818e-001	  3.6616896e-001	  4.7227107e-001	
  7.9588763e-001	  3.7884417e-001	  4.7227107e-001	
  7.8977673e-001	  3.9142401e-001	  4.7227107e-001	
  7.8346700e-001	  4.0390531e-001	  4.7227107e-001	
  7.7696003e-001	  4.1628493e-001	  4.7227107e-001	
  7.7025747e-001	  4.2855975e-001	  4.7227107e-001	
  7.6336100e-001	  4.4072668e-001	  4.7227107e-001	
  7.5627237e-001	  4.5278266e-001	  4.7227107e-001	
  7.4899334e-001	  4.6472466e-001	  4.7227107e-001	
  7.4152576e-001	  4.7654967e-001	  4.7227107e-001	
  7.3387150e-001	  4.8825470e-001	  4.7227107e-001	
  7.2603249e-001	  4.9983682e-001	  4.7227107e-001	
  7.1801071e-001	  5.1129311e-001	  4.7227107e-001	
  7.0980818e-001	  5.2262069e-001	  4.7227107e-001	
  7.0142695e-001	  5.3381670e-001	  4.7227107e-001	
  6.9286914e-001	  5.4487832e-001	  4.7227107e-001	
  6.8413691e-001	  5.5580277e-001	  4.7227107e-001	
  6.7523245e-001	  5.6658730e-001	  4.7227107e-001	
  6.6615800e-001	  5.7722920e-001	  4.7227107e-001	
  6.5691586e-001	  5.8772578e-001	  4.7227107e-001	
  6.4750833e-001	  5.9807440e-001	  4.7227107e-001	
  6.3793780e-001	  6.0827247e-001	  4.7227107e-001	
  6.2820667e-001	  6.1831740e-001	  4.7227107e-001	
  6.1831740e-001	  6.2820667e-001	  4.7227107e-001	
  6.0827247e-001	  6.3793780e-001	  4.7227107e-001	
  5.9807440e-001	  6.4750833e-001	  4.7227107e-001	
  5.8772578e-001	  6.5691586e-001	  4.7227107e-001	
  5.7722920e-001	  6.6615800e-001	  4.7227107e-001	
  5.6658730e-001	  6.7523245e-001	  4.7227107e-001	
  5.5580277e-001	  6.8413691e-001	  4.7227107e-001	
  5.4487832e-001	  6.9286914e-001	  4.7227107e-001	
  5.3381670e-001	  7.0142695e-001	  4.7227107e-001	
  5.2262069e-001	  7.0980818e-001	  4.7227107e-001	
  5.1129311e-001	  7.1801071e-001	  4.7227107e-001	
  4.9983682e-001	  7.2603249e-001	  4.7227107e-001	
  4.8825470e-001	  7.3387150e-001	  4.7227107e-001	
  4.7654967e-001	  7.4152576e-001	  4.7227107e-001	
  4.6472466e-001	  7.4899334e-001	  4.7227107e-001	
  4.5278266e-001	  7.5627237e-001	  4.7227107e-001	
  4.4072668e-001	  7.6336100e-001	  4.7227107e-001	
  4.2855975e-001	  7.7025747e-001	  4.7227107e-001	
  4.1628493e-001	  7.7696003e-001	  4.7227107e-001	
  4.0390531e-001	  7.8346700e-001	  4.7227107e-001	
  3.9142401e-001	  7.8977673e-001	  4.7227107e-001	
  3.7884417e-001	  7.9588763e-001	  4.7227107e-001	
  3.6616896e-001	  8.0179818e-001	  4.7227107e-001	
  3.5340157e-001	  8.0750688e-001	  4.7227107e-001	
  3.4054521e-001	  8.1301229e-001	  4.7227107e-001	
  3.2760312e-001	  8.1831304e-001	  4.7227107e-001	
  3.1457856e-001	  8.2340777e-001	  4.7227107e-001	
  3.0147481e-001	  8.2829522e-001	  4.7227107e-001	
  2.8829516e-001	  8.3297415e-001	  4.7227107e-001	
  2.7504293e-001	  8.3744338e-001	  4.7227107e-001	
  2.6172146e-001	  8.4170179e-001	  4.7227107e-001	
  2.4833411e-001	  8.4574831e-001	  4.7227107e-001	
  2.3488424e-001	  8.4958191e-001	  4.7227107e-001	
  2.2137524e-001	  8.5320164e-001	  4.7227107e-001	
  2.0781051e-001	  8.5660658e-001	  4.7227107e-001	
  1.9419346e-001	  8.5979587e-001	  4.7227107e-001	
  1.8052753e-001	  8.6276871e-001	  4.7227107e-001	
  1.6681615e-001	  8.6552435e-001	  4.7227107e-001	
  1.5306277e-001	  8.6806211e-001	  4.7227107e-001	
  1.3927086e-001	  8.7038133e-001	  4.7227107e-001	
  1.2544389e-001	  8.7248144e-001	  4.7227107e-001	
  1.1158534e-001	  8.7436191e-001	  4.7227107e-001	
  9.7698704e-002	  8.7602226e-001	  4.7227107e-001	
  8.3787469e-002	  8.7746207e-001	  4.7227107e-001	
  6.9855141e-002	  8.7868100e-001	  4.7227107e-001	
  5.5905227e-002	  8.7967871e-001	  4.7227107e-001	
  4.1941240e-002	  8.8045498e-001	  4.7227107e-001	
  2.7966694e-002	  8.8100959e-001	  4.7227107e-001	
  1.3985107e-002	  8.8134241e-001	  4.7227107e-001	
  5.3973452e-017	  8.8145336e-001	  4.7227107e-001	
  8.7384938e-001	  0.0000000e+000	  4.8619674e-001	
  8.7373938e-001	  1.3864463e-002	  4.8619674e-001	
  8.7340943e-001	  2.7725435e-002	  4.8619674e-001	
  8.7285960e-001	  4.1579428e-002	  4.8619674e-001	
  8.7209004e-001	  5.5422953e-002	  4.8619674e-001	
  8.7110092e-001	  6.9252525e-002	  4.8619674e-001	
  8.6989252e-001	  8.3064664e-002	  4.8619674e-001	
  8.6846512e-001	  9.6855892e-002	  4.8619674e-001	
  8.6681910e-001	  1.1062274e-001	  4.8619674e-001	
  8.6495485e-001	  1.2436173e-001	  4.8619674e-001	
  8.6287286e-001	  1.3806942e-001	  4.8619674e-001	
  8.6057364e-001	  1.5174235e-001	  4.8619674e-001	
  8.5805778e-001	  1.6537708e-001	  4.8619674e-001	
  8.5532591e-001	  1.7897018e-001	  4.8619674e-001	
  8.5237871e-001	  1.9251822e-001	  4.8619674e-001	
  8.4921693e-001	  2.0601780e-001	  4.8619674e-001	
  8.4584137e-001	  2.1946551e-001	  4.8619674e-001	
  8.4225287e-001	  2.3285798e-001	  4.8619674e-001	
  8.3845234e-001	  2.4619182e-001	  4.8619674e-001	
  8.3444073e-001	  2.5946369e-001	  4.8619674e-001	
  8.3021905e-001	  2.7267023e-001	  4.8619674e-001	
  8.2578838e-001	  2.8580814e-001	  4.8619674e-001	
  8.2114981e-001	  2.9887409e-001	  4.8619674e-001	
  8.1630453e-001	  3.1186480e-001	  4.8619674e-001	
  8.1125374e-001	  3.2477701e-001	  4.8619674e-001	
  8.0599873e-001	  3.3760745e-001	  4.8619674e-001	
  8.0054080e-001	  3.5035290e-001	  4.8619674e-001	
  7.9488135e-001	  3.6301015e-001	  4.8619674e-001	
  7.8902179e-001	  3.7557602e-001	  4.8619674e-001	
  7.8296360e-001	  3.8804733e-001	  4.8619674e-001	
  7.7670830e-001	  4.0042096e-001	  4.8619674e-001	
  7.7025747e-001	  4.1269378e-001	  4.8619674e-001	
  7.6361273e-001	  4.2486271e-001	  4.8619674e-001	
  7.5677576e-001	  4.3692469e-001	  4.8619674e-001	
  7.4974827e-001	  4.4887667e-001	  4.8619674e-001	
  7.4253204e-001	  4.6071565e-001	  4.8619674e-001	
  7.3512888e-001	  4.7243864e-001	  4.8619674e-001	
  7.2754065e-001	  4.8404270e-001	  4.8619674e-001	
  7.1976927e-001	  4.9552491e-001	  4.8619674e-001	
  7.1181669e-001	  5.0688237e-001	  4.8619674e-001	
  7.0368491e-001	  5.1811222e-001	  4.8619674e-001	
  6.9537599e-001	  5.2921165e-001	  4.8619674e-001	
  6.8689201e-001	  5.4017785e-001	  4.8619674e-001	
  6.7823510e-001	  5.5100806e-001	  4.8619674e-001	
  6.6940746e-001	  5.6169955e-001	  4.8619674e-001	
  6.6041129e-001	  5.7224964e-001	  4.8619674e-001	
  6.5124888e-001	  5.8265568e-001	  4.8619674e-001	
  6.4192251e-001	  5.9291503e-001	  4.8619674e-001	
  6.3243454e-001	  6.0302511e-001	  4.8619674e-001	
  6.2278736e-001	  6.1298339e-001	  4.8619674e-001	
  6.1298339e-001	  6.2278736e-001	  4.8619674e-001	
  6.0302511e-001	  6.3243454e-001	  4.8619674e-001	
  5.9291503e-001	  6.4192251e-001	  4.8619674e-001	
  5.8265568e-001	  6.5124888e-001	  4.8619674e-001	
  5.7224964e-001	  6.6041129e-001	  4.8619674e-001	
  5.6169955e-001	  6.6940746e-001	  4.8619674e-001	
  5.5100806e-001	  6.7823510e-001	  4.8619674e-001	
  5.4017785e-001	  6.8689201e-001	  4.8619674e-001	
  5.2921165e-001	  6.9537599e-001	  4.8619674e-001	
  5.1811222e-001	  7.0368491e-001	  4.8619674e-001	
  5.0688237e-001	  7.1181669e-001	  4.8619674e-001	
  4.9552491e-001	  7.1976927e-001	  4.8619674e-001	
  4.8404270e-001	  7.2754065e-001	  4.8619674e-001	
  4.7243864e-001	  7.3512888e-001	  4.8619674e-001	
  4.6071565e-001	  7.4253204e-001	  4.8619674e-001	
  4.4887667e-001	  7.4974827e-001	  4.8619674e-001	
  4.3692469e-001	  7.5677576e-001	  4.8619674e-001	
  4.2486271e-001	  7.6361273e-001	  4.8619674e-001	
  4.1269378e-001	  7.7025747e-001	  4.8619674e-001	
  4.0042096e-001	  7.7670830e-001	  4.8619674e-001	
  3.8804733e-001	  7.8296360e-001	  4.8619674e-001	
  3.7557602e-001	  7.8902179e-001	  4.8619674e-001	
  3.6301015e-001	  7.9488135e-001	  4.8619674e-001	
  3.5035290e-001	  8.0054080e-001	  4.8619674e-001	
  3.3760745e-001	  8.0599873e-001	  4.8619674e-001	
  3.2477701e-001	  8.1125374e-001	  4.8619674e-001	
  3.1186480e-001	  8.1630453e-001	  4.8619674e-001	
  2.9887409e-001	  8.2114981e-001	  4.8619674e-001	
  2.8580814e-001	  8.2578838e-001	  4.8619674e-001	
  2.7267023e-001	  8.3021905e-001	  4.8619674e-001	
  2.5946369e-001	  8.3444073e-001	  4.8619674e-001	
  2.4619182e-001	  8.3845234e-001	  4.8619674e-001	
  2.3285798e-001	  8.4225287e-001	  4.8619674e-001	
  2.1946551e-001	  8.4584137e-001	  4.8619674e-001	
  2.0601780e-001	  8.4921693e-001	  4.8619674e-001	
  1.9251822e-001	  8.5237871e-001	  4.8619674e-001	
  1.7897018e-001	  8.5532591e-001	  4.8619674e-001	
  1.6537708e-001	  8.5805778e-001	  4.8619674e-001	
  1.5174235e-001	  8.6057364e-001	  4.8619674e-001	
  1.3806942e-001	  8.6287286e-001	  4.8619674e-001	
  1.2436173e-001	  8.6495485e-001	  4.8619674e-001	
  1.1062274e-001	  8.6681910e-001	  4.8619674e-001	
  9.6855892e-002	  8.6846512e-001	  4.8619674e-001	
  8.3064664e-002	  8.6989252e-001	  4.8619674e-001	
  6.9252525e-002	  8.7110092e-001	  4.8619674e-001	
  5.5422953e-002	  8.7209004e-001	  4.8619674e-001	
  4.1579428e-002	  8.7285960e-001	  4.8619674e-001	
  2.7725435e-002	  8.7340943e-001	  4.8619674e-001	
  1.3864463e-002	  8.7373938e-001	  4.8619674e-001	
  5.3507842e-017	  8.7384938e-001	  4.8619674e-001	
  8.6602540e-001	  0.0000000e+000	  5.0000000e-001	
  8.6591640e-001	  1.3740328e-002	  5.0000000e-001	
  8.6558940e-001	  2.7477196e-002	  5.0000000e-001	
  8.6504449e-001	  4.1207148e-002	  5.0000000e-001	
  8.6428181e-001	  5.4926726e-002	  5.0000000e-001	
  8.6330156e-001	  6.8632476e-002	  5.0000000e-001	
  8.6210397e-001	  8.2320948e-002	  5.0000000e-001	
  8.6068936e-001	  9.5988697e-002	  5.0000000e-001	
  8.5905807e-001	  1.0963228e-001	  5.0000000e-001	
  8.5721051e-001	  1.2324827e-001	  5.0000000e-001	
  8.5514716e-001	  1.3683322e-001	  5.0000000e-001	
  8.5286853e-001	  1.5038373e-001	  5.0000000e-001	
  8.5037520e-001	  1.6389639e-001	  5.0000000e-001	
  8.4766778e-001	  1.7736778e-001	  5.0000000e-001	
  8.4474698e-001	  1.9079452e-001	  5.0000000e-001	
  8.4161351e-001	  2.0417323e-001	  5.0000000e-001	
  8.3826816e-001	  2.1750054e-001	  5.0000000e-001	
  8.3471179e-001	  2.3077309e-001	  5.0000000e-001	
  8.3094529e-001	  2.4398755e-001	  5.0000000e-001	
  8.2696960e-001	  2.5714059e-001	  5.0000000e-001	
  8.2278572e-001	  2.7022889e-001	  5.0000000e-001	
  8.1839472e-001	  2.8324916e-001	  5.0000000e-001	
  8.1379768e-001	  2.9619813e-001	  5.0000000e-001	
  8.0899578e-001	  3.0907253e-001	  5.0000000e-001	
  8.0399021e-001	  3.2186913e-001	  5.0000000e-001	
  7.9878225e-001	  3.3458469e-001	  5.0000000e-001	
  7.9337320e-001	  3.4721603e-001	  5.0000000e-001	
  7.8776442e-001	  3.5975995e-001	  5.0000000e-001	
  7.8195732e-001	  3.7221331e-001	  5.0000000e-001	
  7.7595337e-001	  3.8457297e-001	  5.0000000e-001	
  7.6975408e-001	  3.9683581e-001	  5.0000000e-001	
  7.6336100e-001	  4.0899875e-001	  5.0000000e-001	
  7.5677576e-001	  4.2105872e-001	  5.0000000e-001	
  7.5000000e-001	  4.3301270e-001	  5.0000000e-001	
  7.4303543e-001	  4.4485767e-001	  5.0000000e-001	
  7.3588381e-001	  4.5659065e-001	  5.0000000e-001	
  7.2854693e-001	  4.6820868e-001	  5.0000000e-001	
  7.2102664e-001	  4.7970885e-001	  5.0000000e-001	
  7.1332484e-001	  4.9108825e-001	  5.0000000e-001	
  7.0544347e-001	  5.0234402e-001	  5.0000000e-001	
  6.9738450e-001	  5.1347333e-001	  5.0000000e-001	
  6.8914997e-001	  5.2447337e-001	  5.0000000e-001	
  6.8074195e-001	  5.3534139e-001	  5.0000000e-001	
  6.7216256e-001	  5.4607463e-001	  5.0000000e-001	
  6.6341395e-001	  5.5667040e-001	  5.0000000e-001	
  6.5449833e-001	  5.6712603e-001	  5.0000000e-001	
  6.4541795e-001	  5.7743889e-001	  5.0000000e-001	
  6.3617508e-001	  5.8760639e-001	  5.0000000e-001	
  6.2677206e-001	  5.9762595e-001	  5.0000000e-001	
  6.1721126e-001	  6.0749507e-001	  5.0000000e-001	
  6.0749507e-001	  6.1721126e-001	  5.0000000e-001	
  5.9762595e-001	  6.2677206e-001	  5.0000000e-001	
  5.8760639e-001	  6.3617508e-001	  5.0000000e-001	
  5.7743889e-001	  6.4541795e-001	  5.0000000e-001	
  5.6712603e-001	  6.5449833e-001	  5.0000000e-001	
  5.5667040e-001	  6.6341395e-001	  5.0000000e-001	
  5.4607463e-001	  6.7216256e-001	  5.0000000e-001	
  5.3534139e-001	  6.8074195e-001	  5.0000000e-001	
  5.2447337e-001	  6.8914997e-001	  5.0000000e-001	
  5.1347333e-001	  6.9738450e-001	  5.0000000e-001	
  5.0234402e-001	  7.0544347e-001	  5.0000000e-001	
  4.9108825e-001	  7.1332484e-001	  5.0000000e-001	
  4.7970885e-001	  7.2102664e-001	  5.0000000e-001	
  4.6820868e-001	  7.2854693e-001	  5.0000000e-001	
  4.5659065e-001	  7.3588381e-001	  5.0000000e-001	
  4.4485767e-001	  7.4303543e-001	  5.0000000e-001	
  4.3301270e-001	  7.5000000e-001	  5.0000000e-001	
  4.2105872e-001	  7.5677576e-001	  5.0000000e-001	
  4.0899875e-001	  7.6336100e-001	  5.0000000e-001	
  3.9683581e-001	  7.6975408e-001	  5.0000000e-001	
  3.8457297e-001	  7.7595337e-001	  5.0000000e-001	
  3.7221331e-001	  7.8195732e-001	  5.0000000e-001	
  3.5975995e-001	  7.8776442e-001	  5.0000000e-001	
  3.4721603e-001	  7.9337320e-001	  5.0000000e-001	
  3.3458469e-001	  7.9878225e-001	  5.0000000e-001	
  3.2186913e-001	  8.0399021e-001	  5.0000000e-001	
  3.0907253e-001	  8.0899578e-001	  5.0000000e-001	
  2.9619813e-001	  8.1379768e-001	  5.0000000e-001	
  2.8324916e-001	  8.1839472e-001	  5.0000000e-001	
  2.7022889e-001	  8.2278572e-001	  5.0000000e-001	
  2.5714059e-001	  8.2696960e-001	  5.0000000e-001	
  2.4398755e-001	  8.3094529e-001	  5.0000000e-001	
  2.3077309e-001	  8.3471179e-001	  5.0000000e-001	
  2.1750054e-001	  8.3826816e-001	  5.0000000e-001	
  2.0417323e-001	  8.4161351e-001	  5.0000000e-001	
  1.9079452e-001	  8.4474698e-001	  5.0000000e-001	
  1.7736778e-001	  8.4766778e-001	  5.0000000e-001	
  1.6389639e-001	  8.5037520e-001	  5.0000000e-001	
  1.5038373e-001	  8.5286853e-001	  5.0000000e-001	
  1.3683322e-001	  8.5514716e-001	  5.0000000e-001	
  1.2324827e-001	  8.5721051e-001	  5.0000000e-001	
  1.0963228e-001	  8.5905807e-001	  5.0000000e-001	
  9.5988697e-002	  8.6068936e-001	  5.0000000e-001	
  8.2320948e-002	  8.6210397e-001	  5.0000000e-001	
  6.8632476e-002	  8.6330156e-001	  5.0000000e-001	
  5.4926726e-002	  8.6428181e-001	  5.0000000e-001	
  4.1207148e-002	  8.6504449e-001	  5.0000000e-001	
  2.7477196e-002	  8.6558940e-001	  5.0000000e-001	
  1.3740328e-002	  8.6591640e-001	  5.0000000e-001	
  5.3028762e-017	  8.6602540e-001	  5.0000000e-001	
  8.5798341e-001	  0.0000000e+000	  5.1367739e-001	
  8.5787542e-001	  1.3612734e-002	  5.1367739e-001	
  8.5755145e-001	  2.7222041e-002	  5.1367739e-001	
  8.5701161e-001	  4.0824495e-002	  5.1367739e-001	
  8.5625602e-001	  5.4416671e-002	  5.1367739e-001	
  8.5528486e-001	  6.7995148e-002	  5.1367739e-001	
  8.5409840e-001	  8.1556508e-002	  5.1367739e-001	
  8.5269692e-001	  9.5097337e-002	  5.1367739e-001	
  8.5108078e-001	  1.0861423e-001	  5.1367739e-001	
  8.4925038e-001	  1.2210377e-001	  5.1367739e-001	
  8.4720619e-001	  1.3556258e-001	  5.1367739e-001	
  8.4494872e-001	  1.4898726e-001	  5.1367739e-001	
  8.4247854e-001	  1.6237443e-001	  5.1367739e-001	
  8.3979626e-001	  1.7572072e-001	  5.1367739e-001	
  8.3690258e-001	  1.8902278e-001	  5.1367739e-001	
  8.3379821e-001	  2.0227726e-001	  5.1367739e-001	
  8.3048393e-001	  2.1548081e-001	  5.1367739e-001	
  8.2696059e-001	  2.2863011e-001	  5.1367739e-001	
  8.2322906e-001	  2.4172186e-001	  5.1367739e-001	
  8.1929028e-001	  2.5475276e-001	  5.1367739e-001	
  8.1514526e-001	  2.6771952e-001	  5.1367739e-001	
  8.1079503e-001	  2.8061889e-001	  5.1367739e-001	
  8.0624068e-001	  2.9344761e-001	  5.1367739e-001	
  8.0148337e-001	  3.0620246e-001	  5.1367739e-001	
  7.9652429e-001	  3.1888022e-001	  5.1367739e-001	
  7.9136469e-001	  3.3147771e-001	  5.1367739e-001	
  7.8600586e-001	  3.4399175e-001	  5.1367739e-001	
  7.8044916e-001	  3.5641919e-001	  5.1367739e-001	
  7.7469599e-001	  3.6875691e-001	  5.1367739e-001	
  7.6874780e-001	  3.8100179e-001	  5.1367739e-001	
  7.6260607e-001	  3.9315076e-001	  5.1367739e-001	
  7.5627237e-001	  4.0520075e-001	  5.1367739e-001	
  7.4974827e-001	  4.1714874e-001	  5.1367739e-001	
  7.4303543e-001	  4.2899171e-001	  5.1367739e-001	
  7.3613554e-001	  4.4072668e-001	  5.1367739e-001	
  7.2905032e-001	  4.5235071e-001	  5.1367739e-001	
  7.2178158e-001	  4.6386085e-001	  5.1367739e-001	
  7.1433113e-001	  4.7525423e-001	  5.1367739e-001	
  7.0670084e-001	  4.8652796e-001	  5.1367739e-001	
  6.9889266e-001	  4.9767921e-001	  5.1367739e-001	
  6.9090852e-001	  5.0870517e-001	  5.1367739e-001	
  6.8275046e-001	  5.1960307e-001	  5.1367739e-001	
  6.7442052e-001	  5.3037016e-001	  5.1367739e-001	
  6.6592079e-001	  5.4100373e-001	  5.1367739e-001	
  6.5725343e-001	  5.5150111e-001	  5.1367739e-001	
  6.4842060e-001	  5.6185965e-001	  5.1367739e-001	
  6.3942454e-001	  5.7207674e-001	  5.1367739e-001	
  6.3026750e-001	  5.8214982e-001	  5.1367739e-001	
  6.2095180e-001	  5.9207635e-001	  5.1367739e-001	
  6.1147978e-001	  6.0185382e-001	  5.1367739e-001	
  6.0185382e-001	  6.1147978e-001	  5.1367739e-001	
  5.9207635e-001	  6.2095180e-001	  5.1367739e-001	
  5.8214982e-001	  6.3026750e-001	  5.1367739e-001	
  5.7207674e-001	  6.3942454e-001	  5.1367739e-001	
  5.6185965e-001	  6.4842060e-001	  5.1367739e-001	
  5.5150111e-001	  6.5725343e-001	  5.1367739e-001	
  5.4100373e-001	  6.6592079e-001	  5.1367739e-001	
  5.3037016e-001	  6.7442052e-001	  5.1367739e-001	
  5.1960307e-001	  6.8275046e-001	  5.1367739e-001	
  5.0870517e-001	  6.9090852e-001	  5.1367739e-001	
  4.9767921e-001	  6.9889266e-001	  5.1367739e-001	
  4.8652796e-001	  7.0670084e-001	  5.1367739e-001	
  4.7525423e-001	  7.1433113e-001	  5.1367739e-001	
  4.6386085e-001	  7.2178158e-001	  5.1367739e-001	
  4.5235071e-001	  7.2905032e-001	  5.1367739e-001	
  4.4072668e-001	  7.3613554e-001	  5.1367739e-001	
  4.2899171e-001	  7.4303543e-001	  5.1367739e-001	
  4.1714874e-001	  7.4974827e-001	  5.1367739e-001	
  4.0520075e-001	  7.5627237e-001	  5.1367739e-001	
  3.9315076e-001	  7.6260607e-001	  5.1367739e-001	
  3.8100179e-001	  7.6874780e-001	  5.1367739e-001	
  3.6875691e-001	  7.7469599e-001	  5.1367739e-001	
  3.5641919e-001	  7.8044916e-001	  5.1367739e-001	
  3.4399175e-001	  7.8600586e-001	  5.1367739e-001	
  3.3147771e-001	  7.9136469e-001	  5.1367739e-001	
  3.1888022e-001	  7.9652429e-001	  5.1367739e-001	
  3.0620246e-001	  8.0148337e-001	  5.1367739e-001	
  2.9344761e-001	  8.0624068e-001	  5.1367739e-001	
  2.8061889e-001	  8.1079503e-001	  5.1367739e-001	
  2.6771952e-001	  8.1514526e-001	  5.1367739e-001	
  2.5475276e-001	  8.1929028e-001	  5.1367739e-001	
  2.4172186e-001	  8.2322906e-001	  5.1367739e-001	
  2.2863011e-001	  8.2696059e-001	  5.1367739e-001	
  2.1548081e-001	  8.3048393e-001	  5.1367739e-001	
  2.0227726e-001	  8.3379821e-001	  5.1367739e-001	
  1.8902278e-001	  8.3690258e-001	  5.1367739e-001	
  1.7572072e-001	  8.3979626e-001	  5.1367739e-001	
  1.6237443e-001	  8.4247854e-001	  5.1367739e-001	
  1.4898726e-001	  8.4494872e-001	  5.1367739e-001	
  1.3556258e-001	  8.4720619e-001	  5.1367739e-001	
  1.2210377e-001	  8.4925038e-001	  5.1367739e-001	
  1.0861423e-001	  8.5108078e-001	  5.1367739e-001	
  9.5097337e-002	  8.5269692e-001	  5.1367739e-001	
  8.1556508e-002	  8.5409840e-001	  5.1367739e-001	
  6.7995148e-002	  8.5528486e-001	  5.1367739e-001	
  5.4416671e-002	  8.5625602e-001	  5.1367739e-001	
  4.0824495e-002	  8.5701161e-001	  5.1367739e-001	
  2.7222041e-002	  8.5755145e-001	  5.1367739e-001	
  1.3612734e-002	  8.5787542e-001	  5.1367739e-001	
  5.2536332e-017	  8.5798341e-001	  5.1367739e-001	
  8.4972543e-001	  0.0000000e+000	  5.2722547e-001	
  8.4961847e-001	  1.3481713e-002	  5.2722547e-001	
  8.4929763e-001	  2.6960032e-002	  5.2722547e-001	
  8.4876298e-001	  4.0431564e-002	  5.2722547e-001	
  8.4801466e-001	  5.3892917e-002	  5.2722547e-001	
  8.4705285e-001	  6.7340704e-002	  5.2722547e-001	
  8.4587781e-001	  8.0771537e-002	  5.2722547e-001	
  8.4448982e-001	  9.4182037e-002	  5.2722547e-001	
  8.4288923e-001	  1.0756883e-001	  5.2722547e-001	
  8.4107645e-001	  1.2092854e-001	  5.2722547e-001	
  8.3905193e-001	  1.3425780e-001	  5.2722547e-001	
  8.3681619e-001	  1.4755327e-001	  5.2722547e-001	
  8.3436978e-001	  1.6081159e-001	  5.2722547e-001	
  8.3171333e-001	  1.7402943e-001	  5.2722547e-001	
  8.2884750e-001	  1.8720346e-001	  5.2722547e-001	
  8.2577300e-001	  2.0033036e-001	  5.2722547e-001	
  8.2249063e-001	  2.1340683e-001	  5.2722547e-001	
  8.1900119e-001	  2.2642958e-001	  5.2722547e-001	
  8.1530558e-001	  2.3939532e-001	  5.2722547e-001	
  8.1140472e-001	  2.5230079e-001	  5.2722547e-001	
  8.0729959e-001	  2.6514275e-001	  5.2722547e-001	
  8.0299123e-001	  2.7791797e-001	  5.2722547e-001	
  7.9848072e-001	  2.9062321e-001	  5.2722547e-001	
  7.9376919e-001	  3.0325530e-001	  5.2722547e-001	
  7.8885784e-001	  3.1581104e-001	  5.2722547e-001	
  7.8374790e-001	  3.2828728e-001	  5.2722547e-001	
  7.7844065e-001	  3.4068087e-001	  5.2722547e-001	
  7.7293744e-001	  3.5298870e-001	  5.2722547e-001	
  7.6723964e-001	  3.6520767e-001	  5.2722547e-001	
  7.6134870e-001	  3.7733469e-001	  5.2722547e-001	
  7.5526608e-001	  3.8936673e-001	  5.2722547e-001	
  7.4899334e-001	  4.0130074e-001	  5.2722547e-001	
  7.4253204e-001	  4.1313373e-001	  5.2722547e-001	
  7.3588381e-001	  4.2486271e-001	  5.2722547e-001	
  7.2905032e-001	  4.3648474e-001	  5.2722547e-001	
  7.2203331e-001	  4.4799689e-001	  5.2722547e-001	
  7.1483452e-001	  4.5939625e-001	  5.2722547e-001	
  7.0745578e-001	  4.7067996e-001	  5.2722547e-001	
  6.9989894e-001	  4.8184519e-001	  5.2722547e-001	
  6.9216590e-001	  4.9288911e-001	  5.2722547e-001	
  6.8425862e-001	  5.0380894e-001	  5.2722547e-001	
  6.7617907e-001	  5.1460195e-001	  5.2722547e-001	
  6.6792930e-001	  5.2526541e-001	  5.2722547e-001	
  6.5951139e-001	  5.3579664e-001	  5.2722547e-001	
  6.5092744e-001	  5.4619298e-001	  5.2722547e-001	
  6.4217963e-001	  5.5645182e-001	  5.2722547e-001	
  6.3327015e-001	  5.6657058e-001	  5.2722547e-001	
  6.2420126e-001	  5.7654670e-001	  5.2722547e-001	
  6.1497522e-001	  5.8637768e-001	  5.2722547e-001	
  6.0559436e-001	  5.9606105e-001	  5.2722547e-001	
  5.9606105e-001	  6.0559436e-001	  5.2722547e-001	
  5.8637768e-001	  6.1497522e-001	  5.2722547e-001	
  5.7654670e-001	  6.2420126e-001	  5.2722547e-001	
  5.6657058e-001	  6.3327015e-001	  5.2722547e-001	
  5.5645182e-001	  6.4217963e-001	  5.2722547e-001	
  5.4619298e-001	  6.5092744e-001	  5.2722547e-001	
  5.3579664e-001	  6.5951139e-001	  5.2722547e-001	
  5.2526541e-001	  6.6792930e-001	  5.2722547e-001	
  5.1460195e-001	  6.7617907e-001	  5.2722547e-001	
  5.0380894e-001	  6.8425862e-001	  5.2722547e-001	
  4.9288911e-001	  6.9216590e-001	  5.2722547e-001	
  4.8184519e-001	  6.9989894e-001	  5.2722547e-001	
  4.7067996e-001	  7.0745578e-001	  5.2722547e-001	
  4.5939625e-001	  7.1483452e-001	  5.2722547e-001	
  4.4799689e-001	  7.2203331e-001	  5.2722547e-001	
  4.3648474e-001	  7.2905032e-001	  5.2722547e-001	
  4.2486271e-001	  7.3588381e-001	  5.2722547e-001	
  4.1313373e-001	  7.4253204e-001	  5.2722547e-001	
  4.0130074e-001	  7.4899334e-001	  5.2722547e-001	
  3.8936673e-001	  7.5526608e-001	  5.2722547e-001	
  3.7733469e-001	  7.6134870e-001	  5.2722547e-001	
  3.6520767e-001	  7.6723964e-001	  5.2722547e-001	
  3.5298870e-001	  7.7293744e-001	  5.2722547e-001	
  3.4068087e-001	  7.7844065e-001	  5.2722547e-001	
  3.2828728e-001	  7.8374790e-001	  5.2722547e-001	
  3.1581104e-001	  7.8885784e-001	  5.2722547e-001	
  3.0325530e-001	  7.9376919e-001	  5.2722547e-001	
  2.9062321e-001	  7.9848072e-001	  5.2722547e-001	
  2.7791797e-001	  8.0299123e-001	  5.2722547e-001	
  2.6514275e-001	  8.0729959e-001	  5.2722547e-001	
  2.5230079e-001	  8.1140472e-001	  5.2722547e-001	
  2.3939532e-001	  8.1530558e-001	  5.2722547e-001	
  2.2642958e-001	  8.1900119e-001	  5.2722547e-001	
  2.1340683e-001	  8.2249063e-001	  5.2722547e-001	
  2.0033036e-001	  8.2577300e-001	  5.2722547e-001	
  1.8720346e-001	  8.2884750e-001	  5.2722547e-001	
  1.7402943e-001	  8.3171333e-001	  5.2722547e-001	
  1.6081159e-001	  8.3436978e-001	  5.2722547e-001	
  1.4755327e-001	  8.3681619e-001	  5.2722547e-001	
  1.3425780e-001	  8.3905193e-001	  5.2722547e-001	
  1.2092854e-001	  8.4107645e-001	  5.2722547e-001	
  1.0756883e-001	  8.4288923e-001	  5.2722547e-001	
  9.4182037e-002	  8.4448982e-001	  5.2722547e-001	
  8.0771537e-002	  8.4587781e-001	  5.2722547e-001	
  6.7340704e-002	  8.4705285e-001	  5.2722547e-001	
  5.3892917e-002	  8.4801466e-001	  5.2722547e-001	
  4.0431564e-002	  8.4876298e-001	  5.2722547e-001	
  2.6960032e-002	  8.4929763e-001	  5.2722547e-001	
  1.3481713e-002	  8.4961847e-001	  5.2722547e-001	
  5.2030676e-017	  8.4972543e-001	  5.2722547e-001	
  8.4125353e-001	  0.0000000e+000	  5.4064082e-001	
  8.4114764e-001	  1.3347298e-002	  5.4064082e-001	
  8.4083000e-001	  2.6691236e-002	  5.4064082e-001	
  8.4030068e-001	  4.0028455e-002	  5.4064082e-001	
  8.3955982e-001	  5.3355596e-002	  5.4064082e-001	
  8.3860760e-001	  6.6669306e-002	  5.4064082e-001	
  8.3744427e-001	  7.9966232e-002	  5.4064082e-001	
  8.3607012e-001	  9.3243027e-002	  5.4064082e-001	
  8.3448549e-001	  1.0649635e-001	  5.4064082e-001	
  8.3269078e-001	  1.1972286e-001	  5.4064082e-001	
  8.3068645e-001	  1.3291923e-001	  5.4064082e-001	
  8.2847300e-001	  1.4608214e-001	  5.4064082e-001	
  8.2605099e-001	  1.5920828e-001	  5.4064082e-001	
  8.2342102e-001	  1.7229433e-001	  5.4064082e-001	
  8.2058375e-001	  1.8533701e-001	  5.4064082e-001	
  8.1753992e-001	  1.9833304e-001	  5.4064082e-001	
  8.1429026e-001	  2.1127913e-001	  5.4064082e-001	
  8.1083562e-001	  2.2417204e-001	  5.4064082e-001	
  8.0717685e-001	  2.3700851e-001	  5.4064082e-001	
  8.0331488e-001	  2.4978531e-001	  5.4064082e-001	
  7.9925068e-001	  2.6249924e-001	  5.4064082e-001	
  7.9498528e-001	  2.7514708e-001	  5.4064082e-001	
  7.9051974e-001	  2.8772565e-001	  5.4064082e-001	
  7.8585519e-001	  3.0023179e-001	  5.4064082e-001	
  7.8099280e-001	  3.1266235e-001	  5.4064082e-001	
  7.7593381e-001	  3.2501420e-001	  5.4064082e-001	
  7.7067948e-001	  3.3728423e-001	  5.4064082e-001	
  7.6523113e-001	  3.4946935e-001	  5.4064082e-001	
  7.5959014e-001	  3.6156649e-001	  5.4064082e-001	
  7.5375793e-001	  3.7357261e-001	  5.4064082e-001	
  7.4773596e-001	  3.8548468e-001	  5.4064082e-001	
  7.4152576e-001	  3.9729971e-001	  5.4064082e-001	
  7.3512888e-001	  4.0901472e-001	  5.4064082e-001	
  7.2854693e-001	  4.2062677e-001	  5.4064082e-001	
  7.2178158e-001	  4.3213292e-001	  5.4064082e-001	
  7.1483452e-001	  4.4353029e-001	  5.4064082e-001	
  7.0770751e-001	  4.5481600e-001	  5.4064082e-001	
  7.0040233e-001	  4.6598721e-001	  5.4064082e-001	
  6.9292083e-001	  4.7704111e-001	  5.4064082e-001	
  6.8526490e-001	  4.8797492e-001	  5.4064082e-001	
  6.7743645e-001	  4.9878589e-001	  5.4064082e-001	
  6.6943746e-001	  5.0947129e-001	  5.4064082e-001	
  6.6126994e-001	  5.2002843e-001	  5.4064082e-001	
  6.5293596e-001	  5.3045466e-001	  5.4064082e-001	
  6.4443759e-001	  5.4074735e-001	  5.4064082e-001	
  6.3577700e-001	  5.5090391e-001	  5.4064082e-001	
  6.2695635e-001	  5.6092178e-001	  5.4064082e-001	
  6.1797787e-001	  5.7079844e-001	  5.4064082e-001	
  6.0884382e-001	  5.8053141e-001	  5.4064082e-001	
  5.9955649e-001	  5.9011823e-001	  5.4064082e-001	
  5.9011823e-001	  5.9955649e-001	  5.4064082e-001	
  5.8053141e-001	  6.0884382e-001	  5.4064082e-001	
  5.7079844e-001	  6.1797787e-001	  5.4064082e-001	
  5.6092178e-001	  6.2695635e-001	  5.4064082e-001	
  5.5090391e-001	  6.3577700e-001	  5.4064082e-001	
  5.4074735e-001	  6.4443759e-001	  5.4064082e-001	
  5.3045466e-001	  6.5293596e-001	  5.4064082e-001	
  5.2002843e-001	  6.6126994e-001	  5.4064082e-001	
  5.0947129e-001	  6.6943746e-001	  5.4064082e-001	
  4.9878589e-001	  6.7743645e-001	  5.4064082e-001	
  4.8797492e-001	  6.8526490e-001	  5.4064082e-001	
  4.7704111e-001	  6.9292083e-001	  5.4064082e-001	
  4.6598721e-001	  7.0040233e-001	  5.4064082e-001	
  4.5481600e-001	  7.0770751e-001	  5.4064082e-001	
  4.4353029e-001	  7.1483452e-001	  5.4064082e-001	
  4.3213292e-001	  7.2178158e-001	  5.4064082e-001	
  4.2062677e-001	  7.2854693e-001	  5.4064082e-001	
  4.0901472e-001	  7.3512888e-001	  5.4064082e-001	
  3.9729971e-001	  7.4152576e-001	  5.4064082e-001	
  3.8548468e-001	  7.4773596e-001	  5.4064082e-001	
  3.7357261e-001	  7.5375793e-001	  5.4064082e-001	
  3.6156649e-001	  7.5959014e-001	  5.4064082e-001	
  3.4946935e-001	  7.6523113e-001	  5.4064082e-001	
  3.3728423e-001	  7.7067948e-001	  5.4064082e-001	
  3.2501420e-001	  7.7593381e-001	  5.4064082e-001	
  3.1266235e-001	  7.8099280e-001	  5.4064082e-001	
  3.0023179e-001	  7.8585519e-001	  5.4064082e-001	
  2.8772565e-001	  7.9051974e-001	  5.4064082e-001	
  2.7514708e-001	  7.9498528e-001	  5.4064082e-001	
  2.6249924e-001	  7.9925068e-001	  5.4064082e-001	
  2.4978531e-001	  8.0331488e-001	  5.4064082e-001	
  2.3700851e-001	  8.0717685e-001	  5.4064082e-001	
  2.2417204e-001	  8.1083562e-001	  5.4064082e-001	
  2.1127913e-001	  8.1429026e-001	  5.4064082e-001	
  1.9833304e-001	  8.1753992e-001	  5.4064082e-001	
  1.8533701e-001	  8.2058375e-001	  5.4064082e-001	
  1.7229433e-001	  8.2342102e-001	  5.4064082e-001	
  1.5920828e-001	  8.2605099e-001	  5.4064082e-001	
  1.4608214e-001	  8.2847300e-001	  5.4064082e-001	
  1.3291923e-001	  8.3068645e-001	  5.4064082e-001	
  1.1972286e-001	  8.3269078e-001	  5.4064082e-001	
  1.0649635e-001	  8.3448549e-001	  5.4064082e-001	
  9.3243027e-002	  8.3607012e-001	  5.4064082e-001	
  7.9966232e-002	  8.3744427e-001	  5.4064082e-001	
  6.6669306e-002	  8.3860760e-001	  5.4064082e-001	
  5.3355596e-002	  8.3955982e-001	  5.4064082e-001	
  4.0028455e-002	  8.4030068e-001	  5.4064082e-001	
  2.6691236e-002	  8.4083000e-001	  5.4064082e-001	
  1.3347298e-002	  8.4114764e-001	  5.4064082e-001	
  5.1511922e-017	  8.4125353e-001	  5.4064082e-001	
  8.3256985e-001	  0.0000000e+000	  5.5392006e-001	
  8.3246506e-001	  1.3209523e-002	  5.5392006e-001	
  8.3215069e-001	  2.6415721e-002	  5.5392006e-001	
  8.3162684e-001	  3.9615269e-002	  5.5392006e-001	
  8.3089362e-001	  5.2804844e-002	  5.5392006e-001	
  8.2995124e-001	  6.5981125e-002	  5.5392006e-001	
  8.2879991e-001	  7.9140796e-002	  5.5392006e-001	
  8.2743995e-001	  9.2280544e-002	  5.5392006e-001	
  8.2587167e-001	  1.0539706e-001	  5.5392006e-001	
  8.2409549e-001	  1.1848704e-001	  5.5392006e-001	
  8.2211185e-001	  1.3154720e-001	  5.5392006e-001	
  8.1992125e-001	  1.4457424e-001	  5.5392006e-001	
  8.1752423e-001	  1.5756488e-001	  5.5392006e-001	
  8.1492141e-001	  1.7051586e-001	  5.5392006e-001	
  8.1211344e-001	  1.8342391e-001	  5.5392006e-001	
  8.0910102e-001	  1.9628578e-001	  5.5392006e-001	
  8.0588491e-001	  2.0909824e-001	  5.5392006e-001	
  8.0246593e-001	  2.2185806e-001	  5.5392006e-001	
  7.9884493e-001	  2.3456203e-001	  5.5392006e-001	
  7.9502282e-001	  2.4720695e-001	  5.5392006e-001	
  7.9100057e-001	  2.5978964e-001	  5.5392006e-001	
  7.8677919e-001	  2.7230693e-001	  5.5392006e-001	
  7.8235975e-001	  2.8475566e-001	  5.5392006e-001	
  7.7774335e-001	  2.9713271e-001	  5.5392006e-001	
  7.7293116e-001	  3.0943496e-001	  5.5392006e-001	
  7.6792438e-001	  3.2165931e-001	  5.5392006e-001	
  7.6272429e-001	  3.3380268e-001	  5.5392006e-001	
  7.5733218e-001	  3.4586202e-001	  5.5392006e-001	
  7.5174942e-001	  3.5783429e-001	  5.5392006e-001	
  7.4597741e-001	  3.6971648e-001	  5.5392006e-001	
  7.4001760e-001	  3.8150559e-001	  5.5392006e-001	
  7.3387150e-001	  3.9319866e-001	  5.5392006e-001	
  7.2754065e-001	  4.0479275e-001	  5.5392006e-001	
  7.2102664e-001	  4.1628493e-001	  5.5392006e-001	
  7.1433113e-001	  4.2767231e-001	  5.5392006e-001	
  7.0745578e-001	  4.3895203e-001	  5.5392006e-001	
  7.0040233e-001	  4.5012125e-001	  5.5392006e-001	
  6.9317256e-001	  4.6117715e-001	  5.5392006e-001	
  6.8576829e-001	  4.7211695e-001	  5.5392006e-001	
  6.7819138e-001	  4.8293790e-001	  5.5392006e-001	
  6.7044374e-001	  4.9363727e-001	  5.5392006e-001	
  6.6252732e-001	  5.0421237e-001	  5.5392006e-001	
  6.5444411e-001	  5.1466054e-001	  5.5392006e-001	
  6.4619615e-001	  5.2497914e-001	  5.5392006e-001	
  6.3778551e-001	  5.3516559e-001	  5.5392006e-001	
  6.2921431e-001	  5.4521731e-001	  5.5392006e-001	
  6.2048471e-001	  5.5513177e-001	  5.5392006e-001	
  6.1159891e-001	  5.6490648e-001	  5.5392006e-001	
  6.0255914e-001	  5.7453898e-001	  5.5392006e-001	
  5.9336768e-001	  5.8402685e-001	  5.5392006e-001	
  5.8402685e-001	  5.9336768e-001	  5.5392006e-001	
  5.7453898e-001	  6.0255914e-001	  5.5392006e-001	
  5.6490648e-001	  6.1159891e-001	  5.5392006e-001	
  5.5513177e-001	  6.2048471e-001	  5.5392006e-001	
  5.4521731e-001	  6.2921431e-001	  5.5392006e-001	
  5.3516559e-001	  6.3778551e-001	  5.5392006e-001	
  5.2497914e-001	  6.4619615e-001	  5.5392006e-001	
  5.1466054e-001	  6.5444411e-001	  5.5392006e-001	
  5.0421237e-001	  6.6252732e-001	  5.5392006e-001	
  4.9363727e-001	  6.7044374e-001	  5.5392006e-001	
  4.8293790e-001	  6.7819138e-001	  5.5392006e-001	
  4.7211695e-001	  6.8576829e-001	  5.5392006e-001	
  4.6117715e-001	  6.9317256e-001	  5.5392006e-001	
  4.5012125e-001	  7.0040233e-001	  5.5392006e-001	
  4.3895203e-001	  7.0745578e-001	  5.5392006e-001	
  4.2767231e-001	  7.1433113e-001	  5.5392006e-001	
  4.1628493e-001	  7.2102664e-001	  5.5392006e-001	
  4.0479275e-001	  7.2754065e-001	  5.5392006e-001	
  3.9319866e-001	  7.3387150e-001	  5.5392006e-001	
  3.8150559e-001	  7.4001760e-001	  5.5392006e-001	
  3.6971648e-001	  7.4597741e-001	  5.5392006e-001	
  3.5783429e-001	  7.5174942e-001	  5.5392006e-001	
  3.4586202e-001	  7.5733218e-001	  5.5392006e-001	
  3.3380268e-001	  7.6272429e-001	  5.5392006e-001	
  3.2165931e-001	  7.6792438e-001	  5.5392006e-001	
  3.0943496e-001	  7.7293116e-001	  5.5392006e-001	
  2.9713271e-001	  7.7774335e-001	  5.5392006e-001	
  2.8475566e-001	  7.8235975e-001	  5.5392006e-001	
  2.7230693e-001	  7.8677919e-001	  5.5392006e-001	
  2.5978964e-001	  7.9100057e-001	  5.5392006e-001	
  2.4720695e-001	  7.9502282e-001	  5.5392006e-001	
  2.3456203e-001	  7.9884493e-001	  5.5392006e-001	
  2.2185806e-001	  8.0246593e-001	  5.5392006e-001	
  2.0909824e-001	  8.0588491e-001	  5.5392006e-001	
  1.9628578e-001	  8.0910102e-001	  5.5392006e-001	
  1.8342391e-001	  8.1211344e-001	  5.5392006e-001	
  1.7051586e-001	  8.1492141e-001	  5.5392006e-001	
  1.5756488e-001	  8.1752423e-001	  5.5392006e-001	
  1.4457424e-001	  8.1992125e-001	  5.5392006e-001	
  1.3154720e-001	  8.2211185e-001	  5.5392006e-001	
  1.1848704e-001	  8.2409549e-001	  5.5392006e-001	
  1.0539706e-001	  8.2587167e-001	  5.5392006e-001	
  9.2280544e-002	  8.2743995e-001	  5.5392006e-001	
  7.9140796e-002	  8.2879991e-001	  5.5392006e-001	
  6.5981125e-002	  8.2995124e-001	  5.5392006e-001	
  5.2804844e-002	  8.3089362e-001	  5.5392006e-001	
  3.9615269e-002	  8.3162684e-001	  5.5392006e-001	
  2.6415721e-002	  8.3215069e-001	  5.5392006e-001	
  1.3209523e-002	  8.3246506e-001	  5.5392006e-001	
  5.0980200e-017	  8.3256985e-001	  5.5392006e-001	
  8.2367658e-001	  0.0000000e+000	  5.6705986e-001	
  8.2357290e-001	  1.3068423e-002	  5.6705986e-001	
  8.2326190e-001	  2.6133556e-002	  5.6705986e-001	
  8.2274364e-001	  3.9192110e-002	  5.6705986e-001	
  8.2201825e-001	  5.2240797e-002	  5.6705986e-001	
  8.2108593e-001	  6.5276334e-002	  5.6705986e-001	
  8.1994691e-001	  7.8295437e-002	  5.6705986e-001	
  8.1860147e-001	  9.1294830e-002	  5.6705986e-001	
  8.1704995e-001	  1.0427124e-001	  5.6705986e-001	
  8.1529274e-001	  1.1722140e-001	  5.6705986e-001	
  8.1333029e-001	  1.3014205e-001	  5.6705986e-001	
  8.1116308e-001	  1.4302994e-001	  5.6705986e-001	
  8.0879167e-001	  1.5588182e-001	  5.6705986e-001	
  8.0621665e-001	  1.6869446e-001	  5.6705986e-001	
  8.0343867e-001	  1.8146463e-001	  5.6705986e-001	
  8.0045843e-001	  1.9418911e-001	  5.6705986e-001	
  7.9727668e-001	  2.0686472e-001	  5.6705986e-001	
  7.9389421e-001	  2.1948824e-001	  5.6705986e-001	
  7.9031189e-001	  2.3205651e-001	  5.6705986e-001	
  7.8653061e-001	  2.4456636e-001	  5.6705986e-001	
  7.8255133e-001	  2.5701464e-001	  5.6705986e-001	
  7.7837504e-001	  2.6939822e-001	  5.6705986e-001	
  7.7400281e-001	  2.8171398e-001	  5.6705986e-001	
  7.6943572e-001	  2.9395882e-001	  5.6705986e-001	
  7.6467493e-001	  3.0612966e-001	  5.6705986e-001	
  7.5972163e-001	  3.1822343e-001	  5.6705986e-001	
  7.5457708e-001	  3.3023709e-001	  5.6705986e-001	
  7.4924257e-001	  3.4216762e-001	  5.6705986e-001	
  7.4371944e-001	  3.5401200e-001	  5.6705986e-001	
  7.3800909e-001	  3.6576727e-001	  5.6705986e-001	
  7.3211294e-001	  3.7743045e-001	  5.6705986e-001	
  7.2603249e-001	  3.8899862e-001	  5.6705986e-001	
  7.1976927e-001	  4.0046887e-001	  5.6705986e-001	
  7.1332484e-001	  4.1183829e-001	  5.6705986e-001	
  7.0670084e-001	  4.2310404e-001	  5.6705986e-001	
  6.9989894e-001	  4.3426327e-001	  5.6705986e-001	
  6.9292083e-001	  4.4531318e-001	  5.6705986e-001	
  6.8576829e-001	  4.5625098e-001	  5.6705986e-001	
  6.7844311e-001	  4.6707393e-001	  5.6705986e-001	
  6.7094714e-001	  4.7777929e-001	  5.6705986e-001	
  6.6328225e-001	  4.8836438e-001	  5.6705986e-001	
  6.5545039e-001	  4.9882652e-001	  5.6705986e-001	
  6.4745353e-001	  5.0916308e-001	  5.6705986e-001	
  6.3929367e-001	  5.1937147e-001	  5.6705986e-001	
  6.3097287e-001	  5.2944910e-001	  5.6705986e-001	
  6.2249323e-001	  5.3939345e-001	  5.6705986e-001	
  6.1385687e-001	  5.4920201e-001	  5.6705986e-001	
  6.0506599e-001	  5.5887231e-001	  5.6705986e-001	
  5.9612278e-001	  5.6840192e-001	  5.6705986e-001	
  5.8702950e-001	  5.7778844e-001	  5.6705986e-001	
  5.7778844e-001	  5.8702950e-001	  5.6705986e-001	
  5.6840192e-001	  5.9612278e-001	  5.6705986e-001	
  5.5887231e-001	  6.0506599e-001	  5.6705986e-001	
  5.4920201e-001	  6.1385687e-001	  5.6705986e-001	
  5.3939345e-001	  6.2249323e-001	  5.6705986e-001	
  5.2944910e-001	  6.3097287e-001	  5.6705986e-001	
  5.1937147e-001	  6.3929367e-001	  5.6705986e-001	
  5.0916308e-001	  6.4745353e-001	  5.6705986e-001	
  4.9882652e-001	  6.5545039e-001	  5.6705986e-001	
  4.8836438e-001	  6.6328225e-001	  5.6705986e-001	
  4.7777929e-001	  6.7094714e-001	  5.6705986e-001	
  4.6707393e-001	  6.7844311e-001	  5.6705986e-001	
  4.5625098e-001	  6.8576829e-001	  5.6705986e-001	
  4.4531318e-001	  6.9292083e-001	  5.6705986e-001	
  4.3426327e-001	  6.9989894e-001	  5.6705986e-001	
  4.2310404e-001	  7.0670084e-001	  5.6705986e-001	
  4.1183829e-001	  7.1332484e-001	  5.6705986e-001	
  4.0046887e-001	  7.1976927e-001	  5.6705986e-001	
  3.8899862e-001	  7.2603249e-001	  5.6705986e-001	
  3.7743045e-001	  7.3211294e-001	  5.6705986e-001	
  3.6576727e-001	  7.3800909e-001	  5.6705986e-001	
  3.5401200e-001	  7.4371944e-001	  5.6705986e-001	
  3.4216762e-001	  7.4924257e-001	  5.6705986e-001	
  3.3023709e-001	  7.5457708e-001	  5.6705986e-001	
  3.1822343e-001	  7.5972163e-001	  5.6705986e-001	
  3.0612966e-001	  7.6467493e-001	  5.6705986e-001	
  2.9395882e-001	  7.6943572e-001	  5.6705986e-001	
  2.8171398e-001	  7.7400281e-001	  5.6705986e-001	
  2.6939822e-001	  7.7837504e-001	  5.6705986e-001	
  2.5701464e-001	  7.8255133e-001	  5.6705986e-001	
  2.4456636e-001	  7.8653061e-001	  5.6705986e-001	
  2.3205651e-001	  7.9031189e-001	  5.6705986e-001	
  2.1948824e-001	  7.9389421e-001	  5.6705986e-001	
  2.0686472e-001	  7.9727668e-001	  5.6705986e-001	
  1.9418911e-001	  8.0045843e-001	  5.6705986e-001	
  1.8146463e-001	  8.0343867e-001	  5.6705986e-001	
  1.6869446e-001	  8.0621665e-001	  5.6705986e-001	
  1.5588182e-001	  8.0879167e-001	  5.6705986e-001	
  1.4302994e-001	  8.1116308e-001	  5.6705986e-001	
  1.3014205e-001	  8.1333029e-001	  5.6705986e-001	
  1.1722140e-001	  8.1529274e-001	  5.6705986e-001	
  1.0427124e-001	  8.1704995e-001	  5.6705986e-001	
  9.1294830e-002	  8.1860147e-001	  5.6705986e-001	
  7.8295437e-002	  8.1994691e-001	  5.6705986e-001	
  6.5276334e-002	  8.2108593e-001	  5.6705986e-001	
  5.2240797e-002	  8.2201825e-001	  5.6705986e-001	
  3.9192110e-002	  8.2274364e-001	  5.6705986e-001	
  2.6133556e-002	  8.2326190e-001	  5.6705986e-001	
  1.3068423e-002	  8.2357290e-001	  5.6705986e-001	
  5.0435644e-017	  8.2367658e-001	  5.6705986e-001	
  8.1457595e-001	  0.0000000e+000	  5.8005691e-001	
  8.1447342e-001	  1.2924033e-002	  5.8005691e-001	
  8.1416585e-001	  2.5844812e-002	  5.8005691e-001	
  8.1365331e-001	  3.8759084e-002	  5.8005691e-001	
  8.1293595e-001	  5.1663600e-002	  5.8005691e-001	
  8.1201393e-001	  6.4555109e-002	  5.8005691e-001	
  8.1088749e-001	  7.7430367e-002	  5.8005691e-001	
  8.0955691e-001	  9.0286132e-002	  5.8005691e-001	
  8.0802254e-001	  1.0311917e-001	  5.8005691e-001	
  8.0628474e-001	  1.1592624e-001	  5.8005691e-001	
  8.0434397e-001	  1.2870414e-001	  5.8005691e-001	
  8.0220071e-001	  1.4144963e-001	  5.8005691e-001	
  7.9985550e-001	  1.5415951e-001	  5.8005691e-001	
  7.9730893e-001	  1.6683059e-001	  5.8005691e-001	
  7.9456165e-001	  1.7945966e-001	  5.8005691e-001	
  7.9161433e-001	  1.9204356e-001	  5.8005691e-001	
  7.8846773e-001	  2.0457911e-001	  5.8005691e-001	
  7.8512264e-001	  2.1706316e-001	  5.8005691e-001	
  7.8157990e-001	  2.2949257e-001	  5.8005691e-001	
  7.7784040e-001	  2.4186420e-001	  5.8005691e-001	
  7.7390509e-001	  2.5417494e-001	  5.8005691e-001	
  7.6977494e-001	  2.6642170e-001	  5.8005691e-001	
  7.6545101e-001	  2.7860138e-001	  5.8005691e-001	
  7.6093438e-001	  2.9071093e-001	  5.8005691e-001	
  7.5622619e-001	  3.0274730e-001	  5.8005691e-001	
  7.5132763e-001	  3.1470745e-001	  5.8005691e-001	
  7.4623992e-001	  3.2658837e-001	  5.8005691e-001	
  7.4096435e-001	  3.3838708e-001	  5.8005691e-001	
  7.3550224e-001	  3.5010060e-001	  5.8005691e-001	
  7.2985498e-001	  3.6172598e-001	  5.8005691e-001	
  7.2402398e-001	  3.7326031e-001	  5.8005691e-001	
  7.1801071e-001	  3.8470066e-001	  5.8005691e-001	
  7.1181669e-001	  3.9604417e-001	  5.8005691e-001	
  7.0544347e-001	  4.0728798e-001	  5.8005691e-001	
  6.9889266e-001	  4.1842925e-001	  5.8005691e-001	
  6.9216590e-001	  4.2946519e-001	  5.8005691e-001	
  6.8526490e-001	  4.4039301e-001	  5.8005691e-001	
  6.7819138e-001	  4.5120996e-001	  5.8005691e-001	
  6.7094714e-001	  4.6191333e-001	  5.8005691e-001	
  6.6353398e-001	  4.7250041e-001	  5.8005691e-001	
  6.5595379e-001	  4.8296854e-001	  5.8005691e-001	
  6.4820846e-001	  4.9331509e-001	  5.8005691e-001	
  6.4029995e-001	  5.0353744e-001	  5.8005691e-001	
  6.3223025e-001	  5.1363304e-001	  5.8005691e-001	
  6.2400138e-001	  5.2359933e-001	  5.8005691e-001	
  6.1561543e-001	  5.3343381e-001	  5.8005691e-001	
  6.0707450e-001	  5.4313399e-001	  5.8005691e-001	
  5.9838074e-001	  5.5269745e-001	  5.8005691e-001	
  5.8953634e-001	  5.6212177e-001	  5.8005691e-001	
  5.8054353e-001	  5.7140457e-001	  5.8005691e-001	
  5.7140457e-001	  5.8054353e-001	  5.8005691e-001	
  5.6212177e-001	  5.8953634e-001	  5.8005691e-001	
  5.5269745e-001	  5.9838074e-001	  5.8005691e-001	
  5.4313399e-001	  6.0707450e-001	  5.8005691e-001	
  5.3343381e-001	  6.1561543e-001	  5.8005691e-001	
  5.2359933e-001	  6.2400138e-001	  5.8005691e-001	
  5.1363304e-001	  6.3223025e-001	  5.8005691e-001	
  5.0353744e-001	  6.4029995e-001	  5.8005691e-001	
  4.9331509e-001	  6.4820846e-001	  5.8005691e-001	
  4.8296854e-001	  6.5595379e-001	  5.8005691e-001	
  4.7250041e-001	  6.6353398e-001	  5.8005691e-001	
  4.6191333e-001	  6.7094714e-001	  5.8005691e-001	
  4.5120996e-001	  6.7819138e-001	  5.8005691e-001	
  4.4039301e-001	  6.8526490e-001	  5.8005691e-001	
  4.2946519e-001	  6.9216590e-001	  5.8005691e-001	
  4.1842925e-001	  6.9889266e-001	  5.8005691e-001	
  4.0728798e-001	  7.0544347e-001	  5.8005691e-001	
  3.9604417e-001	  7.1181669e-001	  5.8005691e-001	
  3.8470066e-001	  7.1801071e-001	  5.8005691e-001	
  3.7326031e-001	  7.2402398e-001	  5.8005691e-001	
  3.6172598e-001	  7.2985498e-001	  5.8005691e-001	
  3.5010060e-001	  7.3550224e-001	  5.8005691e-001	
  3.3838708e-001	  7.4096435e-001	  5.8005691e-001	
  3.2658837e-001	  7.4623992e-001	  5.8005691e-001	
  3.1470745e-001	  7.5132763e-001	  5.8005691e-001	
  3.0274730e-001	  7.5622619e-001	  5.8005691e-001	
  2.9071093e-001	  7.6093438e-001	  5.8005691e-001	
  2.7860138e-001	  7.6545101e-001	  5.8005691e-001	
  2.6642170e-001	  7.6977494e-001	  5.8005691e-001	
  2.5417494e-001	  7.7390509e-001	  5.8005691e-001	
  2.4186420e-001	  7.7784040e-001	  5.8005691e-001	
  2.2949257e-001	  7.8157990e-001	  5.8005691e-001	
  2.1706316e-001	  7.8512264e-001	  5.8005691e-001	
  2.0457911e-001	  7.8846773e-001	  5.8005691e-001	
  1.9204356e-001	  7.9161433e-001	  5.8005691e-001	
  1.7945966e-001	  7.9456165e-001	  5.8005691e-001	
  1.6683059e-001	  7.9730893e-001	  5.8005691e-001	
  1.5415951e-001	  7.9985550e-001	  5.8005691e-001	
  1.4144963e-001	  8.0220071e-001	  5.8005691e-001	
  1.2870414e-001	  8.0434397e-001	  5.8005691e-001	
  1.1592624e-001	  8.0628474e-001	  5.8005691e-001	
  1.0311917e-001	  8.0802254e-001	  5.8005691e-001	
  9.0286132e-002	  8.0955691e-001	  5.8005691e-001	
  7.7430367e-002	  8.1088749e-001	  5.8005691e-001	
  6.4555109e-002	  8.1201393e-001	  5.8005691e-001	
  5.1663600e-002	  8.1293595e-001	  5.8005691e-001	
  3.8759084e-002	  8.1365331e-001	  5.8005691e-001	
  2.5844812e-002	  8.1416585e-001	  5.8005691e-001	
  1.2924033e-002	  8.1447342e-001	  5.8005691e-001	
  4.9878392e-017	  8.1457595e-001	  5.8005691e-001	
  8.0527026e-001	  0.0000000e+000	  5.9290793e-001	
  8.0516890e-001	  1.2776389e-002	  5.9290793e-001	
  8.0486484e-001	  2.5549561e-002	  5.9290793e-001	
  8.0435816e-001	  3.8316302e-002	  5.9290793e-001	
  8.0364899e-001	  5.1073396e-002	  5.9290793e-001	
  8.0273750e-001	  6.3817633e-002	  5.9290793e-001	
  8.0162393e-001	  7.6545804e-002	  5.9290793e-001	
  8.0030856e-001	  8.9254706e-002	  5.9290793e-001	
  7.9879171e-001	  1.0194114e-001	  5.9290793e-001	
  7.9707377e-001	  1.1460191e-001	  5.9290793e-001	
  7.9515517e-001	  1.2723382e-001	  5.9290793e-001	
  7.9303639e-001	  1.3983371e-001	  5.9290793e-001	
  7.9071797e-001	  1.5239840e-001	  5.9290793e-001	
  7.8820050e-001	  1.6492472e-001	  5.9290793e-001	
  7.8548460e-001	  1.7740952e-001	  5.9290793e-001	
  7.8257095e-001	  1.8984966e-001	  5.9290793e-001	
  7.7946030e-001	  2.0224200e-001	  5.9290793e-001	
  7.7615342e-001	  2.1458344e-001	  5.9290793e-001	
  7.7265115e-001	  2.2687085e-001	  5.9290793e-001	
  7.6895437e-001	  2.3910115e-001	  5.9290793e-001	
  7.6506401e-001	  2.5127125e-001	  5.9290793e-001	
  7.6098105e-001	  2.6337810e-001	  5.9290793e-001	
  7.5670652e-001	  2.7541865e-001	  5.9290793e-001	
  7.5224149e-001	  2.8738986e-001	  5.9290793e-001	
  7.4758708e-001	  2.9928872e-001	  5.9290793e-001	
  7.4274448e-001	  3.1111224e-001	  5.9290793e-001	
  7.3771489e-001	  3.2285744e-001	  5.9290793e-001	
  7.3249959e-001	  3.3452135e-001	  5.9290793e-001	
  7.2709989e-001	  3.4610106e-001	  5.9290793e-001	
  7.2151714e-001	  3.5759364e-001	  5.9290793e-001	
  7.1575275e-001	  3.6899619e-001	  5.9290793e-001	
  7.0980818e-001	  3.8030585e-001	  5.9290793e-001	
  7.0368491e-001	  3.9151977e-001	  5.9290793e-001	
  6.9738450e-001	  4.0263513e-001	  5.9290793e-001	
  6.9090852e-001	  4.1364913e-001	  5.9290793e-001	
  6.8425862e-001	  4.2455899e-001	  5.9290793e-001	
  6.7743645e-001	  4.3536197e-001	  5.9290793e-001	
  6.7044374e-001	  4.4605535e-001	  5.9290793e-001	
  6.6328225e-001	  4.5663644e-001	  5.9290793e-001	
  6.5595379e-001	  4.6710258e-001	  5.9290793e-001	
  6.4846019e-001	  4.7745112e-001	  5.9290793e-001	
  6.4080334e-001	  4.8767947e-001	  5.9290793e-001	
  6.3298518e-001	  4.9778505e-001	  5.9290793e-001	
  6.2500766e-001	  5.0776531e-001	  5.9290793e-001	
  6.1687281e-001	  5.1761774e-001	  5.9290793e-001	
  6.0858265e-001	  5.2733987e-001	  5.9290793e-001	
  6.0013930e-001	  5.3692924e-001	  5.9290793e-001	
  5.9154485e-001	  5.4638345e-001	  5.9290793e-001	
  5.8280150e-001	  5.5570010e-001	  5.9290793e-001	
  5.7391142e-001	  5.6487686e-001	  5.9290793e-001	
  5.6487686e-001	  5.7391142e-001	  5.9290793e-001	
  5.5570010e-001	  5.8280150e-001	  5.9290793e-001	
  5.4638345e-001	  5.9154485e-001	  5.9290793e-001	
  5.3692924e-001	  6.0013930e-001	  5.9290793e-001	
  5.2733987e-001	  6.0858265e-001	  5.9290793e-001	
  5.1761774e-001	  6.1687281e-001	  5.9290793e-001	
  5.0776531e-001	  6.2500766e-001	  5.9290793e-001	
  4.9778505e-001	  6.3298518e-001	  5.9290793e-001	
  4.8767947e-001	  6.4080334e-001	  5.9290793e-001	
  4.7745112e-001	  6.4846019e-001	  5.9290793e-001	
  4.6710258e-001	  6.5595379e-001	  5.9290793e-001	
  4.5663644e-001	  6.6328225e-001	  5.9290793e-001	
  4.4605535e-001	  6.7044374e-001	  5.9290793e-001	
  4.3536197e-001	  6.7743645e-001	  5.9290793e-001	
  4.2455899e-001	  6.8425862e-001	  5.9290793e-001	
  4.1364913e-001	  6.9090852e-001	  5.9290793e-001	
  4.0263513e-001	  6.9738450e-001	  5.9290793e-001	
  3.9151977e-001	  7.0368491e-001	  5.9290793e-001	
  3.8030585e-001	  7.0980818e-001	  5.9290793e-001	
  3.6899619e-001	  7.1575275e-001	  5.9290793e-001	
  3.5759364e-001	  7.2151714e-001	  5.9290793e-001	
  3.4610106e-001	  7.2709989e-001	  5.9290793e-001	
  3.3452135e-001	  7.3249959e-001	  5.9290793e-001	
  3.2285744e-001	  7.3771489e-001	  5.9290793e-001	
  3.1111224e-001	  7.4274448e-001	  5.9290793e-001	
  2.9928872e-001	  7.4758708e-001	  5.9290793e-001	
  2.8738986e-001	  7.5224149e-001	  5.9290793e-001	
  2.7541865e-001	  7.5670652e-001	  5.9290793e-001	
  2.6337810e-001	  7.6098105e-001	  5.9290793e-001	
  2.5127125e-001	  7.6506401e-001	  5.9290793e-001	
  2.3910115e-001	  7.6895437e-001	  5.9290793e-001	
  2.2687085e-001	  7.7265115e-001	  5.9290793e-001	
  2.1458344e-001	  7.7615342e-001	  5.9290793e-001	
  2.0224200e-001	  7.7946030e-001	  5.9290793e-001	
  1.8984966e-001	  7.8257095e-001	  5.9290793e-001	
  1.7740952e-001	  7.8548460e-001	  5.9290793e-001	
  1.6492472e-001	  7.8820050e-001	  5.9290793e-001	
  1.5239840e-001	  7.9071797e-001	  5.9290793e-001	
  1.3983371e-001	  7.9303639e-001	  5.9290793e-001	
  1.2723382e-001	  7.9515517e-001	  5.9290793e-001	
  1.1460191e-001	  7.9707377e-001	  5.9290793e-001	
  1.0194114e-001	  7.9879171e-001	  5.9290793e-001	
  8.9254706e-002	  8.0030856e-001	  5.9290793e-001	
  7.6545804e-002	  8.0162393e-001	  5.9290793e-001	
  6.3817633e-002	  8.0273750e-001	  5.9290793e-001	
  5.1073396e-002	  8.0364899e-001	  5.9290793e-001	
  3.8316302e-002	  8.0435816e-001	  5.9290793e-001	
  2.5549561e-002	  8.0486484e-001	  5.9290793e-001	
  1.2776389e-002	  8.0516890e-001	  5.9290793e-001	
  4.9308582e-017	  8.0527026e-001	  5.9290793e-001	
  7.9576184e-001	  0.0000000e+000	  6.0560969e-001	
  7.9566168e-001	  1.2625529e-002	  6.0560969e-001	
  7.9536121e-001	  2.5247879e-002	  6.0560969e-001	
  7.9486051e-001	  3.7863873e-002	  6.0560969e-001	
  7.9415971e-001	  5.0470335e-002	  6.0560969e-001	
  7.9325899e-001	  6.3064092e-002	  6.0560969e-001	
  7.9215857e-001	  7.5641972e-002	  6.0560969e-001	
  7.9085873e-001	  8.8200810e-002	  6.0560969e-001	
  7.8935979e-001	  1.0073744e-001	  6.0560969e-001	
  7.8766213e-001	  1.1324872e-001	  6.0560969e-001	
  7.8576619e-001	  1.2573148e-001	  6.0560969e-001	
  7.8367243e-001	  1.3818259e-001	  6.0560969e-001	
  7.8138139e-001	  1.5059892e-001	  6.0560969e-001	
  7.7889364e-001	  1.6297733e-001	  6.0560969e-001	
  7.7620980e-001	  1.7531472e-001	  6.0560969e-001	
  7.7333056e-001	  1.8760796e-001	  6.0560969e-001	
  7.7025664e-001	  1.9985398e-001	  6.0560969e-001	
  7.6698881e-001	  2.1204969e-001	  6.0560969e-001	
  7.6352789e-001	  2.2419202e-001	  6.0560969e-001	
  7.5987477e-001	  2.3627790e-001	  6.0560969e-001	
  7.5603034e-001	  2.4830431e-001	  6.0560969e-001	
  7.5199559e-001	  2.6026820e-001	  6.0560969e-001	
  7.4777153e-001	  2.7216658e-001	  6.0560969e-001	
  7.4335922e-001	  2.8399644e-001	  6.0560969e-001	
  7.3875978e-001	  2.9575480e-001	  6.0560969e-001	
  7.3397435e-001	  3.0743871e-001	  6.0560969e-001	
  7.2900415e-001	  3.1904522e-001	  6.0560969e-001	
  7.2385043e-001	  3.3057142e-001	  6.0560969e-001	
  7.1851448e-001	  3.4201439e-001	  6.0560969e-001	
  7.1299765e-001	  3.5337126e-001	  6.0560969e-001	
  7.0730133e-001	  3.6463918e-001	  6.0560969e-001	
  7.0142695e-001	  3.7581530e-001	  6.0560969e-001	
  6.9537599e-001	  3.8689681e-001	  6.0560969e-001	
  6.8914997e-001	  3.9788092e-001	  6.0560969e-001	
  6.8275046e-001	  4.0876487e-001	  6.0560969e-001	
  6.7617907e-001	  4.1954591e-001	  6.0560969e-001	
  6.6943746e-001	  4.3022133e-001	  6.0560969e-001	
  6.6252732e-001	  4.4078845e-001	  6.0560969e-001	
  6.5545039e-001	  4.5124460e-001	  6.0560969e-001	
  6.4820846e-001	  4.6158715e-001	  6.0560969e-001	
  6.4080334e-001	  4.7181350e-001	  6.0560969e-001	
  6.3323691e-001	  4.8192108e-001	  6.0560969e-001	
  6.2551106e-001	  4.9190733e-001	  6.0560969e-001	
  6.1762774e-001	  5.0176975e-001	  6.0560969e-001	
  6.0958894e-001	  5.1150585e-001	  6.0560969e-001	
  6.0139667e-001	  5.2111318e-001	  6.0560969e-001	
  5.9305301e-001	  5.3058933e-001	  6.0560969e-001	
  5.8456005e-001	  5.3993190e-001	  6.0560969e-001	
  5.7591993e-001	  5.4913854e-001	  6.0560969e-001	
  5.6713483e-001	  5.5820695e-001	  6.0560969e-001	
  5.5820695e-001	  5.6713483e-001	  6.0560969e-001	
  5.4913854e-001	  5.7591993e-001	  6.0560969e-001	
  5.3993190e-001	  5.8456005e-001	  6.0560969e-001	
  5.3058933e-001	  5.9305301e-001	  6.0560969e-001	
  5.2111318e-001	  6.0139667e-001	  6.0560969e-001	
  5.1150585e-001	  6.0958894e-001	  6.0560969e-001	
  5.0176975e-001	  6.1762774e-001	  6.0560969e-001	
  4.9190733e-001	  6.2551106e-001	  6.0560969e-001	
  4.8192108e-001	  6.3323691e-001	  6.0560969e-001	
  4.7181350e-001	  6.4080334e-001	  6.0560969e-001	
  4.6158715e-001	  6.4820846e-001	  6.0560969e-001	
  4.5124460e-001	  6.5545039e-001	  6.0560969e-001	
  4.4078845e-001	  6.6252732e-001	  6.0560969e-001	
  4.3022133e-001	  6.6943746e-001	  6.0560969e-001	
  4.1954591e-001	  6.7617907e-001	  6.0560969e-001	
  4.0876487e-001	  6.8275046e-001	  6.0560969e-001	
  3.9788092e-001	  6.8914997e-001	  6.0560969e-001	
  3.8689681e-001	  6.9537599e-001	  6.0560969e-001	
  3.7581530e-001	  7.0142695e-001	  6.0560969e-001	
  3.6463918e-001	  7.0730133e-001	  6.0560969e-001	
  3.5337126e-001	  7.1299765e-001	  6.0560969e-001	
  3.4201439e-001	  7.1851448e-001	  6.0560969e-001	
  3.3057142e-001	  7.2385043e-001	  6.0560969e-001	
  3.1904522e-001	  7.2900415e-001	  6.0560969e-001	
  3.0743871e-001	  7.3397435e-001	  6.0560969e-001	
  2.9575480e-001	  7.3875978e-001	  6.0560969e-001	
  2.8399644e-001	  7.4335922e-001	  6.0560969e-001	
  2.7216658e-001	  7.4777153e-001	  6.0560969e-001	
  2.6026820e-001	  7.5199559e-001	  6.0560969e-001	
  2.4830431e-001	  7.5603034e-001	  6.0560969e-001	
  2.3627790e-001	  7.5987477e-001	  6.0560969e-001	
  2.2419202e-001	  7.6352789e-001	  6.0560969e-001	
  2.1204969e-001	  7.6698881e-001	  6.0560969e-001	
  1.9985398e-001	  7.7025664e-001	  6.0560969e-001	
  1.8760796e-001	  7.7333056e-001	  6.0560969e-001	
  1.7531472e-001	  7.7620980e-001	  6.0560969e-001	
  1.6297733e-001	  7.7889364e-001	  6.0560969e-001	
  1.5059892e-001	  7.8138139e-001	  6.0560969e-001	
  1.3818259e-001	  7.8367243e-001	  6.0560969e-001	
  1.2573148e-001	  7.8576619e-001	  6.0560969e-001	
  1.1324872e-001	  7.8766213e-001	  6.0560969e-001	
  1.0073744e-001	  7.8935979e-001	  6.0560969e-001	
  8.8200810e-002	  7.9085873e-001	  6.0560969e-001	
  7.5641972e-002	  7.9215857e-001	  6.0560969e-001	
  6.3064092e-002	  7.9325899e-001	  6.0560969e-001	
  5.0470335e-002	  7.9415971e-001	  6.0560969e-001	
  3.7863873e-002	  7.9486051e-001	  6.0560969e-001	
  2.5247879e-002	  7.9536121e-001	  6.0560969e-001	
  1.2625529e-002	  7.9566168e-001	  6.0560969e-001	
  4.8726360e-017	  7.9576184e-001	  6.0560969e-001	
  7.8605309e-001	  0.0000000e+000	  6.1815899e-001	
  7.8595415e-001	  1.2471490e-002	  6.1815899e-001	
  7.8565735e-001	  2.4939840e-002	  6.1815899e-001	
  7.8516276e-001	  3.7401912e-002	  6.1815899e-001	
  7.8447052e-001	  4.9854568e-002	  6.1815899e-001	
  7.8358078e-001	  6.2294674e-002	  6.1815899e-001	
  7.8249379e-001	  7.4719097e-002	  6.1815899e-001	
  7.8120980e-001	  8.7124710e-002	  6.1815899e-001	
  7.7972915e-001	  9.9508390e-002	  6.1815899e-001	
  7.7805221e-001	  1.1186702e-001	  6.1815899e-001	
  7.7617939e-001	  1.2419749e-001	  6.1815899e-001	
  7.7411118e-001	  1.3649669e-001	  6.1815899e-001	
  7.7184809e-001	  1.4876153e-001	  6.1815899e-001	
  7.6939069e-001	  1.6098892e-001	  6.1815899e-001	
  7.6673960e-001	  1.7317578e-001	  6.1815899e-001	
  7.6389549e-001	  1.8531904e-001	  6.1815899e-001	
  7.6085907e-001	  1.9741565e-001	  6.1815899e-001	
  7.5763111e-001	  2.0946257e-001	  6.1815899e-001	
  7.5421242e-001	  2.2145675e-001	  6.1815899e-001	
  7.5060386e-001	  2.3339518e-001	  6.1815899e-001	
  7.4680634e-001	  2.4527486e-001	  6.1815899e-001	
  7.4282082e-001	  2.5709278e-001	  6.1815899e-001	
  7.3864829e-001	  2.6884599e-001	  6.1815899e-001	
  7.3428982e-001	  2.8053152e-001	  6.1815899e-001	
  7.2974649e-001	  2.9214642e-001	  6.1815899e-001	
  7.2501945e-001	  3.0368778e-001	  6.1815899e-001	
  7.2010989e-001	  3.1515269e-001	  6.1815899e-001	
  7.1501905e-001	  3.2653826e-001	  6.1815899e-001	
  7.0974820e-001	  3.3784162e-001	  6.1815899e-001	
  7.0429868e-001	  3.4905994e-001	  6.1815899e-001	
  6.9867186e-001	  3.6019038e-001	  6.1815899e-001	
  6.9286914e-001	  3.7123014e-001	  6.1815899e-001	
  6.8689201e-001	  3.8217645e-001	  6.1815899e-001	
  6.8074195e-001	  3.9302655e-001	  6.1815899e-001	
  6.7442052e-001	  4.0377770e-001	  6.1815899e-001	
  6.6792930e-001	  4.1442721e-001	  6.1815899e-001	
  6.6126994e-001	  4.2497239e-001	  6.1815899e-001	
  6.5444411e-001	  4.3541058e-001	  6.1815899e-001	
  6.4745353e-001	  4.4573916e-001	  6.1815899e-001	
  6.4029995e-001	  4.5595553e-001	  6.1815899e-001	
  6.3298518e-001	  4.6605711e-001	  6.1815899e-001	
  6.2551106e-001	  4.7604137e-001	  6.1815899e-001	
  6.1787947e-001	  4.8590578e-001	  6.1815899e-001	
  6.1009233e-001	  4.9564788e-001	  6.1815899e-001	
  6.0215161e-001	  5.0526519e-001	  6.1815899e-001	
  5.9405929e-001	  5.1475531e-001	  6.1815899e-001	
  5.8581743e-001	  5.2411584e-001	  6.1815899e-001	
  5.7742809e-001	  5.3334442e-001	  6.1815899e-001	
  5.6889338e-001	  5.4243874e-001	  6.1815899e-001	
  5.6021546e-001	  5.5139651e-001	  6.1815899e-001	
  5.5139651e-001	  5.6021546e-001	  6.1815899e-001	
  5.4243874e-001	  5.6889338e-001	  6.1815899e-001	
  5.3334442e-001	  5.7742809e-001	  6.1815899e-001	
  5.2411584e-001	  5.8581743e-001	  6.1815899e-001	
  5.1475531e-001	  5.9405929e-001	  6.1815899e-001	
  5.0526519e-001	  6.0215161e-001	  6.1815899e-001	
  4.9564788e-001	  6.1009233e-001	  6.1815899e-001	
  4.8590578e-001	  6.1787947e-001	  6.1815899e-001	
  4.7604137e-001	  6.2551106e-001	  6.1815899e-001	
  4.6605711e-001	  6.3298518e-001	  6.1815899e-001	
  4.5595553e-001	  6.4029995e-001	  6.1815899e-001	
  4.4573916e-001	  6.4745353e-001	  6.1815899e-001	
  4.3541058e-001	  6.5444411e-001	  6.1815899e-001	
  4.2497239e-001	  6.6126994e-001	  6.1815899e-001	
  4.1442721e-001	  6.6792930e-001	  6.1815899e-001	
  4.0377770e-001	  6.7442052e-001	  6.1815899e-001	
  3.9302655e-001	  6.8074195e-001	  6.1815899e-001	
  3.8217645e-001	  6.8689201e-001	  6.1815899e-001	
  3.7123014e-001	  6.9286914e-001	  6.1815899e-001	
  3.6019038e-001	  6.9867186e-001	  6.1815899e-001	
  3.4905994e-001	  7.0429868e-001	  6.1815899e-001	
  3.3784162e-001	  7.0974820e-001	  6.1815899e-001	
  3.2653826e-001	  7.1501905e-001	  6.1815899e-001	
  3.1515269e-001	  7.2010989e-001	  6.1815899e-001	
  3.0368778e-001	  7.2501945e-001	  6.1815899e-001	
  2.9214642e-001	  7.2974649e-001	  6.1815899e-001	
  2.8053152e-001	  7.3428982e-001	  6.1815899e-001	
  2.6884599e-001	  7.3864829e-001	  6.1815899e-001	
  2.5709278e-001	  7.4282082e-001	  6.1815899e-001	
  2.4527486e-001	  7.4680634e-001	  6.1815899e-001	
  2.3339518e-001	  7.5060386e-001	  6.1815899e-001	
  2.2145675e-001	  7.5421242e-001	  6.1815899e-001	
  2.0946257e-001	  7.5763111e-001	  6.1815899e-001	
  1.9741565e-001	  7.6085907e-001	  6.1815899e-001	
  1.8531904e-001	  7.6389549e-001	  6.1815899e-001	
  1.7317578e-001	  7.6673960e-001	  6.1815899e-001	
  1.6098892e-001	  7.6939069e-001	  6.1815899e-001	
  1.4876153e-001	  7.7184809e-001	  6.1815899e-001	
  1.3649669e-001	  7.7411118e-001	  6.1815899e-001	
  1.2419749e-001	  7.7617939e-001	  6.1815899e-001	
  1.1186702e-001	  7.7805221e-001	  6.1815899e-001	
  9.9508390e-002	  7.7972915e-001	  6.1815899e-001	
  8.7124710e-002	  7.8120980e-001	  6.1815899e-001	
  7.4719097e-002	  7.8249379e-001	  6.1815899e-001	
  6.2294674e-002	  7.8358078e-001	  6.1815899e-001	
  4.9854568e-002	  7.8447052e-001	  6.1815899e-001	
  3.7401912e-002	  7.8516276e-001	  6.1815899e-001	
  2.4939840e-002	  7.8565735e-001	  6.1815899e-001	
  1.2471490e-002	  7.8595415e-001	  6.1815899e-001	
  4.8131870e-017	  7.8605309e-001	  6.1815899e-001	
  7.7614646e-001	  0.0000000e+000	  6.3055267e-001	
  7.7604877e-001	  1.2314312e-002	  6.3055267e-001	
  7.7575571e-001	  2.4625523e-002	  6.3055267e-001	
  7.7526735e-001	  3.6930536e-002	  6.3055267e-001	
  7.7458383e-001	  4.9226251e-002	  6.3055267e-001	
  7.7370531e-001	  6.1509574e-002	  6.3055267e-001	
  7.7263201e-001	  7.3777412e-002	  6.3055267e-001	
  7.7136421e-001	  8.6026677e-002	  6.3055267e-001	
  7.6990222e-001	  9.8254285e-002	  6.3055267e-001	
  7.6824641e-001	  1.1045716e-001	  6.3055267e-001	
  7.6639720e-001	  1.2263222e-001	  6.3055267e-001	
  7.6435506e-001	  1.3477642e-001	  6.3055267e-001	
  7.6212049e-001	  1.4688668e-001	  6.3055267e-001	
  7.5969406e-001	  1.5895997e-001	  6.3055267e-001	
  7.5707638e-001	  1.7099324e-001	  6.3055267e-001	
  7.5426811e-001	  1.8298346e-001	  6.3055267e-001	
  7.5126996e-001	  1.9492762e-001	  6.3055267e-001	
  7.4808268e-001	  2.0682271e-001	  6.3055267e-001	
  7.4470708e-001	  2.1866573e-001	  6.3055267e-001	
  7.4114400e-001	  2.3045370e-001	  6.3055267e-001	
  7.3739434e-001	  2.4218366e-001	  6.3055267e-001	
  7.3345904e-001	  2.5385264e-001	  6.3055267e-001	
  7.2933911e-001	  2.6545772e-001	  6.3055267e-001	
  7.2503556e-001	  2.7699598e-001	  6.3055267e-001	
  7.2054949e-001	  2.8846450e-001	  6.3055267e-001	
  7.1588202e-001	  2.9986040e-001	  6.3055267e-001	
  7.1103434e-001	  3.1118082e-001	  6.3055267e-001	
  7.0600766e-001	  3.2242289e-001	  6.3055267e-001	
  7.0080324e-001	  3.3358380e-001	  6.3055267e-001	
  6.9542240e-001	  3.4466073e-001	  6.3055267e-001	
  6.8986649e-001	  3.5565089e-001	  6.3055267e-001	
  6.8413691e-001	  3.6655152e-001	  6.3055267e-001	
  6.7823510e-001	  3.7735988e-001	  6.3055267e-001	
  6.7216256e-001	  3.8807323e-001	  6.3055267e-001	
  6.6592079e-001	  3.9868889e-001	  6.3055267e-001	
  6.5951139e-001	  4.0920418e-001	  6.3055267e-001	
  6.5293596e-001	  4.1961646e-001	  6.3055267e-001	
  6.4619615e-001	  4.2992310e-001	  6.3055267e-001	
  6.3929367e-001	  4.4012151e-001	  6.3055267e-001	
  6.3223025e-001	  4.5020912e-001	  6.3055267e-001	
  6.2500766e-001	  4.6018339e-001	  6.3055267e-001	
  6.1762774e-001	  4.7004182e-001	  6.3055267e-001	
  6.1009233e-001	  4.7978191e-001	  6.3055267e-001	
  6.0240333e-001	  4.8940122e-001	  6.3055267e-001	
  5.9456269e-001	  4.9889733e-001	  6.3055267e-001	
  5.8657236e-001	  5.0826784e-001	  6.3055267e-001	
  5.7843437e-001	  5.1751040e-001	  6.3055267e-001	
  5.7015076e-001	  5.2662268e-001	  6.3055267e-001	
  5.6172361e-001	  5.3560238e-001	  6.3055267e-001	
  5.5315506e-001	  5.4444725e-001	  6.3055267e-001	
  5.4444725e-001	  5.5315506e-001	  6.3055267e-001	
  5.3560238e-001	  5.6172361e-001	  6.3055267e-001	
  5.2662268e-001	  5.7015076e-001	  6.3055267e-001	
  5.1751040e-001	  5.7843437e-001	  6.3055267e-001	
  5.0826784e-001	  5.8657236e-001	  6.3055267e-001	
  4.9889733e-001	  5.9456269e-001	  6.3055267e-001	
  4.8940122e-001	  6.0240333e-001	  6.3055267e-001	
  4.7978191e-001	  6.1009233e-001	  6.3055267e-001	
  4.7004182e-001	  6.1762774e-001	  6.3055267e-001	
  4.6018339e-001	  6.2500766e-001	  6.3055267e-001	
  4.5020912e-001	  6.3223025e-001	  6.3055267e-001	
  4.4012151e-001	  6.3929367e-001	  6.3055267e-001	
  4.2992310e-001	  6.4619615e-001	  6.3055267e-001	
  4.1961646e-001	  6.5293596e-001	  6.3055267e-001	
  4.0920418e-001	  6.5951139e-001	  6.3055267e-001	
  3.9868889e-001	  6.6592079e-001	  6.3055267e-001	
  3.8807323e-001	  6.7216256e-001	  6.3055267e-001	
  3.7735988e-001	  6.7823510e-001	  6.3055267e-001	
  3.6655152e-001	  6.8413691e-001	  6.3055267e-001	
  3.5565089e-001	  6.8986649e-001	  6.3055267e-001	
  3.4466073e-001	  6.9542240e-001	  6.3055267e-001	
  3.3358380e-001	  7.0080324e-001	  6.3055267e-001	
  3.2242289e-001	  7.0600766e-001	  6.3055267e-001	
  3.1118082e-001	  7.1103434e-001	  6.3055267e-001	
  2.9986040e-001	  7.1588202e-001	  6.3055267e-001	
  2.8846450e-001	  7.2054949e-001	  6.3055267e-001	
  2.7699598e-001	  7.2503556e-001	  6.3055267e-001	
  2.6545772e-001	  7.2933911e-001	  6.3055267e-001	
  2.5385264e-001	  7.3345904e-001	  6.3055267e-001	
  2.4218366e-001	  7.3739434e-001	  6.3055267e-001	
  2.3045370e-001	  7.4114400e-001	  6.3055267e-001	
  2.1866573e-001	  7.4470708e-001	  6.3055267e-001	
  2.0682271e-001	  7.4808268e-001	  6.3055267e-001	
  1.9492762e-001	  7.5126996e-001	  6.3055267e-001	
  1.8298346e-001	  7.5426811e-001	  6.3055267e-001	
  1.7099324e-001	  7.5707638e-001	  6.3055267e-001	
  1.5895997e-001	  7.5969406e-001	  6.3055267e-001	
  1.4688668e-001	  7.6212049e-001	  6.3055267e-001	
  1.3477642e-001	  7.6435506e-001	  6.3055267e-001	
  1.2263222e-001	  7.6639720e-001	  6.3055267e-001	
  1.1045716e-001	  7.6824641e-001	  6.3055267e-001	
  9.8254285e-002	  7.6990222e-001	  6.3055267e-001	
  8.6026677e-002	  7.7136421e-001	  6.3055267e-001	
  7.3777412e-002	  7.7263201e-001	  6.3055267e-001	
  6.1509574e-002	  7.7370531e-001	  6.3055267e-001	
  4.9226251e-002	  7.7458383e-001	  6.3055267e-001	
  3.6930536e-002	  7.7526735e-001	  6.3055267e-001	
  2.4625523e-002	  7.7575571e-001	  6.3055267e-001	
  1.2314312e-002	  7.7604877e-001	  6.3055267e-001	
  4.7525264e-017	  7.7614646e-001	  6.3055267e-001	
  7.6604444e-001	  0.0000000e+000	  6.4278761e-001	
  7.6594802e-001	  1.2154033e-002	  6.4278761e-001	
  7.6565877e-001	  2.4305007e-002	  6.4278761e-001	
  7.6517677e-001	  3.6449862e-002	  6.4278761e-001	
  7.6450215e-001	  4.8585541e-002	  6.4278761e-001	
  7.6363506e-001	  6.0708989e-002	  6.4278761e-001	
  7.6257573e-001	  7.2817154e-002	  6.4278761e-001	
  7.6132443e-001	  8.4906987e-002	  6.4278761e-001	
  7.5988147e-001	  9.6975446e-002	  6.4278761e-001	
  7.5824722e-001	  1.0901949e-001	  6.4278761e-001	
  7.5642207e-001	  1.2103609e-001	  6.4278761e-001	
  7.5440651e-001	  1.3302222e-001	  6.4278761e-001	
  7.5220102e-001	  1.4497486e-001	  6.4278761e-001	
  7.4980617e-001	  1.5689101e-001	  6.4278761e-001	
  7.4722257e-001	  1.6876766e-001	  6.4278761e-001	
  7.4445085e-001	  1.8060182e-001	  6.4278761e-001	
  7.4149172e-001	  1.9239052e-001	  6.4278761e-001	
  7.3834593e-001	  2.0413078e-001	  6.4278761e-001	
  7.3501426e-001	  2.1581966e-001	  6.4278761e-001	
  7.3149756e-001	  2.2745420e-001	  6.4278761e-001	
  7.2779670e-001	  2.3903149e-001	  6.4278761e-001	
  7.2391263e-001	  2.5054860e-001	  6.4278761e-001	
  7.1984631e-001	  2.6200263e-001	  6.4278761e-001	
  7.1559878e-001	  2.7339071e-001	  6.4278761e-001	
  7.1117110e-001	  2.8470996e-001	  6.4278761e-001	
  7.0656438e-001	  2.9595754e-001	  6.4278761e-001	
  7.0177979e-001	  3.0713061e-001	  6.4278761e-001	
  6.9681854e-001	  3.1822636e-001	  6.4278761e-001	
  6.9168186e-001	  3.2924200e-001	  6.4278761e-001	
  6.8637105e-001	  3.4017476e-001	  6.4278761e-001	
  6.8088746e-001	  3.5102188e-001	  6.4278761e-001	
  6.7523245e-001	  3.6178063e-001	  6.4278761e-001	
  6.6940746e-001	  3.7244831e-001	  6.4278761e-001	
  6.6341395e-001	  3.8302222e-001	  6.4278761e-001	
  6.5725343e-001	  3.9349971e-001	  6.4278761e-001	
  6.5092744e-001	  4.0387814e-001	  6.4278761e-001	
  6.4443759e-001	  4.1415489e-001	  6.4278761e-001	
  6.3778551e-001	  4.2432739e-001	  6.4278761e-001	
  6.3097287e-001	  4.3439306e-001	  6.4278761e-001	
  6.2400138e-001	  4.4434937e-001	  6.4278761e-001	
  6.1687281e-001	  4.5419382e-001	  6.4278761e-001	
  6.0958894e-001	  4.6392394e-001	  6.4278761e-001	
  6.0215161e-001	  4.7353726e-001	  6.4278761e-001	
  5.9456269e-001	  4.8303137e-001	  6.4278761e-001	
  5.8682409e-001	  4.9240388e-001	  6.4278761e-001	
  5.7893776e-001	  5.0165243e-001	  6.4278761e-001	
  5.7090569e-001	  5.1077469e-001	  6.4278761e-001	
  5.6272990e-001	  5.1976836e-001	  6.4278761e-001	
  5.5441244e-001	  5.2863119e-001	  6.4278761e-001	
  5.4595541e-001	  5.3736094e-001	  6.4278761e-001	
  5.3736094e-001	  5.4595541e-001	  6.4278761e-001	
  5.2863119e-001	  5.5441244e-001	  6.4278761e-001	
  5.1976836e-001	  5.6272990e-001	  6.4278761e-001	
  5.1077469e-001	  5.7090569e-001	  6.4278761e-001	
  5.0165243e-001	  5.7893776e-001	  6.4278761e-001	
  4.9240388e-001	  5.8682409e-001	  6.4278761e-001	
  4.8303137e-001	  5.9456269e-001	  6.4278761e-001	
  4.7353726e-001	  6.0215161e-001	  6.4278761e-001	
  4.6392394e-001	  6.0958894e-001	  6.4278761e-001	
  4.5419382e-001	  6.1687281e-001	  6.4278761e-001	
  4.4434937e-001	  6.2400138e-001	  6.4278761e-001	
  4.3439306e-001	  6.3097287e-001	  6.4278761e-001	
  4.2432739e-001	  6.3778551e-001	  6.4278761e-001	
  4.1415489e-001	  6.4443759e-001	  6.4278761e-001	
  4.0387814e-001	  6.5092744e-001	  6.4278761e-001	
  3.9349971e-001	  6.5725343e-001	  6.4278761e-001	
  3.8302222e-001	  6.6341395e-001	  6.4278761e-001	
  3.7244831e-001	  6.6940746e-001	  6.4278761e-001	
  3.6178063e-001	  6.7523245e-001	  6.4278761e-001	
  3.5102188e-001	  6.8088746e-001	  6.4278761e-001	
  3.4017476e-001	  6.8637105e-001	  6.4278761e-001	
  3.2924200e-001	  6.9168186e-001	  6.4278761e-001	
  3.1822636e-001	  6.9681854e-001	  6.4278761e-001	
  3.0713061e-001	  7.0177979e-001	  6.4278761e-001	
  2.9595754e-001	  7.0656438e-001	  6.4278761e-001	
  2.8470996e-001	  7.1117110e-001	  6.4278761e-001	
  2.7339071e-001	  7.1559878e-001	  6.4278761e-001	
  2.6200263e-001	  7.1984631e-001	  6.4278761e-001	
  2.5054860e-001	  7.2391263e-001	  6.4278761e-001	
  2.3903149e-001	  7.2779670e-001	  6.4278761e-001	
  2.2745420e-001	  7.3149756e-001	  6.4278761e-001	
  2.1581966e-001	  7.3501426e-001	  6.4278761e-001	
  2.0413078e-001	  7.3834593e-001	  6.4278761e-001	
  1.9239052e-001	  7.4149172e-001	  6.4278761e-001	
  1.8060182e-001	  7.4445085e-001	  6.4278761e-001	
  1.6876766e-001	  7.4722257e-001	  6.4278761e-001	
  1.5689101e-001	  7.4980617e-001	  6.4278761e-001	
  1.4497486e-001	  7.5220102e-001	  6.4278761e-001	
  1.3302222e-001	  7.5440651e-001	  6.4278761e-001	
  1.2103609e-001	  7.5642207e-001	  6.4278761e-001	
  1.0901949e-001	  7.5824722e-001	  6.4278761e-001	
  9.6975446e-002	  7.5988147e-001	  6.4278761e-001	
  8.4906987e-002	  7.6132443e-001	  6.4278761e-001	
  7.2817154e-002	  7.6257573e-001	  6.4278761e-001	
  6.0708989e-002	  7.6363506e-001	  6.4278761e-001	
  4.8585541e-002	  7.6450215e-001	  6.4278761e-001	
  3.6449862e-002	  7.6517677e-001	  6.4278761e-001	
  2.4305007e-002	  7.6565877e-001	  6.4278761e-001	
  1.2154033e-002	  7.6594802e-001	  6.4278761e-001	
  4.6906694e-017	  7.6604444e-001	  6.4278761e-001	
  7.5574957e-001	  0.0000000e+000	  6.5486073e-001	
  7.5565445e-001	  1.1990695e-002	  6.5486073e-001	
  7.5536909e-001	  2.3978372e-002	  6.5486073e-001	
  7.5489357e-001	  3.5960013e-002	  6.5486073e-001	
  7.5422801e-001	  4.7932600e-002	  6.5486073e-001	
  7.5337257e-001	  5.9893121e-002	  6.5486073e-001	
  7.5232748e-001	  7.1838564e-002	  6.5486073e-001	
  7.5109300e-001	  8.3765922e-002	  6.5486073e-001	
  7.4966943e-001	  9.5672193e-002	  6.5486073e-001	
  7.4805713e-001	  1.0755438e-001	  6.5486073e-001	
  7.4625652e-001	  1.1940949e-001	  6.5486073e-001	
  7.4426804e-001	  1.3123454e-001	  6.5486073e-001	
  7.4209220e-001	  1.4302655e-001	  6.5486073e-001	
  7.3972953e-001	  1.5478255e-001	  6.5486073e-001	
  7.3718065e-001	  1.6649959e-001	  6.5486073e-001	
  7.3444618e-001	  1.7817472e-001	  6.5486073e-001	
  7.3152682e-001	  1.8980498e-001	  6.5486073e-001	
  7.2842330e-001	  2.0138747e-001	  6.5486073e-001	
  7.2513641e-001	  2.1291926e-001	  6.5486073e-001	
  7.2166696e-001	  2.2439745e-001	  6.5486073e-001	
  7.1801584e-001	  2.3581914e-001	  6.5486073e-001	
  7.1418397e-001	  2.4718147e-001	  6.5486073e-001	
  7.1017230e-001	  2.5848158e-001	  6.5486073e-001	
  7.0598185e-001	  2.6971661e-001	  6.5486073e-001	
  7.0161367e-001	  2.8088374e-001	  6.5486073e-001	
  6.9706887e-001	  2.9198016e-001	  6.5486073e-001	
  6.9234858e-001	  3.0300308e-001	  6.5486073e-001	
  6.8745399e-001	  3.1394972e-001	  6.5486073e-001	
  6.8238635e-001	  3.2481732e-001	  6.5486073e-001	
  6.7714691e-001	  3.3560315e-001	  6.5486073e-001	
  6.7173701e-001	  3.4630450e-001	  6.5486073e-001	
  6.6615800e-001	  3.5691866e-001	  6.5486073e-001	
  6.6041129e-001	  3.6744298e-001	  6.5486073e-001	
  6.5449833e-001	  3.7787479e-001	  6.5486073e-001	
  6.4842060e-001	  3.8821147e-001	  6.5486073e-001	
  6.4217963e-001	  3.9845042e-001	  6.5486073e-001	
  6.3577700e-001	  4.0858907e-001	  6.5486073e-001	
  6.2921431e-001	  4.1862485e-001	  6.5486073e-001	
  6.2249323e-001	  4.2855525e-001	  6.5486073e-001	
  6.1561543e-001	  4.3837776e-001	  6.5486073e-001	
  6.0858265e-001	  4.4808992e-001	  6.5486073e-001	
  6.0139667e-001	  4.5768926e-001	  6.5486073e-001	
  5.9405929e-001	  4.6717339e-001	  6.5486073e-001	
  5.8657236e-001	  4.7653991e-001	  6.5486073e-001	
  5.7893776e-001	  4.8578646e-001	  6.5486073e-001	
  5.7115742e-001	  4.9491072e-001	  6.5486073e-001	
  5.6323329e-001	  5.0391039e-001	  6.5486073e-001	
  5.5516737e-001	  5.1278320e-001	  6.5486073e-001	
  5.4696169e-001	  5.2152692e-001	  6.5486073e-001	
  5.3861832e-001	  5.3013935e-001	  6.5486073e-001	
  5.3013935e-001	  5.3861832e-001	  6.5486073e-001	
  5.2152692e-001	  5.4696169e-001	  6.5486073e-001	
  5.1278320e-001	  5.5516737e-001	  6.5486073e-001	
  5.0391039e-001	  5.6323329e-001	  6.5486073e-001	
  4.9491072e-001	  5.7115742e-001	  6.5486073e-001	
  4.8578646e-001	  5.7893776e-001	  6.5486073e-001	
  4.7653991e-001	  5.8657236e-001	  6.5486073e-001	
  4.6717339e-001	  5.9405929e-001	  6.5486073e-001	
  4.5768926e-001	  6.0139667e-001	  6.5486073e-001	
  4.4808992e-001	  6.0858265e-001	  6.5486073e-001	
  4.3837776e-001	  6.1561543e-001	  6.5486073e-001	
  4.2855525e-001	  6.2249323e-001	  6.5486073e-001	
  4.1862485e-001	  6.2921431e-001	  6.5486073e-001	
  4.0858907e-001	  6.3577700e-001	  6.5486073e-001	
  3.9845042e-001	  6.4217963e-001	  6.5486073e-001	
  3.8821147e-001	  6.4842060e-001	  6.5486073e-001	
  3.7787479e-001	  6.5449833e-001	  6.5486073e-001	
  3.6744298e-001	  6.6041129e-001	  6.5486073e-001	
  3.5691866e-001	  6.6615800e-001	  6.5486073e-001	
  3.4630450e-001	  6.7173701e-001	  6.5486073e-001	
  3.3560315e-001	  6.7714691e-001	  6.5486073e-001	
  3.2481732e-001	  6.8238635e-001	  6.5486073e-001	
  3.1394972e-001	  6.8745399e-001	  6.5486073e-001	
  3.0300308e-001	  6.9234858e-001	  6.5486073e-001	
  2.9198016e-001	  6.9706887e-001	  6.5486073e-001	
  2.8088374e-001	  7.0161367e-001	  6.5486073e-001	
  2.6971661e-001	  7.0598185e-001	  6.5486073e-001	
  2.5848158e-001	  7.1017230e-001	  6.5486073e-001	
  2.4718147e-001	  7.1418397e-001	  6.5486073e-001	
  2.3581914e-001	  7.1801584e-001	  6.5486073e-001	
  2.2439745e-001	  7.2166696e-001	  6.5486073e-001	
  2.1291926e-001	  7.2513641e-001	  6.5486073e-001	
  2.0138747e-001	  7.2842330e-001	  6.5486073e-001	
  1.8980498e-001	  7.3152682e-001	  6.5486073e-001	
  1.7817472e-001	  7.3444618e-001	  6.5486073e-001	
  1.6649959e-001	  7.3718065e-001	  6.5486073e-001	
  1.5478255e-001	  7.3972953e-001	  6.5486073e-001	
  1.4302655e-001	  7.4209220e-001	  6.5486073e-001	
  1.3123454e-001	  7.4426804e-001	  6.5486073e-001	
  1.1940949e-001	  7.4625652e-001	  6.5486073e-001	
  1.0755438e-001	  7.4805713e-001	  6.5486073e-001	
  9.5672193e-002	  7.4966943e-001	  6.5486073e-001	
  8.3765922e-002	  7.5109300e-001	  6.5486073e-001	
  7.1838564e-002	  7.5232748e-001	  6.5486073e-001	
  5.9893121e-002	  7.5337257e-001	  6.5486073e-001	
  4.7932600e-002	  7.5422801e-001	  6.5486073e-001	
  3.5960013e-002	  7.5489357e-001	  6.5486073e-001	
  2.3978372e-002	  7.5536909e-001	  6.5486073e-001	
  1.1990695e-002	  7.5565445e-001	  6.5486073e-001	
  4.6276315e-017	  7.5574957e-001	  6.5486073e-001	
  7.4526445e-001	  0.0000000e+000	  6.6676900e-001	
  7.4517064e-001	  1.1824339e-002	  6.6676900e-001	
  7.4488924e-001	  2.3645701e-002	  6.6676900e-001	
  7.4442032e-001	  3.5461110e-002	  6.6676900e-001	
  7.4376399e-001	  4.7267593e-002	  6.6676900e-001	
  7.4292043e-001	  5.9062175e-002	  6.6676900e-001	
  7.4188983e-001	  7.0841890e-002	  6.6676900e-001	
  7.4067248e-001	  8.2603770e-002	  6.6676900e-001	
  7.3926866e-001	  9.4344855e-002	  6.6676900e-001	
  7.3767873e-001	  1.0606219e-001	  6.6676900e-001	
  7.3590310e-001	  1.1775282e-001	  6.6676900e-001	
  7.3394221e-001	  1.2941381e-001	  6.6676900e-001	
  7.3179655e-001	  1.4104222e-001	  6.6676900e-001	
  7.2946667e-001	  1.5263513e-001	  6.6676900e-001	
  7.2695314e-001	  1.6418961e-001	  6.6676900e-001	
  7.2425661e-001	  1.7570275e-001	  6.6676900e-001	
  7.2137776e-001	  1.8717167e-001	  6.6676900e-001	
  7.1831730e-001	  1.9859346e-001	  6.6676900e-001	
  7.1507600e-001	  2.0996526e-001	  6.6676900e-001	
  7.1165469e-001	  2.2128420e-001	  6.6676900e-001	
  7.0805423e-001	  2.3254743e-001	  6.6676900e-001	
  7.0427552e-001	  2.4375213e-001	  6.6676900e-001	
  7.0031950e-001	  2.5489545e-001	  6.6676900e-001	
  6.9618719e-001	  2.6597461e-001	  6.6676900e-001	
  6.9187962e-001	  2.7698682e-001	  6.6676900e-001	
  6.8739787e-001	  2.8792929e-001	  6.6676900e-001	
  6.8274307e-001	  2.9879927e-001	  6.6676900e-001	
  6.7791639e-001	  3.0959404e-001	  6.6676900e-001	
  6.7291905e-001	  3.2031087e-001	  6.6676900e-001	
  6.6775231e-001	  3.3094706e-001	  6.6676900e-001	
  6.6241746e-001	  3.4149994e-001	  6.6676900e-001	
  6.5691586e-001	  3.5196684e-001	  6.6676900e-001	
  6.5124888e-001	  3.6234514e-001	  6.6676900e-001	
  6.4541795e-001	  3.7263222e-001	  6.6676900e-001	
  6.3942454e-001	  3.8282550e-001	  6.6676900e-001	
  6.3327015e-001	  3.9292240e-001	  6.6676900e-001	
  6.2695635e-001	  4.0292038e-001	  6.6676900e-001	
  6.2048471e-001	  4.1281693e-001	  6.6676900e-001	
  6.1385687e-001	  4.2260956e-001	  6.6676900e-001	
  6.0707450e-001	  4.3229579e-001	  6.6676900e-001	
  6.0013930e-001	  4.4187320e-001	  6.6676900e-001	
  5.9305301e-001	  4.5133937e-001	  6.6676900e-001	
  5.8581743e-001	  4.6069192e-001	  6.6676900e-001	
  5.7843437e-001	  4.6992849e-001	  6.6676900e-001	
  5.7090569e-001	  4.7904675e-001	  6.6676900e-001	
  5.6323329e-001	  4.8804442e-001	  6.6676900e-001	
  5.5541910e-001	  4.9691923e-001	  6.6676900e-001	
  5.4746509e-001	  5.0566894e-001	  6.6676900e-001	
  5.3937325e-001	  5.1429135e-001	  6.6676900e-001	
  5.3114563e-001	  5.2278430e-001	  6.6676900e-001	
  5.2278430e-001	  5.3114563e-001	  6.6676900e-001	
  5.1429135e-001	  5.3937325e-001	  6.6676900e-001	
  5.0566894e-001	  5.4746509e-001	  6.6676900e-001	
  4.9691923e-001	  5.5541910e-001	  6.6676900e-001	
  4.8804442e-001	  5.6323329e-001	  6.6676900e-001	
  4.7904675e-001	  5.7090569e-001	  6.6676900e-001	
  4.6992849e-001	  5.7843437e-001	  6.6676900e-001	
  4.6069192e-001	  5.8581743e-001	  6.6676900e-001	
  4.5133937e-001	  5.9305301e-001	  6.6676900e-001	
  4.4187320e-001	  6.0013930e-001	  6.6676900e-001	
  4.3229579e-001	  6.0707450e-001	  6.6676900e-001	
  4.2260956e-001	  6.1385687e-001	  6.6676900e-001	
  4.1281693e-001	  6.2048471e-001	  6.6676900e-001	
  4.0292038e-001	  6.2695635e-001	  6.6676900e-001	
  3.9292240e-001	  6.3327015e-001	  6.6676900e-001	
  3.8282550e-001	  6.3942454e-001	  6.6676900e-001	
  3.7263222e-001	  6.4541795e-001	  6.6676900e-001	
  3.6234514e-001	  6.5124888e-001	  6.6676900e-001	
  3.5196684e-001	  6.5691586e-001	  6.6676900e-001	
  3.4149994e-001	  6.6241746e-001	  6.6676900e-001	
  3.3094706e-001	  6.6775231e-001	  6.6676900e-001	
  3.2031087e-001	  6.7291905e-001	  6.6676900e-001	
  3.0959404e-001	  6.7791639e-001	  6.6676900e-001	
  2.9879927e-001	  6.8274307e-001	  6.6676900e-001	
  2.8792929e-001	  6.8739787e-001	  6.6676900e-001	
  2.7698682e-001	  6.9187962e-001	  6.6676900e-001	
  2.6597461e-001	  6.9618719e-001	  6.6676900e-001	
  2.5489545e-001	  7.0031950e-001	  6.6676900e-001	
  2.4375213e-001	  7.0427552e-001	  6.6676900e-001	
  2.3254743e-001	  7.0805423e-001	  6.6676900e-001	
  2.2128420e-001	  7.1165469e-001	  6.6676900e-001	
  2.0996526e-001	  7.1507600e-001	  6.6676900e-001	
  1.9859346e-001	  7.1831730e-001	  6.6676900e-001	
  1.8717167e-001	  7.2137776e-001	  6.6676900e-001	
  1.7570275e-001	  7.2425661e-001	  6.6676900e-001	
  1.6418961e-001	  7.2695314e-001	  6.6676900e-001	
  1.5263513e-001	  7.2946667e-001	  6.6676900e-001	
  1.4104222e-001	  7.3179655e-001	  6.6676900e-001	
  1.2941381e-001	  7.3394221e-001	  6.6676900e-001	
  1.1775282e-001	  7.3590310e-001	  6.6676900e-001	
  1.0606219e-001	  7.3767873e-001	  6.6676900e-001	
  9.4344855e-002	  7.3926866e-001	  6.6676900e-001	
  8.2603770e-002	  7.4067248e-001	  6.6676900e-001	
  7.0841890e-002	  7.4188983e-001	  6.6676900e-001	
  5.9062175e-002	  7.4292043e-001	  6.6676900e-001	
  4.7267593e-002	  7.4376399e-001	  6.6676900e-001	
  3.5461110e-002	  7.4442032e-001	  6.6676900e-001	
  2.3645701e-002	  7.4488924e-001	  6.6676900e-001	
  1.1824339e-002	  7.4517064e-001	  6.6676900e-001	
  4.5634286e-017	  7.4526445e-001	  6.6676900e-001	
  7.3459171e-001	  0.0000000e+000	  6.7850941e-001	
  7.3449924e-001	  1.1655005e-002	  6.7850941e-001	
  7.3422187e-001	  2.3307077e-002	  6.7850941e-001	
  7.3375967e-001	  3.4953281e-002	  6.7850941e-001	
  7.3311274e-001	  4.6590686e-002	  6.7850941e-001	
  7.3228125e-001	  5.8216361e-002	  6.7850941e-001	
  7.3126542e-001	  6.9827381e-002	  6.7850941e-001	
  7.3006550e-001	  8.1420823e-002	  6.7850941e-001	
  7.2868178e-001	  9.2993767e-002	  6.7850941e-001	
  7.2711462e-001	  1.0454330e-001	  6.7850941e-001	
  7.2536442e-001	  1.1606652e-001	  6.7850941e-001	
  7.2343161e-001	  1.2756051e-001	  6.7850941e-001	
  7.2131668e-001	  1.3902239e-001	  6.7850941e-001	
  7.1902016e-001	  1.5044928e-001	  6.7850941e-001	
  7.1654263e-001	  1.6183829e-001	  6.7850941e-001	
  7.1388472e-001	  1.7318656e-001	  6.7850941e-001	
  7.1104709e-001	  1.8449123e-001	  6.7850941e-001	
  7.0803046e-001	  1.9574945e-001	  6.7850941e-001	
  7.0483558e-001	  2.0695840e-001	  6.7850941e-001	
  7.0146327e-001	  2.1811525e-001	  6.7850941e-001	
  6.9791437e-001	  2.2921718e-001	  6.7850941e-001	
  6.9418977e-001	  2.4026141e-001	  6.7850941e-001	
  6.9029041e-001	  2.5124516e-001	  6.7850941e-001	
  6.8621727e-001	  2.6216566e-001	  6.7850941e-001	
  6.8197139e-001	  2.7302016e-001	  6.7850941e-001	
  6.7755382e-001	  2.8380593e-001	  6.7850941e-001	
  6.7296568e-001	  2.9452025e-001	  6.7850941e-001	
  6.6820812e-001	  3.0516042e-001	  6.7850941e-001	
  6.6328235e-001	  3.1572378e-001	  6.7850941e-001	
  6.5818960e-001	  3.2620765e-001	  6.7850941e-001	
  6.5293115e-001	  3.3660940e-001	  6.7850941e-001	
  6.4750833e-001	  3.4692642e-001	  6.7850941e-001	
  6.4192251e-001	  3.5715609e-001	  6.7850941e-001	
  6.3617508e-001	  3.6729585e-001	  6.7850941e-001	
  6.3026750e-001	  3.7734315e-001	  6.7850941e-001	
  6.2420126e-001	  3.8729546e-001	  6.7850941e-001	
  6.1797787e-001	  3.9715026e-001	  6.7850941e-001	
  6.1159891e-001	  4.0690509e-001	  6.7850941e-001	
  6.0506599e-001	  4.1655747e-001	  6.7850941e-001	
  5.9838074e-001	  4.2610500e-001	  6.7850941e-001	
  5.9154485e-001	  4.3554525e-001	  6.7850941e-001	
  5.8456005e-001	  4.4487585e-001	  6.7850941e-001	
  5.7742809e-001	  4.5409447e-001	  6.7850941e-001	
  5.7015076e-001	  4.6319876e-001	  6.7850941e-001	
  5.6272990e-001	  4.7218645e-001	  6.7850941e-001	
  5.5516737e-001	  4.8105527e-001	  6.7850941e-001	
  5.4746509e-001	  4.8980298e-001	  6.7850941e-001	
  5.3962498e-001	  4.9842739e-001	  6.7850941e-001	
  5.3164902e-001	  5.0692632e-001	  6.7850941e-001	
  5.2353923e-001	  5.1529764e-001	  6.7850941e-001	
  5.1529764e-001	  5.2353923e-001	  6.7850941e-001	
  5.0692632e-001	  5.3164902e-001	  6.7850941e-001	
  4.9842739e-001	  5.3962498e-001	  6.7850941e-001	
  4.8980298e-001	  5.4746509e-001	  6.7850941e-001	
  4.8105527e-001	  5.5516737e-001	  6.7850941e-001	
  4.7218645e-001	  5.6272990e-001	  6.7850941e-001	
  4.6319876e-001	  5.7015076e-001	  6.7850941e-001	
  4.5409447e-001	  5.7742809e-001	  6.7850941e-001	
  4.4487585e-001	  5.8456005e-001	  6.7850941e-001	
  4.3554525e-001	  5.9154485e-001	  6.7850941e-001	
  4.2610500e-001	  5.9838074e-001	  6.7850941e-001	
  4.1655747e-001	  6.0506599e-001	  6.7850941e-001	
  4.0690509e-001	  6.1159891e-001	  6.7850941e-001	
  3.9715026e-001	  6.1797787e-001	  6.7850941e-001	
  3.8729546e-001	  6.2420126e-001	  6.7850941e-001	
  3.7734315e-001	  6.3026750e-001	  6.7850941e-001	
  3.6729585e-001	  6.3617508e-001	  6.7850941e-001	
  3.5715609e-001	  6.4192251e-001	  6.7850941e-001	
  3.4692642e-001	  6.4750833e-001	  6.7850941e-001	
  3.3660940e-001	  6.5293115e-001	  6.7850941e-001	
  3.2620765e-001	  6.5818960e-001	  6.7850941e-001	
  3.1572378e-001	  6.6328235e-001	  6.7850941e-001	
  3.0516042e-001	  6.6820812e-001	  6.7850941e-001	
  2.9452025e-001	  6.7296568e-001	  6.7850941e-001	
  2.8380593e-001	  6.7755382e-001	  6.7850941e-001	
  2.7302016e-001	  6.8197139e-001	  6.7850941e-001	
  2.6216566e-001	  6.8621727e-001	  6.7850941e-001	
  2.5124516e-001	  6.9029041e-001	  6.7850941e-001	
  2.4026141e-001	  6.9418977e-001	  6.7850941e-001	
  2.2921718e-001	  6.9791437e-001	  6.7850941e-001	
  2.1811525e-001	  7.0146327e-001	  6.7850941e-001	
  2.0695840e-001	  7.0483558e-001	  6.7850941e-001	
  1.9574945e-001	  7.0803046e-001	  6.7850941e-001	
  1.8449123e-001	  7.1104709e-001	  6.7850941e-001	
  1.7318656e-001	  7.1388472e-001	  6.7850941e-001	
  1.6183829e-001	  7.1654263e-001	  6.7850941e-001	
  1.5044928e-001	  7.1902016e-001	  6.7850941e-001	
  1.3902239e-001	  7.2131668e-001	  6.7850941e-001	
  1.2756051e-001	  7.2343161e-001	  6.7850941e-001	
  1.1606652e-001	  7.2536442e-001	  6.7850941e-001	
  1.0454330e-001	  7.2711462e-001	  6.7850941e-001	
  9.2993767e-002	  7.2868178e-001	  6.7850941e-001	
  8.1420823e-002	  7.3006550e-001	  6.7850941e-001	
  6.9827381e-002	  7.3126542e-001	  6.7850941e-001	
  5.8216361e-002	  7.3228125e-001	  6.7850941e-001	
  4.6590686e-002	  7.3311274e-001	  6.7850941e-001	
  3.4953281e-002	  7.3375967e-001	  6.7850941e-001	
  2.3307077e-002	  7.3422187e-001	  6.7850941e-001	
  1.1655005e-002	  7.3449924e-001	  6.7850941e-001	
  4.4980769e-017	  7.3459171e-001	  6.7850941e-001	
  7.2373404e-001	  0.0000000e+000	  6.9007901e-001	
  7.2364294e-001	  1.1482738e-002	  6.9007901e-001	
  7.2336967e-001	  2.2962585e-002	  6.9007901e-001	
  7.2291429e-001	  3.4436652e-002	  6.9007901e-001	
  7.2227693e-001	  4.5902049e-002	  6.9007901e-001	
  7.2145773e-001	  5.7355891e-002	  6.9007901e-001	
  7.2045691e-001	  6.8795294e-002	  6.9007901e-001	
  7.1927473e-001	  8.0217378e-002	  6.9007901e-001	
  7.1791146e-001	  9.1619268e-002	  6.9007901e-001	
  7.1636747e-001	  1.0299809e-001	  6.9007901e-001	
  7.1464313e-001	  1.1435099e-001	  6.9007901e-001	
  7.1273889e-001	  1.2567510e-001	  6.9007901e-001	
  7.1065522e-001	  1.3696757e-001	  6.9007901e-001	
  7.0839265e-001	  1.4822556e-001	  6.9007901e-001	
  7.0595174e-001	  1.5944623e-001	  6.9007901e-001	
  7.0333311e-001	  1.7062677e-001	  6.9007901e-001	
  7.0053742e-001	  1.8176435e-001	  6.9007901e-001	
  6.9756538e-001	  1.9285617e-001	  6.9007901e-001	
  6.9441772e-001	  2.0389944e-001	  6.9007901e-001	
  6.9109526e-001	  2.1489138e-001	  6.9007901e-001	
  6.8759881e-001	  2.2582923e-001	  6.9007901e-001	
  6.8392926e-001	  2.3671022e-001	  6.9007901e-001	
  6.8008754e-001	  2.4753162e-001	  6.9007901e-001	
  6.7607460e-001	  2.5829071e-001	  6.9007901e-001	
  6.7189147e-001	  2.6898477e-001	  6.9007901e-001	
  6.6753920e-001	  2.7961112e-001	  6.9007901e-001	
  6.6301887e-001	  2.9016708e-001	  6.9007901e-001	
  6.5833164e-001	  3.0064998e-001	  6.9007901e-001	
  6.5347867e-001	  3.1105721e-001	  6.9007901e-001	
  6.4846119e-001	  3.2138612e-001	  6.9007901e-001	
  6.4328047e-001	  3.3163413e-001	  6.9007901e-001	
  6.3793780e-001	  3.4179865e-001	  6.9007901e-001	
  6.3243454e-001	  3.5187713e-001	  6.9007901e-001	
  6.2677206e-001	  3.6186702e-001	  6.9007901e-001	
  6.2095180e-001	  3.7176581e-001	  6.9007901e-001	
  6.1497522e-001	  3.8157102e-001	  6.9007901e-001	
  6.0884382e-001	  3.9128016e-001	  6.9007901e-001	
  6.0255914e-001	  4.0089080e-001	  6.9007901e-001	
  5.9612278e-001	  4.1040053e-001	  6.9007901e-001	
  5.8953634e-001	  4.1980693e-001	  6.9007901e-001	
  5.8280150e-001	  4.2910765e-001	  6.9007901e-001	
  5.7591993e-001	  4.3830034e-001	  6.9007901e-001	
  5.6889338e-001	  4.4738270e-001	  6.9007901e-001	
  5.6172361e-001	  4.5635243e-001	  6.9007901e-001	
  5.5441244e-001	  4.6520727e-001	  6.9007901e-001	
  5.4696169e-001	  4.7394500e-001	  6.9007901e-001	
  5.3937325e-001	  4.8256342e-001	  6.9007901e-001	
  5.3164902e-001	  4.9106036e-001	  6.9007901e-001	
  5.2379096e-001	  4.9943367e-001	  6.9007901e-001	
  5.1580103e-001	  5.0768125e-001	  6.9007901e-001	
  5.0768125e-001	  5.1580103e-001	  6.9007901e-001	
  4.9943367e-001	  5.2379096e-001	  6.9007901e-001	
  4.9106036e-001	  5.3164902e-001	  6.9007901e-001	
  4.8256342e-001	  5.3937325e-001	  6.9007901e-001	
  4.7394500e-001	  5.4696169e-001	  6.9007901e-001	
  4.6520727e-001	  5.5441244e-001	  6.9007901e-001	
  4.5635243e-001	  5.6172361e-001	  6.9007901e-001	
  4.4738270e-001	  5.6889338e-001	  6.9007901e-001	
  4.3830034e-001	  5.7591993e-001	  6.9007901e-001	
  4.2910765e-001	  5.8280150e-001	  6.9007901e-001	
  4.1980693e-001	  5.8953634e-001	  6.9007901e-001	
  4.1040053e-001	  5.9612278e-001	  6.9007901e-001	
  4.0089080e-001	  6.0255914e-001	  6.9007901e-001	
  3.9128016e-001	  6.0884382e-001	  6.9007901e-001	
  3.8157102e-001	  6.1497522e-001	  6.9007901e-001	
  3.7176581e-001	  6.2095180e-001	  6.9007901e-001	
  3.6186702e-001	  6.2677206e-001	  6.9007901e-001	
  3.5187713e-001	  6.3243454e-001	  6.9007901e-001	
  3.4179865e-001	  6.3793780e-001	  6.9007901e-001	
  3.3163413e-001	  6.4328047e-001	  6.9007901e-001	
  3.2138612e-001	  6.4846119e-001	  6.9007901e-001	
  3.1105721e-001	  6.5347867e-001	  6.9007901e-001	
  3.0064998e-001	  6.5833164e-001	  6.9007901e-001	
  2.9016708e-001	  6.6301887e-001	  6.9007901e-001	
  2.7961112e-001	  6.6753920e-001	  6.9007901e-001	
  2.6898477e-001	  6.7189147e-001	  6.9007901e-001	
  2.5829071e-001	  6.7607460e-001	  6.9007901e-001	
  2.4753162e-001	  6.8008754e-001	  6.9007901e-001	
  2.3671022e-001	  6.8392926e-001	  6.9007901e-001	
  2.2582923e-001	  6.8759881e-001	  6.9007901e-001	
  2.1489138e-001	  6.9109526e-001	  6.9007901e-001	
  2.0389944e-001	  6.9441772e-001	  6.9007901e-001	
  1.9285617e-001	  6.9756538e-001	  6.9007901e-001	
  1.8176435e-001	  7.0053742e-001	  6.9007901e-001	
  1.7062677e-001	  7.0333311e-001	  6.9007901e-001	
  1.5944623e-001	  7.0595174e-001	  6.9007901e-001	
  1.4822556e-001	  7.0839265e-001	  6.9007901e-001	
  1.3696757e-001	  7.1065522e-001	  6.9007901e-001	
  1.2567510e-001	  7.1273889e-001	  6.9007901e-001	
  1.1435099e-001	  7.1464313e-001	  6.9007901e-001	
  1.0299809e-001	  7.1636747e-001	  6.9007901e-001	
  9.1619268e-002	  7.1791146e-001	  6.9007901e-001	
  8.0217378e-002	  7.1927473e-001	  6.9007901e-001	
  6.8795294e-002	  7.2045691e-001	  6.9007901e-001	
  5.7355891e-002	  7.2145773e-001	  6.9007901e-001	
  4.5902049e-002	  7.2227693e-001	  6.9007901e-001	
  3.4436652e-002	  7.2291429e-001	  6.9007901e-001	
  2.2962585e-002	  7.2336967e-001	  6.9007901e-001	
  1.1482738e-002	  7.2364294e-001	  6.9007901e-001	
  4.4315929e-017	  7.2373404e-001	  6.9007901e-001	
  7.1269417e-001	  0.0000000e+000	  7.0147489e-001	
  7.1260446e-001	  1.1307580e-002	  7.0147489e-001	
  7.1233536e-001	  2.2612313e-002	  7.0147489e-001	
  7.1188693e-001	  3.3911354e-002	  7.0147489e-001	
  7.1125929e-001	  4.5201858e-002	  7.0147489e-001	
  7.1045259e-001	  5.6480982e-002	  7.0147489e-001	
  7.0946704e-001	  6.7745888e-002	  7.0147489e-001	
  7.0830288e-001	  7.8993739e-002	  7.0147489e-001	
  7.0696041e-001	  9.0221704e-002	  7.0147489e-001	
  7.0543997e-001	  1.0142696e-001	  7.0147489e-001	
  7.0374194e-001	  1.1260667e-001	  7.0147489e-001	
  7.0186675e-001	  1.2375804e-001	  7.0147489e-001	
  6.9981486e-001	  1.3487826e-001	  7.0147489e-001	
  6.9758680e-001	  1.4596452e-001	  7.0147489e-001	
  6.9518312e-001	  1.5701403e-001	  7.0147489e-001	
  6.9260444e-001	  1.6802402e-001	  7.0147489e-001	
  6.8985140e-001	  1.7899171e-001	  7.0147489e-001	
  6.8692469e-001	  1.8991433e-001	  7.0147489e-001	
  6.8382505e-001	  2.0078915e-001	  7.0147489e-001	
  6.8055326e-001	  2.1161342e-001	  7.0147489e-001	
  6.7711015e-001	  2.2238442e-001	  7.0147489e-001	
  6.7349658e-001	  2.3309943e-001	  7.0147489e-001	
  6.6971345e-001	  2.4375576e-001	  7.0147489e-001	
  6.6576174e-001	  2.5435073e-001	  7.0147489e-001	
  6.6164241e-001	  2.6488167e-001	  7.0147489e-001	
  6.5735653e-001	  2.7534592e-001	  7.0147489e-001	
  6.5290516e-001	  2.8574086e-001	  7.0147489e-001	
  6.4828942e-001	  2.9606386e-001	  7.0147489e-001	
  6.4351048e-001	  3.0631233e-001	  7.0147489e-001	
  6.3856954e-001	  3.1648369e-001	  7.0147489e-001	
  6.3346784e-001	  3.2657537e-001	  7.0147489e-001	
  6.2820667e-001	  3.3658484e-001	  7.0147489e-001	
  6.2278736e-001	  3.4650958e-001	  7.0147489e-001	
  6.1721126e-001	  3.5634709e-001	  7.0147489e-001	
  6.1147978e-001	  3.6609488e-001	  7.0147489e-001	
  6.0559436e-001	  3.7575052e-001	  7.0147489e-001	
  5.9955649e-001	  3.8531156e-001	  7.0147489e-001	
  5.9336768e-001	  3.9477560e-001	  7.0147489e-001	
  5.8702950e-001	  4.0414026e-001	  7.0147489e-001	
  5.8054353e-001	  4.1340318e-001	  7.0147489e-001	
  5.7391142e-001	  4.2256203e-001	  7.0147489e-001	
  5.6713483e-001	  4.3161449e-001	  7.0147489e-001	
  5.6021546e-001	  4.4055831e-001	  7.0147489e-001	
  5.5315506e-001	  4.4939121e-001	  7.0147489e-001	
  5.4595541e-001	  4.5811098e-001	  7.0147489e-001	
  5.3861832e-001	  4.6671543e-001	  7.0147489e-001	
  5.3114563e-001	  4.7520238e-001	  7.0147489e-001	
  5.2353923e-001	  4.8356970e-001	  7.0147489e-001	
  5.1580103e-001	  4.9181529e-001	  7.0147489e-001	
  5.0793298e-001	  4.9993706e-001	  7.0147489e-001	
  4.9993706e-001	  5.0793298e-001	  7.0147489e-001	
  4.9181529e-001	  5.1580103e-001	  7.0147489e-001	
  4.8356970e-001	  5.2353923e-001	  7.0147489e-001	
  4.7520238e-001	  5.3114563e-001	  7.0147489e-001	
  4.6671543e-001	  5.3861832e-001	  7.0147489e-001	
  4.5811098e-001	  5.4595541e-001	  7.0147489e-001	
  4.4939121e-001	  5.5315506e-001	  7.0147489e-001	
  4.4055831e-001	  5.6021546e-001	  7.0147489e-001	
  4.3161449e-001	  5.6713483e-001	  7.0147489e-001	
  4.2256203e-001	  5.7391142e-001	  7.0147489e-001	
  4.1340318e-001	  5.8054353e-001	  7.0147489e-001	
  4.0414026e-001	  5.8702950e-001	  7.0147489e-001	
  3.9477560e-001	  5.9336768e-001	  7.0147489e-001	
  3.8531156e-001	  5.9955649e-001	  7.0147489e-001	
  3.7575052e-001	  6.0559436e-001	  7.0147489e-001	
  3.6609488e-001	  6.1147978e-001	  7.0147489e-001	
  3.5634709e-001	  6.1721126e-001	  7.0147489e-001	
  3.4650958e-001	  6.2278736e-001	  7.0147489e-001	
  3.3658484e-001	  6.2820667e-001	  7.0147489e-001	
  3.2657537e-001	  6.3346784e-001	  7.0147489e-001	
  3.1648369e-001	  6.3856954e-001	  7.0147489e-001	
  3.0631233e-001	  6.4351048e-001	  7.0147489e-001	
  2.9606386e-001	  6.4828942e-001	  7.0147489e-001	
  2.8574086e-001	  6.5290516e-001	  7.0147489e-001	
  2.7534592e-001	  6.5735653e-001	  7.0147489e-001	
  2.6488167e-001	  6.6164241e-001	  7.0147489e-001	
  2.5435073e-001	  6.6576174e-001	  7.0147489e-001	
  2.4375576e-001	  6.6971345e-001	  7.0147489e-001	
  2.3309943e-001	  6.7349658e-001	  7.0147489e-001	
  2.2238442e-001	  6.7711015e-001	  7.0147489e-001	
  2.1161342e-001	  6.8055326e-001	  7.0147489e-001	
  2.0078915e-001	  6.8382505e-001	  7.0147489e-001	
  1.8991433e-001	  6.8692469e-001	  7.0147489e-001	
  1.7899171e-001	  6.8985140e-001	  7.0147489e-001	
  1.6802402e-001	  6.9260444e-001	  7.0147489e-001	
  1.5701403e-001	  6.9518312e-001	  7.0147489e-001	
  1.4596452e-001	  6.9758680e-001	  7.0147489e-001	
  1.3487826e-001	  6.9981486e-001	  7.0147489e-001	
  1.2375804e-001	  7.0186675e-001	  7.0147489e-001	
  1.1260667e-001	  7.0374194e-001	  7.0147489e-001	
  1.0142696e-001	  7.0543997e-001	  7.0147489e-001	
  9.0221704e-002	  7.0696041e-001	  7.0147489e-001	
  7.8993739e-002	  7.0830288e-001	  7.0147489e-001	
  6.7745888e-002	  7.0946704e-001	  7.0147489e-001	
  5.6480982e-002	  7.1045259e-001	  7.0147489e-001	
  4.5201858e-002	  7.1125929e-001	  7.0147489e-001	
  3.3911354e-002	  7.1188693e-001	  7.0147489e-001	
  2.2612313e-002	  7.1233536e-001	  7.0147489e-001	
  1.1307580e-002	  7.1260446e-001	  7.0147489e-001	
  4.3639932e-017	  7.1269417e-001	  7.0147489e-001	
  7.0147489e-001	  0.0000000e+000	  7.1269417e-001	
  7.0138659e-001	  1.1129575e-002	  7.1269417e-001	
  7.0112172e-001	  2.2256349e-002	  7.1269417e-001	
  7.0068035e-001	  3.3377519e-002	  7.1269417e-001	
  7.0006259e-001	  4.4490287e-002	  7.1269417e-001	
  6.9926859e-001	  5.5591855e-002	  7.1269417e-001	
  6.9829856e-001	  6.6679427e-002	  7.1269417e-001	
  6.9715273e-001	  7.7750214e-002	  7.1269417e-001	
  6.9583139e-001	  8.8801427e-002	  7.1269417e-001	
  6.9433488e-001	  9.9830285e-002	  7.1269417e-001	
  6.9266358e-001	  1.1083401e-001	  7.1269417e-001	
  6.9081791e-001	  1.2180984e-001	  7.1269417e-001	
  6.8879832e-001	  1.3275500e-001	  7.1269417e-001	
  6.8660534e-001	  1.4366673e-001	  7.1269417e-001	
  6.8423950e-001	  1.5454231e-001	  7.1269417e-001	
  6.8170141e-001	  1.6537897e-001	  7.1269417e-001	
  6.7899171e-001	  1.7617401e-001	  7.1269417e-001	
  6.7611107e-001	  1.8692469e-001	  7.1269417e-001	
  6.7306023e-001	  1.9762831e-001	  7.1269417e-001	
  6.6983994e-001	  2.0828219e-001	  7.1269417e-001	
  6.6645103e-001	  2.1888363e-001	  7.1269417e-001	
  6.6289434e-001	  2.2942996e-001	  7.1269417e-001	
  6.5917078e-001	  2.3991854e-001	  7.1269417e-001	
  6.5528127e-001	  2.5034672e-001	  7.1269417e-001	
  6.5122679e-001	  2.6071188e-001	  7.1269417e-001	
  6.4700837e-001	  2.7101140e-001	  7.1269417e-001	
  6.4262708e-001	  2.8124270e-001	  7.1269417e-001	
  6.3808400e-001	  2.9140320e-001	  7.1269417e-001	
  6.3338029e-001	  3.0149034e-001	  7.1269417e-001	
  6.2851713e-001	  3.1150158e-001	  7.1269417e-001	
  6.2349575e-001	  3.2143440e-001	  7.1269417e-001	
  6.1831740e-001	  3.3128630e-001	  7.1269417e-001	
  6.1298339e-001	  3.4105480e-001	  7.1269417e-001	
  6.0749507e-001	  3.5073744e-001	  7.1269417e-001	
  6.0185382e-001	  3.6033179e-001	  7.1269417e-001	
  5.9606105e-001	  3.6983543e-001	  7.1269417e-001	
  5.9011823e-001	  3.7924596e-001	  7.1269417e-001	
  5.8402685e-001	  3.8856101e-001	  7.1269417e-001	
  5.7778844e-001	  3.9777825e-001	  7.1269417e-001	
  5.7140457e-001	  4.0689536e-001	  7.1269417e-001	
  5.6487686e-001	  4.1591002e-001	  7.1269417e-001	
  5.5820695e-001	  4.2481999e-001	  7.1269417e-001	
  5.5139651e-001	  4.3362301e-001	  7.1269417e-001	
  5.4444725e-001	  4.4231686e-001	  7.1269417e-001	
  5.3736094e-001	  4.5089937e-001	  7.1269417e-001	
  5.3013935e-001	  4.5936836e-001	  7.1269417e-001	
  5.2278430e-001	  4.6772171e-001	  7.1269417e-001	
  5.1529764e-001	  4.7595731e-001	  7.1269417e-001	
  5.0768125e-001	  4.8407310e-001	  7.1269417e-001	
  4.9993706e-001	  4.9206702e-001	  7.1269417e-001	
  4.9206702e-001	  4.9993706e-001	  7.1269417e-001	
  4.8407310e-001	  5.0768125e-001	  7.1269417e-001	
  4.7595731e-001	  5.1529764e-001	  7.1269417e-001	
  4.6772171e-001	  5.2278430e-001	  7.1269417e-001	
  4.5936836e-001	  5.3013935e-001	  7.1269417e-001	
  4.5089937e-001	  5.3736094e-001	  7.1269417e-001	
  4.4231686e-001	  5.4444725e-001	  7.1269417e-001	
  4.3362301e-001	  5.5139651e-001	  7.1269417e-001	
  4.2481999e-001	  5.5820695e-001	  7.1269417e-001	
  4.1591002e-001	  5.6487686e-001	  7.1269417e-001	
  4.0689536e-001	  5.7140457e-001	  7.1269417e-001	
  3.9777825e-001	  5.7778844e-001	  7.1269417e-001	
  3.8856101e-001	  5.8402685e-001	  7.1269417e-001	
  3.7924596e-001	  5.9011823e-001	  7.1269417e-001	
  3.6983543e-001	  5.9606105e-001	  7.1269417e-001	
  3.6033179e-001	  6.0185382e-001	  7.1269417e-001	
  3.5073744e-001	  6.0749507e-001	  7.1269417e-001	
  3.4105480e-001	  6.1298339e-001	  7.1269417e-001	
  3.3128630e-001	  6.1831740e-001	  7.1269417e-001	
  3.2143440e-001	  6.2349575e-001	  7.1269417e-001	
  3.1150158e-001	  6.2851713e-001	  7.1269417e-001	
  3.0149034e-001	  6.3338029e-001	  7.1269417e-001	
  2.9140320e-001	  6.3808400e-001	  7.1269417e-001	
  2.8124270e-001	  6.4262708e-001	  7.1269417e-001	
  2.7101140e-001	  6.4700837e-001	  7.1269417e-001	
  2.6071188e-001	  6.5122679e-001	  7.1269417e-001	
  2.5034672e-001	  6.5528127e-001	  7.1269417e-001	
  2.3991854e-001	  6.5917078e-001	  7.1269417e-001	
  2.2942996e-001	  6.6289434e-001	  7.1269417e-001	
  2.1888363e-001	  6.6645103e-001	  7.1269417e-001	
  2.0828219e-001	  6.6983994e-001	  7.1269417e-001	
  1.9762831e-001	  6.7306023e-001	  7.1269417e-001	
  1.8692469e-001	  6.7611107e-001	  7.1269417e-001	
  1.7617401e-001	  6.7899171e-001	  7.1269417e-001	
  1.6537897e-001	  6.8170141e-001	  7.1269417e-001	
  1.5454231e-001	  6.8423950e-001	  7.1269417e-001	
  1.4366673e-001	  6.8660534e-001	  7.1269417e-001	
  1.3275500e-001	  6.8879832e-001	  7.1269417e-001	
  1.2180984e-001	  6.9081791e-001	  7.1269417e-001	
  1.1083401e-001	  6.9266358e-001	  7.1269417e-001	
  9.9830285e-002	  6.9433488e-001	  7.1269417e-001	
  8.8801427e-002	  6.9583139e-001	  7.1269417e-001	
  7.7750214e-002	  6.9715273e-001	  7.1269417e-001	
  6.6679427e-002	  6.9829856e-001	  7.1269417e-001	
  5.5591855e-002	  6.9926859e-001	  7.1269417e-001	
  4.4490287e-002	  7.0006259e-001	  7.1269417e-001	
  3.3377519e-002	  7.0068035e-001	  7.1269417e-001	
  2.2256349e-002	  7.0112172e-001	  7.1269417e-001	
  1.1129575e-002	  7.0138659e-001	  7.1269417e-001	
  4.2952949e-017	  7.0147489e-001	  7.1269417e-001	
  6.9007901e-001	  0.0000000e+000	  7.2373404e-001	
  6.8999215e-001	  1.0948769e-002	  7.2373404e-001	
  6.8973159e-001	  2.1894781e-002	  7.2373404e-001	
  6.8929739e-001	  3.2835281e-002	  7.2373404e-001	
  6.8868966e-001	  4.3767516e-002	  7.2373404e-001	
  6.8790856e-001	  5.4688732e-002	  7.2373404e-001	
  6.8695428e-001	  6.5596180e-002	  7.2373404e-001	
  6.8582707e-001	  7.6487115e-002	  7.2373404e-001	
  6.8452720e-001	  8.7358795e-002	  7.2373404e-001	
  6.8305500e-001	  9.8208483e-002	  7.2373404e-001	
  6.8141085e-001	  1.0903345e-001	  7.2373404e-001	
  6.7959516e-001	  1.1983096e-001	  7.2373404e-001	
  6.7760838e-001	  1.3059831e-001	  7.2373404e-001	
  6.7545102e-001	  1.4133278e-001	  7.2373404e-001	
  6.7312362e-001	  1.5203167e-001	  7.2373404e-001	
  6.7062677e-001	  1.6269229e-001	  7.2373404e-001	
  6.6796108e-001	  1.7331195e-001	  7.2373404e-001	
  6.6512724e-001	  1.8388799e-001	  7.2373404e-001	
  6.6212596e-001	  1.9441772e-001	  7.2373404e-001	
  6.5895799e-001	  2.0489852e-001	  7.2373404e-001	
  6.5562414e-001	  2.1532773e-001	  7.2373404e-001	
  6.5212523e-001	  2.2570274e-001	  7.2373404e-001	
  6.4846215e-001	  2.3602092e-001	  7.2373404e-001	
  6.4463583e-001	  2.4627969e-001	  7.2373404e-001	
  6.4064723e-001	  2.5647646e-001	  7.2373404e-001	
  6.3649734e-001	  2.6660866e-001	  7.2373404e-001	
  6.3218722e-001	  2.7667375e-001	  7.2373404e-001	
  6.2771795e-001	  2.8666918e-001	  7.2373404e-001	
  6.2309065e-001	  2.9659245e-001	  7.2373404e-001	
  6.1830650e-001	  3.0644105e-001	  7.2373404e-001	
  6.1336669e-001	  3.1621251e-001	  7.2373404e-001	
  6.0827247e-001	  3.2590436e-001	  7.2373404e-001	
  6.0302511e-001	  3.3551416e-001	  7.2373404e-001	
  5.9762595e-001	  3.4503951e-001	  7.2373404e-001	
  5.9207635e-001	  3.5447799e-001	  7.2373404e-001	
  5.8637768e-001	  3.6382723e-001	  7.2373404e-001	
  5.8053141e-001	  3.7308488e-001	  7.2373404e-001	
  5.7453898e-001	  3.8224861e-001	  7.2373404e-001	
  5.6840192e-001	  3.9131611e-001	  7.2373404e-001	
  5.6212177e-001	  4.0028510e-001	  7.2373404e-001	
  5.5570010e-001	  4.0915332e-001	  7.2373404e-001	
  5.4913854e-001	  4.1791853e-001	  7.2373404e-001	
  5.4243874e-001	  4.2657854e-001	  7.2373404e-001	
  5.3560238e-001	  4.3513116e-001	  7.2373404e-001	
  5.2863119e-001	  4.4357424e-001	  7.2373404e-001	
  5.2152692e-001	  4.5190565e-001	  7.2373404e-001	
  5.1429135e-001	  4.6012329e-001	  7.2373404e-001	
  5.0692632e-001	  4.6822510e-001	  7.2373404e-001	
  4.9943367e-001	  4.7620904e-001	  7.2373404e-001	
  4.9181529e-001	  4.8407310e-001	  7.2373404e-001	
  4.8407310e-001	  4.9181529e-001	  7.2373404e-001	
  4.7620904e-001	  4.9943367e-001	  7.2373404e-001	
  4.6822510e-001	  5.0692632e-001	  7.2373404e-001	
  4.6012329e-001	  5.1429135e-001	  7.2373404e-001	
  4.5190565e-001	  5.2152692e-001	  7.2373404e-001	
  4.4357424e-001	  5.2863119e-001	  7.2373404e-001	
  4.3513116e-001	  5.3560238e-001	  7.2373404e-001	
  4.2657854e-001	  5.4243874e-001	  7.2373404e-001	
  4.1791853e-001	  5.4913854e-001	  7.2373404e-001	
  4.0915332e-001	  5.5570010e-001	  7.2373404e-001	
  4.0028510e-001	  5.6212177e-001	  7.2373404e-001	
  3.9131611e-001	  5.6840192e-001	  7.2373404e-001	
  3.8224861e-001	  5.7453898e-001	  7.2373404e-001	
  3.7308488e-001	  5.8053141e-001	  7.2373404e-001	
  3.6382723e-001	  5.8637768e-001	  7.2373404e-001	
  3.5447799e-001	  5.9207635e-001	  7.2373404e-001	
  3.4503951e-001	  5.9762595e-001	  7.2373404e-001	
  3.3551416e-001	  6.0302511e-001	  7.2373404e-001	
  3.2590436e-001	  6.0827247e-001	  7.2373404e-001	
  3.1621251e-001	  6.1336669e-001	  7.2373404e-001	
  3.0644105e-001	  6.1830650e-001	  7.2373404e-001	
  2.9659245e-001	  6.2309065e-001	  7.2373404e-001	
  2.8666918e-001	  6.2771795e-001	  7.2373404e-001	
  2.7667375e-001	  6.3218722e-001	  7.2373404e-001	
  2.6660866e-001	  6.3649734e-001	  7.2373404e-001	
  2.5647646e-001	  6.4064723e-001	  7.2373404e-001	
  2.4627969e-001	  6.4463583e-001	  7.2373404e-001	
  2.3602092e-001	  6.4846215e-001	  7.2373404e-001	
  2.2570274e-001	  6.5212523e-001	  7.2373404e-001	
  2.1532773e-001	  6.5562414e-001	  7.2373404e-001	
  2.0489852e-001	  6.5895799e-001	  7.2373404e-001	
  1.9441772e-001	  6.6212596e-001	  7.2373404e-001	
  1.8388799e-001	  6.6512724e-001	  7.2373404e-001	
  1.7331195e-001	  6.6796108e-001	  7.2373404e-001	
  1.6269229e-001	  6.7062677e-001	  7.2373404e-001	
  1.5203167e-001	  6.7312362e-001	  7.2373404e-001	
  1.4133278e-001	  6.7545102e-001	  7.2373404e-001	
  1.3059831e-001	  6.7760838e-001	  7.2373404e-001	
  1.1983096e-001	  6.7959516e-001	  7.2373404e-001	
  1.0903345e-001	  6.8141085e-001	  7.2373404e-001	
  9.8208483e-002	  6.8305500e-001	  7.2373404e-001	
  8.7358795e-002	  6.8452720e-001	  7.2373404e-001	
  7.6487115e-002	  6.8582707e-001	  7.2373404e-001	
  6.5596180e-002	  6.8695428e-001	  7.2373404e-001	
  5.4688732e-002	  6.8790856e-001	  7.2373404e-001	
  4.3767516e-002	  6.8868966e-001	  7.2373404e-001	
  3.2835281e-002	  6.8929739e-001	  7.2373404e-001	
  2.1894781e-002	  6.8973159e-001	  7.2373404e-001	
  1.0948769e-002	  6.8999215e-001	  7.2373404e-001	
  4.2255153e-017	  6.9007901e-001	  7.2373404e-001	
  6.7850941e-001	  0.0000000e+000	  7.3459171e-001	
  6.7842401e-001	  1.0765206e-002	  7.3459171e-001	
  6.7816781e-001	  2.1527701e-002	  7.3459171e-001	
  6.7774089e-001	  3.2284778e-002	  7.3459171e-001	
  6.7714335e-001	  4.3033726e-002	  7.3459171e-001	
  6.7637535e-001	  5.3771842e-002	  7.3459171e-001	
  6.7543707e-001	  6.4496420e-002	  7.3459171e-001	
  6.7432875e-001	  7.5204762e-002	  7.3459171e-001	
  6.7305068e-001	  8.5894171e-002	  7.3459171e-001	
  6.7160316e-001	  9.6561957e-002	  7.3459171e-001	
  6.6998658e-001	  1.0720543e-001	  7.3459171e-001	
  6.6820133e-001	  1.1782192e-001	  7.3459171e-001	
  6.6624786e-001	  1.2840875e-001	  7.3459171e-001	
  6.6412667e-001	  1.3896325e-001	  7.3459171e-001	
  6.6183829e-001	  1.4948277e-001	  7.3459171e-001	
  6.5938330e-001	  1.5996466e-001	  7.3459171e-001	
  6.5676230e-001	  1.7040627e-001	  7.3459171e-001	
  6.5397598e-001	  1.8080499e-001	  7.3459171e-001	
  6.5102501e-001	  1.9115819e-001	  7.3459171e-001	
  6.4791016e-001	  2.0146327e-001	  7.3459171e-001	
  6.4463220e-001	  2.1171763e-001	  7.3459171e-001	
  6.4119195e-001	  2.2191869e-001	  7.3459171e-001	
  6.3759029e-001	  2.3206389e-001	  7.3459171e-001	
  6.3382811e-001	  2.4215066e-001	  7.3459171e-001	
  6.2990638e-001	  2.5217647e-001	  7.3459171e-001	
  6.2582607e-001	  2.6213880e-001	  7.3459171e-001	
  6.2158821e-001	  2.7203514e-001	  7.3459171e-001	
  6.1719387e-001	  2.8186300e-001	  7.3459171e-001	
  6.1264415e-001	  2.9161989e-001	  7.3459171e-001	
  6.0794021e-001	  3.0130338e-001	  7.3459171e-001	
  6.0308322e-001	  3.1091101e-001	  7.3459171e-001	
  5.9807440e-001	  3.2044037e-001	  7.3459171e-001	
  5.9291503e-001	  3.2988906e-001	  7.3459171e-001	
  5.8760639e-001	  3.3925471e-001	  7.3459171e-001	
  5.8214982e-001	  3.4853494e-001	  7.3459171e-001	
  5.7654670e-001	  3.5772744e-001	  7.3459171e-001	
  5.7079844e-001	  3.6682988e-001	  7.3459171e-001	
  5.6490648e-001	  3.7583998e-001	  7.3459171e-001	
  5.5887231e-001	  3.8475545e-001	  7.3459171e-001	
  5.5269745e-001	  3.9357407e-001	  7.3459171e-001	
  5.4638345e-001	  4.0229361e-001	  7.3459171e-001	
  5.3993190e-001	  4.1091187e-001	  7.3459171e-001	
  5.3334442e-001	  4.1942669e-001	  7.3459171e-001	
  5.2662268e-001	  4.2783592e-001	  7.3459171e-001	
  5.1976836e-001	  4.3613744e-001	  7.3459171e-001	
  5.1278320e-001	  4.4432917e-001	  7.3459171e-001	
  5.0566894e-001	  4.5240904e-001	  7.3459171e-001	
  4.9842739e-001	  4.6037502e-001	  7.3459171e-001	
  4.9106036e-001	  4.6822510e-001	  7.3459171e-001	
  4.8356970e-001	  4.7595731e-001	  7.3459171e-001	
  4.7595731e-001	  4.8356970e-001	  7.3459171e-001	
  4.6822510e-001	  4.9106036e-001	  7.3459171e-001	
  4.6037502e-001	  4.9842739e-001	  7.3459171e-001	
  4.5240904e-001	  5.0566894e-001	  7.3459171e-001	
  4.4432917e-001	  5.1278320e-001	  7.3459171e-001	
  4.3613744e-001	  5.1976836e-001	  7.3459171e-001	
  4.2783592e-001	  5.2662268e-001	  7.3459171e-001	
  4.1942669e-001	  5.3334442e-001	  7.3459171e-001	
  4.1091187e-001	  5.3993190e-001	  7.3459171e-001	
  4.0229361e-001	  5.4638345e-001	  7.3459171e-001	
  3.9357407e-001	  5.5269745e-001	  7.3459171e-001	
  3.8475545e-001	  5.5887231e-001	  7.3459171e-001	
  3.7583998e-001	  5.6490648e-001	  7.3459171e-001	
  3.6682988e-001	  5.7079844e-001	  7.3459171e-001	
  3.5772744e-001	  5.7654670e-001	  7.3459171e-001	
  3.4853494e-001	  5.8214982e-001	  7.3459171e-001	
  3.3925471e-001	  5.8760639e-001	  7.3459171e-001	
  3.2988906e-001	  5.9291503e-001	  7.3459171e-001	
  3.2044037e-001	  5.9807440e-001	  7.3459171e-001	
  3.1091101e-001	  6.0308322e-001	  7.3459171e-001	
  3.0130338e-001	  6.0794021e-001	  7.3459171e-001	
  2.9161989e-001	  6.1264415e-001	  7.3459171e-001	
  2.8186300e-001	  6.1719387e-001	  7.3459171e-001	
  2.7203514e-001	  6.2158821e-001	  7.3459171e-001	
  2.6213880e-001	  6.2582607e-001	  7.3459171e-001	
  2.5217647e-001	  6.2990638e-001	  7.3459171e-001	
  2.4215066e-001	  6.3382811e-001	  7.3459171e-001	
  2.3206389e-001	  6.3759029e-001	  7.3459171e-001	
  2.2191869e-001	  6.4119195e-001	  7.3459171e-001	
  2.1171763e-001	  6.4463220e-001	  7.3459171e-001	
  2.0146327e-001	  6.4791016e-001	  7.3459171e-001	
  1.9115819e-001	  6.5102501e-001	  7.3459171e-001	
  1.8080499e-001	  6.5397598e-001	  7.3459171e-001	
  1.7040627e-001	  6.5676230e-001	  7.3459171e-001	
  1.5996466e-001	  6.5938330e-001	  7.3459171e-001	
  1.4948277e-001	  6.6183829e-001	  7.3459171e-001	
  1.3896325e-001	  6.6412667e-001	  7.3459171e-001	
  1.2840875e-001	  6.6624786e-001	  7.3459171e-001	
  1.1782192e-001	  6.6820133e-001	  7.3459171e-001	
  1.0720543e-001	  6.6998658e-001	  7.3459171e-001	
  9.6561957e-002	  6.7160316e-001	  7.3459171e-001	
  8.5894171e-002	  6.7305068e-001	  7.3459171e-001	
  7.5204762e-002	  6.7432875e-001	  7.3459171e-001	
  6.4496420e-002	  6.7543707e-001	  7.3459171e-001	
  5.3771842e-002	  6.7637535e-001	  7.3459171e-001	
  4.3033726e-002	  6.7714335e-001	  7.3459171e-001	
  3.2284778e-002	  6.7774089e-001	  7.3459171e-001	
  2.1527701e-002	  6.7816781e-001	  7.3459171e-001	
  1.0765206e-002	  6.7842401e-001	  7.3459171e-001	
  4.1546719e-017	  6.7850941e-001	  7.3459171e-001	
  6.6676900e-001	  0.0000000e+000	  7.4526445e-001	
  6.6668507e-001	  1.0578933e-002	  7.4526445e-001	
  6.6643331e-001	  2.1155203e-002	  7.4526445e-001	
  6.6601378e-001	  3.1726146e-002	  7.4526445e-001	
  6.6542658e-001	  4.2289104e-002	  7.4526445e-001	
  6.6467186e-001	  5.2841415e-002	  7.4526445e-001	
  6.6374982e-001	  6.3380423e-002	  7.4526445e-001	
  6.6266068e-001	  7.3903476e-002	  7.4526445e-001	
  6.6140472e-001	  8.4407924e-002	  7.4526445e-001	
  6.5998225e-001	  9.4891122e-002	  7.4526445e-001	
  6.5839364e-001	  1.0535043e-001	  7.4526445e-001	
  6.5663928e-001	  1.1578322e-001	  7.4526445e-001	
  6.5471962e-001	  1.2618686e-001	  7.4526445e-001	
  6.5263513e-001	  1.3655874e-001	  7.4526445e-001	
  6.5038634e-001	  1.4689623e-001	  7.4526445e-001	
  6.4797383e-001	  1.5719675e-001	  7.4526445e-001	
  6.4539819e-001	  1.6745769e-001	  7.4526445e-001	
  6.4266007e-001	  1.7767648e-001	  7.4526445e-001	
  6.3976017e-001	  1.8785054e-001	  7.4526445e-001	
  6.3669921e-001	  1.9797730e-001	  7.4526445e-001	
  6.3347797e-001	  2.0805423e-001	  7.4526445e-001	
  6.3009725e-001	  2.1807878e-001	  7.4526445e-001	
  6.2655791e-001	  2.2804843e-001	  7.4526445e-001	
  6.2286084e-001	  2.3796067e-001	  7.4526445e-001	
  6.1900696e-001	  2.4781300e-001	  7.4526445e-001	
  6.1499725e-001	  2.5760295e-001	  7.4526445e-001	
  6.1083272e-001	  2.6732805e-001	  7.4526445e-001	
  6.0651442e-001	  2.7698585e-001	  7.4526445e-001	
  6.0204343e-001	  2.8657392e-001	  7.4526445e-001	
  5.9742087e-001	  2.9608985e-001	  7.4526445e-001	
  5.9264792e-001	  3.0553124e-001	  7.4526445e-001	
  5.8772578e-001	  3.1489571e-001	  7.4526445e-001	
  5.8265568e-001	  3.2418091e-001	  7.4526445e-001	
  5.7743889e-001	  3.3338450e-001	  7.4526445e-001	
  5.7207674e-001	  3.4250416e-001	  7.4526445e-001	
  5.6657058e-001	  3.5153760e-001	  7.4526445e-001	
  5.6092178e-001	  3.6048254e-001	  7.4526445e-001	
  5.5513177e-001	  3.6933673e-001	  7.4526445e-001	
  5.4920201e-001	  3.7809794e-001	  7.4526445e-001	
  5.4313399e-001	  3.8676397e-001	  7.4526445e-001	
  5.3692924e-001	  3.9533263e-001	  7.4526445e-001	
  5.3058933e-001	  4.0380177e-001	  7.4526445e-001	
  5.2411584e-001	  4.1216925e-001	  7.4526445e-001	
  5.1751040e-001	  4.2043297e-001	  7.4526445e-001	
  5.1077469e-001	  4.2859085e-001	  7.4526445e-001	
  5.0391039e-001	  4.3664084e-001	  7.4526445e-001	
  4.9691923e-001	  4.4458090e-001	  7.4526445e-001	
  4.8980298e-001	  4.5240904e-001	  7.4526445e-001	
  4.8256342e-001	  4.6012329e-001	  7.4526445e-001	
  4.7520238e-001	  4.6772171e-001	  7.4526445e-001	
  4.6772171e-001	  4.7520238e-001	  7.4526445e-001	
  4.6012329e-001	  4.8256342e-001	  7.4526445e-001	
  4.5240904e-001	  4.8980298e-001	  7.4526445e-001	
  4.4458090e-001	  4.9691923e-001	  7.4526445e-001	
  4.3664084e-001	  5.0391039e-001	  7.4526445e-001	
  4.2859085e-001	  5.1077469e-001	  7.4526445e-001	
  4.2043297e-001	  5.1751040e-001	  7.4526445e-001	
  4.1216925e-001	  5.2411584e-001	  7.4526445e-001	
  4.0380177e-001	  5.3058933e-001	  7.4526445e-001	
  3.9533263e-001	  5.3692924e-001	  7.4526445e-001	
  3.8676397e-001	  5.4313399e-001	  7.4526445e-001	
  3.7809794e-001	  5.4920201e-001	  7.4526445e-001	
  3.6933673e-001	  5.5513177e-001	  7.4526445e-001	
  3.6048254e-001	  5.6092178e-001	  7.4526445e-001	
  3.5153760e-001	  5.6657058e-001	  7.4526445e-001	
  3.4250416e-001	  5.7207674e-001	  7.4526445e-001	
  3.3338450e-001	  5.7743889e-001	  7.4526445e-001	
  3.2418091e-001	  5.8265568e-001	  7.4526445e-001	
  3.1489571e-001	  5.8772578e-001	  7.4526445e-001	
  3.0553124e-001	  5.9264792e-001	  7.4526445e-001	
  2.9608985e-001	  5.9742087e-001	  7.4526445e-001	
  2.8657392e-001	  6.0204343e-001	  7.4526445e-001	
  2.7698585e-001	  6.0651442e-001	  7.4526445e-001	
  2.6732805e-001	  6.1083272e-001	  7.4526445e-001	
  2.5760295e-001	  6.1499725e-001	  7.4526445e-001	
  2.4781300e-001	  6.1900696e-001	  7.4526445e-001	
  2.3796067e-001	  6.2286084e-001	  7.4526445e-001	
  2.2804843e-001	  6.2655791e-001	  7.4526445e-001	
  2.1807878e-001	  6.3009725e-001	  7.4526445e-001	
  2.0805423e-001	  6.3347797e-001	  7.4526445e-001	
  1.9797730e-001	  6.3669921e-001	  7.4526445e-001	
  1.8785054e-001	  6.3976017e-001	  7.4526445e-001	
  1.7767648e-001	  6.4266007e-001	  7.4526445e-001	
  1.6745769e-001	  6.4539819e-001	  7.4526445e-001	
  1.5719675e-001	  6.4797383e-001	  7.4526445e-001	
  1.4689623e-001	  6.5038634e-001	  7.4526445e-001	
  1.3655874e-001	  6.5263513e-001	  7.4526445e-001	
  1.2618686e-001	  6.5471962e-001	  7.4526445e-001	
  1.1578322e-001	  6.5663928e-001	  7.4526445e-001	
  1.0535043e-001	  6.5839364e-001	  7.4526445e-001	
  9.4891122e-002	  6.5998225e-001	  7.4526445e-001	
  8.4407924e-002	  6.6140472e-001	  7.4526445e-001	
  7.3903476e-002	  6.6266068e-001	  7.4526445e-001	
  6.3380423e-002	  6.6374982e-001	  7.4526445e-001	
  5.2841415e-002	  6.6467186e-001	  7.4526445e-001	
  4.2289104e-002	  6.6542658e-001	  7.4526445e-001	
  3.1726146e-002	  6.6601378e-001	  7.4526445e-001	
  2.1155203e-002	  6.6643331e-001	  7.4526445e-001	
  1.0578933e-002	  6.6668507e-001	  7.4526445e-001	
  4.0827826e-017	  6.6676900e-001	  7.4526445e-001	
  6.5486073e-001	  0.0000000e+000	  7.5574957e-001	
  6.5477831e-001	  1.0389997e-002	  7.5574957e-001	
  6.5453104e-001	  2.0777378e-002	  7.5574957e-001	
  6.5411900e-001	  3.1159528e-002	  7.5574957e-001	
  6.5354229e-001	  4.1533835e-002	  7.5574957e-001	
  6.5280105e-001	  5.1897685e-002	  7.5574957e-001	
  6.5189547e-001	  6.2248470e-002	  7.5574957e-001	
  6.5082579e-001	  7.2583585e-002	  7.5574957e-001	
  6.4959226e-001	  8.2900427e-002	  7.5574957e-001	
  6.4819520e-001	  9.3196399e-002	  7.5574957e-001	
  6.4663496e-001	  1.0346891e-001	  7.5574957e-001	
  6.4491193e-001	  1.1371537e-001	  7.5574957e-001	
  6.4302655e-001	  1.2393321e-001	  7.5574957e-001	
  6.4097929e-001	  1.3411984e-001	  7.5574957e-001	
  6.3877067e-001	  1.4427272e-001	  7.5574957e-001	
  6.3640124e-001	  1.5438927e-001	  7.5574957e-001	
  6.3387160e-001	  1.6446696e-001	  7.5574957e-001	
  6.3118238e-001	  1.7450324e-001	  7.5574957e-001	
  6.2833427e-001	  1.8449559e-001	  7.5574957e-001	
  6.2532798e-001	  1.9444149e-001	  7.5574957e-001	
  6.2216427e-001	  2.0433845e-001	  7.5574957e-001	
  6.1884393e-001	  2.1418397e-001	  7.5574957e-001	
  6.1536780e-001	  2.2397556e-001	  7.5574957e-001	
  6.1173675e-001	  2.3371077e-001	  7.5574957e-001	
  6.0795171e-001	  2.4338715e-001	  7.5574957e-001	
  6.0401361e-001	  2.5300225e-001	  7.5574957e-001	
  5.9992346e-001	  2.6255366e-001	  7.5574957e-001	
  5.9568228e-001	  2.7203898e-001	  7.5574957e-001	
  5.9129114e-001	  2.8145581e-001	  7.5574957e-001	
  5.8675114e-001	  2.9080179e-001	  7.5574957e-001	
  5.8206343e-001	  3.0007456e-001	  7.5574957e-001	
  5.7722920e-001	  3.0927178e-001	  7.5574957e-001	
  5.7224964e-001	  3.1839115e-001	  7.5574957e-001	
  5.6712603e-001	  3.2743037e-001	  7.5574957e-001	
  5.6185965e-001	  3.3638715e-001	  7.5574957e-001	
  5.5645182e-001	  3.4525926e-001	  7.5574957e-001	
  5.5090391e-001	  3.5404444e-001	  7.5574957e-001	
  5.4521731e-001	  3.6274050e-001	  7.5574957e-001	
  5.3939345e-001	  3.7134524e-001	  7.5574957e-001	
  5.3343381e-001	  3.7985649e-001	  7.5574957e-001	
  5.2733987e-001	  3.8827212e-001	  7.5574957e-001	
  5.2111318e-001	  3.9659000e-001	  7.5574957e-001	
  5.1475531e-001	  4.0480805e-001	  7.5574957e-001	
  5.0826784e-001	  4.1292418e-001	  7.5574957e-001	
  5.0165243e-001	  4.2093637e-001	  7.5574957e-001	
  4.9491072e-001	  4.2884258e-001	  7.5574957e-001	
  4.8804442e-001	  4.3664084e-001	  7.5574957e-001	
  4.8105527e-001	  4.4432917e-001	  7.5574957e-001	
  4.7394500e-001	  4.5190565e-001	  7.5574957e-001	
  4.6671543e-001	  4.5936836e-001	  7.5574957e-001	
  4.5936836e-001	  4.6671543e-001	  7.5574957e-001	
  4.5190565e-001	  4.7394500e-001	  7.5574957e-001	
  4.4432917e-001	  4.8105527e-001	  7.5574957e-001	
  4.3664084e-001	  4.8804442e-001	  7.5574957e-001	
  4.2884258e-001	  4.9491072e-001	  7.5574957e-001	
  4.2093637e-001	  5.0165243e-001	  7.5574957e-001	
  4.1292418e-001	  5.0826784e-001	  7.5574957e-001	
  4.0480805e-001	  5.1475531e-001	  7.5574957e-001	
  3.9659000e-001	  5.2111318e-001	  7.5574957e-001	
  3.8827212e-001	  5.2733987e-001	  7.5574957e-001	
  3.7985649e-001	  5.3343381e-001	  7.5574957e-001	
  3.7134524e-001	  5.3939345e-001	  7.5574957e-001	
  3.6274050e-001	  5.4521731e-001	  7.5574957e-001	
  3.5404444e-001	  5.5090391e-001	  7.5574957e-001	
  3.4525926e-001	  5.5645182e-001	  7.5574957e-001	
  3.3638715e-001	  5.6185965e-001	  7.5574957e-001	
  3.2743037e-001	  5.6712603e-001	  7.5574957e-001	
  3.1839115e-001	  5.7224964e-001	  7.5574957e-001	
  3.0927178e-001	  5.7722920e-001	  7.5574957e-001	
  3.0007456e-001	  5.8206343e-001	  7.5574957e-001	
  2.9080179e-001	  5.8675114e-001	  7.5574957e-001	
  2.8145581e-001	  5.9129114e-001	  7.5574957e-001	
  2.7203898e-001	  5.9568228e-001	  7.5574957e-001	
  2.6255366e-001	  5.9992346e-001	  7.5574957e-001	
  2.5300225e-001	  6.0401361e-001	  7.5574957e-001	
  2.4338715e-001	  6.0795171e-001	  7.5574957e-001	
  2.3371077e-001	  6.1173675e-001	  7.5574957e-001	
  2.2397556e-001	  6.1536780e-001	  7.5574957e-001	
  2.1418397e-001	  6.1884393e-001	  7.5574957e-001	
  2.0433845e-001	  6.2216427e-001	  7.5574957e-001	
  1.9444149e-001	  6.2532798e-001	  7.5574957e-001	
  1.8449559e-001	  6.2833427e-001	  7.5574957e-001	
  1.7450324e-001	  6.3118238e-001	  7.5574957e-001	
  1.6446696e-001	  6.3387160e-001	  7.5574957e-001	
  1.5438927e-001	  6.3640124e-001	  7.5574957e-001	
  1.4427272e-001	  6.3877067e-001	  7.5574957e-001	
  1.3411984e-001	  6.4097929e-001	  7.5574957e-001	
  1.2393321e-001	  6.4302655e-001	  7.5574957e-001	
  1.1371537e-001	  6.4491193e-001	  7.5574957e-001	
  1.0346891e-001	  6.4663496e-001	  7.5574957e-001	
  9.3196399e-002	  6.4819520e-001	  7.5574957e-001	
  8.2900427e-002	  6.4959226e-001	  7.5574957e-001	
  7.2583585e-002	  6.5082579e-001	  7.5574957e-001	
  6.2248470e-002	  6.5189547e-001	  7.5574957e-001	
  5.1897685e-002	  6.5280105e-001	  7.5574957e-001	
  4.1533835e-002	  6.5354229e-001	  7.5574957e-001	
  3.1159528e-002	  6.5411900e-001	  7.5574957e-001	
  2.0777378e-002	  6.5453104e-001	  7.5574957e-001	
  1.0389997e-002	  6.5477831e-001	  7.5574957e-001	
  4.0098655e-017	  6.5486073e-001	  7.5574957e-001	
  6.4278761e-001	  0.0000000e+000	  7.6604444e-001	
  6.4270670e-001	  1.0198445e-002	  7.6604444e-001	
  6.4246399e-001	  2.0394323e-002	  7.6604444e-001	
  6.4205955e-001	  3.0585066e-002	  7.6604444e-001	
  6.4149347e-001	  4.0768110e-002	  7.6604444e-001	
  6.4076590e-001	  5.0940890e-002	  7.6604444e-001	
  6.3987702e-001	  6.1100847e-002	  7.6604444e-001	
  6.3882705e-001	  7.1245422e-002	  7.6604444e-001	
  6.3761626e-001	  8.1372061e-002	  7.6604444e-001	
  6.3624496e-001	  9.1478215e-002	  7.6604444e-001	
  6.3471348e-001	  1.0156134e-001	  7.6604444e-001	
  6.3302222e-001	  1.1161890e-001	  7.6604444e-001	
  6.3117160e-001	  1.2164835e-001	  7.6604444e-001	
  6.2916208e-001	  1.3164719e-001	  7.6604444e-001	
  6.2699418e-001	  1.4161288e-001	  7.6604444e-001	
  6.2466844e-001	  1.5154292e-001	  7.6604444e-001	
  6.2218543e-001	  1.6143481e-001	  7.6604444e-001	
  6.1954580e-001	  1.7128607e-001	  7.6604444e-001	
  6.1675020e-001	  1.8109420e-001	  7.6604444e-001	
  6.1379933e-001	  1.9085674e-001	  7.6604444e-001	
  6.1069394e-001	  2.0057123e-001	  7.6604444e-001	
  6.0743482e-001	  2.1023523e-001	  7.6604444e-001	
  6.0402277e-001	  2.1984631e-001	  7.6604444e-001	
  6.0045867e-001	  2.2940204e-001	  7.6604444e-001	
  5.9674340e-001	  2.3890002e-001	  7.6604444e-001	
  5.9287791e-001	  2.4833786e-001	  7.6604444e-001	
  5.8886317e-001	  2.5771318e-001	  7.6604444e-001	
  5.8470018e-001	  2.6702362e-001	  7.6604444e-001	
  5.8038999e-001	  2.7626684e-001	  7.6604444e-001	
  5.7593370e-001	  2.8544052e-001	  7.6604444e-001	
  5.7133241e-001	  2.9454233e-001	  7.6604444e-001	
  5.6658730e-001	  3.0357000e-001	  7.6604444e-001	
  5.6169955e-001	  3.1252124e-001	  7.6604444e-001	
  5.5667040e-001	  3.2139380e-001	  7.6604444e-001	
  5.5150111e-001	  3.3018546e-001	  7.6604444e-001	
  5.4619298e-001	  3.3889400e-001	  7.6604444e-001	
  5.4074735e-001	  3.4751722e-001	  7.6604444e-001	
  5.3516559e-001	  3.5605295e-001	  7.6604444e-001	
  5.2944910e-001	  3.6449905e-001	  7.6604444e-001	
  5.2359933e-001	  3.7285339e-001	  7.6604444e-001	
  5.1761774e-001	  3.8111387e-001	  7.6604444e-001	
  5.1150585e-001	  3.8927840e-001	  7.6604444e-001	
  5.0526519e-001	  3.9734494e-001	  7.6604444e-001	
  4.9889733e-001	  4.0531144e-001	  7.6604444e-001	
  4.9240388e-001	  4.1317591e-001	  7.6604444e-001	
  4.8578646e-001	  4.2093637e-001	  7.6604444e-001	
  4.7904675e-001	  4.2859085e-001	  7.6604444e-001	
  4.7218645e-001	  4.3613744e-001	  7.6604444e-001	
  4.6520727e-001	  4.4357424e-001	  7.6604444e-001	
  4.5811098e-001	  4.5089937e-001	  7.6604444e-001	
  4.5089937e-001	  4.5811098e-001	  7.6604444e-001	
  4.4357424e-001	  4.6520727e-001	  7.6604444e-001	
  4.3613744e-001	  4.7218645e-001	  7.6604444e-001	
  4.2859085e-001	  4.7904675e-001	  7.6604444e-001	
  4.2093637e-001	  4.8578646e-001	  7.6604444e-001	
  4.1317591e-001	  4.9240388e-001	  7.6604444e-001	
  4.0531144e-001	  4.9889733e-001	  7.6604444e-001	
  3.9734494e-001	  5.0526519e-001	  7.6604444e-001	
  3.8927840e-001	  5.1150585e-001	  7.6604444e-001	
  3.8111387e-001	  5.1761774e-001	  7.6604444e-001	
  3.7285339e-001	  5.2359933e-001	  7.6604444e-001	
  3.6449905e-001	  5.2944910e-001	  7.6604444e-001	
  3.5605295e-001	  5.3516559e-001	  7.6604444e-001	
  3.4751722e-001	  5.4074735e-001	  7.6604444e-001	
  3.3889400e-001	  5.4619298e-001	  7.6604444e-001	
  3.3018546e-001	  5.5150111e-001	  7.6604444e-001	
  3.2139380e-001	  5.5667040e-001	  7.6604444e-001	
  3.1252124e-001	  5.6169955e-001	  7.6604444e-001	
  3.0357000e-001	  5.6658730e-001	  7.6604444e-001	
  2.9454233e-001	  5.7133241e-001	  7.6604444e-001	
  2.8544052e-001	  5.7593370e-001	  7.6604444e-001	
  2.7626684e-001	  5.8038999e-001	  7.6604444e-001	
  2.6702362e-001	  5.8470018e-001	  7.6604444e-001	
  2.5771318e-001	  5.8886317e-001	  7.6604444e-001	
  2.4833786e-001	  5.9287791e-001	  7.6604444e-001	
  2.3890002e-001	  5.9674340e-001	  7.6604444e-001	
  2.2940204e-001	  6.0045867e-001	  7.6604444e-001	
  2.1984631e-001	  6.0402277e-001	  7.6604444e-001	
  2.1023523e-001	  6.0743482e-001	  7.6604444e-001	
  2.0057123e-001	  6.1069394e-001	  7.6604444e-001	
  1.9085674e-001	  6.1379933e-001	  7.6604444e-001	
  1.8109420e-001	  6.1675020e-001	  7.6604444e-001	
  1.7128607e-001	  6.1954580e-001	  7.6604444e-001	
  1.6143481e-001	  6.2218543e-001	  7.6604444e-001	
  1.5154292e-001	  6.2466844e-001	  7.6604444e-001	
  1.4161288e-001	  6.2699418e-001	  7.6604444e-001	
  1.3164719e-001	  6.2916208e-001	  7.6604444e-001	
  1.2164835e-001	  6.3117160e-001	  7.6604444e-001	
  1.1161890e-001	  6.3302222e-001	  7.6604444e-001	
  1.0156134e-001	  6.3471348e-001	  7.6604444e-001	
  9.1478215e-002	  6.3624496e-001	  7.6604444e-001	
  8.1372061e-002	  6.3761626e-001	  7.6604444e-001	
  7.1245422e-002	  6.3882705e-001	  7.6604444e-001	
  6.1100847e-002	  6.3987702e-001	  7.6604444e-001	
  5.0940890e-002	  6.4076590e-001	  7.6604444e-001	
  4.0768110e-002	  6.4149347e-001	  7.6604444e-001	
  3.0585066e-002	  6.4205955e-001	  7.6604444e-001	
  2.0394323e-002	  6.4246399e-001	  7.6604444e-001	
  1.0198445e-002	  6.4270670e-001	  7.6604444e-001	
  3.9359389e-017	  6.4278761e-001	  7.6604444e-001	
  6.3055267e-001	  0.0000000e+000	  7.7614646e-001	
  6.3047330e-001	  1.0004326e-002	  7.7614646e-001	
  6.3023521e-001	  2.0006133e-002	  7.7614646e-001	
  6.2983846e-001	  3.0002904e-002	  7.7614646e-001	
  6.2928316e-001	  3.9992122e-002	  7.7614646e-001	
  6.2856944e-001	  4.9971272e-002	  7.7614646e-001	
  6.2769748e-001	  5.9937842e-002	  7.7614646e-001	
  6.2666749e-001	  6.9889323e-002	  7.7614646e-001	
  6.2547975e-001	  7.9823209e-002	  7.7614646e-001	
  6.2413455e-001	  8.9737001e-002	  7.7614646e-001	
  6.2263222e-001	  9.9628202e-002	  7.7614646e-001	
  6.2097316e-001	  1.0949432e-001	  7.7614646e-001	
  6.1915776e-001	  1.1933288e-001	  7.7614646e-001	
  6.1718649e-001	  1.2914139e-001	  7.7614646e-001	
  6.1505985e-001	  1.3891739e-001	  7.7614646e-001	
  6.1277838e-001	  1.4865843e-001	  7.7614646e-001	
  6.1034264e-001	  1.5836203e-001	  7.7614646e-001	
  6.0775324e-001	  1.6802577e-001	  7.7614646e-001	
  6.0501085e-001	  1.7764722e-001	  7.7614646e-001	
  6.0211616e-001	  1.8722393e-001	  7.7614646e-001	
  5.9906988e-001	  1.9675352e-001	  7.7614646e-001	
  5.9587279e-001	  2.0623358e-001	  7.7614646e-001	
  5.9252569e-001	  2.1566171e-001	  7.7614646e-001	
  5.8902942e-001	  2.2503556e-001	  7.7614646e-001	
  5.8538488e-001	  2.3435275e-001	  7.7614646e-001	
  5.8159296e-001	  2.4361095e-001	  7.7614646e-001	
  5.7765463e-001	  2.5280782e-001	  7.7614646e-001	
  5.7357088e-001	  2.6194104e-001	  7.7614646e-001	
  5.6934274e-001	  2.7100833e-001	  7.7614646e-001	
  5.6497126e-001	  2.8000739e-001	  7.7614646e-001	
  5.6045756e-001	  2.8893596e-001	  7.7614646e-001	
  5.5580277e-001	  2.9779179e-001	  7.7614646e-001	
  5.5100806e-001	  3.0657265e-001	  7.7614646e-001	
  5.4607463e-001	  3.1527633e-001	  7.7614646e-001	
  5.4100373e-001	  3.2390065e-001	  7.7614646e-001	
  5.3579664e-001	  3.3244342e-001	  7.7614646e-001	
  5.3045466e-001	  3.4090251e-001	  7.7614646e-001	
  5.2497914e-001	  3.4927577e-001	  7.7614646e-001	
  5.1937147e-001	  3.5756111e-001	  7.7614646e-001	
  5.1363304e-001	  3.6575643e-001	  7.7614646e-001	
  5.0776531e-001	  3.7385968e-001	  7.7614646e-001	
  5.0176975e-001	  3.8186880e-001	  7.7614646e-001	
  4.9564788e-001	  3.8978180e-001	  7.7614646e-001	
  4.8940122e-001	  3.9759667e-001	  7.7614646e-001	
  4.8303137e-001	  4.0531144e-001	  7.7614646e-001	
  4.7653991e-001	  4.1292418e-001	  7.7614646e-001	
  4.6992849e-001	  4.2043297e-001	  7.7614646e-001	
  4.6319876e-001	  4.2783592e-001	  7.7614646e-001	
  4.5635243e-001	  4.3513116e-001	  7.7614646e-001	
  4.4939121e-001	  4.4231686e-001	  7.7614646e-001	
  4.4231686e-001	  4.4939121e-001	  7.7614646e-001	
  4.3513116e-001	  4.5635243e-001	  7.7614646e-001	
  4.2783592e-001	  4.6319876e-001	  7.7614646e-001	
  4.2043297e-001	  4.6992849e-001	  7.7614646e-001	
  4.1292418e-001	  4.7653991e-001	  7.7614646e-001	
  4.0531144e-001	  4.8303137e-001	  7.7614646e-001	
  3.9759667e-001	  4.8940122e-001	  7.7614646e-001	
  3.8978180e-001	  4.9564788e-001	  7.7614646e-001	
  3.8186880e-001	  5.0176975e-001	  7.7614646e-001	
  3.7385968e-001	  5.0776531e-001	  7.7614646e-001	
  3.6575643e-001	  5.1363304e-001	  7.7614646e-001	
  3.5756111e-001	  5.1937147e-001	  7.7614646e-001	
  3.4927577e-001	  5.2497914e-001	  7.7614646e-001	
  3.4090251e-001	  5.3045466e-001	  7.7614646e-001	
  3.3244342e-001	  5.3579664e-001	  7.7614646e-001	
  3.2390065e-001	  5.4100373e-001	  7.7614646e-001	
  3.1527633e-001	  5.4607463e-001	  7.7614646e-001	
  3.0657265e-001	  5.5100806e-001	  7.7614646e-001	
  2.9779179e-001	  5.5580277e-001	  7.7614646e-001	
  2.8893596e-001	  5.6045756e-001	  7.7614646e-001	
  2.8000739e-001	  5.6497126e-001	  7.7614646e-001	
  2.7100833e-001	  5.6934274e-001	  7.7614646e-001	
  2.6194104e-001	  5.7357088e-001	  7.7614646e-001	
  2.5280782e-001	  5.7765463e-001	  7.7614646e-001	
  2.4361095e-001	  5.8159296e-001	  7.7614646e-001	
  2.3435275e-001	  5.8538488e-001	  7.7614646e-001	
  2.2503556e-001	  5.8902942e-001	  7.7614646e-001	
  2.1566171e-001	  5.9252569e-001	  7.7614646e-001	
  2.0623358e-001	  5.9587279e-001	  7.7614646e-001	
  1.9675352e-001	  5.9906988e-001	  7.7614646e-001	
  1.8722393e-001	  6.0211616e-001	  7.7614646e-001	
  1.7764722e-001	  6.0501085e-001	  7.7614646e-001	
  1.6802577e-001	  6.0775324e-001	  7.7614646e-001	
  1.5836203e-001	  6.1034264e-001	  7.7614646e-001	
  1.4865843e-001	  6.1277838e-001	  7.7614646e-001	
  1.3891739e-001	  6.1505985e-001	  7.7614646e-001	
  1.2914139e-001	  6.1718649e-001	  7.7614646e-001	
  1.1933288e-001	  6.1915776e-001	  7.7614646e-001	
  1.0949432e-001	  6.2097316e-001	  7.7614646e-001	
  9.9628202e-002	  6.2263222e-001	  7.7614646e-001	
  8.9737001e-002	  6.2413455e-001	  7.7614646e-001	
  7.9823209e-002	  6.2547975e-001	  7.7614646e-001	
  6.9889323e-002	  6.2666749e-001	  7.7614646e-001	
  5.9937842e-002	  6.2769748e-001	  7.7614646e-001	
  4.9971272e-002	  6.2856944e-001	  7.7614646e-001	
  3.9992122e-002	  6.2928316e-001	  7.7614646e-001	
  3.0002904e-002	  6.2983846e-001	  7.7614646e-001	
  2.0006133e-002	  6.3023521e-001	  7.7614646e-001	
  1.0004326e-002	  6.3047330e-001	  7.7614646e-001	
  3.8610215e-017	  6.3055267e-001	  7.7614646e-001	
  6.1815899e-001	  0.0000000e+000	  7.8605309e-001	
  6.1808118e-001	  9.8076881e-003	  7.8605309e-001	
  6.1784777e-001	  1.9612907e-002	  7.8605309e-001	
  6.1745882e-001	  2.9413189e-002	  7.8605309e-001	
  6.1691443e-001	  3.9206066e-002	  7.8605309e-001	
  6.1621474e-001	  4.8989073e-002	  7.8605309e-001	
  6.1535991e-001	  5.8759747e-002	  7.8605309e-001	
  6.1435018e-001	  6.8515629e-002	  7.8605309e-001	
  6.1318578e-001	  7.8254263e-002	  7.8605309e-001	
  6.1186702e-001	  8.7973196e-002	  7.8605309e-001	
  6.1039422e-001	  9.7669983e-002	  7.8605309e-001	
  6.0876776e-001	  1.0734218e-001	  7.8605309e-001	
  6.0698805e-001	  1.1698736e-001	  7.8605309e-001	
  6.0505553e-001	  1.2660308e-001	  7.8605309e-001	
  6.0297069e-001	  1.3618694e-001	  7.8605309e-001	
  6.0073405e-001	  1.4573650e-001	  7.8605309e-001	
  5.9834619e-001	  1.5524939e-001	  7.8605309e-001	
  5.9580769e-001	  1.6472318e-001	  7.8605309e-001	
  5.9311920e-001	  1.7415551e-001	  7.8605309e-001	
  5.9028140e-001	  1.8354400e-001	  7.8605309e-001	
  5.8729500e-001	  1.9288628e-001	  7.8605309e-001	
  5.8416075e-001	  2.0218000e-001	  7.8605309e-001	
  5.8087944e-001	  2.1142283e-001	  7.8605309e-001	
  5.7745189e-001	  2.2061242e-001	  7.8605309e-001	
  5.7387898e-001	  2.2974649e-001	  7.8605309e-001	
  5.7016160e-001	  2.3882271e-001	  7.8605309e-001	
  5.6630068e-001	  2.4783881e-001	  7.8605309e-001	
  5.6229719e-001	  2.5679252e-001	  7.8605309e-001	
  5.5815215e-001	  2.6568159e-001	  7.8605309e-001	
  5.5386660e-001	  2.7450377e-001	  7.8605309e-001	
  5.4944162e-001	  2.8325684e-001	  7.8605309e-001	
  5.4487832e-001	  2.9193861e-001	  7.8605309e-001	
  5.4017785e-001	  3.0054688e-001	  7.8605309e-001	
  5.3534139e-001	  3.0907949e-001	  7.8605309e-001	
  5.3037016e-001	  3.1753430e-001	  7.8605309e-001	
  5.2526541e-001	  3.2590916e-001	  7.8605309e-001	
  5.2002843e-001	  3.3420198e-001	  7.8605309e-001	
  5.1466054e-001	  3.4241067e-001	  7.8605309e-001	
  5.0916308e-001	  3.5053315e-001	  7.8605309e-001	
  5.0353744e-001	  3.5856739e-001	  7.8605309e-001	
  4.9778505e-001	  3.6651136e-001	  7.8605309e-001	
  4.9190733e-001	  3.7436307e-001	  7.8605309e-001	
  4.8590578e-001	  3.8212053e-001	  7.8605309e-001	
  4.7978191e-001	  3.8978180e-001	  7.8605309e-001	
  4.7353726e-001	  3.9734494e-001	  7.8605309e-001	
  4.6717339e-001	  4.0480805e-001	  7.8605309e-001	
  4.6069192e-001	  4.1216925e-001	  7.8605309e-001	
  4.5409447e-001	  4.1942669e-001	  7.8605309e-001	
  4.4738270e-001	  4.2657854e-001	  7.8605309e-001	
  4.4055831e-001	  4.3362301e-001	  7.8605309e-001	
  4.3362301e-001	  4.4055831e-001	  7.8605309e-001	
  4.2657854e-001	  4.4738270e-001	  7.8605309e-001	
  4.1942669e-001	  4.5409447e-001	  7.8605309e-001	
  4.1216925e-001	  4.6069192e-001	  7.8605309e-001	
  4.0480805e-001	  4.6717339e-001	  7.8605309e-001	
  3.9734494e-001	  4.7353726e-001	  7.8605309e-001	
  3.8978180e-001	  4.7978191e-001	  7.8605309e-001	
  3.8212053e-001	  4.8590578e-001	  7.8605309e-001	
  3.7436307e-001	  4.9190733e-001	  7.8605309e-001	
  3.6651136e-001	  4.9778505e-001	  7.8605309e-001	
  3.5856739e-001	  5.0353744e-001	  7.8605309e-001	
  3.5053315e-001	  5.0916308e-001	  7.8605309e-001	
  3.4241067e-001	  5.1466054e-001	  7.8605309e-001	
  3.3420198e-001	  5.2002843e-001	  7.8605309e-001	
  3.2590916e-001	  5.2526541e-001	  7.8605309e-001	
  3.1753430e-001	  5.3037016e-001	  7.8605309e-001	
  3.0907949e-001	  5.3534139e-001	  7.8605309e-001	
  3.0054688e-001	  5.4017785e-001	  7.8605309e-001	
  2.9193861e-001	  5.4487832e-001	  7.8605309e-001	
  2.8325684e-001	  5.4944162e-001	  7.8605309e-001	
  2.7450377e-001	  5.5386660e-001	  7.8605309e-001	
  2.6568159e-001	  5.5815215e-001	  7.8605309e-001	
  2.5679252e-001	  5.6229719e-001	  7.8605309e-001	
  2.4783881e-001	  5.6630068e-001	  7.8605309e-001	
  2.3882271e-001	  5.7016160e-001	  7.8605309e-001	
  2.2974649e-001	  5.7387898e-001	  7.8605309e-001	
  2.2061242e-001	  5.7745189e-001	  7.8605309e-001	
  2.1142283e-001	  5.8087944e-001	  7.8605309e-001	
  2.0218000e-001	  5.8416075e-001	  7.8605309e-001	
  1.9288628e-001	  5.8729500e-001	  7.8605309e-001	
  1.8354400e-001	  5.9028140e-001	  7.8605309e-001	
  1.7415551e-001	  5.9311920e-001	  7.8605309e-001	
  1.6472318e-001	  5.9580769e-001	  7.8605309e-001	
  1.5524939e-001	  5.9834619e-001	  7.8605309e-001	
  1.4573650e-001	  6.0073405e-001	  7.8605309e-001	
  1.3618694e-001	  6.0297069e-001	  7.8605309e-001	
  1.2660308e-001	  6.0505553e-001	  7.8605309e-001	
  1.1698736e-001	  6.0698805e-001	  7.8605309e-001	
  1.0734218e-001	  6.0876776e-001	  7.8605309e-001	
  9.7669983e-002	  6.1039422e-001	  7.8605309e-001	
  8.7973196e-002	  6.1186702e-001	  7.8605309e-001	
  7.8254263e-002	  6.1318578e-001	  7.8605309e-001	
  6.8515629e-002	  6.1435018e-001	  7.8605309e-001	
  5.8759747e-002	  6.1535991e-001	  7.8605309e-001	
  4.8989073e-002	  6.1621474e-001	  7.8605309e-001	
  3.9206066e-002	  6.1691443e-001	  7.8605309e-001	
  2.9413189e-002	  6.1745882e-001	  7.8605309e-001	
  1.9612907e-002	  6.1784777e-001	  7.8605309e-001	
  9.8076881e-003	  6.1808118e-001	  7.8605309e-001	
  3.7851321e-017	  6.1815899e-001	  7.8605309e-001	
  6.0560969e-001	  0.0000000e+000	  7.9576184e-001	
  6.0553346e-001	  9.6085814e-003	  7.9576184e-001	
  6.0530479e-001	  1.9214744e-002	  7.9576184e-001	
  6.0492374e-001	  2.8816069e-002	  7.9576184e-001	
  6.0439040e-001	  3.8410140e-002	  7.9576184e-001	
  6.0370491e-001	  4.7994542e-002	  7.9576184e-001	
  6.0286744e-001	  5.7566861e-002	  7.9576184e-001	
  6.0187820e-001	  6.7124688e-002	  7.9576184e-001	
  6.0073744e-001	  7.6665616e-002	  7.9576184e-001	
  5.9944545e-001	  8.6187245e-002	  7.9576184e-001	
  5.9800256e-001	  9.5687176e-002	  7.9576184e-001	
  5.9640912e-001	  1.0516302e-001	  7.9576184e-001	
  5.9466553e-001	  1.1461239e-001	  7.9576184e-001	
  5.9277224e-001	  1.2403290e-001	  7.9576184e-001	
  5.9072973e-001	  1.3342219e-001	  7.9576184e-001	
  5.8853850e-001	  1.4277790e-001	  7.9576184e-001	
  5.8619911e-001	  1.5209765e-001	  7.9576184e-001	
  5.8371215e-001	  1.6137912e-001	  7.9576184e-001	
  5.8107824e-001	  1.7061997e-001	  7.9576184e-001	
  5.7829805e-001	  1.7981786e-001	  7.9576184e-001	
  5.7537227e-001	  1.8897048e-001	  7.9576184e-001	
  5.7230165e-001	  1.9807553e-001	  7.9576184e-001	
  5.6908695e-001	  2.0713071e-001	  7.9576184e-001	
  5.6572899e-001	  2.1613375e-001	  7.9576184e-001	
  5.6222861e-001	  2.2508238e-001	  7.9576184e-001	
  5.5858670e-001	  2.3397435e-001	  7.9576184e-001	
  5.5480416e-001	  2.4280742e-001	  7.9576184e-001	
  5.5088195e-001	  2.5157936e-001	  7.9576184e-001	
  5.4682106e-001	  2.6028796e-001	  7.9576184e-001	
  5.4262251e-001	  2.6893104e-001	  7.9576184e-001	
  5.3828736e-001	  2.7750642e-001	  7.9576184e-001	
  5.3381670e-001	  2.8601194e-001	  7.9576184e-001	
  5.2921165e-001	  2.9444545e-001	  7.9576184e-001	
  5.2447337e-001	  3.0280484e-001	  7.9576184e-001	
  5.1960307e-001	  3.1108800e-001	  7.9576184e-001	
  5.1460195e-001	  3.1929285e-001	  7.9576184e-001	
  5.0947129e-001	  3.2741732e-001	  7.9576184e-001	
  5.0421237e-001	  3.3545936e-001	  7.9576184e-001	
  4.9882652e-001	  3.4341695e-001	  7.9576184e-001	
  4.9331509e-001	  3.5128808e-001	  7.9576184e-001	
  4.8767947e-001	  3.5907079e-001	  7.9576184e-001	
  4.8192108e-001	  3.6676309e-001	  7.9576184e-001	
  4.7604137e-001	  3.7436307e-001	  7.9576184e-001	
  4.7004182e-001	  3.8186880e-001	  7.9576184e-001	
  4.6392394e-001	  3.8927840e-001	  7.9576184e-001	
  4.5768926e-001	  3.9659000e-001	  7.9576184e-001	
  4.5133937e-001	  4.0380177e-001	  7.9576184e-001	
  4.4487585e-001	  4.1091187e-001	  7.9576184e-001	
  4.3830034e-001	  4.1791853e-001	  7.9576184e-001	
  4.3161449e-001	  4.2481999e-001	  7.9576184e-001	
  4.2481999e-001	  4.3161449e-001	  7.9576184e-001	
  4.1791853e-001	  4.3830034e-001	  7.9576184e-001	
  4.1091187e-001	  4.4487585e-001	  7.9576184e-001	
  4.0380177e-001	  4.5133937e-001	  7.9576184e-001	
  3.9659000e-001	  4.5768926e-001	  7.9576184e-001	
  3.8927840e-001	  4.6392394e-001	  7.9576184e-001	
  3.8186880e-001	  4.7004182e-001	  7.9576184e-001	
  3.7436307e-001	  4.7604137e-001	  7.9576184e-001	
  3.6676309e-001	  4.8192108e-001	  7.9576184e-001	
  3.5907079e-001	  4.8767947e-001	  7.9576184e-001	
  3.5128808e-001	  4.9331509e-001	  7.9576184e-001	
  3.4341695e-001	  4.9882652e-001	  7.9576184e-001	
  3.3545936e-001	  5.0421237e-001	  7.9576184e-001	
  3.2741732e-001	  5.0947129e-001	  7.9576184e-001	
  3.1929285e-001	  5.1460195e-001	  7.9576184e-001	
  3.1108800e-001	  5.1960307e-001	  7.9576184e-001	
  3.0280484e-001	  5.2447337e-001	  7.9576184e-001	
  2.9444545e-001	  5.2921165e-001	  7.9576184e-001	
  2.8601194e-001	  5.3381670e-001	  7.9576184e-001	
  2.7750642e-001	  5.3828736e-001	  7.9576184e-001	
  2.6893104e-001	  5.4262251e-001	  7.9576184e-001	
  2.6028796e-001	  5.4682106e-001	  7.9576184e-001	
  2.5157936e-001	  5.5088195e-001	  7.9576184e-001	
  2.4280742e-001	  5.5480416e-001	  7.9576184e-001	
  2.3397435e-001	  5.5858670e-001	  7.9576184e-001	
  2.2508238e-001	  5.6222861e-001	  7.9576184e-001	
  2.1613375e-001	  5.6572899e-001	  7.9576184e-001	
  2.0713071e-001	  5.6908695e-001	  7.9576184e-001	
  1.9807553e-001	  5.7230165e-001	  7.9576184e-001	
  1.8897048e-001	  5.7537227e-001	  7.9576184e-001	
  1.7981786e-001	  5.7829805e-001	  7.9576184e-001	
  1.7061997e-001	  5.8107824e-001	  7.9576184e-001	
  1.6137912e-001	  5.8371215e-001	  7.9576184e-001	
  1.5209765e-001	  5.8619911e-001	  7.9576184e-001	
  1.4277790e-001	  5.8853850e-001	  7.9576184e-001	
  1.3342219e-001	  5.9072973e-001	  7.9576184e-001	
  1.2403290e-001	  5.9277224e-001	  7.9576184e-001	
  1.1461239e-001	  5.9466553e-001	  7.9576184e-001	
  1.0516302e-001	  5.9640912e-001	  7.9576184e-001	
  9.5687176e-002	  5.9800256e-001	  7.9576184e-001	
  8.6187245e-002	  5.9944545e-001	  7.9576184e-001	
  7.6665616e-002	  6.0073744e-001	  7.9576184e-001	
  6.7124688e-002	  6.0187820e-001	  7.9576184e-001	
  5.7566861e-002	  6.0286744e-001	  7.9576184e-001	
  4.7994542e-002	  6.0370491e-001	  7.9576184e-001	
  3.8410140e-002	  6.0439040e-001	  7.9576184e-001	
  2.8816069e-002	  6.0492374e-001	  7.9576184e-001	
  1.9214744e-002	  6.0530479e-001	  7.9576184e-001	
  9.6085814e-003	  6.0553346e-001	  7.9576184e-001	
  3.7082898e-017	  6.0560969e-001	  7.9576184e-001	
  5.9290793e-001	  0.0000000e+000	  8.0527026e-001	
  5.9283330e-001	  9.4070558e-003	  8.0527026e-001	
  5.9260943e-001	  1.8811743e-002	  8.0527026e-001	
  5.9223637e-001	  2.8211695e-002	  8.0527026e-001	
  5.9171421e-001	  3.7604545e-002	  8.0527026e-001	
  5.9104310e-001	  4.6987928e-002	  8.0527026e-001	
  5.9022320e-001	  5.6359482e-002	  8.0527026e-001	
  5.8925471e-001	  6.5716848e-002	  8.0527026e-001	
  5.8813787e-001	  7.5057669e-002	  8.0527026e-001	
  5.8687298e-001	  8.4379596e-002	  8.0527026e-001	
  5.8546035e-001	  9.3680280e-002	  8.0527026e-001	
  5.8390033e-001	  1.0295738e-001	  8.0527026e-001	
  5.8219331e-001	  1.1220856e-001	  8.0527026e-001	
  5.8033973e-001	  1.2143150e-001	  8.0527026e-001	
  5.7834005e-001	  1.3062386e-001	  8.0527026e-001	
  5.7619478e-001	  1.3978334e-001	  8.0527026e-001	
  5.7390446e-001	  1.4890763e-001	  8.0527026e-001	
  5.7146966e-001	  1.5799444e-001	  8.0527026e-001	
  5.6889099e-001	  1.6704147e-001	  8.0527026e-001	
  5.6616911e-001	  1.7604644e-001	  8.0527026e-001	
  5.6330470e-001	  1.8500710e-001	  8.0527026e-001	
  5.6029848e-001	  1.9392119e-001	  8.0527026e-001	
  5.5715121e-001	  2.0278645e-001	  8.0527026e-001	
  5.5386367e-001	  2.1160067e-001	  8.0527026e-001	
  5.5043671e-001	  2.2036162e-001	  8.0527026e-001	
  5.4687117e-001	  2.2906709e-001	  8.0527026e-001	
  5.4316797e-001	  2.3771489e-001	  8.0527026e-001	
  5.3932802e-001	  2.4630286e-001	  8.0527026e-001	
  5.3535230e-001	  2.5482881e-001	  8.0527026e-001	
  5.3124181e-001	  2.6329062e-001	  8.0527026e-001	
  5.2699759e-001	  2.7168614e-001	  8.0527026e-001	
  5.2262069e-001	  2.8001326e-001	  8.0527026e-001	
  5.1811222e-001	  2.8826990e-001	  8.0527026e-001	
  5.1347333e-001	  2.9645396e-001	  8.0527026e-001	
  5.0870517e-001	  3.0456340e-001	  8.0527026e-001	
  5.0380894e-001	  3.1259616e-001	  8.0527026e-001	
  4.9878589e-001	  3.2055023e-001	  8.0527026e-001	
  4.9363727e-001	  3.2842360e-001	  8.0527026e-001	
  4.8836438e-001	  3.3621429e-001	  8.0527026e-001	
  4.8296854e-001	  3.4392034e-001	  8.0527026e-001	
  4.7745112e-001	  3.5153981e-001	  8.0527026e-001	
  4.7181350e-001	  3.5907079e-001	  8.0527026e-001	
  4.6605711e-001	  3.6651136e-001	  8.0527026e-001	
  4.6018339e-001	  3.7385968e-001	  8.0527026e-001	
  4.5419382e-001	  3.8111387e-001	  8.0527026e-001	
  4.4808992e-001	  3.8827212e-001	  8.0527026e-001	
  4.4187320e-001	  3.9533263e-001	  8.0527026e-001	
  4.3554525e-001	  4.0229361e-001	  8.0527026e-001	
  4.2910765e-001	  4.0915332e-001	  8.0527026e-001	
  4.2256203e-001	  4.1591002e-001	  8.0527026e-001	
  4.1591002e-001	  4.2256203e-001	  8.0527026e-001	
  4.0915332e-001	  4.2910765e-001	  8.0527026e-001	
  4.0229361e-001	  4.3554525e-001	  8.0527026e-001	
  3.9533263e-001	  4.4187320e-001	  8.0527026e-001	
  3.8827212e-001	  4.4808992e-001	  8.0527026e-001	
  3.8111387e-001	  4.5419382e-001	  8.0527026e-001	
  3.7385968e-001	  4.6018339e-001	  8.0527026e-001	
  3.6651136e-001	  4.6605711e-001	  8.0527026e-001	
  3.5907079e-001	  4.7181350e-001	  8.0527026e-001	
  3.5153981e-001	  4.7745112e-001	  8.0527026e-001	
  3.4392034e-001	  4.8296854e-001	  8.0527026e-001	
  3.3621429e-001	  4.8836438e-001	  8.0527026e-001	
  3.2842360e-001	  4.9363727e-001	  8.0527026e-001	
  3.2055023e-001	  4.9878589e-001	  8.0527026e-001	
  3.1259616e-001	  5.0380894e-001	  8.0527026e-001	
  3.0456340e-001	  5.0870517e-001	  8.0527026e-001	
  2.9645396e-001	  5.1347333e-001	  8.0527026e-001	
  2.8826990e-001	  5.1811222e-001	  8.0527026e-001	
  2.8001326e-001	  5.2262069e-001	  8.0527026e-001	
  2.7168614e-001	  5.2699759e-001	  8.0527026e-001	
  2.6329062e-001	  5.3124181e-001	  8.0527026e-001	
  2.5482881e-001	  5.3535230e-001	  8.0527026e-001	
  2.4630286e-001	  5.3932802e-001	  8.0527026e-001	
  2.3771489e-001	  5.4316797e-001	  8.0527026e-001	
  2.2906709e-001	  5.4687117e-001	  8.0527026e-001	
  2.2036162e-001	  5.5043671e-001	  8.0527026e-001	
  2.1160067e-001	  5.5386367e-001	  8.0527026e-001	
  2.0278645e-001	  5.5715121e-001	  8.0527026e-001	
  1.9392119e-001	  5.6029848e-001	  8.0527026e-001	
  1.8500710e-001	  5.6330470e-001	  8.0527026e-001	
  1.7604644e-001	  5.6616911e-001	  8.0527026e-001	
  1.6704147e-001	  5.6889099e-001	  8.0527026e-001	
  1.5799444e-001	  5.7146966e-001	  8.0527026e-001	
  1.4890763e-001	  5.7390446e-001	  8.0527026e-001	
  1.3978334e-001	  5.7619478e-001	  8.0527026e-001	
  1.3062386e-001	  5.7834005e-001	  8.0527026e-001	
  1.2143150e-001	  5.8033973e-001	  8.0527026e-001	
  1.1220856e-001	  5.8219331e-001	  8.0527026e-001	
  1.0295738e-001	  5.8390033e-001	  8.0527026e-001	
  9.3680280e-002	  5.8546035e-001	  8.0527026e-001	
  8.4379596e-002	  5.8687298e-001	  8.0527026e-001	
  7.5057669e-002	  5.8813787e-001	  8.0527026e-001	
  6.5716848e-002	  5.8925471e-001	  8.0527026e-001	
  5.6359482e-002	  5.9022320e-001	  8.0527026e-001	
  4.6987928e-002	  5.9104310e-001	  8.0527026e-001	
  3.7604545e-002	  5.9171421e-001	  8.0527026e-001	
  2.8211695e-002	  5.9223637e-001	  8.0527026e-001	
  1.8811743e-002	  5.9260943e-001	  8.0527026e-001	
  9.4070558e-003	  5.9283330e-001	  8.0527026e-001	
  3.6305140e-017	  5.9290793e-001	  8.0527026e-001	
  5.8005691e-001	  0.0000000e+000	  8.1457595e-001	
  5.7998390e-001	  9.2031619e-003	  8.1457595e-001	
  5.7976488e-001	  1.8404007e-002	  8.1457595e-001	
  5.7939990e-001	  2.7600219e-002	  8.1457595e-001	
  5.7888907e-001	  3.6789483e-002	  8.1457595e-001	
  5.7823250e-001	  4.5969485e-002	  8.1457595e-001	
  5.7743037e-001	  5.5137915e-002	  8.1457595e-001	
  5.7648287e-001	  6.4292464e-002	  8.1457595e-001	
  5.7539024e-001	  7.3430827e-002	  8.1457595e-001	
  5.7415277e-001	  8.2550705e-002	  8.1457595e-001	
  5.7277075e-001	  9.1649801e-002	  8.1457595e-001	
  5.7124454e-001	  1.0072583e-001	  8.1457595e-001	
  5.6957453e-001	  1.0977649e-001	  8.1457595e-001	
  5.6776112e-001	  1.1879952e-001	  8.1457595e-001	
  5.6580479e-001	  1.2779265e-001	  8.1457595e-001	
  5.6370602e-001	  1.3675360e-001	  8.1457595e-001	
  5.6146533e-001	  1.4568013e-001	  8.1457595e-001	
  5.5908330e-001	  1.5456998e-001	  8.1457595e-001	
  5.5656053e-001	  1.6342092e-001	  8.1457595e-001	
  5.5389764e-001	  1.7223072e-001	  8.1457595e-001	
  5.5109532e-001	  1.8099716e-001	  8.1457595e-001	
  5.4815425e-001	  1.8971803e-001	  8.1457595e-001	
  5.4507520e-001	  1.9839115e-001	  8.1457595e-001	
  5.4185892e-001	  2.0701432e-001	  8.1457595e-001	
  5.3850623e-001	  2.1558538e-001	  8.1457595e-001	
  5.3501798e-001	  2.2410216e-001	  8.1457595e-001	
  5.3139504e-001	  2.3256253e-001	  8.1457595e-001	
  5.2763832e-001	  2.4096435e-001	  8.1457595e-001	
  5.2374878e-001	  2.4930551e-001	  8.1457595e-001	
  5.1972738e-001	  2.5758391e-001	  8.1457595e-001	
  5.1557514e-001	  2.6579746e-001	  8.1457595e-001	
  5.1129311e-001	  2.7394410e-001	  8.1457595e-001	
  5.0688237e-001	  2.8202178e-001	  8.1457595e-001	
  5.0234402e-001	  2.9002845e-001	  8.1457595e-001	
  4.9767921e-001	  2.9796212e-001	  8.1457595e-001	
  4.9288911e-001	  3.0582078e-001	  8.1457595e-001	
  4.8797492e-001	  3.1360244e-001	  8.1457595e-001	
  4.8293790e-001	  3.2130516e-001	  8.1457595e-001	
  4.7777929e-001	  3.2892699e-001	  8.1457595e-001	
  4.7250041e-001	  3.3646602e-001	  8.1457595e-001	
  4.6710258e-001	  3.4392034e-001	  8.1457595e-001	
  4.6158715e-001	  3.5128808e-001	  8.1457595e-001	
  4.5595553e-001	  3.5856739e-001	  8.1457595e-001	
  4.5020912e-001	  3.6575643e-001	  8.1457595e-001	
  4.4434937e-001	  3.7285339e-001	  8.1457595e-001	
  4.3837776e-001	  3.7985649e-001	  8.1457595e-001	
  4.3229579e-001	  3.8676397e-001	  8.1457595e-001	
  4.2610500e-001	  3.9357407e-001	  8.1457595e-001	
  4.1980693e-001	  4.0028510e-001	  8.1457595e-001	
  4.1340318e-001	  4.0689536e-001	  8.1457595e-001	
  4.0689536e-001	  4.1340318e-001	  8.1457595e-001	
  4.0028510e-001	  4.1980693e-001	  8.1457595e-001	
  3.9357407e-001	  4.2610500e-001	  8.1457595e-001	
  3.8676397e-001	  4.3229579e-001	  8.1457595e-001	
  3.7985649e-001	  4.3837776e-001	  8.1457595e-001	
  3.7285339e-001	  4.4434937e-001	  8.1457595e-001	
  3.6575643e-001	  4.5020912e-001	  8.1457595e-001	
  3.5856739e-001	  4.5595553e-001	  8.1457595e-001	
  3.5128808e-001	  4.6158715e-001	  8.1457595e-001	
  3.4392034e-001	  4.6710258e-001	  8.1457595e-001	
  3.3646602e-001	  4.7250041e-001	  8.1457595e-001	
  3.2892699e-001	  4.7777929e-001	  8.1457595e-001	
  3.2130516e-001	  4.8293790e-001	  8.1457595e-001	
  3.1360244e-001	  4.8797492e-001	  8.1457595e-001	
  3.0582078e-001	  4.9288911e-001	  8.1457595e-001	
  2.9796212e-001	  4.9767921e-001	  8.1457595e-001	
  2.9002845e-001	  5.0234402e-001	  8.1457595e-001	
  2.8202178e-001	  5.0688237e-001	  8.1457595e-001	
  2.7394410e-001	  5.1129311e-001	  8.1457595e-001	
  2.6579746e-001	  5.1557514e-001	  8.1457595e-001	
  2.5758391e-001	  5.1972738e-001	  8.1457595e-001	
  2.4930551e-001	  5.2374878e-001	  8.1457595e-001	
  2.4096435e-001	  5.2763832e-001	  8.1457595e-001	
  2.3256253e-001	  5.3139504e-001	  8.1457595e-001	
  2.2410216e-001	  5.3501798e-001	  8.1457595e-001	
  2.1558538e-001	  5.3850623e-001	  8.1457595e-001	
  2.0701432e-001	  5.4185892e-001	  8.1457595e-001	
  1.9839115e-001	  5.4507520e-001	  8.1457595e-001	
  1.8971803e-001	  5.4815425e-001	  8.1457595e-001	
  1.8099716e-001	  5.5109532e-001	  8.1457595e-001	
  1.7223072e-001	  5.5389764e-001	  8.1457595e-001	
  1.6342092e-001	  5.5656053e-001	  8.1457595e-001	
  1.5456998e-001	  5.5908330e-001	  8.1457595e-001	
  1.4568013e-001	  5.6146533e-001	  8.1457595e-001	
  1.3675360e-001	  5.6370602e-001	  8.1457595e-001	
  1.2779265e-001	  5.6580479e-001	  8.1457595e-001	
  1.1879952e-001	  5.6776112e-001	  8.1457595e-001	
  1.0977649e-001	  5.6957453e-001	  8.1457595e-001	
  1.0072583e-001	  5.7124454e-001	  8.1457595e-001	
  9.1649801e-002	  5.7277075e-001	  8.1457595e-001	
  8.2550705e-002	  5.7415277e-001	  8.1457595e-001	
  7.3430827e-002	  5.7539024e-001	  8.1457595e-001	
  6.4292464e-002	  5.7648287e-001	  8.1457595e-001	
  5.5137915e-002	  5.7743037e-001	  8.1457595e-001	
  4.5969485e-002	  5.7823250e-001	  8.1457595e-001	
  3.6789483e-002	  5.7888907e-001	  8.1457595e-001	
  2.7600219e-002	  5.7939990e-001	  8.1457595e-001	
  1.8404007e-002	  5.7976488e-001	  8.1457595e-001	
  9.2031619e-003	  5.7998390e-001	  8.1457595e-001	
  3.5518242e-017	  5.8005691e-001	  8.1457595e-001	
  5.6705986e-001	  0.0000000e+000	  8.2367658e-001	
  5.6698849e-001	  8.9969513e-003	  8.2367658e-001	
  5.6677437e-001	  1.7991638e-002	  8.2367658e-001	
  5.6641758e-001	  2.6981795e-002	  8.2367658e-001	
  5.6591819e-001	  3.5965159e-002	  8.2367658e-001	
  5.6527633e-001	  4.4939470e-002	  8.2367658e-001	
  5.6449217e-001	  5.3902467e-002	  8.2367658e-001	
  5.6356590e-001	  6.2851895e-002	  8.2367658e-001	
  5.6249776e-001	  7.1785499e-002	  8.2367658e-001	
  5.6128801e-001	  8.0701033e-002	  8.2367658e-001	
  5.5993696e-001	  8.9596250e-002	  8.2367658e-001	
  5.5844495e-001	  9.8468912e-002	  8.2367658e-001	
  5.5681235e-001	  1.0731678e-001	  8.2367658e-001	
  5.5503958e-001	  1.1613764e-001	  8.2367658e-001	
  5.5312708e-001	  1.2492926e-001	  8.2367658e-001	
  5.5107534e-001	  1.3368943e-001	  8.2367658e-001	
  5.4888486e-001	  1.4241594e-001	  8.2367658e-001	
  5.4655620e-001	  1.5110660e-001	  8.2367658e-001	
  5.4408995e-001	  1.5975923e-001	  8.2367658e-001	
  5.4148674e-001	  1.6837163e-001	  8.2367658e-001	
  5.3874720e-001	  1.7694164e-001	  8.2367658e-001	
  5.3587204e-001	  1.8546711e-001	  8.2367658e-001	
  5.3286197e-001	  1.9394590e-001	  8.2367658e-001	
  5.2971776e-001	  2.0237585e-001	  8.2367658e-001	
  5.2644019e-001	  2.1075486e-001	  8.2367658e-001	
  5.2303010e-001	  2.1908081e-001	  8.2367658e-001	
  5.1948834e-001	  2.2735161e-001	  8.2367658e-001	
  5.1581580e-001	  2.3556518e-001	  8.2367658e-001	
  5.1201340e-001	  2.4371944e-001	  8.2367658e-001	
  5.0808211e-001	  2.5181235e-001	  8.2367658e-001	
  5.0402291e-001	  2.5984187e-001	  8.2367658e-001	
  4.9983682e-001	  2.6780597e-001	  8.2367658e-001	
  4.9552491e-001	  2.7570265e-001	  8.2367658e-001	
  4.9108825e-001	  2.8352993e-001	  8.2367658e-001	
  4.8652796e-001	  2.9128583e-001	  8.2367658e-001	
  4.8184519e-001	  2.9896840e-001	  8.2367658e-001	
  4.7704111e-001	  3.0657571e-001	  8.2367658e-001	
  4.7211695e-001	  3.1410584e-001	  8.2367658e-001	
  4.6707393e-001	  3.2155689e-001	  8.2367658e-001	
  4.6191333e-001	  3.2892699e-001	  8.2367658e-001	
  4.5663644e-001	  3.3621429e-001	  8.2367658e-001	
  4.5124460e-001	  3.4341695e-001	  8.2367658e-001	
  4.4573916e-001	  3.5053315e-001	  8.2367658e-001	
  4.4012151e-001	  3.5756111e-001	  8.2367658e-001	
  4.3439306e-001	  3.6449905e-001	  8.2367658e-001	
  4.2855525e-001	  3.7134524e-001	  8.2367658e-001	
  4.2260956e-001	  3.7809794e-001	  8.2367658e-001	
  4.1655747e-001	  3.8475545e-001	  8.2367658e-001	
  4.1040053e-001	  3.9131611e-001	  8.2367658e-001	
  4.0414026e-001	  3.9777825e-001	  8.2367658e-001	
  3.9777825e-001	  4.0414026e-001	  8.2367658e-001	
  3.9131611e-001	  4.1040053e-001	  8.2367658e-001	
  3.8475545e-001	  4.1655747e-001	  8.2367658e-001	
  3.7809794e-001	  4.2260956e-001	  8.2367658e-001	
  3.7134524e-001	  4.2855525e-001	  8.2367658e-001	
  3.6449905e-001	  4.3439306e-001	  8.2367658e-001	
  3.5756111e-001	  4.4012151e-001	  8.2367658e-001	
  3.5053315e-001	  4.4573916e-001	  8.2367658e-001	
  3.4341695e-001	  4.5124460e-001	  8.2367658e-001	
  3.3621429e-001	  4.5663644e-001	  8.2367658e-001	
  3.2892699e-001	  4.6191333e-001	  8.2367658e-001	
  3.2155689e-001	  4.6707393e-001	  8.2367658e-001	
  3.1410584e-001	  4.7211695e-001	  8.2367658e-001	
  3.0657571e-001	  4.7704111e-001	  8.2367658e-001	
  2.9896840e-001	  4.8184519e-001	  8.2367658e-001	
  2.9128583e-001	  4.8652796e-001	  8.2367658e-001	
  2.8352993e-001	  4.9108825e-001	  8.2367658e-001	
  2.7570265e-001	  4.9552491e-001	  8.2367658e-001	
  2.6780597e-001	  4.9983682e-001	  8.2367658e-001	
  2.5984187e-001	  5.0402291e-001	  8.2367658e-001	
  2.5181235e-001	  5.0808211e-001	  8.2367658e-001	
  2.4371944e-001	  5.1201340e-001	  8.2367658e-001	
  2.3556518e-001	  5.1581580e-001	  8.2367658e-001	
  2.2735161e-001	  5.1948834e-001	  8.2367658e-001	
  2.1908081e-001	  5.2303010e-001	  8.2367658e-001	
  2.1075486e-001	  5.2644019e-001	  8.2367658e-001	
  2.0237585e-001	  5.2971776e-001	  8.2367658e-001	
  1.9394590e-001	  5.3286197e-001	  8.2367658e-001	
  1.8546711e-001	  5.3587204e-001	  8.2367658e-001	
  1.7694164e-001	  5.3874720e-001	  8.2367658e-001	
  1.6837163e-001	  5.4148674e-001	  8.2367658e-001	
  1.5975923e-001	  5.4408995e-001	  8.2367658e-001	
  1.5110660e-001	  5.4655620e-001	  8.2367658e-001	
  1.4241594e-001	  5.4888486e-001	  8.2367658e-001	
  1.3368943e-001	  5.5107534e-001	  8.2367658e-001	
  1.2492926e-001	  5.5312708e-001	  8.2367658e-001	
  1.1613764e-001	  5.5503958e-001	  8.2367658e-001	
  1.0731678e-001	  5.5681235e-001	  8.2367658e-001	
  9.8468912e-002	  5.5844495e-001	  8.2367658e-001	
  8.9596250e-002	  5.5993696e-001	  8.2367658e-001	
  8.0701033e-002	  5.6128801e-001	  8.2367658e-001	
  7.1785499e-002	  5.6249776e-001	  8.2367658e-001	
  6.2851895e-002	  5.6356590e-001	  8.2367658e-001	
  5.3902467e-002	  5.6449217e-001	  8.2367658e-001	
  4.4939470e-002	  5.6527633e-001	  8.2367658e-001	
  3.5965159e-002	  5.6591819e-001	  8.2367658e-001	
  2.6981795e-002	  5.6641758e-001	  8.2367658e-001	
  1.7991638e-002	  5.6677437e-001	  8.2367658e-001	
  8.9969513e-003	  5.6698849e-001	  8.2367658e-001	
  3.4722402e-017	  5.6705986e-001	  8.2367658e-001	
  5.5392006e-001	  0.0000000e+000	  8.3256985e-001	
  5.5385034e-001	  8.7884757e-003	  8.3256985e-001	
  5.5364119e-001	  1.7574739e-002	  8.3256985e-001	
  5.5329266e-001	  2.6356578e-002	  8.3256985e-001	
  5.5280484e-001	  3.5131782e-002	  8.3256985e-001	
  5.5217786e-001	  4.3898141e-002	  8.3256985e-001	
  5.5141187e-001	  5.2653450e-002	  8.3256985e-001	
  5.5050707e-001	  6.1395503e-002	  8.3256985e-001	
  5.4946367e-001	  7.0122100e-002	  8.3256985e-001	
  5.4828196e-001	  7.8831044e-002	  8.3256985e-001	
  5.4696221e-001	  8.7520143e-002	  8.3256985e-001	
  5.4550477e-001	  9.6187210e-002	  8.3256985e-001	
  5.4391001e-001	  1.0483006e-001	  8.3256985e-001	
  5.4217831e-001	  1.1344652e-001	  8.3256985e-001	
  5.4031013e-001	  1.2203442e-001	  8.3256985e-001	
  5.3830593e-001	  1.3059160e-001	  8.3256985e-001	
  5.3616621e-001	  1.3911591e-001	  8.3256985e-001	
  5.3389151e-001	  1.4760519e-001	  8.3256985e-001	
  5.3148241e-001	  1.5605732e-001	  8.3256985e-001	
  5.2893951e-001	  1.6447015e-001	  8.3256985e-001	
  5.2626345e-001	  1.7284159e-001	  8.3256985e-001	
  5.2345491e-001	  1.8116951e-001	  8.3256985e-001	
  5.2051460e-001	  1.8945182e-001	  8.3256985e-001	
  5.1744324e-001	  1.9768644e-001	  8.3256985e-001	
  5.1424162e-001	  2.0587129e-001	  8.3256985e-001	
  5.1091055e-001	  2.1400432e-001	  8.3256985e-001	
  5.0745086e-001	  2.2208347e-001	  8.3256985e-001	
  5.0386341e-001	  2.3010671e-001	  8.3256985e-001	
  5.0014913e-001	  2.3807203e-001	  8.3256985e-001	
  4.9630893e-001	  2.4597741e-001	  8.3256985e-001	
  4.9234379e-001	  2.5382086e-001	  8.3256985e-001	
  4.8825470e-001	  2.6160042e-001	  8.3256985e-001	
  4.8404270e-001	  2.6931413e-001	  8.3256985e-001	
  4.7970885e-001	  2.7696003e-001	  8.3256985e-001	
  4.7525423e-001	  2.8453621e-001	  8.3256985e-001	
  4.7067996e-001	  2.9204076e-001	  8.3256985e-001	
  4.6598721e-001	  2.9947180e-001	  8.3256985e-001	
  4.6117715e-001	  3.0682744e-001	  8.3256985e-001	
  4.5625098e-001	  3.1410584e-001	  8.3256985e-001	
  4.5120996e-001	  3.2130516e-001	  8.3256985e-001	
  4.4605535e-001	  3.2842360e-001	  8.3256985e-001	
  4.4078845e-001	  3.3545936e-001	  8.3256985e-001	
  4.3541058e-001	  3.4241067e-001	  8.3256985e-001	
  4.2992310e-001	  3.4927577e-001	  8.3256985e-001	
  4.2432739e-001	  3.5605295e-001	  8.3256985e-001	
  4.1862485e-001	  3.6274050e-001	  8.3256985e-001	
  4.1281693e-001	  3.6933673e-001	  8.3256985e-001	
  4.0690509e-001	  3.7583998e-001	  8.3256985e-001	
  4.0089080e-001	  3.8224861e-001	  8.3256985e-001	
  3.9477560e-001	  3.8856101e-001	  8.3256985e-001	
  3.8856101e-001	  3.9477560e-001	  8.3256985e-001	
  3.8224861e-001	  4.0089080e-001	  8.3256985e-001	
  3.7583998e-001	  4.0690509e-001	  8.3256985e-001	
  3.6933673e-001	  4.1281693e-001	  8.3256985e-001	
  3.6274050e-001	  4.1862485e-001	  8.3256985e-001	
  3.5605295e-001	  4.2432739e-001	  8.3256985e-001	
  3.4927577e-001	  4.2992310e-001	  8.3256985e-001	
  3.4241067e-001	  4.3541058e-001	  8.3256985e-001	
  3.3545936e-001	  4.4078845e-001	  8.3256985e-001	
  3.2842360e-001	  4.4605535e-001	  8.3256985e-001	
  3.2130516e-001	  4.5120996e-001	  8.3256985e-001	
  3.1410584e-001	  4.5625098e-001	  8.3256985e-001	
  3.0682744e-001	  4.6117715e-001	  8.3256985e-001	
  2.9947180e-001	  4.6598721e-001	  8.3256985e-001	
  2.9204076e-001	  4.7067996e-001	  8.3256985e-001	
  2.8453621e-001	  4.7525423e-001	  8.3256985e-001	
  2.7696003e-001	  4.7970885e-001	  8.3256985e-001	
  2.6931413e-001	  4.8404270e-001	  8.3256985e-001	
  2.6160042e-001	  4.8825470e-001	  8.3256985e-001	
  2.5382086e-001	  4.9234379e-001	  8.3256985e-001	
  2.4597741e-001	  4.9630893e-001	  8.3256985e-001	
  2.3807203e-001	  5.0014913e-001	  8.3256985e-001	
  2.3010671e-001	  5.0386341e-001	  8.3256985e-001	
  2.2208347e-001	  5.0745086e-001	  8.3256985e-001	
  2.1400432e-001	  5.1091055e-001	  8.3256985e-001	
  2.0587129e-001	  5.1424162e-001	  8.3256985e-001	
  1.9768644e-001	  5.1744324e-001	  8.3256985e-001	
  1.8945182e-001	  5.2051460e-001	  8.3256985e-001	
  1.8116951e-001	  5.2345491e-001	  8.3256985e-001	
  1.7284159e-001	  5.2626345e-001	  8.3256985e-001	
  1.6447015e-001	  5.2893951e-001	  8.3256985e-001	
  1.5605732e-001	  5.3148241e-001	  8.3256985e-001	
  1.4760519e-001	  5.3389151e-001	  8.3256985e-001	
  1.3911591e-001	  5.3616621e-001	  8.3256985e-001	
  1.3059160e-001	  5.3830593e-001	  8.3256985e-001	
  1.2203442e-001	  5.4031013e-001	  8.3256985e-001	
  1.1344652e-001	  5.4217831e-001	  8.3256985e-001	
  1.0483006e-001	  5.4391001e-001	  8.3256985e-001	
  9.6187210e-002	  5.4550477e-001	  8.3256985e-001	
  8.7520143e-002	  5.4696221e-001	  8.3256985e-001	
  7.8831044e-002	  5.4828196e-001	  8.3256985e-001	
  7.0122100e-002	  5.4946367e-001	  8.3256985e-001	
  6.1395503e-002	  5.5050707e-001	  8.3256985e-001	
  5.2653450e-002	  5.5141187e-001	  8.3256985e-001	
  4.3898141e-002	  5.5217786e-001	  8.3256985e-001	
  3.5131782e-002	  5.5280484e-001	  8.3256985e-001	
  2.6356578e-002	  5.5329266e-001	  8.3256985e-001	
  1.7574739e-002	  5.5364119e-001	  8.3256985e-001	
  8.7884757e-003	  5.5385034e-001	  8.3256985e-001	
  3.3917822e-017	  5.5392006e-001	  8.3256985e-001	
  5.4064082e-001	  0.0000000e+000	  8.4125353e-001	
  5.4057277e-001	  8.5777877e-003	  8.4125353e-001	
  5.4036863e-001	  1.7153416e-002	  8.4125353e-001	
  5.4002845e-001	  2.5724726e-002	  8.4125353e-001	
  5.3955233e-001	  3.4289560e-002	  8.4125353e-001	
  5.3894038e-001	  4.2845761e-002	  8.4125353e-001	
  5.3819275e-001	  5.1391177e-002	  8.4125353e-001	
  5.3730964e-001	  5.9923655e-002	  8.4125353e-001	
  5.3629126e-001	  6.8441048e-002	  8.4125353e-001	
  5.3513787e-001	  7.6941211e-002	  8.4125353e-001	
  5.3384977e-001	  8.5422004e-002	  8.4125353e-001	
  5.3242727e-001	  9.3881293e-002	  8.4125353e-001	
  5.3087073e-001	  1.0231695e-001	  8.4125353e-001	
  5.2918055e-001	  1.1072684e-001	  8.4125353e-001	
  5.2735716e-001	  1.1910887e-001	  8.4125353e-001	
  5.2540100e-001	  1.2746090e-001	  8.4125353e-001	
  5.2331258e-001	  1.3578085e-001	  8.4125353e-001	
  5.2109241e-001	  1.4406662e-001	  8.4125353e-001	
  5.1874107e-001	  1.5231612e-001	  8.4125353e-001	
  5.1625913e-001	  1.6052727e-001	  8.4125353e-001	
  5.1364723e-001	  1.6869802e-001	  8.4125353e-001	
  5.1090602e-001	  1.7682629e-001	  8.4125353e-001	
  5.0803619e-001	  1.8491005e-001	  8.4125353e-001	
  5.0503846e-001	  1.9294726e-001	  8.4125353e-001	
  5.0191360e-001	  2.0093589e-001	  8.4125353e-001	
  4.9866238e-001	  2.0887394e-001	  8.4125353e-001	
  4.9528563e-001	  2.1675941e-001	  8.4125353e-001	
  4.9178419e-001	  2.2459031e-001	  8.4125353e-001	
  4.8815894e-001	  2.3236467e-001	  8.4125353e-001	
  4.8441081e-001	  2.4008054e-001	  8.4125353e-001	
  4.8054072e-001	  2.4773596e-001	  8.4125353e-001	
  4.7654967e-001	  2.5532902e-001	  8.4125353e-001	
  4.7243864e-001	  2.6285780e-001	  8.4125353e-001	
  4.6820868e-001	  2.7032041e-001	  8.4125353e-001	
  4.6386085e-001	  2.7771496e-001	  8.4125353e-001	
  4.5939625e-001	  2.8503961e-001	  8.4125353e-001	
  4.5481600e-001	  2.9229249e-001	  8.4125353e-001	
  4.5012125e-001	  2.9947180e-001	  8.4125353e-001	
  4.4531318e-001	  3.0657571e-001	  8.4125353e-001	
  4.4039301e-001	  3.1360244e-001	  8.4125353e-001	
  4.3536197e-001	  3.2055023e-001	  8.4125353e-001	
  4.3022133e-001	  3.2741732e-001	  8.4125353e-001	
  4.2497239e-001	  3.3420198e-001	  8.4125353e-001	
  4.1961646e-001	  3.4090251e-001	  8.4125353e-001	
  4.1415489e-001	  3.4751722e-001	  8.4125353e-001	
  4.0858907e-001	  3.5404444e-001	  8.4125353e-001	
  4.0292038e-001	  3.6048254e-001	  8.4125353e-001	
  3.9715026e-001	  3.6682988e-001	  8.4125353e-001	
  3.9128016e-001	  3.7308488e-001	  8.4125353e-001	
  3.8531156e-001	  3.7924596e-001	  8.4125353e-001	
  3.7924596e-001	  3.8531156e-001	  8.4125353e-001	
  3.7308488e-001	  3.9128016e-001	  8.4125353e-001	
  3.6682988e-001	  3.9715026e-001	  8.4125353e-001	
  3.6048254e-001	  4.0292038e-001	  8.4125353e-001	
  3.5404444e-001	  4.0858907e-001	  8.4125353e-001	
  3.4751722e-001	  4.1415489e-001	  8.4125353e-001	
  3.4090251e-001	  4.1961646e-001	  8.4125353e-001	
  3.3420198e-001	  4.2497239e-001	  8.4125353e-001	
  3.2741732e-001	  4.3022133e-001	  8.4125353e-001	
  3.2055023e-001	  4.3536197e-001	  8.4125353e-001	
  3.1360244e-001	  4.4039301e-001	  8.4125353e-001	
  3.0657571e-001	  4.4531318e-001	  8.4125353e-001	
  2.9947180e-001	  4.5012125e-001	  8.4125353e-001	
  2.9229249e-001	  4.5481600e-001	  8.4125353e-001	
  2.8503961e-001	  4.5939625e-001	  8.4125353e-001	
  2.7771496e-001	  4.6386085e-001	  8.4125353e-001	
  2.7032041e-001	  4.6820868e-001	  8.4125353e-001	
  2.6285780e-001	  4.7243864e-001	  8.4125353e-001	
  2.5532902e-001	  4.7654967e-001	  8.4125353e-001	
  2.4773596e-001	  4.8054072e-001	  8.4125353e-001	
  2.4008054e-001	  4.8441081e-001	  8.4125353e-001	
  2.3236467e-001	  4.8815894e-001	  8.4125353e-001	
  2.2459031e-001	  4.9178419e-001	  8.4125353e-001	
  2.1675941e-001	  4.9528563e-001	  8.4125353e-001	
  2.0887394e-001	  4.9866238e-001	  8.4125353e-001	
  2.0093589e-001	  5.0191360e-001	  8.4125353e-001	
  1.9294726e-001	  5.0503846e-001	  8.4125353e-001	
  1.8491005e-001	  5.0803619e-001	  8.4125353e-001	
  1.7682629e-001	  5.1090602e-001	  8.4125353e-001	
  1.6869802e-001	  5.1364723e-001	  8.4125353e-001	
  1.6052727e-001	  5.1625913e-001	  8.4125353e-001	
  1.5231612e-001	  5.1874107e-001	  8.4125353e-001	
  1.4406662e-001	  5.2109241e-001	  8.4125353e-001	
  1.3578085e-001	  5.2331258e-001	  8.4125353e-001	
  1.2746090e-001	  5.2540100e-001	  8.4125353e-001	
  1.1910887e-001	  5.2735716e-001	  8.4125353e-001	
  1.1072684e-001	  5.2918055e-001	  8.4125353e-001	
  1.0231695e-001	  5.3087073e-001	  8.4125353e-001	
  9.3881293e-002	  5.3242727e-001	  8.4125353e-001	
  8.5422004e-002	  5.3384977e-001	  8.4125353e-001	
  7.6941211e-002	  5.3513787e-001	  8.4125353e-001	
  6.8441048e-002	  5.3629126e-001	  8.4125353e-001	
  5.9923655e-002	  5.3730964e-001	  8.4125353e-001	
  5.1391177e-002	  5.3819275e-001	  8.4125353e-001	
  4.2845761e-002	  5.3894038e-001	  8.4125353e-001	
  3.4289560e-002	  5.3955233e-001	  8.4125353e-001	
  2.5724726e-002	  5.4002845e-001	  8.4125353e-001	
  1.7153416e-002	  5.4036863e-001	  8.4125353e-001	
  8.5777877e-003	  5.4057277e-001	  8.4125353e-001	
  3.3104702e-017	  5.4064082e-001	  8.4125353e-001	
  5.2722547e-001	  0.0000000e+000	  8.4972543e-001	
  5.2715910e-001	  8.3649402e-003	  8.4972543e-001	
  5.2696003e-001	  1.6727775e-002	  8.4972543e-001	
  5.2662830e-001	  2.5086398e-002	  8.4972543e-001	
  5.2616399e-001	  3.3438706e-002	  8.4972543e-001	
  5.2556723e-001	  4.1782596e-002	  8.4972543e-001	
  5.2483815e-001	  5.0115967e-002	  8.4972543e-001	
  5.2397695e-001	  5.8436722e-002	  8.4972543e-001	
  5.2298384e-001	  6.6742766e-002	  8.4972543e-001	
  5.2185907e-001	  7.5032007e-002	  8.4972543e-001	
  5.2060293e-001	  8.3302360e-002	  8.4972543e-001	
  5.1921573e-001	  9.1551742e-002	  8.4972543e-001	
  5.1769782e-001	  9.9778076e-002	  8.4972543e-001	
  5.1604958e-001	  1.0797929e-001	  8.4972543e-001	
  5.1427143e-001	  1.1615332e-001	  8.4972543e-001	
  5.1236381e-001	  1.2429812e-001	  8.4972543e-001	
  5.1032721e-001	  1.3241161e-001	  8.4972543e-001	
  5.0816213e-001	  1.4049178e-001	  8.4972543e-001	
  5.0586913e-001	  1.4853658e-001	  8.4972543e-001	
  5.0344878e-001	  1.5654398e-001	  8.4972543e-001	
  5.0090169e-001	  1.6451198e-001	  8.4972543e-001	
  4.9822850e-001	  1.7243856e-001	  8.4972543e-001	
  4.9542988e-001	  1.8032173e-001	  8.4972543e-001	
  4.9250654e-001	  1.8815951e-001	  8.4972543e-001	
  4.8945922e-001	  1.9594991e-001	  8.4972543e-001	
  4.8628867e-001	  2.0369099e-001	  8.4972543e-001	
  4.8299571e-001	  2.1138079e-001	  8.4972543e-001	
  4.7958115e-001	  2.1901737e-001	  8.4972543e-001	
  4.7604587e-001	  2.2659882e-001	  8.4972543e-001	
  4.7239074e-001	  2.3412323e-001	  8.4972543e-001	
  4.6861669e-001	  2.4158869e-001	  8.4972543e-001	
  4.6472466e-001	  2.4899334e-001	  8.4972543e-001	
  4.6071565e-001	  2.5633530e-001	  8.4972543e-001	
  4.5659065e-001	  2.6361273e-001	  8.4972543e-001	
  4.5235071e-001	  2.7082380e-001	  8.4972543e-001	
  4.4799689e-001	  2.7796669e-001	  8.4972543e-001	
  4.4353029e-001	  2.8503961e-001	  8.4972543e-001	
  4.3895203e-001	  2.9204076e-001	  8.4972543e-001	
  4.3426327e-001	  2.9896840e-001	  8.4972543e-001	
  4.2946519e-001	  3.0582078e-001	  8.4972543e-001	
  4.2455899e-001	  3.1259616e-001	  8.4972543e-001	
  4.1954591e-001	  3.1929285e-001	  8.4972543e-001	
  4.1442721e-001	  3.2590916e-001	  8.4972543e-001	
  4.0920418e-001	  3.3244342e-001	  8.4972543e-001	
  4.0387814e-001	  3.3889400e-001	  8.4972543e-001	
  3.9845042e-001	  3.4525926e-001	  8.4972543e-001	
  3.9292240e-001	  3.5153760e-001	  8.4972543e-001	
  3.8729546e-001	  3.5772744e-001	  8.4972543e-001	
  3.8157102e-001	  3.6382723e-001	  8.4972543e-001	
  3.7575052e-001	  3.6983543e-001	  8.4972543e-001	
  3.6983543e-001	  3.7575052e-001	  8.4972543e-001	
  3.6382723e-001	  3.8157102e-001	  8.4972543e-001	
  3.5772744e-001	  3.8729546e-001	  8.4972543e-001	
  3.5153760e-001	  3.9292240e-001	  8.4972543e-001	
  3.4525926e-001	  3.9845042e-001	  8.4972543e-001	
  3.3889400e-001	  4.0387814e-001	  8.4972543e-001	
  3.3244342e-001	  4.0920418e-001	  8.4972543e-001	
  3.2590916e-001	  4.1442721e-001	  8.4972543e-001	
  3.1929285e-001	  4.1954591e-001	  8.4972543e-001	
  3.1259616e-001	  4.2455899e-001	  8.4972543e-001	
  3.0582078e-001	  4.2946519e-001	  8.4972543e-001	
  2.9896840e-001	  4.3426327e-001	  8.4972543e-001	
  2.9204076e-001	  4.3895203e-001	  8.4972543e-001	
  2.8503961e-001	  4.4353029e-001	  8.4972543e-001	
  2.7796669e-001	  4.4799689e-001	  8.4972543e-001	
  2.7082380e-001	  4.5235071e-001	  8.4972543e-001	
  2.6361273e-001	  4.5659065e-001	  8.4972543e-001	
  2.5633530e-001	  4.6071565e-001	  8.4972543e-001	
  2.4899334e-001	  4.6472466e-001	  8.4972543e-001	
  2.4158869e-001	  4.6861669e-001	  8.4972543e-001	
  2.3412323e-001	  4.7239074e-001	  8.4972543e-001	
  2.2659882e-001	  4.7604587e-001	  8.4972543e-001	
  2.1901737e-001	  4.7958115e-001	  8.4972543e-001	
  2.1138079e-001	  4.8299571e-001	  8.4972543e-001	
  2.0369099e-001	  4.8628867e-001	  8.4972543e-001	
  1.9594991e-001	  4.8945922e-001	  8.4972543e-001	
  1.8815951e-001	  4.9250654e-001	  8.4972543e-001	
  1.8032173e-001	  4.9542988e-001	  8.4972543e-001	
  1.7243856e-001	  4.9822850e-001	  8.4972543e-001	
  1.6451198e-001	  5.0090169e-001	  8.4972543e-001	
  1.5654398e-001	  5.0344878e-001	  8.4972543e-001	
  1.4853658e-001	  5.0586913e-001	  8.4972543e-001	
  1.4049178e-001	  5.0816213e-001	  8.4972543e-001	
  1.3241161e-001	  5.1032721e-001	  8.4972543e-001	
  1.2429812e-001	  5.1236381e-001	  8.4972543e-001	
  1.1615332e-001	  5.1427143e-001	  8.4972543e-001	
  1.0797929e-001	  5.1604958e-001	  8.4972543e-001	
  9.9778076e-002	  5.1769782e-001	  8.4972543e-001	
  9.1551742e-002	  5.1921573e-001	  8.4972543e-001	
  8.3302360e-002	  5.2060293e-001	  8.4972543e-001	
  7.5032007e-002	  5.2185907e-001	  8.4972543e-001	
  6.6742766e-002	  5.2298384e-001	  8.4972543e-001	
  5.8436722e-002	  5.2397695e-001	  8.4972543e-001	
  5.0115967e-002	  5.2483815e-001	  8.4972543e-001	
  4.1782596e-002	  5.2556723e-001	  8.4972543e-001	
  3.3438706e-002	  5.2616399e-001	  8.4972543e-001	
  2.5086398e-002	  5.2662830e-001	  8.4972543e-001	
  1.6727775e-002	  5.2696003e-001	  8.4972543e-001	
  8.3649402e-003	  5.2715910e-001	  8.4972543e-001	
  3.2283249e-017	  5.2722547e-001	  8.4972543e-001	
  5.1367739e-001	  0.0000000e+000	  8.5798341e-001	
  5.1361273e-001	  8.1499869e-003	  8.5798341e-001	
  5.1341878e-001	  1.6297922e-002	  8.5798341e-001	
  5.1309557e-001	  2.4441754e-002	  8.5798341e-001	
  5.1264319e-001	  3.2579434e-002	  8.5798341e-001	
  5.1206176e-001	  4.0708911e-002	  8.5798341e-001	
  5.1135142e-001	  4.8828140e-002	  8.5798341e-001	
  5.1051235e-001	  5.6935077e-002	  8.5798341e-001	
  5.0954476e-001	  6.5027681e-002	  8.5798341e-001	
  5.0844890e-001	  7.3103915e-002	  8.5798341e-001	
  5.0722503e-001	  8.1161745e-002	  8.5798341e-001	
  5.0587348e-001	  8.9199143e-002	  8.5798341e-001	
  5.0439457e-001	  9.7214086e-002	  8.5798341e-001	
  5.0278869e-001	  1.0520456e-001	  8.5798341e-001	
  5.0105623e-001	  1.1316854e-001	  8.5798341e-001	
  4.9919763e-001	  1.2110404e-001	  8.5798341e-001	
  4.9721336e-001	  1.2900904e-001	  8.5798341e-001	
  4.9510393e-001	  1.3688157e-001	  8.5798341e-001	
  4.9286985e-001	  1.4471964e-001	  8.5798341e-001	
  4.9051169e-001	  1.5252128e-001	  8.5798341e-001	
  4.8803005e-001	  1.6028453e-001	  8.5798341e-001	
  4.8542556e-001	  1.6800742e-001	  8.5798341e-001	
  4.8269885e-001	  1.7568802e-001	  8.5798341e-001	
  4.7985064e-001	  1.8332438e-001	  8.5798341e-001	
  4.7688162e-001	  1.9091460e-001	  8.5798341e-001	
  4.7379255e-001	  1.9845676e-001	  8.5798341e-001	
  4.7058420e-001	  2.0594895e-001	  8.5798341e-001	
  4.6725739e-001	  2.1338930e-001	  8.5798341e-001	
  4.6381295e-001	  2.2077593e-001	  8.5798341e-001	
  4.6025174e-001	  2.2810698e-001	  8.5798341e-001	
  4.5657467e-001	  2.3538060e-001	  8.5798341e-001	
  4.5278266e-001	  2.4259497e-001	  8.5798341e-001	
  4.4887667e-001	  2.4974827e-001	  8.5798341e-001	
  4.4485767e-001	  2.5683870e-001	  8.5798341e-001	
  4.4072668e-001	  2.6386446e-001	  8.5798341e-001	
  4.3648474e-001	  2.7082380e-001	  8.5798341e-001	
  4.3213292e-001	  2.7771496e-001	  8.5798341e-001	
  4.2767231e-001	  2.8453621e-001	  8.5798341e-001	
  4.2310404e-001	  2.9128583e-001	  8.5798341e-001	
  4.1842925e-001	  2.9796212e-001	  8.5798341e-001	
  4.1364913e-001	  3.0456340e-001	  8.5798341e-001	
  4.0876487e-001	  3.1108800e-001	  8.5798341e-001	
  4.0377770e-001	  3.1753430e-001	  8.5798341e-001	
  3.9868889e-001	  3.2390065e-001	  8.5798341e-001	
  3.9349971e-001	  3.3018546e-001	  8.5798341e-001	
  3.8821147e-001	  3.3638715e-001	  8.5798341e-001	
  3.8282550e-001	  3.4250416e-001	  8.5798341e-001	
  3.7734315e-001	  3.4853494e-001	  8.5798341e-001	
  3.7176581e-001	  3.5447799e-001	  8.5798341e-001	
  3.6609488e-001	  3.6033179e-001	  8.5798341e-001	
  3.6033179e-001	  3.6609488e-001	  8.5798341e-001	
  3.5447799e-001	  3.7176581e-001	  8.5798341e-001	
  3.4853494e-001	  3.7734315e-001	  8.5798341e-001	
  3.4250416e-001	  3.8282550e-001	  8.5798341e-001	
  3.3638715e-001	  3.8821147e-001	  8.5798341e-001	
  3.3018546e-001	  3.9349971e-001	  8.5798341e-001	
  3.2390065e-001	  3.9868889e-001	  8.5798341e-001	
  3.1753430e-001	  4.0377770e-001	  8.5798341e-001	
  3.1108800e-001	  4.0876487e-001	  8.5798341e-001	
  3.0456340e-001	  4.1364913e-001	  8.5798341e-001	
  2.9796212e-001	  4.1842925e-001	  8.5798341e-001	
  2.9128583e-001	  4.2310404e-001	  8.5798341e-001	
  2.8453621e-001	  4.2767231e-001	  8.5798341e-001	
  2.7771496e-001	  4.3213292e-001	  8.5798341e-001	
  2.7082380e-001	  4.3648474e-001	  8.5798341e-001	
  2.6386446e-001	  4.4072668e-001	  8.5798341e-001	
  2.5683870e-001	  4.4485767e-001	  8.5798341e-001	
  2.4974827e-001	  4.4887667e-001	  8.5798341e-001	
  2.4259497e-001	  4.5278266e-001	  8.5798341e-001	
  2.3538060e-001	  4.5657467e-001	  8.5798341e-001	
  2.2810698e-001	  4.6025174e-001	  8.5798341e-001	
  2.2077593e-001	  4.6381295e-001	  8.5798341e-001	
  2.1338930e-001	  4.6725739e-001	  8.5798341e-001	
  2.0594895e-001	  4.7058420e-001	  8.5798341e-001	
  1.9845676e-001	  4.7379255e-001	  8.5798341e-001	
  1.9091460e-001	  4.7688162e-001	  8.5798341e-001	
  1.8332438e-001	  4.7985064e-001	  8.5798341e-001	
  1.7568802e-001	  4.8269885e-001	  8.5798341e-001	
  1.6800742e-001	  4.8542556e-001	  8.5798341e-001	
  1.6028453e-001	  4.8803005e-001	  8.5798341e-001	
  1.5252128e-001	  4.9051169e-001	  8.5798341e-001	
  1.4471964e-001	  4.9286985e-001	  8.5798341e-001	
  1.3688157e-001	  4.9510393e-001	  8.5798341e-001	
  1.2900904e-001	  4.9721336e-001	  8.5798341e-001	
  1.2110404e-001	  4.9919763e-001	  8.5798341e-001	
  1.1316854e-001	  5.0105623e-001	  8.5798341e-001	
  1.0520456e-001	  5.0278869e-001	  8.5798341e-001	
  9.7214086e-002	  5.0439457e-001	  8.5798341e-001	
  8.9199143e-002	  5.0587348e-001	  8.5798341e-001	
  8.1161745e-002	  5.0722503e-001	  8.5798341e-001	
  7.3103915e-002	  5.0844890e-001	  8.5798341e-001	
  6.5027681e-002	  5.0954476e-001	  8.5798341e-001	
  5.6935077e-002	  5.1051235e-001	  8.5798341e-001	
  4.8828140e-002	  5.1135142e-001	  8.5798341e-001	
  4.0708911e-002	  5.1206176e-001	  8.5798341e-001	
  3.2579434e-002	  5.1264319e-001	  8.5798341e-001	
  2.4441754e-002	  5.1309557e-001	  8.5798341e-001	
  1.6297922e-002	  5.1341878e-001	  8.5798341e-001	
  8.1499869e-003	  5.1361273e-001	  8.5798341e-001	
  3.1453669e-017	  5.1367739e-001	  8.5798341e-001	
  5.0000000e-001	  0.0000000e+000	  8.6602540e-001	
  4.9993706e-001	  7.9329819e-003	  8.6602540e-001	
  4.9974827e-001	  1.5863967e-002	  8.6602540e-001	
  4.9943367e-001	  2.3790958e-002	  8.6602540e-001	
  4.9899334e-001	  3.1711960e-002	  8.6602540e-001	
  4.9842739e-001	  3.9624978e-002	  8.6602540e-001	
  4.9773596e-001	  4.7528022e-002	  8.6602540e-001	
  4.9691923e-001	  5.5419100e-002	  8.6602540e-001	
  4.9597741e-001	  6.3296227e-002	  8.6602540e-001	
  4.9491072e-001	  7.1157419e-002	  8.6602540e-001	
  4.9371944e-001	  7.9000698e-002	  8.6602540e-001	
  4.9240388e-001	  8.6824089e-002	  8.6602540e-001	
  4.9096435e-001	  9.4625622e-002	  8.6602540e-001	
  4.8940122e-001	  1.0240333e-001	  8.6602540e-001	
  4.8771489e-001	  1.1015527e-001	  8.6602540e-001	
  4.8590578e-001	  1.1787947e-001	  8.6602540e-001	
  4.8397435e-001	  1.2557399e-001	  8.6602540e-001	
  4.8192108e-001	  1.3323691e-001	  8.6602540e-001	
  4.7974649e-001	  1.4086628e-001	  8.6602540e-001	
  4.7745112e-001	  1.4846019e-001	  8.6602540e-001	
  4.7503556e-001	  1.5601672e-001	  8.6602540e-001	
  4.7250041e-001	  1.6353398e-001	  8.6602540e-001	
  4.6984631e-001	  1.7101007e-001	  8.6602540e-001	
  4.6707393e-001	  1.7844311e-001	  8.6602540e-001	
  4.6418397e-001	  1.8583123e-001	  8.6602540e-001	
  4.6117715e-001	  1.9317256e-001	  8.6602540e-001	
  4.5805423e-001	  2.0046527e-001	  8.6602540e-001	
  4.5481600e-001	  2.0770751e-001	  8.6602540e-001	
  4.5146327e-001	  2.1489746e-001	  8.6602540e-001	
  4.4799689e-001	  2.2203331e-001	  8.6602540e-001	
  4.4441772e-001	  2.2911326e-001	  8.6602540e-001	
  4.4072668e-001	  2.3613554e-001	  8.6602540e-001	
  4.3692469e-001	  2.4309837e-001	  8.6602540e-001	
  4.3301270e-001	  2.5000000e-001	  8.6602540e-001	
  4.2899171e-001	  2.5683870e-001	  8.6602540e-001	
  4.2486271e-001	  2.6361273e-001	  8.6602540e-001	
  4.2062677e-001	  2.7032041e-001	  8.6602540e-001	
  4.1628493e-001	  2.7696003e-001	  8.6602540e-001	
  4.1183829e-001	  2.8352993e-001	  8.6602540e-001	
  4.0728798e-001	  2.9002845e-001	  8.6602540e-001	
  4.0263513e-001	  2.9645396e-001	  8.6602540e-001	
  3.9788092e-001	  3.0280484e-001	  8.6602540e-001	
  3.9302655e-001	  3.0907949e-001	  8.6602540e-001	
  3.8807323e-001	  3.1527633e-001	  8.6602540e-001	
  3.8302222e-001	  3.2139380e-001	  8.6602540e-001	
  3.7787479e-001	  3.2743037e-001	  8.6602540e-001	
  3.7263222e-001	  3.3338450e-001	  8.6602540e-001	
  3.6729585e-001	  3.3925471e-001	  8.6602540e-001	
  3.6186702e-001	  3.4503951e-001	  8.6602540e-001	
  3.5634709e-001	  3.5073744e-001	  8.6602540e-001	
  3.5073744e-001	  3.5634709e-001	  8.6602540e-001	
  3.4503951e-001	  3.6186702e-001	  8.6602540e-001	
  3.3925471e-001	  3.6729585e-001	  8.6602540e-001	
  3.3338450e-001	  3.7263222e-001	  8.6602540e-001	
  3.2743037e-001	  3.7787479e-001	  8.6602540e-001	
  3.2139380e-001	  3.8302222e-001	  8.6602540e-001	
  3.1527633e-001	  3.8807323e-001	  8.6602540e-001	
  3.0907949e-001	  3.9302655e-001	  8.6602540e-001	
  3.0280484e-001	  3.9788092e-001	  8.6602540e-001	
  2.9645396e-001	  4.0263513e-001	  8.6602540e-001	
  2.9002845e-001	  4.0728798e-001	  8.6602540e-001	
  2.8352993e-001	  4.1183829e-001	  8.6602540e-001	
  2.7696003e-001	  4.1628493e-001	  8.6602540e-001	
  2.7032041e-001	  4.2062677e-001	  8.6602540e-001	
  2.6361273e-001	  4.2486271e-001	  8.6602540e-001	
  2.5683870e-001	  4.2899171e-001	  8.6602540e-001	
  2.5000000e-001	  4.3301270e-001	  8.6602540e-001	
  2.4309837e-001	  4.3692469e-001	  8.6602540e-001	
  2.3613554e-001	  4.4072668e-001	  8.6602540e-001	
  2.2911326e-001	  4.4441772e-001	  8.6602540e-001	
  2.2203331e-001	  4.4799689e-001	  8.6602540e-001	
  2.1489746e-001	  4.5146327e-001	  8.6602540e-001	
  2.0770751e-001	  4.5481600e-001	  8.6602540e-001	
  2.0046527e-001	  4.5805423e-001	  8.6602540e-001	
  1.9317256e-001	  4.6117715e-001	  8.6602540e-001	
  1.8583123e-001	  4.6418397e-001	  8.6602540e-001	
  1.7844311e-001	  4.6707393e-001	  8.6602540e-001	
  1.7101007e-001	  4.6984631e-001	  8.6602540e-001	
  1.6353398e-001	  4.7250041e-001	  8.6602540e-001	
  1.5601672e-001	  4.7503556e-001	  8.6602540e-001	
  1.4846019e-001	  4.7745112e-001	  8.6602540e-001	
  1.4086628e-001	  4.7974649e-001	  8.6602540e-001	
  1.3323691e-001	  4.8192108e-001	  8.6602540e-001	
  1.2557399e-001	  4.8397435e-001	  8.6602540e-001	
  1.1787947e-001	  4.8590578e-001	  8.6602540e-001	
  1.1015527e-001	  4.8771489e-001	  8.6602540e-001	
  1.0240333e-001	  4.8940122e-001	  8.6602540e-001	
  9.4625622e-002	  4.9096435e-001	  8.6602540e-001	
  8.6824089e-002	  4.9240388e-001	  8.6602540e-001	
  7.9000698e-002	  4.9371944e-001	  8.6602540e-001	
  7.1157419e-002	  4.9491072e-001	  8.6602540e-001	
  6.3296227e-002	  4.9597741e-001	  8.6602540e-001	
  5.5419100e-002	  4.9691923e-001	  8.6602540e-001	
  4.7528022e-002	  4.9773596e-001	  8.6602540e-001	
  3.9624978e-002	  4.9842739e-001	  8.6602540e-001	
  3.1711960e-002	  4.9899334e-001	  8.6602540e-001	
  2.3790958e-002	  4.9943367e-001	  8.6602540e-001	
  1.5863967e-002	  4.9974827e-001	  8.6602540e-001	
  7.9329819e-003	  4.9993706e-001	  8.6602540e-001	
  3.0616170e-017	  5.0000000e-001	  8.6602540e-001	
  4.8619674e-001	  0.0000000e+000	  8.7384938e-001	
  4.8613554e-001	  7.7139798e-003	  8.7384938e-001	
  4.8595196e-001	  1.5426018e-002	  8.7384938e-001	
  4.8564604e-001	  2.3134172e-002	  8.7384938e-001	
  4.8521786e-001	  3.0836503e-002	  8.7384938e-001	
  4.8466754e-001	  3.8531070e-002	  8.7384938e-001	
  4.8399520e-001	  4.6215938e-002	  8.7384938e-001	
  4.8320102e-001	  5.3889171e-002	  8.7384938e-001	
  4.8228519e-001	  6.1548838e-002	  8.7384938e-001	
  4.8124795e-001	  6.9193010e-002	  8.7384938e-001	
  4.8008956e-001	  7.6819763e-002	  8.7384938e-001	
  4.7881032e-001	  8.4427177e-002	  8.7384938e-001	
  4.7741053e-001	  9.2013337e-002	  8.7384938e-001	
  4.7589055e-001	  9.9576334e-002	  8.7384938e-001	
  4.7425078e-001	  1.0711426e-001	  8.7384938e-001	
  4.7249161e-001	  1.1462522e-001	  8.7384938e-001	
  4.7061350e-001	  1.2210733e-001	  8.7384938e-001	
  4.6861691e-001	  1.2955870e-001	  8.7384938e-001	
  4.6650235e-001	  1.3697745e-001	  8.7384938e-001	
  4.6427035e-001	  1.4436172e-001	  8.7384938e-001	
  4.6192148e-001	  1.5170964e-001	  8.7384938e-001	
  4.5945631e-001	  1.5901938e-001	  8.7384938e-001	
  4.5687549e-001	  1.6628908e-001	  8.7384938e-001	
  4.5417964e-001	  1.7351692e-001	  8.7384938e-001	
  4.5136946e-001	  1.8070107e-001	  8.7384938e-001	
  4.4844565e-001	  1.8783974e-001	  8.7384938e-001	
  4.4540894e-001	  1.9493112e-001	  8.7384938e-001	
  4.4226011e-001	  2.0197342e-001	  8.7384938e-001	
  4.3899994e-001	  2.0896488e-001	  8.7384938e-001	
  4.3562925e-001	  2.1590374e-001	  8.7384938e-001	
  4.3214889e-001	  2.2278824e-001	  8.7384938e-001	
  4.2855975e-001	  2.2961666e-001	  8.7384938e-001	
  4.2486271e-001	  2.3638727e-001	  8.7384938e-001	
  4.2105872e-001	  2.4309837e-001	  8.7384938e-001	
  4.1714874e-001	  2.4974827e-001	  8.7384938e-001	
  4.1313373e-001	  2.5633530e-001	  8.7384938e-001	
  4.0901472e-001	  2.6285780e-001	  8.7384938e-001	
  4.0479275e-001	  2.6931413e-001	  8.7384938e-001	
  4.0046887e-001	  2.7570265e-001	  8.7384938e-001	
  3.9604417e-001	  2.8202178e-001	  8.7384938e-001	
  3.9151977e-001	  2.8826990e-001	  8.7384938e-001	
  3.8689681e-001	  2.9444545e-001	  8.7384938e-001	
  3.8217645e-001	  3.0054688e-001	  8.7384938e-001	
  3.7735988e-001	  3.0657265e-001	  8.7384938e-001	
  3.7244831e-001	  3.1252124e-001	  8.7384938e-001	
  3.6744298e-001	  3.1839115e-001	  8.7384938e-001	
  3.6234514e-001	  3.2418091e-001	  8.7384938e-001	
  3.5715609e-001	  3.2988906e-001	  8.7384938e-001	
  3.5187713e-001	  3.3551416e-001	  8.7384938e-001	
  3.4650958e-001	  3.4105480e-001	  8.7384938e-001	
  3.4105480e-001	  3.4650958e-001	  8.7384938e-001	
  3.3551416e-001	  3.5187713e-001	  8.7384938e-001	
  3.2988906e-001	  3.5715609e-001	  8.7384938e-001	
  3.2418091e-001	  3.6234514e-001	  8.7384938e-001	
  3.1839115e-001	  3.6744298e-001	  8.7384938e-001	
  3.1252124e-001	  3.7244831e-001	  8.7384938e-001	
  3.0657265e-001	  3.7735988e-001	  8.7384938e-001	
  3.0054688e-001	  3.8217645e-001	  8.7384938e-001	
  2.9444545e-001	  3.8689681e-001	  8.7384938e-001	
  2.8826990e-001	  3.9151977e-001	  8.7384938e-001	
  2.8202178e-001	  3.9604417e-001	  8.7384938e-001	
  2.7570265e-001	  4.0046887e-001	  8.7384938e-001	
  2.6931413e-001	  4.0479275e-001	  8.7384938e-001	
  2.6285780e-001	  4.0901472e-001	  8.7384938e-001	
  2.5633530e-001	  4.1313373e-001	  8.7384938e-001	
  2.4974827e-001	  4.1714874e-001	  8.7384938e-001	
  2.4309837e-001	  4.2105872e-001	  8.7384938e-001	
  2.3638727e-001	  4.2486271e-001	  8.7384938e-001	
  2.2961666e-001	  4.2855975e-001	  8.7384938e-001	
  2.2278824e-001	  4.3214889e-001	  8.7384938e-001	
  2.1590374e-001	  4.3562925e-001	  8.7384938e-001	
  2.0896488e-001	  4.3899994e-001	  8.7384938e-001	
  2.0197342e-001	  4.4226011e-001	  8.7384938e-001	
  1.9493112e-001	  4.4540894e-001	  8.7384938e-001	
  1.8783974e-001	  4.4844565e-001	  8.7384938e-001	
  1.8070107e-001	  4.5136946e-001	  8.7384938e-001	
  1.7351692e-001	  4.5417964e-001	  8.7384938e-001	
  1.6628908e-001	  4.5687549e-001	  8.7384938e-001	
  1.5901938e-001	  4.5945631e-001	  8.7384938e-001	
  1.5170964e-001	  4.6192148e-001	  8.7384938e-001	
  1.4436172e-001	  4.6427035e-001	  8.7384938e-001	
  1.3697745e-001	  4.6650235e-001	  8.7384938e-001	
  1.2955870e-001	  4.6861691e-001	  8.7384938e-001	
  1.2210733e-001	  4.7061350e-001	  8.7384938e-001	
  1.1462522e-001	  4.7249161e-001	  8.7384938e-001	
  1.0711426e-001	  4.7425078e-001	  8.7384938e-001	
  9.9576334e-002	  4.7589055e-001	  8.7384938e-001	
  9.2013337e-002	  4.7741053e-001	  8.7384938e-001	
  8.4427177e-002	  4.7881032e-001	  8.7384938e-001	
  7.6819763e-002	  4.8008956e-001	  8.7384938e-001	
  6.9193010e-002	  4.8124795e-001	  8.7384938e-001	
  6.1548838e-002	  4.8228519e-001	  8.7384938e-001	
  5.3889171e-002	  4.8320102e-001	  8.7384938e-001	
  4.6215938e-002	  4.8399520e-001	  8.7384938e-001	
  3.8531070e-002	  4.8466754e-001	  8.7384938e-001	
  3.0836503e-002	  4.8521786e-001	  8.7384938e-001	
  2.3134172e-002	  4.8564604e-001	  8.7384938e-001	
  1.5426018e-002	  4.8595196e-001	  8.7384938e-001	
  7.7139798e-003	  4.8613554e-001	  8.7384938e-001	
  2.9770964e-017	  4.8619674e-001	  8.7384938e-001	
  4.7227107e-001	  0.0000000e+000	  8.8145336e-001	
  4.7221163e-001	  7.4930358e-003	  8.8145336e-001	
  4.7203331e-001	  1.4984185e-002	  8.8145336e-001	
  4.7173615e-001	  2.2471563e-002	  8.8145336e-001	
  4.7132024e-001	  2.9953283e-002	  8.8145336e-001	
  4.7078568e-001	  3.7427462e-002	  8.8145336e-001	
  4.7013259e-001	  4.4892220e-002	  8.8145336e-001	
  4.6936116e-001	  5.2345676e-002	  8.8145336e-001	
  4.6847157e-001	  5.9785954e-002	  8.8145336e-001	
  4.6746404e-001	  6.7211182e-002	  8.8145336e-001	
  4.6633883e-001	  7.4619489e-002	  8.8145336e-001	
  4.6509622e-001	  8.2009011e-002	  8.8145336e-001	
  4.6373652e-001	  8.9377889e-002	  8.8145336e-001	
  4.6226008e-001	  9.6724265e-002	  8.8145336e-001	
  4.6066727e-001	  1.0404629e-001	  8.8145336e-001	
  4.5895849e-001	  1.1134213e-001	  8.8145336e-001	
  4.5713417e-001	  1.1860993e-001	  8.8145336e-001	
  4.5519477e-001	  1.2584787e-001	  8.8145336e-001	
  4.5314078e-001	  1.3305414e-001	  8.8145336e-001	
  4.5097271e-001	  1.4022690e-001	  8.8145336e-001	
  4.4869111e-001	  1.4736437e-001	  8.8145336e-001	
  4.4629655e-001	  1.5446474e-001	  8.8145336e-001	
  4.4378964e-001	  1.6152622e-001	  8.8145336e-001	
  4.4117101e-001	  1.6854704e-001	  8.8145336e-001	
  4.3844132e-001	  1.7552543e-001	  8.8145336e-001	
  4.3560125e-001	  1.8245963e-001	  8.8145336e-001	
  4.3265153e-001	  1.8934789e-001	  8.8145336e-001	
  4.2959288e-001	  1.9618849e-001	  8.8145336e-001	
  4.2642609e-001	  2.0297971e-001	  8.8145336e-001	
  4.2315194e-001	  2.0971982e-001	  8.8145336e-001	
  4.1977127e-001	  2.1640713e-001	  8.8145336e-001	
  4.1628493e-001	  2.2303997e-001	  8.8145336e-001	
  4.1269378e-001	  2.2961666e-001	  8.8145336e-001	
  4.0899875e-001	  2.3613554e-001	  8.8145336e-001	
  4.0520075e-001	  2.4259497e-001	  8.8145336e-001	
  4.0130074e-001	  2.4899334e-001	  8.8145336e-001	
  3.9729971e-001	  2.5532902e-001	  8.8145336e-001	
  3.9319866e-001	  2.6160042e-001	  8.8145336e-001	
  3.8899862e-001	  2.6780597e-001	  8.8145336e-001	
  3.8470066e-001	  2.7394410e-001	  8.8145336e-001	
  3.8030585e-001	  2.8001326e-001	  8.8145336e-001	
  3.7581530e-001	  2.8601194e-001	  8.8145336e-001	
  3.7123014e-001	  2.9193861e-001	  8.8145336e-001	
  3.6655152e-001	  2.9779179e-001	  8.8145336e-001	
  3.6178063e-001	  3.0357000e-001	  8.8145336e-001	
  3.5691866e-001	  3.0927178e-001	  8.8145336e-001	
  3.5196684e-001	  3.1489571e-001	  8.8145336e-001	
  3.4692642e-001	  3.2044037e-001	  8.8145336e-001	
  3.4179865e-001	  3.2590436e-001	  8.8145336e-001	
  3.3658484e-001	  3.3128630e-001	  8.8145336e-001	
  3.3128630e-001	  3.3658484e-001	  8.8145336e-001	
  3.2590436e-001	  3.4179865e-001	  8.8145336e-001	
  3.2044037e-001	  3.4692642e-001	  8.8145336e-001	
  3.1489571e-001	  3.5196684e-001	  8.8145336e-001	
  3.0927178e-001	  3.5691866e-001	  8.8145336e-001	
  3.0357000e-001	  3.6178063e-001	  8.8145336e-001	
  2.9779179e-001	  3.6655152e-001	  8.8145336e-001	
  2.9193861e-001	  3.7123014e-001	  8.8145336e-001	
  2.8601194e-001	  3.7581530e-001	  8.8145336e-001	
  2.8001326e-001	  3.8030585e-001	  8.8145336e-001	
  2.7394410e-001	  3.8470066e-001	  8.8145336e-001	
  2.6780597e-001	  3.8899862e-001	  8.8145336e-001	
  2.6160042e-001	  3.9319866e-001	  8.8145336e-001	
  2.5532902e-001	  3.9729971e-001	  8.8145336e-001	
  2.4899334e-001	  4.0130074e-001	  8.8145336e-001	
  2.4259497e-001	  4.0520075e-001	  8.8145336e-001	
  2.3613554e-001	  4.0899875e-001	  8.8145336e-001	
  2.2961666e-001	  4.1269378e-001	  8.8145336e-001	
  2.2303997e-001	  4.1628493e-001	  8.8145336e-001	
  2.1640713e-001	  4.1977127e-001	  8.8145336e-001	
  2.0971982e-001	  4.2315194e-001	  8.8145336e-001	
  2.0297971e-001	  4.2642609e-001	  8.8145336e-001	
  1.9618849e-001	  4.2959288e-001	  8.8145336e-001	
  1.8934789e-001	  4.3265153e-001	  8.8145336e-001	
  1.8245963e-001	  4.3560125e-001	  8.8145336e-001	
  1.7552543e-001	  4.3844132e-001	  8.8145336e-001	
  1.6854704e-001	  4.4117101e-001	  8.8145336e-001	
  1.6152622e-001	  4.4378964e-001	  8.8145336e-001	
  1.5446474e-001	  4.4629655e-001	  8.8145336e-001	
  1.4736437e-001	  4.4869111e-001	  8.8145336e-001	
  1.4022690e-001	  4.5097271e-001	  8.8145336e-001	
  1.3305414e-001	  4.5314078e-001	  8.8145336e-001	
  1.2584787e-001	  4.5519477e-001	  8.8145336e-001	
  1.1860993e-001	  4.5713417e-001	  8.8145336e-001	
  1.1134213e-001	  4.5895849e-001	  8.8145336e-001	
  1.0404629e-001	  4.6066727e-001	  8.8145336e-001	
  9.6724265e-002	  4.6226008e-001	  8.8145336e-001	
  8.9377889e-002	  4.6373652e-001	  8.8145336e-001	
  8.2009011e-002	  4.6509622e-001	  8.8145336e-001	
  7.4619489e-002	  4.6633883e-001	  8.8145336e-001	
  6.7211182e-002	  4.6746404e-001	  8.8145336e-001	
  5.9785954e-002	  4.6847157e-001	  8.8145336e-001	
  5.2345676e-002	  4.6936116e-001	  8.8145336e-001	
  4.4892220e-002	  4.7013259e-001	  8.8145336e-001	
  3.7427462e-002	  4.7078568e-001	  8.8145336e-001	
  2.9953283e-002	  4.7132024e-001	  8.8145336e-001	
  2.2471563e-002	  4.7173615e-001	  8.8145336e-001	
  1.4984185e-002	  4.7203331e-001	  8.8145336e-001	
  7.4930358e-003	  4.7221163e-001	  8.8145336e-001	
  2.8918263e-017	  4.7227107e-001	  8.8145336e-001	
  4.5822652e-001	  0.0000000e+000	  8.8883545e-001	
  4.5816884e-001	  7.2702054e-003	  8.8883545e-001	
  4.5799582e-001	  1.4538581e-002	  8.8883545e-001	
  4.5770751e-001	  2.1803296e-002	  8.8883545e-001	
  4.5730396e-001	  2.9062522e-002	  8.8883545e-001	
  4.5678530e-001	  3.6314432e-002	  8.8883545e-001	
  4.5615164e-001	  4.3557200e-002	  8.8883545e-001	
  4.5540314e-001	  5.0789003e-002	  8.8883545e-001	
  4.5454000e-001	  5.8008020e-002	  8.8883545e-001	
  4.5356244e-001	  6.5212433e-002	  8.8883545e-001	
  4.5247069e-001	  7.2400430e-002	  8.8883545e-001	
  4.5126503e-001	  7.9570200e-002	  8.8883545e-001	
  4.4994577e-001	  8.6719939e-002	  8.8883545e-001	
  4.4851324e-001	  9.3847847e-002	  8.8883545e-001	
  4.4696780e-001	  1.0095213e-001	  8.8883545e-001	
  4.4530983e-001	  1.0803100e-001	  8.8883545e-001	
  4.4353977e-001	  1.1508267e-001	  8.8883545e-001	
  4.4165804e-001	  1.2210537e-001	  8.8883545e-001	
  4.3966513e-001	  1.2909733e-001	  8.8883545e-001	
  4.3756153e-001	  1.3605679e-001	  8.8883545e-001	
  4.3534778e-001	  1.4298200e-001	  8.8883545e-001	
  4.3302444e-001	  1.4987122e-001	  8.8883545e-001	
  4.3059208e-001	  1.5672270e-001	  8.8883545e-001	
  4.2805132e-001	  1.6353473e-001	  8.8883545e-001	
  4.2540281e-001	  1.7030559e-001	  8.8883545e-001	
  4.2264720e-001	  1.7703358e-001	  8.8883545e-001	
  4.1978519e-001	  1.8371700e-001	  8.8883545e-001	
  4.1681751e-001	  1.9035418e-001	  8.8883545e-001	
  4.1374489e-001	  1.9694343e-001	  8.8883545e-001	
  4.1056811e-001	  2.0348310e-001	  8.8883545e-001	
  4.0728798e-001	  2.0997155e-001	  8.8883545e-001	
  4.0390531e-001	  2.1640713e-001	  8.8883545e-001	
  4.0042096e-001	  2.2278824e-001	  8.8883545e-001	
  3.9683581e-001	  2.2911326e-001	  8.8883545e-001	
  3.9315076e-001	  2.3538060e-001	  8.8883545e-001	
  3.8936673e-001	  2.4158869e-001	  8.8883545e-001	
  3.8548468e-001	  2.4773596e-001	  8.8883545e-001	
  3.8150559e-001	  2.5382086e-001	  8.8883545e-001	
  3.7743045e-001	  2.5984187e-001	  8.8883545e-001	
  3.7326031e-001	  2.6579746e-001	  8.8883545e-001	
  3.6899619e-001	  2.7168614e-001	  8.8883545e-001	
  3.6463918e-001	  2.7750642e-001	  8.8883545e-001	
  3.6019038e-001	  2.8325684e-001	  8.8883545e-001	
  3.5565089e-001	  2.8893596e-001	  8.8883545e-001	
  3.5102188e-001	  2.9454233e-001	  8.8883545e-001	
  3.4630450e-001	  3.0007456e-001	  8.8883545e-001	
  3.4149994e-001	  3.0553124e-001	  8.8883545e-001	
  3.3660940e-001	  3.1091101e-001	  8.8883545e-001	
  3.3163413e-001	  3.1621251e-001	  8.8883545e-001	
  3.2657537e-001	  3.2143440e-001	  8.8883545e-001	
  3.2143440e-001	  3.2657537e-001	  8.8883545e-001	
  3.1621251e-001	  3.3163413e-001	  8.8883545e-001	
  3.1091101e-001	  3.3660940e-001	  8.8883545e-001	
  3.0553124e-001	  3.4149994e-001	  8.8883545e-001	
  3.0007456e-001	  3.4630450e-001	  8.8883545e-001	
  2.9454233e-001	  3.5102188e-001	  8.8883545e-001	
  2.8893596e-001	  3.5565089e-001	  8.8883545e-001	
  2.8325684e-001	  3.6019038e-001	  8.8883545e-001	
  2.7750642e-001	  3.6463918e-001	  8.8883545e-001	
  2.7168614e-001	  3.6899619e-001	  8.8883545e-001	
  2.6579746e-001	  3.7326031e-001	  8.8883545e-001	
  2.5984187e-001	  3.7743045e-001	  8.8883545e-001	
  2.5382086e-001	  3.8150559e-001	  8.8883545e-001	
  2.4773596e-001	  3.8548468e-001	  8.8883545e-001	
  2.4158869e-001	  3.8936673e-001	  8.8883545e-001	
  2.3538060e-001	  3.9315076e-001	  8.8883545e-001	
  2.2911326e-001	  3.9683581e-001	  8.8883545e-001	
  2.2278824e-001	  4.0042096e-001	  8.8883545e-001	
  2.1640713e-001	  4.0390531e-001	  8.8883545e-001	
  2.0997155e-001	  4.0728798e-001	  8.8883545e-001	
  2.0348310e-001	  4.1056811e-001	  8.8883545e-001	
  1.9694343e-001	  4.1374489e-001	  8.8883545e-001	
  1.9035418e-001	  4.1681751e-001	  8.8883545e-001	
  1.8371700e-001	  4.1978519e-001	  8.8883545e-001	
  1.7703358e-001	  4.2264720e-001	  8.8883545e-001	
  1.7030559e-001	  4.2540281e-001	  8.8883545e-001	
  1.6353473e-001	  4.2805132e-001	  8.8883545e-001	
  1.5672270e-001	  4.3059208e-001	  8.8883545e-001	
  1.4987122e-001	  4.3302444e-001	  8.8883545e-001	
  1.4298200e-001	  4.3534778e-001	  8.8883545e-001	
  1.3605679e-001	  4.3756153e-001	  8.8883545e-001	
  1.2909733e-001	  4.3966513e-001	  8.8883545e-001	
  1.2210537e-001	  4.4165804e-001	  8.8883545e-001	
  1.1508267e-001	  4.4353977e-001	  8.8883545e-001	
  1.0803100e-001	  4.4530983e-001	  8.8883545e-001	
  1.0095213e-001	  4.4696780e-001	  8.8883545e-001	
  9.3847847e-002	  4.4851324e-001	  8.8883545e-001	
  8.6719939e-002	  4.4994577e-001	  8.8883545e-001	
  7.9570200e-002	  4.5126503e-001	  8.8883545e-001	
  7.2400430e-002	  4.5247069e-001	  8.8883545e-001	
  6.5212433e-002	  4.5356244e-001	  8.8883545e-001	
  5.8008020e-002	  4.5454000e-001	  8.8883545e-001	
  5.0789003e-002	  4.5540314e-001	  8.8883545e-001	
  4.3557200e-002	  4.5615164e-001	  8.8883545e-001	
  3.6314432e-002	  4.5678530e-001	  8.8883545e-001	
  2.9062522e-002	  4.5730396e-001	  8.8883545e-001	
  2.1803296e-002	  4.5770751e-001	  8.8883545e-001	
  1.4538581e-002	  4.5799582e-001	  8.8883545e-001	
  7.2702054e-003	  4.5816884e-001	  8.8883545e-001	
  2.8058282e-017	  4.5822652e-001	  8.8883545e-001	
  4.4406661e-001	  0.0000000e+000	  8.9599377e-001	
  4.4401072e-001	  7.0455448e-003	  8.9599377e-001	
  4.4384304e-001	  1.4089316e-002	  8.9599377e-001	
  4.4356364e-001	  2.1129540e-002	  8.9599377e-001	
  4.4317256e-001	  2.8164445e-002	  8.9599377e-001	
  4.4266992e-001	  3.5192260e-002	  8.9599377e-001	
  4.4205584e-001	  4.2211215e-002	  8.9599377e-001	
  4.4133048e-001	  4.9219544e-002	  8.9599377e-001	
  4.4049401e-001	  5.6215482e-002	  8.9599377e-001	
  4.3954665e-001	  6.3197268e-002	  8.9599377e-001	
  4.3848864e-001	  7.0163145e-002	  8.9599377e-001	
  4.3732024e-001	  7.7111358e-002	  8.9599377e-001	
  4.3604175e-001	  8.4040159e-002	  8.9599377e-001	
  4.3465349e-001	  9.0947803e-002	  8.9599377e-001	
  4.3315580e-001	  9.7832552e-002	  8.9599377e-001	
  4.3154907e-001	  1.0469267e-001	  8.9599377e-001	
  4.2983370e-001	  1.1152644e-001	  8.9599377e-001	
  4.2801012e-001	  1.1833212e-001	  8.9599377e-001	
  4.2607879e-001	  1.2510802e-001	  8.9599377e-001	
  4.2404020e-001	  1.3185243e-001	  8.9599377e-001	
  4.2189486e-001	  1.3856364e-001	  8.9599377e-001	
  4.1964331e-001	  1.4523996e-001	  8.9599377e-001	
  4.1728612e-001	  1.5187973e-001	  8.9599377e-001	
  4.1482388e-001	  1.5848126e-001	  8.9599377e-001	
  4.1225720e-001	  1.6504289e-001	  8.9599377e-001	
  4.0958675e-001	  1.7156297e-001	  8.9599377e-001	
  4.0681318e-001	  1.7803986e-001	  8.9599377e-001	
  4.0393720e-001	  1.8447194e-001	  8.9599377e-001	
  4.0095953e-001	  1.9085757e-001	  8.9599377e-001	
  3.9788092e-001	  1.9719516e-001	  8.9599377e-001	
  3.9470215e-001	  2.0348310e-001	  8.9599377e-001	
  3.9142401e-001	  2.0971982e-001	  8.9599377e-001	
  3.8804733e-001	  2.1590374e-001	  8.9599377e-001	
  3.8457297e-001	  2.2203331e-001	  8.9599377e-001	
  3.8100179e-001	  2.2810698e-001	  8.9599377e-001	
  3.7733469e-001	  2.3412323e-001	  8.9599377e-001	
  3.7357261e-001	  2.4008054e-001	  8.9599377e-001	
  3.6971648e-001	  2.4597741e-001	  8.9599377e-001	
  3.6576727e-001	  2.5181235e-001	  8.9599377e-001	
  3.6172598e-001	  2.5758391e-001	  8.9599377e-001	
  3.5759364e-001	  2.6329062e-001	  8.9599377e-001	
  3.5337126e-001	  2.6893104e-001	  8.9599377e-001	
  3.4905994e-001	  2.7450377e-001	  8.9599377e-001	
  3.4466073e-001	  2.8000739e-001	  8.9599377e-001	
  3.4017476e-001	  2.8544052e-001	  8.9599377e-001	
  3.3560315e-001	  2.9080179e-001	  8.9599377e-001	
  3.3094706e-001	  2.9608985e-001	  8.9599377e-001	
  3.2620765e-001	  3.0130338e-001	  8.9599377e-001	
  3.2138612e-001	  3.0644105e-001	  8.9599377e-001	
  3.1648369e-001	  3.1150158e-001	  8.9599377e-001	
  3.1150158e-001	  3.1648369e-001	  8.9599377e-001	
  3.0644105e-001	  3.2138612e-001	  8.9599377e-001	
  3.0130338e-001	  3.2620765e-001	  8.9599377e-001	
  2.9608985e-001	  3.3094706e-001	  8.9599377e-001	
  2.9080179e-001	  3.3560315e-001	  8.9599377e-001	
  2.8544052e-001	  3.4017476e-001	  8.9599377e-001	
  2.8000739e-001	  3.4466073e-001	  8.9599377e-001	
  2.7450377e-001	  3.4905994e-001	  8.9599377e-001	
  2.6893104e-001	  3.5337126e-001	  8.9599377e-001	
  2.6329062e-001	  3.5759364e-001	  8.9599377e-001	
  2.5758391e-001	  3.6172598e-001	  8.9599377e-001	
  2.5181235e-001	  3.6576727e-001	  8.9599377e-001	
  2.4597741e-001	  3.6971648e-001	  8.9599377e-001	
  2.4008054e-001	  3.7357261e-001	  8.9599377e-001	
  2.3412323e-001	  3.7733469e-001	  8.9599377e-001	
  2.2810698e-001	  3.8100179e-001	  8.9599377e-001	
  2.2203331e-001	  3.8457297e-001	  8.9599377e-001	
  2.1590374e-001	  3.8804733e-001	  8.9599377e-001	
  2.0971982e-001	  3.9142401e-001	  8.9599377e-001	
  2.0348310e-001	  3.9470215e-001	  8.9599377e-001	
  1.9719516e-001	  3.9788092e-001	  8.9599377e-001	
  1.9085757e-001	  4.0095953e-001	  8.9599377e-001	
  1.8447194e-001	  4.0393720e-001	  8.9599377e-001	
  1.7803986e-001	  4.0681318e-001	  8.9599377e-001	
  1.7156297e-001	  4.0958675e-001	  8.9599377e-001	
  1.6504289e-001	  4.1225720e-001	  8.9599377e-001	
  1.5848126e-001	  4.1482388e-001	  8.9599377e-001	
  1.5187973e-001	  4.1728612e-001	  8.9599377e-001	
  1.4523996e-001	  4.1964331e-001	  8.9599377e-001	
  1.3856364e-001	  4.2189486e-001	  8.9599377e-001	
  1.3185243e-001	  4.2404020e-001	  8.9599377e-001	
  1.2510802e-001	  4.2607879e-001	  8.9599377e-001	
  1.1833212e-001	  4.2801012e-001	  8.9599377e-001	
  1.1152644e-001	  4.2983370e-001	  8.9599377e-001	
  1.0469267e-001	  4.3154907e-001	  8.9599377e-001	
  9.7832552e-002	  4.3315580e-001	  8.9599377e-001	
  9.0947803e-002	  4.3465349e-001	  8.9599377e-001	
  8.4040159e-002	  4.3604175e-001	  8.9599377e-001	
  7.7111358e-002	  4.3732024e-001	  8.9599377e-001	
  7.0163145e-002	  4.3848864e-001	  8.9599377e-001	
  6.3197268e-002	  4.3954665e-001	  8.9599377e-001	
  5.6215482e-002	  4.4049401e-001	  8.9599377e-001	
  4.9219544e-002	  4.4133048e-001	  8.9599377e-001	
  4.2211215e-002	  4.4205584e-001	  8.9599377e-001	
  3.5192260e-002	  4.4266992e-001	  8.9599377e-001	
  2.8164445e-002	  4.4317256e-001	  8.9599377e-001	
  2.1129540e-002	  4.4356364e-001	  8.9599377e-001	
  1.4089316e-002	  4.4384304e-001	  8.9599377e-001	
  7.0455448e-003	  4.4401072e-001	  8.9599377e-001	
  2.7191238e-017	  4.4406661e-001	  8.9599377e-001	
  4.2979491e-001	  0.0000000e+000	  9.0292654e-001	
  4.2974081e-001	  6.8191105e-003	  9.0292654e-001	
  4.2957853e-001	  1.3636504e-002	  9.0292654e-001	
  4.2930810e-001	  2.0450465e-002	  9.0292654e-001	
  4.2892960e-001	  2.7259278e-002	  9.0292654e-001	
  4.2844311e-001	  3.4061228e-002	  9.0292654e-001	
  4.2784877e-001	  4.0854604e-002	  9.0292654e-001	
  4.2714672e-001	  4.7637694e-002	  9.0292654e-001	
  4.2633713e-001	  5.4408792e-002	  9.0292654e-001	
  4.2542022e-001	  6.1166193e-002	  9.0292654e-001	
  4.2439621e-001	  6.7908196e-002	  9.0292654e-001	
  4.2326536e-001	  7.4633103e-002	  9.0292654e-001	
  4.2202796e-001	  8.1339222e-002	  9.0292654e-001	
  4.2068431e-001	  8.8024864e-002	  9.0292654e-001	
  4.1923476e-001	  9.4688346e-002	  9.0292654e-001	
  4.1767967e-001	  1.0132799e-001	  9.0292654e-001	
  4.1601943e-001	  1.0794213e-001	  9.0292654e-001	
  4.1425446e-001	  1.1452909e-001	  9.0292654e-001	
  4.1238520e-001	  1.2108722e-001	  9.0292654e-001	
  4.1041212e-001	  1.2761487e-001	  9.0292654e-001	
  4.0833573e-001	  1.3411039e-001	  9.0292654e-001	
  4.0615654e-001	  1.4057215e-001	  9.0292654e-001	
  4.0387511e-001	  1.4699852e-001	  9.0292654e-001	
  4.0149200e-001	  1.5338788e-001	  9.0292654e-001	
  3.9900781e-001	  1.5973863e-001	  9.0292654e-001	
  3.9642318e-001	  1.6604917e-001	  9.0292654e-001	
  3.9373875e-001	  1.7231790e-001	  9.0292654e-001	
  3.9095520e-001	  1.7854326e-001	  9.0292654e-001	
  3.8807323e-001	  1.8472367e-001	  9.0292654e-001	
  3.8509357e-001	  1.9085757e-001	  9.0292654e-001	
  3.8201695e-001	  1.9694343e-001	  9.0292654e-001	
  3.7884417e-001	  2.0297971e-001	  9.0292654e-001	
  3.7557602e-001	  2.0896488e-001	  9.0292654e-001	
  3.7221331e-001	  2.1489746e-001	  9.0292654e-001	
  3.6875691e-001	  2.2077593e-001	  9.0292654e-001	
  3.6520767e-001	  2.2659882e-001	  9.0292654e-001	
  3.6156649e-001	  2.3236467e-001	  9.0292654e-001	
  3.5783429e-001	  2.3807203e-001	  9.0292654e-001	
  3.5401200e-001	  2.4371944e-001	  9.0292654e-001	
  3.5010060e-001	  2.4930551e-001	  9.0292654e-001	
  3.4610106e-001	  2.5482881e-001	  9.0292654e-001	
  3.4201439e-001	  2.6028796e-001	  9.0292654e-001	
  3.3784162e-001	  2.6568159e-001	  9.0292654e-001	
  3.3358380e-001	  2.7100833e-001	  9.0292654e-001	
  3.2924200e-001	  2.7626684e-001	  9.0292654e-001	
  3.2481732e-001	  2.8145581e-001	  9.0292654e-001	
  3.2031087e-001	  2.8657392e-001	  9.0292654e-001	
  3.1572378e-001	  2.9161989e-001	  9.0292654e-001	
  3.1105721e-001	  2.9659245e-001	  9.0292654e-001	
  3.0631233e-001	  3.0149034e-001	  9.0292654e-001	
  3.0149034e-001	  3.0631233e-001	  9.0292654e-001	
  2.9659245e-001	  3.1105721e-001	  9.0292654e-001	
  2.9161989e-001	  3.1572378e-001	  9.0292654e-001	
  2.8657392e-001	  3.2031087e-001	  9.0292654e-001	
  2.8145581e-001	  3.2481732e-001	  9.0292654e-001	
  2.7626684e-001	  3.2924200e-001	  9.0292654e-001	
  2.7100833e-001	  3.3358380e-001	  9.0292654e-001	
  2.6568159e-001	  3.3784162e-001	  9.0292654e-001	
  2.6028796e-001	  3.4201439e-001	  9.0292654e-001	
  2.5482881e-001	  3.4610106e-001	  9.0292654e-001	
  2.4930551e-001	  3.5010060e-001	  9.0292654e-001	
  2.4371944e-001	  3.5401200e-001	  9.0292654e-001	
  2.3807203e-001	  3.5783429e-001	  9.0292654e-001	
  2.3236467e-001	  3.6156649e-001	  9.0292654e-001	
  2.2659882e-001	  3.6520767e-001	  9.0292654e-001	
  2.2077593e-001	  3.6875691e-001	  9.0292654e-001	
  2.1489746e-001	  3.7221331e-001	  9.0292654e-001	
  2.0896488e-001	  3.7557602e-001	  9.0292654e-001	
  2.0297971e-001	  3.7884417e-001	  9.0292654e-001	
  1.9694343e-001	  3.8201695e-001	  9.0292654e-001	
  1.9085757e-001	  3.8509357e-001	  9.0292654e-001	
  1.8472367e-001	  3.8807323e-001	  9.0292654e-001	
  1.7854326e-001	  3.9095520e-001	  9.0292654e-001	
  1.7231790e-001	  3.9373875e-001	  9.0292654e-001	
  1.6604917e-001	  3.9642318e-001	  9.0292654e-001	
  1.5973863e-001	  3.9900781e-001	  9.0292654e-001	
  1.5338788e-001	  4.0149200e-001	  9.0292654e-001	
  1.4699852e-001	  4.0387511e-001	  9.0292654e-001	
  1.4057215e-001	  4.0615654e-001	  9.0292654e-001	
  1.3411039e-001	  4.0833573e-001	  9.0292654e-001	
  1.2761487e-001	  4.1041212e-001	  9.0292654e-001	
  1.2108722e-001	  4.1238520e-001	  9.0292654e-001	
  1.1452909e-001	  4.1425446e-001	  9.0292654e-001	
  1.0794213e-001	  4.1601943e-001	  9.0292654e-001	
  1.0132799e-001	  4.1767967e-001	  9.0292654e-001	
  9.4688346e-002	  4.1923476e-001	  9.0292654e-001	
  8.8024864e-002	  4.2068431e-001	  9.0292654e-001	
  8.1339222e-002	  4.2202796e-001	  9.0292654e-001	
  7.4633103e-002	  4.2326536e-001	  9.0292654e-001	
  6.7908196e-002	  4.2439621e-001	  9.0292654e-001	
  6.1166193e-002	  4.2542022e-001	  9.0292654e-001	
  5.4408792e-002	  4.2633713e-001	  9.0292654e-001	
  4.7637694e-002	  4.2714672e-001	  9.0292654e-001	
  4.0854604e-002	  4.2784877e-001	  9.0292654e-001	
  3.4061228e-002	  4.2844311e-001	  9.0292654e-001	
  2.7259278e-002	  4.2892960e-001	  9.0292654e-001	
  2.0450465e-002	  4.2930810e-001	  9.0292654e-001	
  1.3636504e-002	  4.2957853e-001	  9.0292654e-001	
  6.8191105e-003	  4.2974081e-001	  9.0292654e-001	
  2.6317348e-017	  4.2979491e-001	  9.0292654e-001	
  4.1541501e-001	  0.0000000e+000	  9.0963200e-001	
  4.1536272e-001	  6.5909596e-003	  9.0963200e-001	
  4.1520587e-001	  1.3180260e-002	  9.0963200e-001	
  4.1494449e-001	  1.9766242e-002	  9.0963200e-001	
  4.1457865e-001	  2.6347248e-002	  9.0963200e-001	
  4.1410844e-001	  3.2921622e-002	  9.0963200e-001	
  4.1353398e-001	  3.9487707e-002	  9.0963200e-001	
  4.1285542e-001	  4.6043852e-002	  9.0963200e-001	
  4.1207292e-001	  5.2588406e-002	  9.0963200e-001	
  4.1118669e-001	  5.9119720e-002	  9.0963200e-001	
  4.1019694e-001	  6.5636152e-002	  9.0963200e-001	
  4.0910393e-001	  7.2136060e-002	  9.0963200e-001	
  4.0790792e-001	  7.8617808e-002	  9.0963200e-001	
  4.0660923e-001	  8.5079765e-002	  9.0963200e-001	
  4.0520818e-001	  9.1520303e-002	  9.0963200e-001	
  4.0370512e-001	  9.7937801e-002	  9.0963200e-001	
  4.0210042e-001	  1.0433064e-001	  9.0963200e-001	
  4.0039450e-001	  1.1069722e-001	  9.0963200e-001	
  3.9858779e-001	  1.1703593e-001	  9.0963200e-001	
  3.9668073e-001	  1.2334518e-001	  9.0963200e-001	
  3.9467381e-001	  1.2962338e-001	  9.0963200e-001	
  3.9256753e-001	  1.3586894e-001	  9.0963200e-001	
  3.9036242e-001	  1.4208030e-001	  9.0963200e-001	
  3.8805905e-001	  1.4825589e-001	  9.0963200e-001	
  3.8565798e-001	  1.5439416e-001	  9.0963200e-001	
  3.8315982e-001	  1.6049357e-001	  9.0963200e-001	
  3.8056521e-001	  1.6655256e-001	  9.0963200e-001	
  3.7787479e-001	  1.7256963e-001	  9.0963200e-001	
  3.7508924e-001	  1.7854326e-001	  9.0963200e-001	
  3.7220927e-001	  1.8447194e-001	  9.0963200e-001	
  3.6923559e-001	  1.9035418e-001	  9.0963200e-001	
  3.6616896e-001	  1.9618849e-001	  9.0963200e-001	
  3.6301015e-001	  2.0197342e-001	  9.0963200e-001	
  3.5975995e-001	  2.0770751e-001	  9.0963200e-001	
  3.5641919e-001	  2.1338930e-001	  9.0963200e-001	
  3.5298870e-001	  2.1901737e-001	  9.0963200e-001	
  3.4946935e-001	  2.2459031e-001	  9.0963200e-001	
  3.4586202e-001	  2.3010671e-001	  9.0963200e-001	
  3.4216762e-001	  2.3556518e-001	  9.0963200e-001	
  3.3838708e-001	  2.4096435e-001	  9.0963200e-001	
  3.3452135e-001	  2.4630286e-001	  9.0963200e-001	
  3.3057142e-001	  2.5157936e-001	  9.0963200e-001	
  3.2653826e-001	  2.5679252e-001	  9.0963200e-001	
  3.2242289e-001	  2.6194104e-001	  9.0963200e-001	
  3.1822636e-001	  2.6702362e-001	  9.0963200e-001	
  3.1394972e-001	  2.7203898e-001	  9.0963200e-001	
  3.0959404e-001	  2.7698585e-001	  9.0963200e-001	
  3.0516042e-001	  2.8186300e-001	  9.0963200e-001	
  3.0064998e-001	  2.8666918e-001	  9.0963200e-001	
  2.9606386e-001	  2.9140320e-001	  9.0963200e-001	
  2.9140320e-001	  2.9606386e-001	  9.0963200e-001	
  2.8666918e-001	  3.0064998e-001	  9.0963200e-001	
  2.8186300e-001	  3.0516042e-001	  9.0963200e-001	
  2.7698585e-001	  3.0959404e-001	  9.0963200e-001	
  2.7203898e-001	  3.1394972e-001	  9.0963200e-001	
  2.6702362e-001	  3.1822636e-001	  9.0963200e-001	
  2.6194104e-001	  3.2242289e-001	  9.0963200e-001	
  2.5679252e-001	  3.2653826e-001	  9.0963200e-001	
  2.5157936e-001	  3.3057142e-001	  9.0963200e-001	
  2.4630286e-001	  3.3452135e-001	  9.0963200e-001	
  2.4096435e-001	  3.3838708e-001	  9.0963200e-001	
  2.3556518e-001	  3.4216762e-001	  9.0963200e-001	
  2.3010671e-001	  3.4586202e-001	  9.0963200e-001	
  2.2459031e-001	  3.4946935e-001	  9.0963200e-001	
  2.1901737e-001	  3.5298870e-001	  9.0963200e-001	
  2.1338930e-001	  3.5641919e-001	  9.0963200e-001	
  2.0770751e-001	  3.5975995e-001	  9.0963200e-001	
  2.0197342e-001	  3.6301015e-001	  9.0963200e-001	
  1.9618849e-001	  3.6616896e-001	  9.0963200e-001	
  1.9035418e-001	  3.6923559e-001	  9.0963200e-001	
  1.8447194e-001	  3.7220927e-001	  9.0963200e-001	
  1.7854326e-001	  3.7508924e-001	  9.0963200e-001	
  1.7256963e-001	  3.7787479e-001	  9.0963200e-001	
  1.6655256e-001	  3.8056521e-001	  9.0963200e-001	
  1.6049357e-001	  3.8315982e-001	  9.0963200e-001	
  1.5439416e-001	  3.8565798e-001	  9.0963200e-001	
  1.4825589e-001	  3.8805905e-001	  9.0963200e-001	
  1.4208030e-001	  3.9036242e-001	  9.0963200e-001	
  1.3586894e-001	  3.9256753e-001	  9.0963200e-001	
  1.2962338e-001	  3.9467381e-001	  9.0963200e-001	
  1.2334518e-001	  3.9668073e-001	  9.0963200e-001	
  1.1703593e-001	  3.9858779e-001	  9.0963200e-001	
  1.1069722e-001	  4.0039450e-001	  9.0963200e-001	
  1.0433064e-001	  4.0210042e-001	  9.0963200e-001	
  9.7937801e-002	  4.0370512e-001	  9.0963200e-001	
  9.1520303e-002	  4.0520818e-001	  9.0963200e-001	
  8.5079765e-002	  4.0660923e-001	  9.0963200e-001	
  7.8617808e-002	  4.0790792e-001	  9.0963200e-001	
  7.2136060e-002	  4.0910393e-001	  9.0963200e-001	
  6.5636152e-002	  4.1019694e-001	  9.0963200e-001	
  5.9119720e-002	  4.1118669e-001	  9.0963200e-001	
  5.2588406e-002	  4.1207292e-001	  9.0963200e-001	
  4.6043852e-002	  4.1285542e-001	  9.0963200e-001	
  3.9487707e-002	  4.1353398e-001	  9.0963200e-001	
  3.2921622e-002	  4.1410844e-001	  9.0963200e-001	
  2.6347248e-002	  4.1457865e-001	  9.0963200e-001	
  1.9766242e-002	  4.1494449e-001	  9.0963200e-001	
  1.3180260e-002	  4.1520587e-001	  9.0963200e-001	
  6.5909596e-003	  4.1536272e-001	  9.0963200e-001	
  2.5436833e-017	  4.1541501e-001	  9.0963200e-001	
  4.0093054e-001	  0.0000000e+000	  9.1610846e-001	
  4.0088007e-001	  6.3611494e-003	  9.1610846e-001	
  4.0072868e-001	  1.2720697e-002	  9.1610846e-001	
  4.0047642e-001	  1.9077043e-002	  9.1610846e-001	
  4.0012333e-001	  2.5428586e-002	  9.1610846e-001	
  3.9966952e-001	  3.1773728e-002	  9.1610846e-001	
  3.9911509e-001	  3.8110870e-002	  9.1610846e-001	
  3.9846019e-001	  4.4438419e-002	  9.1610846e-001	
  3.9770497e-001	  5.0754780e-002	  9.1610846e-001	
  3.9684964e-001	  5.7058364e-002	  9.1610846e-001	
  3.9589440e-001	  6.3347584e-002	  9.1610846e-001	
  3.9483950e-001	  6.9620857e-002	  9.1610846e-001	
  3.9368520e-001	  7.5876603e-002	  9.1610846e-001	
  3.9243179e-001	  8.2113247e-002	  9.1610846e-001	
  3.9107959e-001	  8.8329220e-002	  9.1610846e-001	
  3.8962893e-001	  9.4522956e-002	  9.1610846e-001	
  3.8808019e-001	  1.0069290e-001	  9.1610846e-001	
  3.8643375e-001	  1.0683749e-001	  9.1610846e-001	
  3.8469003e-001	  1.1295518e-001	  9.1610846e-001	
  3.8284947e-001	  1.1904445e-001	  9.1610846e-001	
  3.8091252e-001	  1.2510374e-001	  9.1610846e-001	
  3.7887968e-001	  1.3113153e-001	  9.1610846e-001	
  3.7675147e-001	  1.3712632e-001	  9.1610846e-001	
  3.7452840e-001	  1.4308658e-001	  9.1610846e-001	
  3.7221105e-001	  1.4901083e-001	  9.1610846e-001	
  3.6980000e-001	  1.5489756e-001	  9.1610846e-001	
  3.6729585e-001	  1.6074529e-001	  9.1610846e-001	
  3.6469924e-001	  1.6655256e-001	  9.1610846e-001	
  3.6201082e-001	  1.7231790e-001	  9.1610846e-001	
  3.5923126e-001	  1.7803986e-001	  9.1610846e-001	
  3.5636127e-001	  1.8371700e-001	  9.1610846e-001	
  3.5340157e-001	  1.8934789e-001	  9.1610846e-001	
  3.5035290e-001	  1.9493112e-001	  9.1610846e-001	
  3.4721603e-001	  2.0046527e-001	  9.1610846e-001	
  3.4399175e-001	  2.0594895e-001	  9.1610846e-001	
  3.4068087e-001	  2.1138079e-001	  9.1610846e-001	
  3.3728423e-001	  2.1675941e-001	  9.1610846e-001	
  3.3380268e-001	  2.2208347e-001	  9.1610846e-001	
  3.3023709e-001	  2.2735161e-001	  9.1610846e-001	
  3.2658837e-001	  2.3256253e-001	  9.1610846e-001	
  3.2285744e-001	  2.3771489e-001	  9.1610846e-001	
  3.1904522e-001	  2.4280742e-001	  9.1610846e-001	
  3.1515269e-001	  2.4783881e-001	  9.1610846e-001	
  3.1118082e-001	  2.5280782e-001	  9.1610846e-001	
  3.0713061e-001	  2.5771318e-001	  9.1610846e-001	
  3.0300308e-001	  2.6255366e-001	  9.1610846e-001	
  2.9879927e-001	  2.6732805e-001	  9.1610846e-001	
  2.9452025e-001	  2.7203514e-001	  9.1610846e-001	
  2.9016708e-001	  2.7667375e-001	  9.1610846e-001	
  2.8574086e-001	  2.8124270e-001	  9.1610846e-001	
  2.8124270e-001	  2.8574086e-001	  9.1610846e-001	
  2.7667375e-001	  2.9016708e-001	  9.1610846e-001	
  2.7203514e-001	  2.9452025e-001	  9.1610846e-001	
  2.6732805e-001	  2.9879927e-001	  9.1610846e-001	
  2.6255366e-001	  3.0300308e-001	  9.1610846e-001	
  2.5771318e-001	  3.0713061e-001	  9.1610846e-001	
  2.5280782e-001	  3.1118082e-001	  9.1610846e-001	
  2.4783881e-001	  3.1515269e-001	  9.1610846e-001	
  2.4280742e-001	  3.1904522e-001	  9.1610846e-001	
  2.3771489e-001	  3.2285744e-001	  9.1610846e-001	
  2.3256253e-001	  3.2658837e-001	  9.1610846e-001	
  2.2735161e-001	  3.3023709e-001	  9.1610846e-001	
  2.2208347e-001	  3.3380268e-001	  9.1610846e-001	
  2.1675941e-001	  3.3728423e-001	  9.1610846e-001	
  2.1138079e-001	  3.4068087e-001	  9.1610846e-001	
  2.0594895e-001	  3.4399175e-001	  9.1610846e-001	
  2.0046527e-001	  3.4721603e-001	  9.1610846e-001	
  1.9493112e-001	  3.5035290e-001	  9.1610846e-001	
  1.8934789e-001	  3.5340157e-001	  9.1610846e-001	
  1.8371700e-001	  3.5636127e-001	  9.1610846e-001	
  1.7803986e-001	  3.5923126e-001	  9.1610846e-001	
  1.7231790e-001	  3.6201082e-001	  9.1610846e-001	
  1.6655256e-001	  3.6469924e-001	  9.1610846e-001	
  1.6074529e-001	  3.6729585e-001	  9.1610846e-001	
  1.5489756e-001	  3.6980000e-001	  9.1610846e-001	
  1.4901083e-001	  3.7221105e-001	  9.1610846e-001	
  1.4308658e-001	  3.7452840e-001	  9.1610846e-001	
  1.3712632e-001	  3.7675147e-001	  9.1610846e-001	
  1.3113153e-001	  3.7887968e-001	  9.1610846e-001	
  1.2510374e-001	  3.8091252e-001	  9.1610846e-001	
  1.1904445e-001	  3.8284947e-001	  9.1610846e-001	
  1.1295518e-001	  3.8469003e-001	  9.1610846e-001	
  1.0683749e-001	  3.8643375e-001	  9.1610846e-001	
  1.0069290e-001	  3.8808019e-001	  9.1610846e-001	
  9.4522956e-002	  3.8962893e-001	  9.1610846e-001	
  8.8329220e-002	  3.9107959e-001	  9.1610846e-001	
  8.2113247e-002	  3.9243179e-001	  9.1610846e-001	
  7.5876603e-002	  3.9368520e-001	  9.1610846e-001	
  6.9620857e-002	  3.9483950e-001	  9.1610846e-001	
  6.3347584e-002	  3.9589440e-001	  9.1610846e-001	
  5.7058364e-002	  3.9684964e-001	  9.1610846e-001	
  5.0754780e-002	  3.9770497e-001	  9.1610846e-001	
  4.4438419e-002	  3.9846019e-001	  9.1610846e-001	
  3.8110870e-002	  3.9911509e-001	  9.1610846e-001	
  3.1773728e-002	  3.9966952e-001	  9.1610846e-001	
  2.5428586e-002	  4.0012333e-001	  9.1610846e-001	
  1.9077043e-002	  4.0047642e-001	  9.1610846e-001	
  1.2720697e-002	  4.0072868e-001	  9.1610846e-001	
  6.3611494e-003	  4.0088007e-001	  9.1610846e-001	
  2.4549915e-017	  4.0093054e-001	  9.1610846e-001	
  3.8634513e-001	  0.0000000e+000	  9.2235429e-001	
  3.8629650e-001	  6.1297378e-003	  9.2235429e-001	
  3.8615062e-001	  1.2257932e-002	  9.2235429e-001	
  3.8590753e-001	  1.8383041e-002	  9.2235429e-001	
  3.8556729e-001	  2.4503522e-002	  9.2235429e-001	
  3.8512998e-001	  3.0617835e-002	  9.2235429e-001	
  3.8459573e-001	  3.6724439e-002	  9.2235429e-001	
  3.8396465e-001	  4.2821798e-002	  9.2235429e-001	
  3.8323691e-001	  4.8908377e-002	  9.2235429e-001	
  3.8241269e-001	  5.4982644e-002	  9.2235429e-001	
  3.8149220e-001	  6.1043069e-002	  9.2235429e-001	
  3.8047568e-001	  6.7088127e-002	  9.2235429e-001	
  3.7936337e-001	  7.3116296e-002	  9.2235429e-001	
  3.7815555e-001	  7.9126058e-002	  9.2235429e-001	
  3.7685254e-001	  8.5115900e-002	  9.2235429e-001	
  3.7545466e-001	  9.1084316e-002	  9.2235429e-001	
  3.7396226e-001	  9.7029801e-002	  9.2235429e-001	
  3.7237572e-001	  1.0295086e-001	  9.2235429e-001	
  3.7069543e-001	  1.0884600e-001	  9.2235429e-001	
  3.6892183e-001	  1.1471374e-001	  9.2235429e-001	
  3.6705535e-001	  1.2055260e-001	  9.2235429e-001	
  3.6509646e-001	  1.2636111e-001	  9.2235429e-001	
  3.6304566e-001	  1.3213782e-001	  9.2235429e-001	
  3.6090347e-001	  1.3788125e-001	  9.2235429e-001	
  3.5867043e-001	  1.4358998e-001	  9.2235429e-001	
  3.5634709e-001	  1.4926256e-001	  9.2235429e-001	
  3.5393404e-001	  1.5489756e-001	  9.2235429e-001	
  3.5143189e-001	  1.6049357e-001	  9.2235429e-001	
  3.4884127e-001	  1.6604917e-001	  9.2235429e-001	
  3.4616283e-001	  1.7156297e-001	  9.2235429e-001	
  3.4339724e-001	  1.7703358e-001	  9.2235429e-001	
  3.4054521e-001	  1.8245963e-001	  9.2235429e-001	
  3.3760745e-001	  1.8783974e-001	  9.2235429e-001	
  3.3458469e-001	  1.9317256e-001	  9.2235429e-001	
  3.3147771e-001	  1.9845676e-001	  9.2235429e-001	
  3.2828728e-001	  2.0369099e-001	  9.2235429e-001	
  3.2501420e-001	  2.0887394e-001	  9.2235429e-001	
  3.2165931e-001	  2.1400432e-001	  9.2235429e-001	
  3.1822343e-001	  2.1908081e-001	  9.2235429e-001	
  3.1470745e-001	  2.2410216e-001	  9.2235429e-001	
  3.1111224e-001	  2.2906709e-001	  9.2235429e-001	
  3.0743871e-001	  2.3397435e-001	  9.2235429e-001	
  3.0368778e-001	  2.3882271e-001	  9.2235429e-001	
  2.9986040e-001	  2.4361095e-001	  9.2235429e-001	
  2.9595754e-001	  2.4833786e-001	  9.2235429e-001	
  2.9198016e-001	  2.5300225e-001	  9.2235429e-001	
  2.8792929e-001	  2.5760295e-001	  9.2235429e-001	
  2.8380593e-001	  2.6213880e-001	  9.2235429e-001	
  2.7961112e-001	  2.6660866e-001	  9.2235429e-001	
  2.7534592e-001	  2.7101140e-001	  9.2235429e-001	
  2.7101140e-001	  2.7534592e-001	  9.2235429e-001	
  2.6660866e-001	  2.7961112e-001	  9.2235429e-001	
  2.6213880e-001	  2.8380593e-001	  9.2235429e-001	
  2.5760295e-001	  2.8792929e-001	  9.2235429e-001	
  2.5300225e-001	  2.9198016e-001	  9.2235429e-001	
  2.4833786e-001	  2.9595754e-001	  9.2235429e-001	
  2.4361095e-001	  2.9986040e-001	  9.2235429e-001	
  2.3882271e-001	  3.0368778e-001	  9.2235429e-001	
  2.3397435e-001	  3.0743871e-001	  9.2235429e-001	
  2.2906709e-001	  3.1111224e-001	  9.2235429e-001	
  2.2410216e-001	  3.1470745e-001	  9.2235429e-001	
  2.1908081e-001	  3.1822343e-001	  9.2235429e-001	
  2.1400432e-001	  3.2165931e-001	  9.2235429e-001	
  2.0887394e-001	  3.2501420e-001	  9.2235429e-001	
  2.0369099e-001	  3.2828728e-001	  9.2235429e-001	
  1.9845676e-001	  3.3147771e-001	  9.2235429e-001	
  1.9317256e-001	  3.3458469e-001	  9.2235429e-001	
  1.8783974e-001	  3.3760745e-001	  9.2235429e-001	
  1.8245963e-001	  3.4054521e-001	  9.2235429e-001	
  1.7703358e-001	  3.4339724e-001	  9.2235429e-001	
  1.7156297e-001	  3.4616283e-001	  9.2235429e-001	
  1.6604917e-001	  3.4884127e-001	  9.2235429e-001	
  1.6049357e-001	  3.5143189e-001	  9.2235429e-001	
  1.5489756e-001	  3.5393404e-001	  9.2235429e-001	
  1.4926256e-001	  3.5634709e-001	  9.2235429e-001	
  1.4358998e-001	  3.5867043e-001	  9.2235429e-001	
  1.3788125e-001	  3.6090347e-001	  9.2235429e-001	
  1.3213782e-001	  3.6304566e-001	  9.2235429e-001	
  1.2636111e-001	  3.6509646e-001	  9.2235429e-001	
  1.2055260e-001	  3.6705535e-001	  9.2235429e-001	
  1.1471374e-001	  3.6892183e-001	  9.2235429e-001	
  1.0884600e-001	  3.7069543e-001	  9.2235429e-001	
  1.0295086e-001	  3.7237572e-001	  9.2235429e-001	
  9.7029801e-002	  3.7396226e-001	  9.2235429e-001	
  9.1084316e-002	  3.7545466e-001	  9.2235429e-001	
  8.5115900e-002	  3.7685254e-001	  9.2235429e-001	
  7.9126058e-002	  3.7815555e-001	  9.2235429e-001	
  7.3116296e-002	  3.7936337e-001	  9.2235429e-001	
  6.7088127e-002	  3.8047568e-001	  9.2235429e-001	
  6.1043069e-002	  3.8149220e-001	  9.2235429e-001	
  5.4982644e-002	  3.8241269e-001	  9.2235429e-001	
  4.8908377e-002	  3.8323691e-001	  9.2235429e-001	
  4.2821798e-002	  3.8396465e-001	  9.2235429e-001	
  3.6724439e-002	  3.8459573e-001	  9.2235429e-001	
  3.0617835e-002	  3.8512998e-001	  9.2235429e-001	
  2.4503522e-002	  3.8556729e-001	  9.2235429e-001	
  1.8383041e-002	  3.8590753e-001	  9.2235429e-001	
  1.2257932e-002	  3.8615062e-001	  9.2235429e-001	
  6.1297378e-003	  3.8629650e-001	  9.2235429e-001	
  2.3656816e-017	  3.8634513e-001	  9.2235429e-001	
  3.7166246e-001	  0.0000000e+000	  9.2836793e-001	
  3.7161567e-001	  5.8967831e-003	  9.2836793e-001	
  3.7147534e-001	  1.1792082e-002	  9.2836793e-001	
  3.7124149e-001	  1.7684412e-002	  9.2836793e-001	
  3.7091418e-001	  2.3572290e-002	  9.2836793e-001	
  3.7049349e-001	  2.9454234e-002	  9.2836793e-001	
  3.6997954e-001	  3.5328762e-002	  9.2836793e-001	
  3.6937244e-001	  4.1194398e-002	  9.2836793e-001	
  3.6867236e-001	  4.7049662e-002	  9.2836793e-001	
  3.6787947e-001	  5.2893082e-002	  9.2836793e-001	
  3.6699396e-001	  5.8723187e-002	  9.2836793e-001	
  3.6601607e-001	  6.4538508e-002	  9.2836793e-001	
  3.6494603e-001	  7.0337582e-002	  9.2836793e-001	
  3.6378412e-001	  7.6118949e-002	  9.2836793e-001	
  3.6253063e-001	  8.1881154e-002	  9.2836793e-001	
  3.6118587e-001	  8.7622745e-002	  9.2836793e-001	
  3.5975019e-001	  9.3342278e-002	  9.2836793e-001	
  3.5822394e-001	  9.9038312e-002	  9.2836793e-001	
  3.5660751e-001	  1.0470941e-001	  9.2836793e-001	
  3.5490131e-001	  1.1035416e-001	  9.2836793e-001	
  3.5310576e-001	  1.1597112e-001	  9.2836793e-001	
  3.5122132e-001	  1.2155888e-001	  9.2836793e-001	
  3.4924847e-001	  1.2711605e-001	  9.2836793e-001	
  3.4718769e-001	  1.3264121e-001	  9.2836793e-001	
  3.4503951e-001	  1.3813298e-001	  9.2836793e-001	
  3.4280446e-001	  1.4358998e-001	  9.2836793e-001	
  3.4048312e-001	  1.4901083e-001	  9.2836793e-001	
  3.3807606e-001	  1.5439416e-001	  9.2836793e-001	
  3.3558389e-001	  1.5973863e-001	  9.2836793e-001	
  3.3300725e-001	  1.6504289e-001	  9.2836793e-001	
  3.3034677e-001	  1.7030559e-001	  9.2836793e-001	
  3.2760312e-001	  1.7552543e-001	  9.2836793e-001	
  3.2477701e-001	  1.8070107e-001	  9.2836793e-001	
  3.2186913e-001	  1.8583123e-001	  9.2836793e-001	
  3.1888022e-001	  1.9091460e-001	  9.2836793e-001	
  3.1581104e-001	  1.9594991e-001	  9.2836793e-001	
  3.1266235e-001	  2.0093589e-001	  9.2836793e-001	
  3.0943496e-001	  2.0587129e-001	  9.2836793e-001	
  3.0612966e-001	  2.1075486e-001	  9.2836793e-001	
  3.0274730e-001	  2.1558538e-001	  9.2836793e-001	
  2.9928872e-001	  2.2036162e-001	  9.2836793e-001	
  2.9575480e-001	  2.2508238e-001	  9.2836793e-001	
  2.9214642e-001	  2.2974649e-001	  9.2836793e-001	
  2.8846450e-001	  2.3435275e-001	  9.2836793e-001	
  2.8470996e-001	  2.3890002e-001	  9.2836793e-001	
  2.8088374e-001	  2.4338715e-001	  9.2836793e-001	
  2.7698682e-001	  2.4781300e-001	  9.2836793e-001	
  2.7302016e-001	  2.5217647e-001	  9.2836793e-001	
  2.6898477e-001	  2.5647646e-001	  9.2836793e-001	
  2.6488167e-001	  2.6071188e-001	  9.2836793e-001	
  2.6071188e-001	  2.6488167e-001	  9.2836793e-001	
  2.5647646e-001	  2.6898477e-001	  9.2836793e-001	
  2.5217647e-001	  2.7302016e-001	  9.2836793e-001	
  2.4781300e-001	  2.7698682e-001	  9.2836793e-001	
  2.4338715e-001	  2.8088374e-001	  9.2836793e-001	
  2.3890002e-001	  2.8470996e-001	  9.2836793e-001	
  2.3435275e-001	  2.8846450e-001	  9.2836793e-001	
  2.2974649e-001	  2.9214642e-001	  9.2836793e-001	
  2.2508238e-001	  2.9575480e-001	  9.2836793e-001	
  2.2036162e-001	  2.9928872e-001	  9.2836793e-001	
  2.1558538e-001	  3.0274730e-001	  9.2836793e-001	
  2.1075486e-001	  3.0612966e-001	  9.2836793e-001	
  2.0587129e-001	  3.0943496e-001	  9.2836793e-001	
  2.0093589e-001	  3.1266235e-001	  9.2836793e-001	
  1.9594991e-001	  3.1581104e-001	  9.2836793e-001	
  1.9091460e-001	  3.1888022e-001	  9.2836793e-001	
  1.8583123e-001	  3.2186913e-001	  9.2836793e-001	
  1.8070107e-001	  3.2477701e-001	  9.2836793e-001	
  1.7552543e-001	  3.2760312e-001	  9.2836793e-001	
  1.7030559e-001	  3.3034677e-001	  9.2836793e-001	
  1.6504289e-001	  3.3300725e-001	  9.2836793e-001	
  1.5973863e-001	  3.3558389e-001	  9.2836793e-001	
  1.5439416e-001	  3.3807606e-001	  9.2836793e-001	
  1.4901083e-001	  3.4048312e-001	  9.2836793e-001	
  1.4358998e-001	  3.4280446e-001	  9.2836793e-001	
  1.3813298e-001	  3.4503951e-001	  9.2836793e-001	
  1.3264121e-001	  3.4718769e-001	  9.2836793e-001	
  1.2711605e-001	  3.4924847e-001	  9.2836793e-001	
  1.2155888e-001	  3.5122132e-001	  9.2836793e-001	
  1.1597112e-001	  3.5310576e-001	  9.2836793e-001	
  1.1035416e-001	  3.5490131e-001	  9.2836793e-001	
  1.0470941e-001	  3.5660751e-001	  9.2836793e-001	
  9.9038312e-002	  3.5822394e-001	  9.2836793e-001	
  9.3342278e-002	  3.5975019e-001	  9.2836793e-001	
  8.7622745e-002	  3.6118587e-001	  9.2836793e-001	
  8.1881154e-002	  3.6253063e-001	  9.2836793e-001	
  7.6118949e-002	  3.6378412e-001	  9.2836793e-001	
  7.0337582e-002	  3.6494603e-001	  9.2836793e-001	
  6.4538508e-002	  3.6601607e-001	  9.2836793e-001	
  5.8723187e-002	  3.6699396e-001	  9.2836793e-001	
  5.2893082e-002	  3.6787947e-001	  9.2836793e-001	
  4.7049662e-002	  3.6867236e-001	  9.2836793e-001	
  4.1194398e-002	  3.6937244e-001	  9.2836793e-001	
  3.5328762e-002	  3.6997954e-001	  9.2836793e-001	
  2.9454234e-002	  3.7049349e-001	  9.2836793e-001	
  2.3572290e-002	  3.7091418e-001	  9.2836793e-001	
  1.7684412e-002	  3.7124149e-001	  9.2836793e-001	
  1.1792082e-002	  3.7147534e-001	  9.2836793e-001	
  5.8967831e-003	  3.7161567e-001	  9.2836793e-001	
  2.2757762e-017	  3.7166246e-001	  9.2836793e-001	
  3.5688622e-001	  0.0000000e+000	  9.3414786e-001	
  3.5684130e-001	  5.6623439e-003	  9.3414786e-001	
  3.5670654e-001	  1.1323262e-002	  9.3414786e-001	
  3.5648199e-001	  1.6981330e-002	  9.3414786e-001	
  3.5616769e-001	  2.2635123e-002	  9.3414786e-001	
  3.5576373e-001	  2.8283218e-002	  9.3414786e-001	
  3.5527021e-001	  3.3924192e-002	  9.3414786e-001	
  3.5468725e-001	  3.9556626e-002	  9.3414786e-001	
  3.5401501e-001	  4.5179102e-002	  9.3414786e-001	
  3.5325363e-001	  5.0790205e-002	  9.3414786e-001	
  3.5240333e-001	  5.6388521e-002	  9.3414786e-001	
  3.5146432e-001	  6.1972642e-002	  9.3414786e-001	
  3.5043682e-001	  6.7541162e-002	  9.3414786e-001	
  3.4932111e-001	  7.3092678e-002	  9.3414786e-001	
  3.4811745e-001	  7.8625794e-002	  9.3414786e-001	
  3.4682616e-001	  8.4139116e-002	  9.3414786e-001	
  3.4544755e-001	  8.9631256e-002	  9.3414786e-001	
  3.4398199e-001	  9.5100833e-002	  9.3414786e-001	
  3.4242982e-001	  1.0054647e-001	  9.3414786e-001	
  3.4079145e-001	  1.0596679e-001	  9.3414786e-001	
  3.3906729e-001	  1.1136044e-001	  9.3414786e-001	
  3.3725777e-001	  1.1672605e-001	  9.3414786e-001	
  3.3536335e-001	  1.2206228e-001	  9.3414786e-001	
  3.3338450e-001	  1.2736778e-001	  9.3414786e-001	
  3.3132172e-001	  1.3264121e-001	  9.3414786e-001	
  3.2917554e-001	  1.3788125e-001	  9.3414786e-001	
  3.2694649e-001	  1.4308658e-001	  9.3414786e-001	
  3.2463513e-001	  1.4825589e-001	  9.3414786e-001	
  3.2224204e-001	  1.5338788e-001	  9.3414786e-001	
  3.1976783e-001	  1.5848126e-001	  9.3414786e-001	
  3.1721312e-001	  1.6353473e-001	  9.3414786e-001	
  3.1457856e-001	  1.6854704e-001	  9.3414786e-001	
  3.1186480e-001	  1.7351692e-001	  9.3414786e-001	
  3.0907253e-001	  1.7844311e-001	  9.3414786e-001	
  3.0620246e-001	  1.8332438e-001	  9.3414786e-001	
  3.0325530e-001	  1.8815951e-001	  9.3414786e-001	
  3.0023179e-001	  1.9294726e-001	  9.3414786e-001	
  2.9713271e-001	  1.9768644e-001	  9.3414786e-001	
  2.9395882e-001	  2.0237585e-001	  9.3414786e-001	
  2.9071093e-001	  2.0701432e-001	  9.3414786e-001	
  2.8738986e-001	  2.1160067e-001	  9.3414786e-001	
  2.8399644e-001	  2.1613375e-001	  9.3414786e-001	
  2.8053152e-001	  2.2061242e-001	  9.3414786e-001	
  2.7699598e-001	  2.2503556e-001	  9.3414786e-001	
  2.7339071e-001	  2.2940204e-001	  9.3414786e-001	
  2.6971661e-001	  2.3371077e-001	  9.3414786e-001	
  2.6597461e-001	  2.3796067e-001	  9.3414786e-001	
  2.6216566e-001	  2.4215066e-001	  9.3414786e-001	
  2.5829071e-001	  2.4627969e-001	  9.3414786e-001	
  2.5435073e-001	  2.5034672e-001	  9.3414786e-001	
  2.5034672e-001	  2.5435073e-001	  9.3414786e-001	
  2.4627969e-001	  2.5829071e-001	  9.3414786e-001	
  2.4215066e-001	  2.6216566e-001	  9.3414786e-001	
  2.3796067e-001	  2.6597461e-001	  9.3414786e-001	
  2.3371077e-001	  2.6971661e-001	  9.3414786e-001	
  2.2940204e-001	  2.7339071e-001	  9.3414786e-001	
  2.2503556e-001	  2.7699598e-001	  9.3414786e-001	
  2.2061242e-001	  2.8053152e-001	  9.3414786e-001	
  2.1613375e-001	  2.8399644e-001	  9.3414786e-001	
  2.1160067e-001	  2.8738986e-001	  9.3414786e-001	
  2.0701432e-001	  2.9071093e-001	  9.3414786e-001	
  2.0237585e-001	  2.9395882e-001	  9.3414786e-001	
  1.9768644e-001	  2.9713271e-001	  9.3414786e-001	
  1.9294726e-001	  3.0023179e-001	  9.3414786e-001	
  1.8815951e-001	  3.0325530e-001	  9.3414786e-001	
  1.8332438e-001	  3.0620246e-001	  9.3414786e-001	
  1.7844311e-001	  3.0907253e-001	  9.3414786e-001	
  1.7351692e-001	  3.1186480e-001	  9.3414786e-001	
  1.6854704e-001	  3.1457856e-001	  9.3414786e-001	
  1.6353473e-001	  3.1721312e-001	  9.3414786e-001	
  1.5848126e-001	  3.1976783e-001	  9.3414786e-001	
  1.5338788e-001	  3.2224204e-001	  9.3414786e-001	
  1.4825589e-001	  3.2463513e-001	  9.3414786e-001	
  1.4308658e-001	  3.2694649e-001	  9.3414786e-001	
  1.3788125e-001	  3.2917554e-001	  9.3414786e-001	
  1.3264121e-001	  3.3132172e-001	  9.3414786e-001	
  1.2736778e-001	  3.3338450e-001	  9.3414786e-001	
  1.2206228e-001	  3.3536335e-001	  9.3414786e-001	
  1.1672605e-001	  3.3725777e-001	  9.3414786e-001	
  1.1136044e-001	  3.3906729e-001	  9.3414786e-001	
  1.0596679e-001	  3.4079145e-001	  9.3414786e-001	
  1.0054647e-001	  3.4242982e-001	  9.3414786e-001	
  9.5100833e-002	  3.4398199e-001	  9.3414786e-001	
  8.9631256e-002	  3.4544755e-001	  9.3414786e-001	
  8.4139116e-002	  3.4682616e-001	  9.3414786e-001	
  7.8625794e-002	  3.4811745e-001	  9.3414786e-001	
  7.3092678e-002	  3.4932111e-001	  9.3414786e-001	
  6.7541162e-002	  3.5043682e-001	  9.3414786e-001	
  6.1972642e-002	  3.5146432e-001	  9.3414786e-001	
  5.6388521e-002	  3.5240333e-001	  9.3414786e-001	
  5.0790205e-002	  3.5325363e-001	  9.3414786e-001	
  4.5179102e-002	  3.5401501e-001	  9.3414786e-001	
  3.9556626e-002	  3.5468725e-001	  9.3414786e-001	
  3.3924192e-002	  3.5527021e-001	  9.3414786e-001	
  2.8283218e-002	  3.5576373e-001	  9.3414786e-001	
  2.2635123e-002	  3.5616769e-001	  9.3414786e-001	
  1.6981330e-002	  3.5648199e-001	  9.3414786e-001	
  1.1323262e-002	  3.5670654e-001	  9.3414786e-001	
  5.6623439e-003	  3.5684130e-001	  9.3414786e-001	
  2.1852978e-017	  3.5688622e-001	  9.3414786e-001	
  3.4202014e-001	  0.0000000e+000	  9.3969262e-001	
  3.4197709e-001	  5.4264792e-003	  9.3969262e-001	
  3.4184795e-001	  1.0851592e-002	  9.3969262e-001	
  3.4163275e-001	  1.6273974e-002	  9.3969262e-001	
  3.4133155e-001	  2.1692258e-002	  9.3969262e-001	
  3.4094441e-001	  2.7105082e-002	  9.3969262e-001	
  3.4047145e-001	  3.2511082e-002	  9.3969262e-001	
  3.3991277e-001	  3.7908897e-002	  9.3969262e-001	
  3.3926853e-001	  4.3297169e-002	  9.3969262e-001	
  3.3853887e-001	  4.8674541e-002	  9.3969262e-001	
  3.3772399e-001	  5.4039660e-002	  9.3969262e-001	
  3.3682409e-001	  5.9391175e-002	  9.3969262e-001	
  3.3583939e-001	  6.4727738e-002	  9.3969262e-001	
  3.3477015e-001	  7.0048006e-002	  9.3969262e-001	
  3.3361664e-001	  7.5350640e-002	  9.3969262e-001	
  3.3237913e-001	  8.0634305e-002	  9.3969262e-001	
  3.3105795e-001	  8.5897671e-002	  9.3969262e-001	
  3.2965343e-001	  9.1139412e-002	  9.3969262e-001	
  3.2816592e-001	  9.6358209e-002	  9.3969262e-001	
  3.2659580e-001	  1.0155275e-001	  9.3969262e-001	
  3.2494346e-001	  1.0672172e-001	  9.3969262e-001	
  3.2320932e-001	  1.1186383e-001	  9.3969262e-001	
  3.2139380e-001	  1.1697778e-001	  9.3969262e-001	
  3.1949739e-001	  1.2206228e-001	  9.3969262e-001	
  3.1752053e-001	  1.2711605e-001	  9.3969262e-001	
  3.1546375e-001	  1.3213782e-001	  9.3969262e-001	
  3.1332755e-001	  1.3712632e-001	  9.3969262e-001	
  3.1111247e-001	  1.4208030e-001	  9.3969262e-001	
  3.0881906e-001	  1.4699852e-001	  9.3969262e-001	
  3.0644792e-001	  1.5187973e-001	  9.3969262e-001	
  3.0399963e-001	  1.5672270e-001	  9.3969262e-001	
  3.0147481e-001	  1.6152622e-001	  9.3969262e-001	
  2.9887409e-001	  1.6628908e-001	  9.3969262e-001	
  2.9619813e-001	  1.7101007e-001	  9.3969262e-001	
  2.9344761e-001	  1.7568802e-001	  9.3969262e-001	
  2.9062321e-001	  1.8032173e-001	  9.3969262e-001	
  2.8772565e-001	  1.8491005e-001	  9.3969262e-001	
  2.8475566e-001	  1.8945182e-001	  9.3969262e-001	
  2.8171398e-001	  1.9394590e-001	  9.3969262e-001	
  2.7860138e-001	  1.9839115e-001	  9.3969262e-001	
  2.7541865e-001	  2.0278645e-001	  9.3969262e-001	
  2.7216658e-001	  2.0713071e-001	  9.3969262e-001	
  2.6884599e-001	  2.1142283e-001	  9.3969262e-001	
  2.6545772e-001	  2.1566171e-001	  9.3969262e-001	
  2.6200263e-001	  2.1984631e-001	  9.3969262e-001	
  2.5848158e-001	  2.2397556e-001	  9.3969262e-001	
  2.5489545e-001	  2.2804843e-001	  9.3969262e-001	
  2.5124516e-001	  2.3206389e-001	  9.3969262e-001	
  2.4753162e-001	  2.3602092e-001	  9.3969262e-001	
  2.4375576e-001	  2.3991854e-001	  9.3969262e-001	
  2.3991854e-001	  2.4375576e-001	  9.3969262e-001	
  2.3602092e-001	  2.4753162e-001	  9.3969262e-001	
  2.3206389e-001	  2.5124516e-001	  9.3969262e-001	
  2.2804843e-001	  2.5489545e-001	  9.3969262e-001	
  2.2397556e-001	  2.5848158e-001	  9.3969262e-001	
  2.1984631e-001	  2.6200263e-001	  9.3969262e-001	
  2.1566171e-001	  2.6545772e-001	  9.3969262e-001	
  2.1142283e-001	  2.6884599e-001	  9.3969262e-001	
  2.0713071e-001	  2.7216658e-001	  9.3969262e-001	
  2.0278645e-001	  2.7541865e-001	  9.3969262e-001	
  1.9839115e-001	  2.7860138e-001	  9.3969262e-001	
  1.9394590e-001	  2.8171398e-001	  9.3969262e-001	
  1.8945182e-001	  2.8475566e-001	  9.3969262e-001	
  1.8491005e-001	  2.8772565e-001	  9.3969262e-001	
  1.8032173e-001	  2.9062321e-001	  9.3969262e-001	
  1.7568802e-001	  2.9344761e-001	  9.3969262e-001	
  1.7101007e-001	  2.9619813e-001	  9.3969262e-001	
  1.6628908e-001	  2.9887409e-001	  9.3969262e-001	
  1.6152622e-001	  3.0147481e-001	  9.3969262e-001	
  1.5672270e-001	  3.0399963e-001	  9.3969262e-001	
  1.5187973e-001	  3.0644792e-001	  9.3969262e-001	
  1.4699852e-001	  3.0881906e-001	  9.3969262e-001	
  1.4208030e-001	  3.1111247e-001	  9.3969262e-001	
  1.3712632e-001	  3.1332755e-001	  9.3969262e-001	
  1.3213782e-001	  3.1546375e-001	  9.3969262e-001	
  1.2711605e-001	  3.1752053e-001	  9.3969262e-001	
  1.2206228e-001	  3.1949739e-001	  9.3969262e-001	
  1.1697778e-001	  3.2139380e-001	  9.3969262e-001	
  1.1186383e-001	  3.2320932e-001	  9.3969262e-001	
  1.0672172e-001	  3.2494346e-001	  9.3969262e-001	
  1.0155275e-001	  3.2659580e-001	  9.3969262e-001	
  9.6358209e-002	  3.2816592e-001	  9.3969262e-001	
  9.1139412e-002	  3.2965343e-001	  9.3969262e-001	
  8.5897671e-002	  3.3105795e-001	  9.3969262e-001	
  8.0634305e-002	  3.3237913e-001	  9.3969262e-001	
  7.5350640e-002	  3.3361664e-001	  9.3969262e-001	
  7.0048006e-002	  3.3477015e-001	  9.3969262e-001	
  6.4727738e-002	  3.3583939e-001	  9.3969262e-001	
  5.9391175e-002	  3.3682409e-001	  9.3969262e-001	
  5.4039660e-002	  3.3772399e-001	  9.3969262e-001	
  4.8674541e-002	  3.3853887e-001	  9.3969262e-001	
  4.3297169e-002	  3.3926853e-001	  9.3969262e-001	
  3.7908897e-002	  3.3991277e-001	  9.3969262e-001	
  3.2511082e-002	  3.4047145e-001	  9.3969262e-001	
  2.7105082e-002	  3.4094441e-001	  9.3969262e-001	
  2.1692258e-002	  3.4133155e-001	  9.3969262e-001	
  1.6273974e-002	  3.4163275e-001	  9.3969262e-001	
  1.0851592e-002	  3.4184795e-001	  9.3969262e-001	
  5.4264792e-003	  3.4197709e-001	  9.3969262e-001	
  2.0942694e-017	  3.4202014e-001	  9.3969262e-001	
  3.2706796e-001	  0.0000000e+000	  9.4500082e-001	
  3.2702679e-001	  5.1892485e-003	  9.4500082e-001	
  3.2690330e-001	  1.0377191e-002	  9.4500082e-001	
  3.2669751e-001	  1.5562520e-002	  9.4500082e-001	
  3.2640947e-001	  2.0743932e-002	  9.4500082e-001	
  3.2603926e-001	  2.5920122e-002	  9.4500082e-001	
  3.2558697e-001	  3.1089786e-002	  9.4500082e-001	
  3.2505272e-001	  3.6251624e-002	  9.4500082e-001	
  3.2443664e-001	  4.1404336e-002	  9.4500082e-001	
  3.2373888e-001	  4.6546624e-002	  9.4500082e-001	
  3.2295963e-001	  5.1677195e-002	  9.4500082e-001	
  3.2209907e-001	  5.6794756e-002	  9.4500082e-001	
  3.2115742e-001	  6.1898019e-002	  9.4500082e-001	
  3.2013492e-001	  6.6985700e-002	  9.4500082e-001	
  3.1903183e-001	  7.2056517e-002	  9.4500082e-001	
  3.1784843e-001	  7.7109195e-002	  9.4500082e-001	
  3.1658501e-001	  8.2142461e-002	  9.4500082e-001	
  3.1524189e-001	  8.7155048e-002	  9.4500082e-001	
  3.1381941e-001	  9.2145694e-002	  9.4500082e-001	
  3.1231793e-001	  9.7113142e-002	  9.4500082e-001	
  3.1073783e-001	  1.0205614e-001	  9.4500082e-001	
  3.0907949e-001	  1.0697345e-001	  9.4500082e-001	
  3.0734335e-001	  1.1186383e-001	  9.4500082e-001	
  3.0552984e-001	  1.1672605e-001	  9.4500082e-001	
  3.0363941e-001	  1.2155888e-001	  9.4500082e-001	
  3.0167254e-001	  1.2636111e-001	  9.4500082e-001	
  2.9962973e-001	  1.3113153e-001	  9.4500082e-001	
  2.9751148e-001	  1.3586894e-001	  9.4500082e-001	
  2.9531834e-001	  1.4057215e-001	  9.4500082e-001	
  2.9305086e-001	  1.4523996e-001	  9.4500082e-001	
  2.9070960e-001	  1.4987122e-001	  9.4500082e-001	
  2.8829516e-001	  1.5446474e-001	  9.4500082e-001	
  2.8580814e-001	  1.5901938e-001	  9.4500082e-001	
  2.8324916e-001	  1.6353398e-001	  9.4500082e-001	
  2.8061889e-001	  1.6800742e-001	  9.4500082e-001	
  2.7791797e-001	  1.7243856e-001	  9.4500082e-001	
  2.7514708e-001	  1.7682629e-001	  9.4500082e-001	
  2.7230693e-001	  1.8116951e-001	  9.4500082e-001	
  2.6939822e-001	  1.8546711e-001	  9.4500082e-001	
  2.6642170e-001	  1.8971803e-001	  9.4500082e-001	
  2.6337810e-001	  1.9392119e-001	  9.4500082e-001	
  2.6026820e-001	  1.9807553e-001	  9.4500082e-001	
  2.5709278e-001	  2.0218000e-001	  9.4500082e-001	
  2.5385264e-001	  2.0623358e-001	  9.4500082e-001	
  2.5054860e-001	  2.1023523e-001	  9.4500082e-001	
  2.4718147e-001	  2.1418397e-001	  9.4500082e-001	
  2.4375213e-001	  2.1807878e-001	  9.4500082e-001	
  2.4026141e-001	  2.2191869e-001	  9.4500082e-001	
  2.3671022e-001	  2.2570274e-001	  9.4500082e-001	
  2.3309943e-001	  2.2942996e-001	  9.4500082e-001	
  2.2942996e-001	  2.3309943e-001	  9.4500082e-001	
  2.2570274e-001	  2.3671022e-001	  9.4500082e-001	
  2.2191869e-001	  2.4026141e-001	  9.4500082e-001	
  2.1807878e-001	  2.4375213e-001	  9.4500082e-001	
  2.1418397e-001	  2.4718147e-001	  9.4500082e-001	
  2.1023523e-001	  2.5054860e-001	  9.4500082e-001	
  2.0623358e-001	  2.5385264e-001	  9.4500082e-001	
  2.0218000e-001	  2.5709278e-001	  9.4500082e-001	
  1.9807553e-001	  2.6026820e-001	  9.4500082e-001	
  1.9392119e-001	  2.6337810e-001	  9.4500082e-001	
  1.8971803e-001	  2.6642170e-001	  9.4500082e-001	
  1.8546711e-001	  2.6939822e-001	  9.4500082e-001	
  1.8116951e-001	  2.7230693e-001	  9.4500082e-001	
  1.7682629e-001	  2.7514708e-001	  9.4500082e-001	
  1.7243856e-001	  2.7791797e-001	  9.4500082e-001	
  1.6800742e-001	  2.8061889e-001	  9.4500082e-001	
  1.6353398e-001	  2.8324916e-001	  9.4500082e-001	
  1.5901938e-001	  2.8580814e-001	  9.4500082e-001	
  1.5446474e-001	  2.8829516e-001	  9.4500082e-001	
  1.4987122e-001	  2.9070960e-001	  9.4500082e-001	
  1.4523996e-001	  2.9305086e-001	  9.4500082e-001	
  1.4057215e-001	  2.9531834e-001	  9.4500082e-001	
  1.3586894e-001	  2.9751148e-001	  9.4500082e-001	
  1.3113153e-001	  2.9962973e-001	  9.4500082e-001	
  1.2636111e-001	  3.0167254e-001	  9.4500082e-001	
  1.2155888e-001	  3.0363941e-001	  9.4500082e-001	
  1.1672605e-001	  3.0552984e-001	  9.4500082e-001	
  1.1186383e-001	  3.0734335e-001	  9.4500082e-001	
  1.0697345e-001	  3.0907949e-001	  9.4500082e-001	
  1.0205614e-001	  3.1073783e-001	  9.4500082e-001	
  9.7113142e-002	  3.1231793e-001	  9.4500082e-001	
  9.2145694e-002	  3.1381941e-001	  9.4500082e-001	
  8.7155048e-002	  3.1524189e-001	  9.4500082e-001	
  8.2142461e-002	  3.1658501e-001	  9.4500082e-001	
  7.7109195e-002	  3.1784843e-001	  9.4500082e-001	
  7.2056517e-002	  3.1903183e-001	  9.4500082e-001	
  6.6985700e-002	  3.2013492e-001	  9.4500082e-001	
  6.1898019e-002	  3.2115742e-001	  9.4500082e-001	
  5.6794756e-002	  3.2209907e-001	  9.4500082e-001	
  5.1677195e-002	  3.2295963e-001	  9.4500082e-001	
  4.6546624e-002	  3.2373888e-001	  9.4500082e-001	
  4.1404336e-002	  3.2443664e-001	  9.4500082e-001	
  3.6251624e-002	  3.2505272e-001	  9.4500082e-001	
  3.1089786e-002	  3.2558697e-001	  9.4500082e-001	
  2.5920122e-002	  3.2603926e-001	  9.4500082e-001	
  2.0743932e-002	  3.2640947e-001	  9.4500082e-001	
  1.5562520e-002	  3.2669751e-001	  9.4500082e-001	
  1.0377191e-002	  3.2690330e-001	  9.4500082e-001	
  5.1892485e-003	  3.2702679e-001	  9.4500082e-001	
  2.0027137e-017	  3.2706796e-001	  9.4500082e-001	
  3.1203345e-001	  0.0000000e+000	  9.5007112e-001	
  3.1199417e-001	  4.9507114e-003	  9.5007112e-001	
  3.1187635e-001	  9.9001764e-003	  9.5007112e-001	
  3.1168002e-001	  1.4847149e-002	  9.5007112e-001	
  3.1140522e-001	  1.9790384e-002	  9.5007112e-001	
  3.1105203e-001	  2.4728637e-002	  9.5007112e-001	
  3.1062053e-001	  2.9660665e-002	  9.5007112e-001	
  3.1011084e-001	  3.4585225e-002	  9.5007112e-001	
  3.0952308e-001	  3.9501079e-002	  9.5007112e-001	
  3.0885740e-001	  4.4406989e-002	  9.5007112e-001	
  3.0811396e-001	  4.9301720e-002	  9.5007112e-001	
  3.0729296e-001	  5.4184039e-002	  9.5007112e-001	
  3.0639459e-001	  5.9052718e-002	  9.5007112e-001	
  3.0541910e-001	  6.3906530e-002	  9.5007112e-001	
  3.0436672e-001	  6.8744255e-002	  9.5007112e-001	
  3.0323771e-001	  7.3564673e-002	  9.5007112e-001	
  3.0203237e-001	  7.8366572e-002	  9.5007112e-001	
  3.0075099e-001	  8.3148742e-002	  9.5007112e-001	
  2.9939390e-001	  8.7909980e-002	  9.5007112e-001	
  2.9796144e-001	  9.2649088e-002	  9.5007112e-001	
  2.9645396e-001	  9.7364871e-002	  9.5007112e-001	
  2.9487186e-001	  1.0205614e-001	  9.5007112e-001	
  2.9321553e-001	  1.0672172e-001	  9.5007112e-001	
  2.9148538e-001	  1.1136044e-001	  9.5007112e-001	
  2.8968185e-001	  1.1597112e-001	  9.5007112e-001	
  2.8780539e-001	  1.2055260e-001	  9.5007112e-001	
  2.8585648e-001	  1.2510374e-001	  9.5007112e-001	
  2.8383561e-001	  1.2962338e-001	  9.5007112e-001	
  2.8174328e-001	  1.3411039e-001	  9.5007112e-001	
  2.7958002e-001	  1.3856364e-001	  9.5007112e-001	
  2.7734639e-001	  1.4298200e-001	  9.5007112e-001	
  2.7504293e-001	  1.4736437e-001	  9.5007112e-001	
  2.7267023e-001	  1.5170964e-001	  9.5007112e-001	
  2.7022889e-001	  1.5601672e-001	  9.5007112e-001	
  2.6771952e-001	  1.6028453e-001	  9.5007112e-001	
  2.6514275e-001	  1.6451198e-001	  9.5007112e-001	
  2.6249924e-001	  1.6869802e-001	  9.5007112e-001	
  2.5978964e-001	  1.7284159e-001	  9.5007112e-001	
  2.5701464e-001	  1.7694164e-001	  9.5007112e-001	
  2.5417494e-001	  1.8099716e-001	  9.5007112e-001	
  2.5127125e-001	  1.8500710e-001	  9.5007112e-001	
  2.4830431e-001	  1.8897048e-001	  9.5007112e-001	
  2.4527486e-001	  1.9288628e-001	  9.5007112e-001	
  2.4218366e-001	  1.9675352e-001	  9.5007112e-001	
  2.3903149e-001	  2.0057123e-001	  9.5007112e-001	
  2.3581914e-001	  2.0433845e-001	  9.5007112e-001	
  2.3254743e-001	  2.0805423e-001	  9.5007112e-001	
  2.2921718e-001	  2.1171763e-001	  9.5007112e-001	
  2.2582923e-001	  2.1532773e-001	  9.5007112e-001	
  2.2238442e-001	  2.1888363e-001	  9.5007112e-001	
  2.1888363e-001	  2.2238442e-001	  9.5007112e-001	
  2.1532773e-001	  2.2582923e-001	  9.5007112e-001	
  2.1171763e-001	  2.2921718e-001	  9.5007112e-001	
  2.0805423e-001	  2.3254743e-001	  9.5007112e-001	
  2.0433845e-001	  2.3581914e-001	  9.5007112e-001	
  2.0057123e-001	  2.3903149e-001	  9.5007112e-001	
  1.9675352e-001	  2.4218366e-001	  9.5007112e-001	
  1.9288628e-001	  2.4527486e-001	  9.5007112e-001	
  1.8897048e-001	  2.4830431e-001	  9.5007112e-001	
  1.8500710e-001	  2.5127125e-001	  9.5007112e-001	
  1.8099716e-001	  2.5417494e-001	  9.5007112e-001	
  1.7694164e-001	  2.5701464e-001	  9.5007112e-001	
  1.7284159e-001	  2.5978964e-001	  9.5007112e-001	
  1.6869802e-001	  2.6249924e-001	  9.5007112e-001	
  1.6451198e-001	  2.6514275e-001	  9.5007112e-001	
  1.6028453e-001	  2.6771952e-001	  9.5007112e-001	
  1.5601672e-001	  2.7022889e-001	  9.5007112e-001	
  1.5170964e-001	  2.7267023e-001	  9.5007112e-001	
  1.4736437e-001	  2.7504293e-001	  9.5007112e-001	
  1.4298200e-001	  2.7734639e-001	  9.5007112e-001	
  1.3856364e-001	  2.7958002e-001	  9.5007112e-001	
  1.3411039e-001	  2.8174328e-001	  9.5007112e-001	
  1.2962338e-001	  2.8383561e-001	  9.5007112e-001	
  1.2510374e-001	  2.8585648e-001	  9.5007112e-001	
  1.2055260e-001	  2.8780539e-001	  9.5007112e-001	
  1.1597112e-001	  2.8968185e-001	  9.5007112e-001	
  1.1136044e-001	  2.9148538e-001	  9.5007112e-001	
  1.0672172e-001	  2.9321553e-001	  9.5007112e-001	
  1.0205614e-001	  2.9487186e-001	  9.5007112e-001	
  9.7364871e-002	  2.9645396e-001	  9.5007112e-001	
  9.2649088e-002	  2.9796144e-001	  9.5007112e-001	
  8.7909980e-002	  2.9939390e-001	  9.5007112e-001	
  8.3148742e-002	  3.0075099e-001	  9.5007112e-001	
  7.8366572e-002	  3.0203237e-001	  9.5007112e-001	
  7.3564673e-002	  3.0323771e-001	  9.5007112e-001	
  6.8744255e-002	  3.0436672e-001	  9.5007112e-001	
  6.3906530e-002	  3.0541910e-001	  9.5007112e-001	
  5.9052718e-002	  3.0639459e-001	  9.5007112e-001	
  5.4184039e-002	  3.0729296e-001	  9.5007112e-001	
  4.9301720e-002	  3.0811396e-001	  9.5007112e-001	
  4.4406989e-002	  3.0885740e-001	  9.5007112e-001	
  3.9501079e-002	  3.0952308e-001	  9.5007112e-001	
  3.4585225e-002	  3.1011084e-001	  9.5007112e-001	
  2.9660665e-002	  3.1062053e-001	  9.5007112e-001	
  2.4728637e-002	  3.1105203e-001	  9.5007112e-001	
  1.9790384e-002	  3.1140522e-001	  9.5007112e-001	
  1.4847149e-002	  3.1168002e-001	  9.5007112e-001	
  9.9001764e-003	  3.1187635e-001	  9.5007112e-001	
  4.9507114e-003	  3.1199417e-001	  9.5007112e-001	
  1.9106538e-017	  3.1203345e-001	  9.5007112e-001	
  2.9692038e-001	  0.0000000e+000	  9.5490224e-001	
  2.9688300e-001	  4.7109279e-003	  9.5490224e-001	
  2.9677089e-001	  9.4206699e-003	  9.5490224e-001	
  2.9658407e-001	  1.4128040e-002	  9.5490224e-001	
  2.9632258e-001	  1.8831854e-002	  9.5490224e-001	
  2.9598649e-001	  2.3530927e-002	  9.5490224e-001	
  2.9557590e-001	  2.8224076e-002	  9.5490224e-001	
  2.9509089e-001	  3.2910120e-002	  9.5490224e-001	
  2.9453160e-001	  3.7587879e-002	  9.5490224e-001	
  2.9389815e-001	  4.2256175e-002	  9.5490224e-001	
  2.9319073e-001	  4.6913834e-002	  9.5490224e-001	
  2.9240949e-001	  5.1559682e-002	  9.5490224e-001	
  2.9155464e-001	  5.6192551e-002	  9.5490224e-001	
  2.9062639e-001	  6.0811273e-002	  9.5490224e-001	
  2.8962498e-001	  6.5414686e-002	  9.5490224e-001	
  2.8855066e-001	  7.0001632e-002	  9.5490224e-001	
  2.8740369e-001	  7.4570955e-002	  9.5490224e-001	
  2.8618438e-001	  7.9121505e-002	  9.5490224e-001	
  2.8489301e-001	  8.3652137e-002	  9.5490224e-001	
  2.8352993e-001	  8.8161709e-002	  9.5490224e-001	
  2.8209547e-001	  9.2649088e-002	  9.5490224e-001	
  2.8059000e-001	  9.7113142e-002	  9.5490224e-001	
  2.7901389e-001	  1.0155275e-001	  9.5490224e-001	
  2.7736753e-001	  1.0596679e-001	  9.5490224e-001	
  2.7565136e-001	  1.1035416e-001	  9.5490224e-001	
  2.7386578e-001	  1.1471374e-001	  9.5490224e-001	
  2.7201127e-001	  1.1904445e-001	  9.5490224e-001	
  2.7008827e-001	  1.2334518e-001	  9.5490224e-001	
  2.6809729e-001	  1.2761487e-001	  9.5490224e-001	
  2.6603881e-001	  1.3185243e-001	  9.5490224e-001	
  2.6391336e-001	  1.3605679e-001	  9.5490224e-001	
  2.6172146e-001	  1.4022690e-001	  9.5490224e-001	
  2.5946369e-001	  1.4436172e-001	  9.5490224e-001	
  2.5714059e-001	  1.4846019e-001	  9.5490224e-001	
  2.5475276e-001	  1.5252128e-001	  9.5490224e-001	
  2.5230079e-001	  1.5654398e-001	  9.5490224e-001	
  2.4978531e-001	  1.6052727e-001	  9.5490224e-001	
  2.4720695e-001	  1.6447015e-001	  9.5490224e-001	
  2.4456636e-001	  1.6837163e-001	  9.5490224e-001	
  2.4186420e-001	  1.7223072e-001	  9.5490224e-001	
  2.3910115e-001	  1.7604644e-001	  9.5490224e-001	
  2.3627790e-001	  1.7981786e-001	  9.5490224e-001	
  2.3339518e-001	  1.8354400e-001	  9.5490224e-001	
  2.3045370e-001	  1.8722393e-001	  9.5490224e-001	
  2.2745420e-001	  1.9085674e-001	  9.5490224e-001	
  2.2439745e-001	  1.9444149e-001	  9.5490224e-001	
  2.2128420e-001	  1.9797730e-001	  9.5490224e-001	
  2.1811525e-001	  2.0146327e-001	  9.5490224e-001	
  2.1489138e-001	  2.0489852e-001	  9.5490224e-001	
  2.1161342e-001	  2.0828219e-001	  9.5490224e-001	
  2.0828219e-001	  2.1161342e-001	  9.5490224e-001	
  2.0489852e-001	  2.1489138e-001	  9.5490224e-001	
  2.0146327e-001	  2.1811525e-001	  9.5490224e-001	
  1.9797730e-001	  2.2128420e-001	  9.5490224e-001	
  1.9444149e-001	  2.2439745e-001	  9.5490224e-001	
  1.9085674e-001	  2.2745420e-001	  9.5490224e-001	
  1.8722393e-001	  2.3045370e-001	  9.5490224e-001	
  1.8354400e-001	  2.3339518e-001	  9.5490224e-001	
  1.7981786e-001	  2.3627790e-001	  9.5490224e-001	
  1.7604644e-001	  2.3910115e-001	  9.5490224e-001	
  1.7223072e-001	  2.4186420e-001	  9.5490224e-001	
  1.6837163e-001	  2.4456636e-001	  9.5490224e-001	
  1.6447015e-001	  2.4720695e-001	  9.5490224e-001	
  1.6052727e-001	  2.4978531e-001	  9.5490224e-001	
  1.5654398e-001	  2.5230079e-001	  9.5490224e-001	
  1.5252128e-001	  2.5475276e-001	  9.5490224e-001	
  1.4846019e-001	  2.5714059e-001	  9.5490224e-001	
  1.4436172e-001	  2.5946369e-001	  9.5490224e-001	
  1.4022690e-001	  2.6172146e-001	  9.5490224e-001	
  1.3605679e-001	  2.6391336e-001	  9.5490224e-001	
  1.3185243e-001	  2.6603881e-001	  9.5490224e-001	
  1.2761487e-001	  2.6809729e-001	  9.5490224e-001	
  1.2334518e-001	  2.7008827e-001	  9.5490224e-001	
  1.1904445e-001	  2.7201127e-001	  9.5490224e-001	
  1.1471374e-001	  2.7386578e-001	  9.5490224e-001	
  1.1035416e-001	  2.7565136e-001	  9.5490224e-001	
  1.0596679e-001	  2.7736753e-001	  9.5490224e-001	
  1.0155275e-001	  2.7901389e-001	  9.5490224e-001	
  9.7113142e-002	  2.8059000e-001	  9.5490224e-001	
  9.2649088e-002	  2.8209547e-001	  9.5490224e-001	
  8.8161709e-002	  2.8352993e-001	  9.5490224e-001	
  8.3652137e-002	  2.8489301e-001	  9.5490224e-001	
  7.9121505e-002	  2.8618438e-001	  9.5490224e-001	
  7.4570955e-002	  2.8740369e-001	  9.5490224e-001	
  7.0001632e-002	  2.8855066e-001	  9.5490224e-001	
  6.5414686e-002	  2.8962498e-001	  9.5490224e-001	
  6.0811273e-002	  2.9062639e-001	  9.5490224e-001	
  5.6192551e-002	  2.9155464e-001	  9.5490224e-001	
  5.1559682e-002	  2.9240949e-001	  9.5490224e-001	
  4.6913834e-002	  2.9319073e-001	  9.5490224e-001	
  4.2256175e-002	  2.9389815e-001	  9.5490224e-001	
  3.7587879e-002	  2.9453160e-001	  9.5490224e-001	
  3.2910120e-002	  2.9509089e-001	  9.5490224e-001	
  2.8224076e-002	  2.9557590e-001	  9.5490224e-001	
  2.3530927e-002	  2.9598649e-001	  9.5490224e-001	
  1.8831854e-002	  2.9632258e-001	  9.5490224e-001	
  1.4128040e-002	  2.9658407e-001	  9.5490224e-001	
  9.4206699e-003	  2.9677089e-001	  9.5490224e-001	
  4.7109279e-003	  2.9688300e-001	  9.5490224e-001	
  1.8181129e-017	  2.9692038e-001	  9.5490224e-001	
  2.8173256e-001	  0.0000000e+000	  9.5949297e-001	
  2.8169709e-001	  4.4699586e-003	  9.5949297e-001	
  2.8159072e-001	  8.9387918e-003	  9.5949297e-001	
  2.8141345e-001	  1.3405375e-002	  9.5949297e-001	
  2.8116534e-001	  1.7868583e-002	  9.5949297e-001	
  2.8084644e-001	  2.2327293e-002	  9.5949297e-001	
  2.8045685e-001	  2.6780382e-002	  9.5949297e-001	
  2.7999665e-001	  3.1226729e-002	  9.5949297e-001	
  2.7946597e-001	  3.5665216e-002	  9.5949297e-001	
  2.7886493e-001	  4.0094723e-002	  9.5949297e-001	
  2.7819368e-001	  4.4514137e-002	  9.5949297e-001	
  2.7745241e-001	  4.8922345e-002	  9.5949297e-001	
  2.7664128e-001	  5.3318237e-002	  9.5949297e-001	
  2.7576052e-001	  5.7700706e-002	  9.5949297e-001	
  2.7481033e-001	  6.2068650e-002	  9.5949297e-001	
  2.7379096e-001	  6.6420968e-002	  9.5949297e-001	
  2.7270266e-001	  7.0756565e-002	  9.5949297e-001	
  2.7154572e-001	  7.5074349e-002	  9.5949297e-001	
  2.7032041e-001	  7.9373234e-002	  9.5949297e-001	
  2.6902705e-001	  8.3652137e-002	  9.5949297e-001	
  2.6766597e-001	  8.7909980e-002	  9.5949297e-001	
  2.6623750e-001	  9.2145694e-002	  9.5949297e-001	
  2.6474200e-001	  9.6358209e-002	  9.5949297e-001	
  2.6317987e-001	  1.0054647e-001	  9.5949297e-001	
  2.6155147e-001	  1.0470941e-001	  9.5949297e-001	
  2.5985723e-001	  1.0884600e-001	  9.5949297e-001	
  2.5809758e-001	  1.1295518e-001	  9.5949297e-001	
  2.5627295e-001	  1.1703593e-001	  9.5949297e-001	
  2.5438380e-001	  1.2108722e-001	  9.5949297e-001	
  2.5243062e-001	  1.2510802e-001	  9.5949297e-001	
  2.5041388e-001	  1.2909733e-001	  9.5949297e-001	
  2.4833411e-001	  1.3305414e-001	  9.5949297e-001	
  2.4619182e-001	  1.3697745e-001	  9.5949297e-001	
  2.4398755e-001	  1.4086628e-001	  9.5949297e-001	
  2.4172186e-001	  1.4471964e-001	  9.5949297e-001	
  2.3939532e-001	  1.4853658e-001	  9.5949297e-001	
  2.3700851e-001	  1.5231612e-001	  9.5949297e-001	
  2.3456203e-001	  1.5605732e-001	  9.5949297e-001	
  2.3205651e-001	  1.5975923e-001	  9.5949297e-001	
  2.2949257e-001	  1.6342092e-001	  9.5949297e-001	
  2.2687085e-001	  1.6704147e-001	  9.5949297e-001	
  2.2419202e-001	  1.7061997e-001	  9.5949297e-001	
  2.2145675e-001	  1.7415551e-001	  9.5949297e-001	
  2.1866573e-001	  1.7764722e-001	  9.5949297e-001	
  2.1581966e-001	  1.8109420e-001	  9.5949297e-001	
  2.1291926e-001	  1.8449559e-001	  9.5949297e-001	
  2.0996526e-001	  1.8785054e-001	  9.5949297e-001	
  2.0695840e-001	  1.9115819e-001	  9.5949297e-001	
  2.0389944e-001	  1.9441772e-001	  9.5949297e-001	
  2.0078915e-001	  1.9762831e-001	  9.5949297e-001	
  1.9762831e-001	  2.0078915e-001	  9.5949297e-001	
  1.9441772e-001	  2.0389944e-001	  9.5949297e-001	
  1.9115819e-001	  2.0695840e-001	  9.5949297e-001	
  1.8785054e-001	  2.0996526e-001	  9.5949297e-001	
  1.8449559e-001	  2.1291926e-001	  9.5949297e-001	
  1.8109420e-001	  2.1581966e-001	  9.5949297e-001	
  1.7764722e-001	  2.1866573e-001	  9.5949297e-001	
  1.7415551e-001	  2.2145675e-001	  9.5949297e-001	
  1.7061997e-001	  2.2419202e-001	  9.5949297e-001	
  1.6704147e-001	  2.2687085e-001	  9.5949297e-001	
  1.6342092e-001	  2.2949257e-001	  9.5949297e-001	
  1.5975923e-001	  2.3205651e-001	  9.5949297e-001	
  1.5605732e-001	  2.3456203e-001	  9.5949297e-001	
  1.5231612e-001	  2.3700851e-001	  9.5949297e-001	
  1.4853658e-001	  2.3939532e-001	  9.5949297e-001	
  1.4471964e-001	  2.4172186e-001	  9.5949297e-001	
  1.4086628e-001	  2.4398755e-001	  9.5949297e-001	
  1.3697745e-001	  2.4619182e-001	  9.5949297e-001	
  1.3305414e-001	  2.4833411e-001	  9.5949297e-001	
  1.2909733e-001	  2.5041388e-001	  9.5949297e-001	
  1.2510802e-001	  2.5243062e-001	  9.5949297e-001	
  1.2108722e-001	  2.5438380e-001	  9.5949297e-001	
  1.1703593e-001	  2.5627295e-001	  9.5949297e-001	
  1.1295518e-001	  2.5809758e-001	  9.5949297e-001	
  1.0884600e-001	  2.5985723e-001	  9.5949297e-001	
  1.0470941e-001	  2.6155147e-001	  9.5949297e-001	
  1.0054647e-001	  2.6317987e-001	  9.5949297e-001	
  9.6358209e-002	  2.6474200e-001	  9.5949297e-001	
  9.2145694e-002	  2.6623750e-001	  9.5949297e-001	
  8.7909980e-002	  2.6766597e-001	  9.5949297e-001	
  8.3652137e-002	  2.6902705e-001	  9.5949297e-001	
  7.9373234e-002	  2.7032041e-001	  9.5949297e-001	
  7.5074349e-002	  2.7154572e-001	  9.5949297e-001	
  7.0756565e-002	  2.7270266e-001	  9.5949297e-001	
  6.6420968e-002	  2.7379096e-001	  9.5949297e-001	
  6.2068650e-002	  2.7481033e-001	  9.5949297e-001	
  5.7700706e-002	  2.7576052e-001	  9.5949297e-001	
  5.3318237e-002	  2.7664128e-001	  9.5949297e-001	
  4.8922345e-002	  2.7745241e-001	  9.5949297e-001	
  4.4514137e-002	  2.7819368e-001	  9.5949297e-001	
  4.0094723e-002	  2.7886493e-001	  9.5949297e-001	
  3.5665216e-002	  2.7946597e-001	  9.5949297e-001	
  3.1226729e-002	  2.7999665e-001	  9.5949297e-001	
  2.6780382e-002	  2.8045685e-001	  9.5949297e-001	
  2.2327293e-002	  2.8084644e-001	  9.5949297e-001	
  1.7868583e-002	  2.8116534e-001	  9.5949297e-001	
  1.3405375e-002	  2.8141345e-001	  9.5949297e-001	
  8.9387918e-003	  2.8159072e-001	  9.5949297e-001	
  4.4699586e-003	  2.8169709e-001	  9.5949297e-001	
  1.7251144e-017	  2.8173256e-001	  9.5949297e-001	
  2.6647381e-001	  0.0000000e+000	  9.6384216e-001	
  2.6644027e-001	  4.2278639e-003	  9.6384216e-001	
  2.6633966e-001	  8.4546634e-003	  9.6384216e-001	
  2.6617199e-001	  1.2679335e-002	  9.6384216e-001	
  2.6593732e-001	  1.6900814e-002	  9.6384216e-001	
  2.6563569e-001	  2.1118038e-002	  9.6384216e-001	
  2.6526720e-001	  2.5329946e-002	  9.6384216e-001	
  2.6483193e-001	  2.9535478e-002	  9.6384216e-001	
  2.6432998e-001	  3.3733574e-002	  9.6384216e-001	
  2.6376149e-001	  3.7923178e-002	  9.6384216e-001	
  2.6312661e-001	  4.2103235e-002	  9.6384216e-001	
  2.6242548e-001	  4.6272692e-002	  9.6384216e-001	
  2.6165828e-001	  5.0430501e-002	  9.6384216e-001	
  2.6082522e-001	  5.4575614e-002	  9.6384216e-001	
  2.5992650e-001	  5.8706988e-002	  9.6384216e-001	
  2.5896233e-001	  6.2823583e-002	  9.6384216e-001	
  2.5793298e-001	  6.6924362e-002	  9.6384216e-001	
  2.5683870e-001	  7.1008293e-002	  9.6384216e-001	
  2.5567975e-001	  7.5074349e-002	  9.6384216e-001	
  2.5445644e-001	  7.9121505e-002	  9.6384216e-001	
  2.5316907e-001	  8.3148742e-002	  9.6384216e-001	
  2.5181797e-001	  8.7155048e-002	  9.6384216e-001	
  2.5040348e-001	  9.1139412e-002	  9.6384216e-001	
  2.4892594e-001	  9.5100833e-002	  9.6384216e-001	
  2.4738574e-001	  9.9038312e-002	  9.6384216e-001	
  2.4578327e-001	  1.0295086e-001	  9.6384216e-001	
  2.4411891e-001	  1.0683749e-001	  9.6384216e-001	
  2.4239311e-001	  1.1069722e-001	  9.6384216e-001	
  2.4060628e-001	  1.1452909e-001	  9.6384216e-001	
  2.3875888e-001	  1.1833212e-001	  9.6384216e-001	
  2.3685137e-001	  1.2210537e-001	  9.6384216e-001	
  2.3488424e-001	  1.2584787e-001	  9.6384216e-001	
  2.3285798e-001	  1.2955870e-001	  9.6384216e-001	
  2.3077309e-001	  1.3323691e-001	  9.6384216e-001	
  2.2863011e-001	  1.3688157e-001	  9.6384216e-001	
  2.2642958e-001	  1.4049178e-001	  9.6384216e-001	
  2.2417204e-001	  1.4406662e-001	  9.6384216e-001	
  2.2185806e-001	  1.4760519e-001	  9.6384216e-001	
  2.1948824e-001	  1.5110660e-001	  9.6384216e-001	
  2.1706316e-001	  1.5456998e-001	  9.6384216e-001	
  2.1458344e-001	  1.5799444e-001	  9.6384216e-001	
  2.1204969e-001	  1.6137912e-001	  9.6384216e-001	
  2.0946257e-001	  1.6472318e-001	  9.6384216e-001	
  2.0682271e-001	  1.6802577e-001	  9.6384216e-001	
  2.0413078e-001	  1.7128607e-001	  9.6384216e-001	
  2.0138747e-001	  1.7450324e-001	  9.6384216e-001	
  1.9859346e-001	  1.7767648e-001	  9.6384216e-001	
  1.9574945e-001	  1.8080499e-001	  9.6384216e-001	
  1.9285617e-001	  1.8388799e-001	  9.6384216e-001	
  1.8991433e-001	  1.8692469e-001	  9.6384216e-001	
  1.8692469e-001	  1.8991433e-001	  9.6384216e-001	
  1.8388799e-001	  1.9285617e-001	  9.6384216e-001	
  1.8080499e-001	  1.9574945e-001	  9.6384216e-001	
  1.7767648e-001	  1.9859346e-001	  9.6384216e-001	
  1.7450324e-001	  2.0138747e-001	  9.6384216e-001	
  1.7128607e-001	  2.0413078e-001	  9.6384216e-001	
  1.6802577e-001	  2.0682271e-001	  9.6384216e-001	
  1.6472318e-001	  2.0946257e-001	  9.6384216e-001	
  1.6137912e-001	  2.1204969e-001	  9.6384216e-001	
  1.5799444e-001	  2.1458344e-001	  9.6384216e-001	
  1.5456998e-001	  2.1706316e-001	  9.6384216e-001	
  1.5110660e-001	  2.1948824e-001	  9.6384216e-001	
  1.4760519e-001	  2.2185806e-001	  9.6384216e-001	
  1.4406662e-001	  2.2417204e-001	  9.6384216e-001	
  1.4049178e-001	  2.2642958e-001	  9.6384216e-001	
  1.3688157e-001	  2.2863011e-001	  9.6384216e-001	
  1.3323691e-001	  2.3077309e-001	  9.6384216e-001	
  1.2955870e-001	  2.3285798e-001	  9.6384216e-001	
  1.2584787e-001	  2.3488424e-001	  9.6384216e-001	
  1.2210537e-001	  2.3685137e-001	  9.6384216e-001	
  1.1833212e-001	  2.3875888e-001	  9.6384216e-001	
  1.1452909e-001	  2.4060628e-001	  9.6384216e-001	
  1.1069722e-001	  2.4239311e-001	  9.6384216e-001	
  1.0683749e-001	  2.4411891e-001	  9.6384216e-001	
  1.0295086e-001	  2.4578327e-001	  9.6384216e-001	
  9.9038312e-002	  2.4738574e-001	  9.6384216e-001	
  9.5100833e-002	  2.4892594e-001	  9.6384216e-001	
  9.1139412e-002	  2.5040348e-001	  9.6384216e-001	
  8.7155048e-002	  2.5181797e-001	  9.6384216e-001	
  8.3148742e-002	  2.5316907e-001	  9.6384216e-001	
  7.9121505e-002	  2.5445644e-001	  9.6384216e-001	
  7.5074349e-002	  2.5567975e-001	  9.6384216e-001	
  7.1008293e-002	  2.5683870e-001	  9.6384216e-001	
  6.6924362e-002	  2.5793298e-001	  9.6384216e-001	
  6.2823583e-002	  2.5896233e-001	  9.6384216e-001	
  5.8706988e-002	  2.5992650e-001	  9.6384216e-001	
  5.4575614e-002	  2.6082522e-001	  9.6384216e-001	
  5.0430501e-002	  2.6165828e-001	  9.6384216e-001	
  4.6272692e-002	  2.6242548e-001	  9.6384216e-001	
  4.2103235e-002	  2.6312661e-001	  9.6384216e-001	
  3.7923178e-002	  2.6376149e-001	  9.6384216e-001	
  3.3733574e-002	  2.6432998e-001	  9.6384216e-001	
  2.9535478e-002	  2.6483193e-001	  9.6384216e-001	
  2.5329946e-002	  2.6526720e-001	  9.6384216e-001	
  2.1118038e-002	  2.6563569e-001	  9.6384216e-001	
  1.6900814e-002	  2.6593732e-001	  9.6384216e-001	
  1.2679335e-002	  2.6617199e-001	  9.6384216e-001	
  8.4546634e-003	  2.6633966e-001	  9.6384216e-001	
  4.2278639e-003	  2.6644027e-001	  9.6384216e-001	
  1.6316815e-017	  2.6647381e-001	  9.6384216e-001	
  2.5114799e-001	  0.0000000e+000	  9.6794870e-001	
  2.5111637e-001	  3.9847049e-003	  9.6794870e-001	
  2.5102154e-001	  7.9684066e-003	  9.6794870e-001	
  2.5086352e-001	  1.1950102e-002	  9.6794870e-001	
  2.5064235e-001	  1.5928790e-002	  9.6794870e-001	
  2.5035807e-001	  1.9903467e-002	  9.6794870e-001	
  2.5001077e-001	  2.3873134e-002	  9.6794870e-001	
  2.4960053e-001	  2.7836791e-002	  9.6794870e-001	
  2.4912745e-001	  3.1793440e-002	  9.6794870e-001	
  2.4859166e-001	  3.5742085e-002	  9.6794870e-001	
  2.4799329e-001	  3.9681733e-002	  9.6794870e-001	
  2.4733248e-001	  4.3611390e-002	  9.6794870e-001	
  2.4660942e-001	  4.7530069e-002	  9.6794870e-001	
  2.4582426e-001	  5.1436782e-002	  9.6794870e-001	
  2.4497723e-001	  5.5330547e-002	  9.6794870e-001	
  2.4406852e-001	  5.9210382e-002	  9.6794870e-001	
  2.4309837e-001	  6.3075311e-002	  9.6794870e-001	
  2.4206702e-001	  6.6924362e-002	  9.6794870e-001	
  2.4097473e-001	  7.0756565e-002	  9.6794870e-001	
  2.3982178e-001	  7.4570955e-002	  9.6794870e-001	
  2.3860845e-001	  7.8366572e-002	  9.6794870e-001	
  2.3733505e-001	  8.2142461e-002	  9.6794870e-001	
  2.3600191e-001	  8.5897671e-002	  9.6794870e-001	
  2.3460935e-001	  8.9631256e-002	  9.6794870e-001	
  2.3315774e-001	  9.3342278e-002	  9.6794870e-001	
  2.3164742e-001	  9.7029801e-002	  9.6794870e-001	
  2.3007880e-001	  1.0069290e-001	  9.6794870e-001	
  2.2845224e-001	  1.0433064e-001	  9.6794870e-001	
  2.2676818e-001	  1.0794213e-001	  9.6794870e-001	
  2.2502703e-001	  1.1152644e-001	  9.6794870e-001	
  2.2322923e-001	  1.1508267e-001	  9.6794870e-001	
  2.2137524e-001	  1.1860993e-001	  9.6794870e-001	
  2.1946551e-001	  1.2210733e-001	  9.6794870e-001	
  2.1750054e-001	  1.2557399e-001	  9.6794870e-001	
  2.1548081e-001	  1.2900904e-001	  9.6794870e-001	
  2.1340683e-001	  1.3241161e-001	  9.6794870e-001	
  2.1127913e-001	  1.3578085e-001	  9.6794870e-001	
  2.0909824e-001	  1.3911591e-001	  9.6794870e-001	
  2.0686472e-001	  1.4241594e-001	  9.6794870e-001	
  2.0457911e-001	  1.4568013e-001	  9.6794870e-001	
  2.0224200e-001	  1.4890763e-001	  9.6794870e-001	
  1.9985398e-001	  1.5209765e-001	  9.6794870e-001	
  1.9741565e-001	  1.5524939e-001	  9.6794870e-001	
  1.9492762e-001	  1.5836203e-001	  9.6794870e-001	
  1.9239052e-001	  1.6143481e-001	  9.6794870e-001	
  1.8980498e-001	  1.6446696e-001	  9.6794870e-001	
  1.8717167e-001	  1.6745769e-001	  9.6794870e-001	
  1.8449123e-001	  1.7040627e-001	  9.6794870e-001	
  1.8176435e-001	  1.7331195e-001	  9.6794870e-001	
  1.7899171e-001	  1.7617401e-001	  9.6794870e-001	
  1.7617401e-001	  1.7899171e-001	  9.6794870e-001	
  1.7331195e-001	  1.8176435e-001	  9.6794870e-001	
  1.7040627e-001	  1.8449123e-001	  9.6794870e-001	
  1.6745769e-001	  1.8717167e-001	  9.6794870e-001	
  1.6446696e-001	  1.8980498e-001	  9.6794870e-001	
  1.6143481e-001	  1.9239052e-001	  9.6794870e-001	
  1.5836203e-001	  1.9492762e-001	  9.6794870e-001	
  1.5524939e-001	  1.9741565e-001	  9.6794870e-001	
  1.5209765e-001	  1.9985398e-001	  9.6794870e-001	
  1.4890763e-001	  2.0224200e-001	  9.6794870e-001	
  1.4568013e-001	  2.0457911e-001	  9.6794870e-001	
  1.4241594e-001	  2.0686472e-001	  9.6794870e-001	
  1.3911591e-001	  2.0909824e-001	  9.6794870e-001	
  1.3578085e-001	  2.1127913e-001	  9.6794870e-001	
  1.3241161e-001	  2.1340683e-001	  9.6794870e-001	
  1.2900904e-001	  2.1548081e-001	  9.6794870e-001	
  1.2557399e-001	  2.1750054e-001	  9.6794870e-001	
  1.2210733e-001	  2.1946551e-001	  9.6794870e-001	
  1.1860993e-001	  2.2137524e-001	  9.6794870e-001	
  1.1508267e-001	  2.2322923e-001	  9.6794870e-001	
  1.1152644e-001	  2.2502703e-001	  9.6794870e-001	
  1.0794213e-001	  2.2676818e-001	  9.6794870e-001	
  1.0433064e-001	  2.2845224e-001	  9.6794870e-001	
  1.0069290e-001	  2.3007880e-001	  9.6794870e-001	
  9.7029801e-002	  2.3164742e-001	  9.6794870e-001	
  9.3342278e-002	  2.3315774e-001	  9.6794870e-001	
  8.9631256e-002	  2.3460935e-001	  9.6794870e-001	
  8.5897671e-002	  2.3600191e-001	  9.6794870e-001	
  8.2142461e-002	  2.3733505e-001	  9.6794870e-001	
  7.8366572e-002	  2.3860845e-001	  9.6794870e-001	
  7.4570955e-002	  2.3982178e-001	  9.6794870e-001	
  7.0756565e-002	  2.4097473e-001	  9.6794870e-001	
  6.6924362e-002	  2.4206702e-001	  9.6794870e-001	
  6.3075311e-002	  2.4309837e-001	  9.6794870e-001	
  5.9210382e-002	  2.4406852e-001	  9.6794870e-001	
  5.5330547e-002	  2.4497723e-001	  9.6794870e-001	
  5.1436782e-002	  2.4582426e-001	  9.6794870e-001	
  4.7530069e-002	  2.4660942e-001	  9.6794870e-001	
  4.3611390e-002	  2.4733248e-001	  9.6794870e-001	
  3.9681733e-002	  2.4799329e-001	  9.6794870e-001	
  3.5742085e-002	  2.4859166e-001	  9.6794870e-001	
  3.1793440e-002	  2.4912745e-001	  9.6794870e-001	
  2.7836791e-002	  2.4960053e-001	  9.6794870e-001	
  2.3873134e-002	  2.5001077e-001	  9.6794870e-001	
  1.9903467e-002	  2.5035807e-001	  9.6794870e-001	
  1.5928790e-002	  2.5064235e-001	  9.6794870e-001	
  1.1950102e-002	  2.5086352e-001	  9.6794870e-001	
  7.9684066e-003	  2.5102154e-001	  9.6794870e-001	
  3.9847049e-003	  2.5111637e-001	  9.6794870e-001	
  1.5378379e-017	  2.5114799e-001	  9.6794870e-001	
  2.3575894e-001	  0.0000000e+000	  9.7181157e-001	
  2.3572926e-001	  3.7405427e-003	  9.7181157e-001	
  2.3564024e-001	  7.4801438e-003	  9.7181157e-001	
  2.3549190e-001	  1.1217862e-002	  9.7181157e-001	
  2.3528428e-001	  1.4952756e-002	  9.7181157e-001	
  2.3501742e-001	  1.8683885e-002	  9.7181157e-001	
  2.3469140e-001	  2.2410312e-002	  9.7181157e-001	
  2.3430630e-001	  2.6131096e-002	  9.7181157e-001	
  2.3386221e-001	  2.9845302e-002	  9.7181157e-001	
  2.3335925e-001	  3.3551995e-002	  9.7181157e-001	
  2.3279754e-001	  3.7250241e-002	  9.7181157e-001	
  2.3217723e-001	  4.0939110e-002	  9.7181157e-001	
  2.3149846e-001	  4.4617672e-002	  9.7181157e-001	
  2.3076142e-001	  4.8285002e-002	  9.7181157e-001	
  2.2996629e-001	  5.1940177e-002	  9.7181157e-001	
  2.2911326e-001	  5.5582276e-002	  9.7181157e-001	
  2.2820256e-001	  5.9210382e-002	  9.7181157e-001	
  2.2723440e-001	  6.2823583e-002	  9.7181157e-001	
  2.2620904e-001	  6.6420968e-002	  9.7181157e-001	
  2.2512674e-001	  7.0001632e-002	  9.7181157e-001	
  2.2398776e-001	  7.3564673e-002	  9.7181157e-001	
  2.2279239e-001	  7.7109195e-002	  9.7181157e-001	
  2.2154093e-001	  8.0634305e-002	  9.7181157e-001	
  2.2023371e-001	  8.4139116e-002	  9.7181157e-001	
  2.1887104e-001	  8.7622745e-002	  9.7181157e-001	
  2.1745327e-001	  9.1084316e-002	  9.7181157e-001	
  2.1598075e-001	  9.4522956e-002	  9.7181157e-001	
  2.1445387e-001	  9.7937801e-002	  9.7181157e-001	
  2.1287300e-001	  1.0132799e-001	  9.7181157e-001	
  2.1123854e-001	  1.0469267e-001	  9.7181157e-001	
  2.0955090e-001	  1.0803100e-001	  9.7181157e-001	
  2.0781051e-001	  1.1134213e-001	  9.7181157e-001	
  2.0601780e-001	  1.1462522e-001	  9.7181157e-001	
  2.0417323e-001	  1.1787947e-001	  9.7181157e-001	
  2.0227726e-001	  1.2110404e-001	  9.7181157e-001	
  2.0033036e-001	  1.2429812e-001	  9.7181157e-001	
  1.9833304e-001	  1.2746090e-001	  9.7181157e-001	
  1.9628578e-001	  1.3059160e-001	  9.7181157e-001	
  1.9418911e-001	  1.3368943e-001	  9.7181157e-001	
  1.9204356e-001	  1.3675360e-001	  9.7181157e-001	
  1.8984966e-001	  1.3978334e-001	  9.7181157e-001	
  1.8760796e-001	  1.4277790e-001	  9.7181157e-001	
  1.8531904e-001	  1.4573650e-001	  9.7181157e-001	
  1.8298346e-001	  1.4865843e-001	  9.7181157e-001	
  1.8060182e-001	  1.5154292e-001	  9.7181157e-001	
  1.7817472e-001	  1.5438927e-001	  9.7181157e-001	
  1.7570275e-001	  1.5719675e-001	  9.7181157e-001	
  1.7318656e-001	  1.5996466e-001	  9.7181157e-001	
  1.7062677e-001	  1.6269229e-001	  9.7181157e-001	
  1.6802402e-001	  1.6537897e-001	  9.7181157e-001	
  1.6537897e-001	  1.6802402e-001	  9.7181157e-001	
  1.6269229e-001	  1.7062677e-001	  9.7181157e-001	
  1.5996466e-001	  1.7318656e-001	  9.7181157e-001	
  1.5719675e-001	  1.7570275e-001	  9.7181157e-001	
  1.5438927e-001	  1.7817472e-001	  9.7181157e-001	
  1.5154292e-001	  1.8060182e-001	  9.7181157e-001	
  1.4865843e-001	  1.8298346e-001	  9.7181157e-001	
  1.4573650e-001	  1.8531904e-001	  9.7181157e-001	
  1.4277790e-001	  1.8760796e-001	  9.7181157e-001	
  1.3978334e-001	  1.8984966e-001	  9.7181157e-001	
  1.3675360e-001	  1.9204356e-001	  9.7181157e-001	
  1.3368943e-001	  1.9418911e-001	  9.7181157e-001	
  1.3059160e-001	  1.9628578e-001	  9.7181157e-001	
  1.2746090e-001	  1.9833304e-001	  9.7181157e-001	
  1.2429812e-001	  2.0033036e-001	  9.7181157e-001	
  1.2110404e-001	  2.0227726e-001	  9.7181157e-001	
  1.1787947e-001	  2.0417323e-001	  9.7181157e-001	
  1.1462522e-001	  2.0601780e-001	  9.7181157e-001	
  1.1134213e-001	  2.0781051e-001	  9.7181157e-001	
  1.0803100e-001	  2.0955090e-001	  9.7181157e-001	
  1.0469267e-001	  2.1123854e-001	  9.7181157e-001	
  1.0132799e-001	  2.1287300e-001	  9.7181157e-001	
  9.7937801e-002	  2.1445387e-001	  9.7181157e-001	
  9.4522956e-002	  2.1598075e-001	  9.7181157e-001	
  9.1084316e-002	  2.1745327e-001	  9.7181157e-001	
  8.7622745e-002	  2.1887104e-001	  9.7181157e-001	
  8.4139116e-002	  2.2023371e-001	  9.7181157e-001	
  8.0634305e-002	  2.2154093e-001	  9.7181157e-001	
  7.7109195e-002	  2.2279239e-001	  9.7181157e-001	
  7.3564673e-002	  2.2398776e-001	  9.7181157e-001	
  7.0001632e-002	  2.2512674e-001	  9.7181157e-001	
  6.6420968e-002	  2.2620904e-001	  9.7181157e-001	
  6.2823583e-002	  2.2723440e-001	  9.7181157e-001	
  5.9210382e-002	  2.2820256e-001	  9.7181157e-001	
  5.5582276e-002	  2.2911326e-001	  9.7181157e-001	
  5.1940177e-002	  2.2996629e-001	  9.7181157e-001	
  4.8285002e-002	  2.3076142e-001	  9.7181157e-001	
  4.4617672e-002	  2.3149846e-001	  9.7181157e-001	
  4.0939110e-002	  2.3217723e-001	  9.7181157e-001	
  3.7250241e-002	  2.3279754e-001	  9.7181157e-001	
  3.3551995e-002	  2.3335925e-001	  9.7181157e-001	
  2.9845302e-002	  2.3386221e-001	  9.7181157e-001	
  2.6131096e-002	  2.3430630e-001	  9.7181157e-001	
  2.2410312e-002	  2.3469140e-001	  9.7181157e-001	
  1.8683885e-002	  2.3501742e-001	  9.7181157e-001	
  1.4952756e-002	  2.3528428e-001	  9.7181157e-001	
  1.1217862e-002	  2.3549190e-001	  9.7181157e-001	
  7.4801438e-003	  2.3564024e-001	  9.7181157e-001	
  3.7405427e-003	  2.3572926e-001	  9.7181157e-001	
  1.4436071e-017	  2.3575894e-001	  9.7181157e-001	
  2.2031053e-001	  0.0000000e+000	  9.7542979e-001	
  2.2028280e-001	  3.4954389e-003	  9.7542979e-001	
  2.2019962e-001	  6.9899979e-003	  9.7542979e-001	
  2.2006100e-001	  1.0482797e-002	  9.7542979e-001	
  2.1986698e-001	  1.3972958e-002	  9.7542979e-001	
  2.1961761e-001	  1.7459600e-002	  9.7542979e-001	
  2.1931295e-001	  2.0941848e-002	  9.7542979e-001	
  2.1895308e-001	  2.4418823e-002	  9.7542979e-001	
  2.1853809e-001	  2.7889651e-002	  9.7542979e-001	
  2.1806809e-001	  3.1353458e-002	  9.7542979e-001	
  2.1754319e-001	  3.4809372e-002	  9.7542979e-001	
  2.1696352e-001	  3.8256523e-002	  9.7542979e-001	
  2.1632923e-001	  4.1694042e-002	  9.7542979e-001	
  2.1564049e-001	  4.5121066e-002	  9.7542979e-001	
  2.1489746e-001	  4.8536731e-002	  9.7542979e-001	
  2.1410032e-001	  5.1940177e-002	  9.7542979e-001	
  2.1324929e-001	  5.5330547e-002	  9.7542979e-001	
  2.1234458e-001	  5.8706988e-002	  9.7542979e-001	
  2.1138641e-001	  6.2068650e-002	  9.7542979e-001	
  2.1037502e-001	  6.5414686e-002	  9.7542979e-001	
  2.0931067e-001	  6.8744255e-002	  9.7542979e-001	
  2.0819363e-001	  7.2056517e-002	  9.7542979e-001	
  2.0702418e-001	  7.5350640e-002	  9.7542979e-001	
  2.0580261e-001	  7.8625794e-002	  9.7542979e-001	
  2.0452923e-001	  8.1881154e-002	  9.7542979e-001	
  2.0320437e-001	  8.5115900e-002	  9.7542979e-001	
  2.0182834e-001	  8.8329220e-002	  9.7542979e-001	
  2.0040151e-001	  9.1520303e-002	  9.7542979e-001	
  1.9892423e-001	  9.4688346e-002	  9.7542979e-001	
  1.9739687e-001	  9.7832552e-002	  9.7542979e-001	
  1.9581981e-001	  1.0095213e-001	  9.7542979e-001	
  1.9419346e-001	  1.0404629e-001	  9.7542979e-001	
  1.9251822e-001	  1.0711426e-001	  9.7542979e-001	
  1.9079452e-001	  1.1015527e-001	  9.7542979e-001	
  1.8902278e-001	  1.1316854e-001	  9.7542979e-001	
  1.8720346e-001	  1.1615332e-001	  9.7542979e-001	
  1.8533701e-001	  1.1910887e-001	  9.7542979e-001	
  1.8342391e-001	  1.2203442e-001	  9.7542979e-001	
  1.8146463e-001	  1.2492926e-001	  9.7542979e-001	
  1.7945966e-001	  1.2779265e-001	  9.7542979e-001	
  1.7740952e-001	  1.3062386e-001	  9.7542979e-001	
  1.7531472e-001	  1.3342219e-001	  9.7542979e-001	
  1.7317578e-001	  1.3618694e-001	  9.7542979e-001	
  1.7099324e-001	  1.3891739e-001	  9.7542979e-001	
  1.6876766e-001	  1.4161288e-001	  9.7542979e-001	
  1.6649959e-001	  1.4427272e-001	  9.7542979e-001	
  1.6418961e-001	  1.4689623e-001	  9.7542979e-001	
  1.6183829e-001	  1.4948277e-001	  9.7542979e-001	
  1.5944623e-001	  1.5203167e-001	  9.7542979e-001	
  1.5701403e-001	  1.5454231e-001	  9.7542979e-001	
  1.5454231e-001	  1.5701403e-001	  9.7542979e-001	
  1.5203167e-001	  1.5944623e-001	  9.7542979e-001	
  1.4948277e-001	  1.6183829e-001	  9.7542979e-001	
  1.4689623e-001	  1.6418961e-001	  9.7542979e-001	
  1.4427272e-001	  1.6649959e-001	  9.7542979e-001	
  1.4161288e-001	  1.6876766e-001	  9.7542979e-001	
  1.3891739e-001	  1.7099324e-001	  9.7542979e-001	
  1.3618694e-001	  1.7317578e-001	  9.7542979e-001	
  1.3342219e-001	  1.7531472e-001	  9.7542979e-001	
  1.3062386e-001	  1.7740952e-001	  9.7542979e-001	
  1.2779265e-001	  1.7945966e-001	  9.7542979e-001	
  1.2492926e-001	  1.8146463e-001	  9.7542979e-001	
  1.2203442e-001	  1.8342391e-001	  9.7542979e-001	
  1.1910887e-001	  1.8533701e-001	  9.7542979e-001	
  1.1615332e-001	  1.8720346e-001	  9.7542979e-001	
  1.1316854e-001	  1.8902278e-001	  9.7542979e-001	
  1.1015527e-001	  1.9079452e-001	  9.7542979e-001	
  1.0711426e-001	  1.9251822e-001	  9.7542979e-001	
  1.0404629e-001	  1.9419346e-001	  9.7542979e-001	
  1.0095213e-001	  1.9581981e-001	  9.7542979e-001	
  9.7832552e-002	  1.9739687e-001	  9.7542979e-001	
  9.4688346e-002	  1.9892423e-001	  9.7542979e-001	
  9.1520303e-002	  2.0040151e-001	  9.7542979e-001	
  8.8329220e-002	  2.0182834e-001	  9.7542979e-001	
  8.5115900e-002	  2.0320437e-001	  9.7542979e-001	
  8.1881154e-002	  2.0452923e-001	  9.7542979e-001	
  7.8625794e-002	  2.0580261e-001	  9.7542979e-001	
  7.5350640e-002	  2.0702418e-001	  9.7542979e-001	
  7.2056517e-002	  2.0819363e-001	  9.7542979e-001	
  6.8744255e-002	  2.0931067e-001	  9.7542979e-001	
  6.5414686e-002	  2.1037502e-001	  9.7542979e-001	
  6.2068650e-002	  2.1138641e-001	  9.7542979e-001	
  5.8706988e-002	  2.1234458e-001	  9.7542979e-001	
  5.5330547e-002	  2.1324929e-001	  9.7542979e-001	
  5.1940177e-002	  2.1410032e-001	  9.7542979e-001	
  4.8536731e-002	  2.1489746e-001	  9.7542979e-001	
  4.5121066e-002	  2.1564049e-001	  9.7542979e-001	
  4.1694042e-002	  2.1632923e-001	  9.7542979e-001	
  3.8256523e-002	  2.1696352e-001	  9.7542979e-001	
  3.4809372e-002	  2.1754319e-001	  9.7542979e-001	
  3.1353458e-002	  2.1806809e-001	  9.7542979e-001	
  2.7889651e-002	  2.1853809e-001	  9.7542979e-001	
  2.4418823e-002	  2.1895308e-001	  9.7542979e-001	
  2.0941848e-002	  2.1931295e-001	  9.7542979e-001	
  1.7459600e-002	  2.1961761e-001	  9.7542979e-001	
  1.3972958e-002	  2.1986698e-001	  9.7542979e-001	
  1.0482797e-002	  2.2006100e-001	  9.7542979e-001	
  6.9899979e-003	  2.2019962e-001	  9.7542979e-001	
  3.4954389e-003	  2.2028280e-001	  9.7542979e-001	
  1.3490129e-017	  2.2031053e-001	  9.7542979e-001	
  2.0480667e-001	  0.0000000e+000	  9.7880245e-001	
  2.0478089e-001	  3.2494552e-003	  9.7880245e-001	
  2.0470356e-001	  6.4980923e-003	  9.7880245e-001	
  2.0457469e-001	  9.7450936e-003	  9.7880245e-001	
  2.0439433e-001	  1.2989642e-002	  9.7880245e-001	
  2.0416251e-001	  1.6230920e-002	  9.7880245e-001	
  2.0387929e-001	  1.9468112e-002	  9.7880245e-001	
  2.0354474e-001	  2.2700402e-002	  9.7880245e-001	
  2.0315896e-001	  2.5926979e-002	  9.7880245e-001	
  2.0272203e-001	  2.9147028e-002	  9.7880245e-001	
  2.0223407e-001	  3.2359739e-002	  9.7880245e-001	
  2.0169519e-001	  3.5564305e-002	  9.7880245e-001	
  2.0110554e-001	  3.8759917e-002	  9.7880245e-001	
  2.0046527e-001	  4.1945771e-002	  9.7880245e-001	
  1.9977452e-001	  4.5121066e-002	  9.7880245e-001	
  1.9903349e-001	  4.8285002e-002	  9.7880245e-001	
  1.9824235e-001	  5.1436782e-002	  9.7880245e-001	
  1.9740130e-001	  5.4575614e-002	  9.7880245e-001	
  1.9651056e-001	  5.7700706e-002	  9.7880245e-001	
  1.9557035e-001	  6.0811273e-002	  9.7880245e-001	
  1.9458090e-001	  6.3906530e-002	  9.7880245e-001	
  1.9354247e-001	  6.6985700e-002	  9.7880245e-001	
  1.9245531e-001	  7.0048006e-002	  9.7880245e-001	
  1.9131971e-001	  7.3092678e-002	  9.7880245e-001	
  1.9013594e-001	  7.6118949e-002	  9.7880245e-001	
  1.8890431e-001	  7.9126058e-002	  9.7880245e-001	
  1.8762512e-001	  8.2113247e-002	  9.7880245e-001	
  1.8629870e-001	  8.5079765e-002	  9.7880245e-001	
  1.8492538e-001	  8.8024864e-002	  9.7880245e-001	
  1.8350550e-001	  9.0947803e-002	  9.7880245e-001	
  1.8203943e-001	  9.3847847e-002	  9.7880245e-001	
  1.8052753e-001	  9.6724265e-002	  9.7880245e-001	
  1.7897018e-001	  9.9576334e-002	  9.7880245e-001	
  1.7736778e-001	  1.0240333e-001	  9.7880245e-001	
  1.7572072e-001	  1.0520456e-001	  9.7880245e-001	
  1.7402943e-001	  1.0797929e-001	  9.7880245e-001	
  1.7229433e-001	  1.1072684e-001	  9.7880245e-001	
  1.7051586e-001	  1.1344652e-001	  9.7880245e-001	
  1.6869446e-001	  1.1613764e-001	  9.7880245e-001	
  1.6683059e-001	  1.1879952e-001	  9.7880245e-001	
  1.6492472e-001	  1.2143150e-001	  9.7880245e-001	
  1.6297733e-001	  1.2403290e-001	  9.7880245e-001	
  1.6098892e-001	  1.2660308e-001	  9.7880245e-001	
  1.5895997e-001	  1.2914139e-001	  9.7880245e-001	
  1.5689101e-001	  1.3164719e-001	  9.7880245e-001	
  1.5478255e-001	  1.3411984e-001	  9.7880245e-001	
  1.5263513e-001	  1.3655874e-001	  9.7880245e-001	
  1.5044928e-001	  1.3896325e-001	  9.7880245e-001	
  1.4822556e-001	  1.4133278e-001	  9.7880245e-001	
  1.4596452e-001	  1.4366673e-001	  9.7880245e-001	
  1.4366673e-001	  1.4596452e-001	  9.7880245e-001	
  1.4133278e-001	  1.4822556e-001	  9.7880245e-001	
  1.3896325e-001	  1.5044928e-001	  9.7880245e-001	
  1.3655874e-001	  1.5263513e-001	  9.7880245e-001	
  1.3411984e-001	  1.5478255e-001	  9.7880245e-001	
  1.3164719e-001	  1.5689101e-001	  9.7880245e-001	
  1.2914139e-001	  1.5895997e-001	  9.7880245e-001	
  1.2660308e-001	  1.6098892e-001	  9.7880245e-001	
  1.2403290e-001	  1.6297733e-001	  9.7880245e-001	
  1.2143150e-001	  1.6492472e-001	  9.7880245e-001	
  1.1879952e-001	  1.6683059e-001	  9.7880245e-001	
  1.1613764e-001	  1.6869446e-001	  9.7880245e-001	
  1.1344652e-001	  1.7051586e-001	  9.7880245e-001	
  1.1072684e-001	  1.7229433e-001	  9.7880245e-001	
  1.0797929e-001	  1.7402943e-001	  9.7880245e-001	
  1.0520456e-001	  1.7572072e-001	  9.7880245e-001	
  1.0240333e-001	  1.7736778e-001	  9.7880245e-001	
  9.9576334e-002	  1.7897018e-001	  9.7880245e-001	
  9.6724265e-002	  1.8052753e-001	  9.7880245e-001	
  9.3847847e-002	  1.8203943e-001	  9.7880245e-001	
  9.0947803e-002	  1.8350550e-001	  9.7880245e-001	
  8.8024864e-002	  1.8492538e-001	  9.7880245e-001	
  8.5079765e-002	  1.8629870e-001	  9.7880245e-001	
  8.2113247e-002	  1.8762512e-001	  9.7880245e-001	
  7.9126058e-002	  1.8890431e-001	  9.7880245e-001	
  7.6118949e-002	  1.9013594e-001	  9.7880245e-001	
  7.3092678e-002	  1.9131971e-001	  9.7880245e-001	
  7.0048006e-002	  1.9245531e-001	  9.7880245e-001	
  6.6985700e-002	  1.9354247e-001	  9.7880245e-001	
  6.3906530e-002	  1.9458090e-001	  9.7880245e-001	
  6.0811273e-002	  1.9557035e-001	  9.7880245e-001	
  5.7700706e-002	  1.9651056e-001	  9.7880245e-001	
  5.4575614e-002	  1.9740130e-001	  9.7880245e-001	
  5.1436782e-002	  1.9824235e-001	  9.7880245e-001	
  4.8285002e-002	  1.9903349e-001	  9.7880245e-001	
  4.5121066e-002	  1.9977452e-001	  9.7880245e-001	
  4.1945771e-002	  2.0046527e-001	  9.7880245e-001	
  3.8759917e-002	  2.0110554e-001	  9.7880245e-001	
  3.5564305e-002	  2.0169519e-001	  9.7880245e-001	
  3.2359739e-002	  2.0223407e-001	  9.7880245e-001	
  2.9147028e-002	  2.0272203e-001	  9.7880245e-001	
  2.5926979e-002	  2.0315896e-001	  9.7880245e-001	
  2.2700402e-002	  2.0354474e-001	  9.7880245e-001	
  1.9468112e-002	  2.0387929e-001	  9.7880245e-001	
  1.6230920e-002	  2.0416251e-001	  9.7880245e-001	
  1.2989642e-002	  2.0439433e-001	  9.7880245e-001	
  9.7450936e-003	  2.0457469e-001	  9.7880245e-001	
  6.4980923e-003	  2.0470356e-001	  9.7880245e-001	
  3.2494552e-003	  2.0478089e-001	  9.7880245e-001	
  1.2540792e-017	  2.0480667e-001	  9.7880245e-001	
  1.8925124e-001	  0.0000000e+000	  9.8192870e-001	
  1.8922742e-001	  3.0026534e-003	  9.8192870e-001	
  1.8915596e-001	  6.0045509e-003	  9.8192870e-001	
  1.8903689e-001	  9.0049368e-003	  9.8192870e-001	
  1.8887022e-001	  1.2003056e-002	  9.8192870e-001	
  1.8865601e-001	  1.4998153e-002	  9.8192870e-001	
  1.8839430e-001	  1.7989474e-002	  9.8192870e-001	
  1.8808517e-001	  2.0976267e-002	  9.8192870e-001	
  1.8772868e-001	  2.3957779e-002	  9.8192870e-001	
  1.8732494e-001	  2.6933260e-002	  9.8192870e-001	
  1.8687404e-001	  2.9901961e-002	  9.8192870e-001	
  1.8637609e-001	  3.2863134e-002	  9.8192870e-001	
  1.8583123e-001	  3.5816033e-002	  9.8192870e-001	
  1.8523958e-001	  3.8759917e-002	  9.8192870e-001	
  1.8460130e-001	  4.1694042e-002	  9.8192870e-001	
  1.8391655e-001	  4.4617672e-002	  9.8192870e-001	
  1.8318550e-001	  4.7530069e-002	  9.8192870e-001	
  1.8240833e-001	  5.0430501e-002	  9.8192870e-001	
  1.8158524e-001	  5.3318237e-002	  9.8192870e-001	
  1.8071644e-001	  5.6192551e-002	  9.8192870e-001	
  1.7980214e-001	  5.9052718e-002	  9.8192870e-001	
  1.7884258e-001	  6.1898019e-002	  9.8192870e-001	
  1.7783800e-001	  6.4727738e-002	  9.8192870e-001	
  1.7678864e-001	  6.7541162e-002	  9.8192870e-001	
  1.7569479e-001	  7.0337582e-002	  9.8192870e-001	
  1.7455670e-001	  7.3116296e-002	  9.8192870e-001	
  1.7337467e-001	  7.5876603e-002	  9.8192870e-001	
  1.7214899e-001	  7.8617808e-002	  9.8192870e-001	
  1.7087997e-001	  8.1339222e-002	  9.8192870e-001	
  1.6956794e-001	  8.4040159e-002	  9.8192870e-001	
  1.6821321e-001	  8.6719939e-002	  9.8192870e-001	
  1.6681615e-001	  8.9377889e-002	  9.8192870e-001	
  1.6537708e-001	  9.2013337e-002	  9.8192870e-001	
  1.6389639e-001	  9.4625622e-002	  9.8192870e-001	
  1.6237443e-001	  9.7214086e-002	  9.8192870e-001	
  1.6081159e-001	  9.9778076e-002	  9.8192870e-001	
  1.5920828e-001	  1.0231695e-001	  9.8192870e-001	
  1.5756488e-001	  1.0483006e-001	  9.8192870e-001	
  1.5588182e-001	  1.0731678e-001	  9.8192870e-001	
  1.5415951e-001	  1.0977649e-001	  9.8192870e-001	
  1.5239840e-001	  1.1220856e-001	  9.8192870e-001	
  1.5059892e-001	  1.1461239e-001	  9.8192870e-001	
  1.4876153e-001	  1.1698736e-001	  9.8192870e-001	
  1.4688668e-001	  1.1933288e-001	  9.8192870e-001	
  1.4497486e-001	  1.2164835e-001	  9.8192870e-001	
  1.4302655e-001	  1.2393321e-001	  9.8192870e-001	
  1.4104222e-001	  1.2618686e-001	  9.8192870e-001	
  1.3902239e-001	  1.2840875e-001	  9.8192870e-001	
  1.3696757e-001	  1.3059831e-001	  9.8192870e-001	
  1.3487826e-001	  1.3275500e-001	  9.8192870e-001	
  1.3275500e-001	  1.3487826e-001	  9.8192870e-001	
  1.3059831e-001	  1.3696757e-001	  9.8192870e-001	
  1.2840875e-001	  1.3902239e-001	  9.8192870e-001	
  1.2618686e-001	  1.4104222e-001	  9.8192870e-001	
  1.2393321e-001	  1.4302655e-001	  9.8192870e-001	
  1.2164835e-001	  1.4497486e-001	  9.8192870e-001	
  1.1933288e-001	  1.4688668e-001	  9.8192870e-001	
  1.1698736e-001	  1.4876153e-001	  9.8192870e-001	
  1.1461239e-001	  1.5059892e-001	  9.8192870e-001	
  1.1220856e-001	  1.5239840e-001	  9.8192870e-001	
  1.0977649e-001	  1.5415951e-001	  9.8192870e-001	
  1.0731678e-001	  1.5588182e-001	  9.8192870e-001	
  1.0483006e-001	  1.5756488e-001	  9.8192870e-001	
  1.0231695e-001	  1.5920828e-001	  9.8192870e-001	
  9.9778076e-002	  1.6081159e-001	  9.8192870e-001	
  9.7214086e-002	  1.6237443e-001	  9.8192870e-001	
  9.4625622e-002	  1.6389639e-001	  9.8192870e-001	
  9.2013337e-002	  1.6537708e-001	  9.8192870e-001	
  8.9377889e-002	  1.6681615e-001	  9.8192870e-001	
  8.6719939e-002	  1.6821321e-001	  9.8192870e-001	
  8.4040159e-002	  1.6956794e-001	  9.8192870e-001	
  8.1339222e-002	  1.7087997e-001	  9.8192870e-001	
  7.8617808e-002	  1.7214899e-001	  9.8192870e-001	
  7.5876603e-002	  1.7337467e-001	  9.8192870e-001	
  7.3116296e-002	  1.7455670e-001	  9.8192870e-001	
  7.0337582e-002	  1.7569479e-001	  9.8192870e-001	
  6.7541162e-002	  1.7678864e-001	  9.8192870e-001	
  6.4727738e-002	  1.7783800e-001	  9.8192870e-001	
  6.1898019e-002	  1.7884258e-001	  9.8192870e-001	
  5.9052718e-002	  1.7980214e-001	  9.8192870e-001	
  5.6192551e-002	  1.8071644e-001	  9.8192870e-001	
  5.3318237e-002	  1.8158524e-001	  9.8192870e-001	
  5.0430501e-002	  1.8240833e-001	  9.8192870e-001	
  4.7530069e-002	  1.8318550e-001	  9.8192870e-001	
  4.4617672e-002	  1.8391655e-001	  9.8192870e-001	
  4.1694042e-002	  1.8460130e-001	  9.8192870e-001	
  3.8759917e-002	  1.8523958e-001	  9.8192870e-001	
  3.5816033e-002	  1.8583123e-001	  9.8192870e-001	
  3.2863134e-002	  1.8637609e-001	  9.8192870e-001	
  2.9901961e-002	  1.8687404e-001	  9.8192870e-001	
  2.6933260e-002	  1.8732494e-001	  9.8192870e-001	
  2.3957779e-002	  1.8772868e-001	  9.8192870e-001	
  2.0976267e-002	  1.8808517e-001	  9.8192870e-001	
  1.7989474e-002	  1.8839430e-001	  9.8192870e-001	
  1.4998153e-002	  1.8865601e-001	  9.8192870e-001	
  1.2003056e-002	  1.8887022e-001	  9.8192870e-001	
  9.0049368e-003	  1.8903689e-001	  9.8192870e-001	
  6.0045509e-003	  1.8915596e-001	  9.8192870e-001	
  3.0026534e-003	  1.8922742e-001	  9.8192870e-001	
  1.1588297e-017	  1.8925124e-001	  9.8192870e-001	
  1.7364818e-001	  0.0000000e+000	  9.8480775e-001	
  1.7362632e-001	  2.7550957e-003	  9.8480775e-001	
  1.7356075e-001	  5.5094978e-003	  9.8480775e-001	
  1.7345149e-001	  8.2625130e-003	  9.8480775e-001	
  1.7329857e-001	  1.1013448e-002	  9.8480775e-001	
  1.7310202e-001	  1.3761611e-002	  9.8480775e-001	
  1.7286189e-001	  1.6506309e-002	  9.8480775e-001	
  1.7257824e-001	  1.9246851e-002	  9.8480775e-001	
  1.7225115e-001	  2.1982549e-002	  9.8480775e-001	
  1.7188069e-001	  2.4712712e-002	  9.8480775e-001	
  1.7146696e-001	  2.7436654e-002	  9.8480775e-001	
  1.7101007e-001	  3.0153690e-002	  9.8480775e-001	
  1.7051013e-001	  3.2863134e-002	  9.8480775e-001	
  1.6996726e-001	  3.5564305e-002	  9.8480775e-001	
  1.6938160e-001	  3.8256523e-002	  9.8480775e-001	
  1.6875331e-001	  4.0939110e-002	  9.8480775e-001	
  1.6808253e-001	  4.3611390e-002	  9.8480775e-001	
  1.6736943e-001	  4.6272692e-002	  9.8480775e-001	
  1.6661421e-001	  4.8922345e-002	  9.8480775e-001	
  1.6581703e-001	  5.1559682e-002	  9.8480775e-001	
  1.6497812e-001	  5.4184039e-002	  9.8480775e-001	
  1.6409767e-001	  5.6794756e-002	  9.8480775e-001	
  1.6317591e-001	  5.9391175e-002	  9.8480775e-001	
  1.6221307e-001	  6.1972642e-002	  9.8480775e-001	
  1.6120940e-001	  6.4538508e-002	  9.8480775e-001	
  1.6016514e-001	  6.7088127e-002	  9.8480775e-001	
  1.5908056e-001	  6.9620857e-002	  9.8480775e-001	
  1.5795594e-001	  7.2136060e-002	  9.8480775e-001	
  1.5679155e-001	  7.4633103e-002	  9.8480775e-001	
  1.5558769e-001	  7.7111358e-002	  9.8480775e-001	
  1.5434466e-001	  7.9570200e-002	  9.8480775e-001	
  1.5306277e-001	  8.2009011e-002	  9.8480775e-001	
  1.5174235e-001	  8.4427177e-002	  9.8480775e-001	
  1.5038373e-001	  8.6824089e-002	  9.8480775e-001	
  1.4898726e-001	  8.9199143e-002	  9.8480775e-001	
  1.4755327e-001	  9.1551742e-002	  9.8480775e-001	
  1.4608214e-001	  9.3881293e-002	  9.8480775e-001	
  1.4457424e-001	  9.6187210e-002	  9.8480775e-001	
  1.4302994e-001	  9.8468912e-002	  9.8480775e-001	
  1.4144963e-001	  1.0072583e-001	  9.8480775e-001	
  1.3983371e-001	  1.0295738e-001	  9.8480775e-001	
  1.3818259e-001	  1.0516302e-001	  9.8480775e-001	
  1.3649669e-001	  1.0734218e-001	  9.8480775e-001	
  1.3477642e-001	  1.0949432e-001	  9.8480775e-001	
  1.3302222e-001	  1.1161890e-001	  9.8480775e-001	
  1.3123454e-001	  1.1371537e-001	  9.8480775e-001	
  1.2941381e-001	  1.1578322e-001	  9.8480775e-001	
  1.2756051e-001	  1.1782192e-001	  9.8480775e-001	
  1.2567510e-001	  1.1983096e-001	  9.8480775e-001	
  1.2375804e-001	  1.2180984e-001	  9.8480775e-001	
  1.2180984e-001	  1.2375804e-001	  9.8480775e-001	
  1.1983096e-001	  1.2567510e-001	  9.8480775e-001	
  1.1782192e-001	  1.2756051e-001	  9.8480775e-001	
  1.1578322e-001	  1.2941381e-001	  9.8480775e-001	
  1.1371537e-001	  1.3123454e-001	  9.8480775e-001	
  1.1161890e-001	  1.3302222e-001	  9.8480775e-001	
  1.0949432e-001	  1.3477642e-001	  9.8480775e-001	
  1.0734218e-001	  1.3649669e-001	  9.8480775e-001	
  1.0516302e-001	  1.3818259e-001	  9.8480775e-001	
  1.0295738e-001	  1.3983371e-001	  9.8480775e-001	
  1.0072583e-001	  1.4144963e-001	  9.8480775e-001	
  9.8468912e-002	  1.4302994e-001	  9.8480775e-001	
  9.6187210e-002	  1.4457424e-001	  9.8480775e-001	
  9.3881293e-002	  1.4608214e-001	  9.8480775e-001	
  9.1551742e-002	  1.4755327e-001	  9.8480775e-001	
  8.9199143e-002	  1.4898726e-001	  9.8480775e-001	
  8.6824089e-002	  1.5038373e-001	  9.8480775e-001	
  8.4427177e-002	  1.5174235e-001	  9.8480775e-001	
  8.2009011e-002	  1.5306277e-001	  9.8480775e-001	
  7.9570200e-002	  1.5434466e-001	  9.8480775e-001	
  7.7111358e-002	  1.5558769e-001	  9.8480775e-001	
  7.4633103e-002	  1.5679155e-001	  9.8480775e-001	
  7.2136060e-002	  1.5795594e-001	  9.8480775e-001	
  6.9620857e-002	  1.5908056e-001	  9.8480775e-001	
  6.7088127e-002	  1.6016514e-001	  9.8480775e-001	
  6.4538508e-002	  1.6120940e-001	  9.8480775e-001	
  6.1972642e-002	  1.6221307e-001	  9.8480775e-001	
  5.9391175e-002	  1.6317591e-001	  9.8480775e-001	
  5.6794756e-002	  1.6409767e-001	  9.8480775e-001	
  5.4184039e-002	  1.6497812e-001	  9.8480775e-001	
  5.1559682e-002	  1.6581703e-001	  9.8480775e-001	
  4.8922345e-002	  1.6661421e-001	  9.8480775e-001	
  4.6272692e-002	  1.6736943e-001	  9.8480775e-001	
  4.3611390e-002	  1.6808253e-001	  9.8480775e-001	
  4.0939110e-002	  1.6875331e-001	  9.8480775e-001	
  3.8256523e-002	  1.6938160e-001	  9.8480775e-001	
  3.5564305e-002	  1.6996726e-001	  9.8480775e-001	
  3.2863134e-002	  1.7051013e-001	  9.8480775e-001	
  3.0153690e-002	  1.7101007e-001	  9.8480775e-001	
  2.7436654e-002	  1.7146696e-001	  9.8480775e-001	
  2.4712712e-002	  1.7188069e-001	  9.8480775e-001	
  2.1982549e-002	  1.7225115e-001	  9.8480775e-001	
  1.9246851e-002	  1.7257824e-001	  9.8480775e-001	
  1.6506309e-002	  1.7286189e-001	  9.8480775e-001	
  1.3761611e-002	  1.7310202e-001	  9.8480775e-001	
  1.1013448e-002	  1.7329857e-001	  9.8480775e-001	
  8.2625130e-003	  1.7345149e-001	  9.8480775e-001	
  5.5094978e-003	  1.7356075e-001	  9.8480775e-001	
  2.7550957e-003	  1.7362632e-001	  9.8480775e-001	
  1.0632884e-017	  1.7364818e-001	  9.8480775e-001	
  1.5800140e-001	  0.0000000e+000	  9.8743889e-001	
  1.5798151e-001	  2.5068444e-003	  9.8743889e-001	
  1.5792185e-001	  5.0130578e-003	  9.8743889e-001	
  1.5782243e-001	  7.5180091e-003	  9.8743889e-001	
  1.5768329e-001	  1.0021068e-002	  9.8743889e-001	
  1.5750445e-001	  1.2521604e-002	  9.8743889e-001	
  1.5728595e-001	  1.5018988e-002	  9.8743889e-001	
  1.5702786e-001	  1.7512590e-002	  9.8743889e-001	
  1.5673025e-001	  2.0001784e-002	  9.8743889e-001	
  1.5639317e-001	  2.2485943e-002	  9.8743889e-001	
  1.5601672e-001	  2.4964441e-002	  9.8743889e-001	
  1.5560100e-001	  2.7436654e-002	  9.8743889e-001	
  1.5514610e-001	  2.9901961e-002	  9.8743889e-001	
  1.5465215e-001	  3.2359739e-002	  9.8743889e-001	
  1.5411927e-001	  3.4809372e-002	  9.8743889e-001	
  1.5354758e-001	  3.7250241e-002	  9.8743889e-001	
  1.5293725e-001	  3.9681733e-002	  9.8743889e-001	
  1.5228841e-001	  4.2103235e-002	  9.8743889e-001	
  1.5160123e-001	  4.4514137e-002	  9.8743889e-001	
  1.5087589e-001	  4.6913834e-002	  9.8743889e-001	
  1.5011256e-001	  4.9301720e-002	  9.8743889e-001	
  1.4931145e-001	  5.1677195e-002	  9.8743889e-001	
  1.4847275e-001	  5.4039660e-002	  9.8743889e-001	
  1.4759667e-001	  5.6388521e-002	  9.8743889e-001	
  1.4668343e-001	  5.8723187e-002	  9.8743889e-001	
  1.4573327e-001	  6.1043069e-002	  9.8743889e-001	
  1.4474642e-001	  6.3347584e-002	  9.8743889e-001	
  1.4372313e-001	  6.5636152e-002	  9.8743889e-001	
  1.4266365e-001	  6.7908196e-002	  9.8743889e-001	
  1.4156827e-001	  7.0163145e-002	  9.8743889e-001	
  1.4043724e-001	  7.2400430e-002	  9.8743889e-001	
  1.3927086e-001	  7.4619489e-002	  9.8743889e-001	
  1.3806942e-001	  7.6819763e-002	  9.8743889e-001	
  1.3683322e-001	  7.9000698e-002	  9.8743889e-001	
  1.3556258e-001	  8.1161745e-002	  9.8743889e-001	
  1.3425780e-001	  8.3302360e-002	  9.8743889e-001	
  1.3291923e-001	  8.5422004e-002	  9.8743889e-001	
  1.3154720e-001	  8.7520143e-002	  9.8743889e-001	
  1.3014205e-001	  8.9596250e-002	  9.8743889e-001	
  1.2870414e-001	  9.1649801e-002	  9.8743889e-001	
  1.2723382e-001	  9.3680280e-002	  9.8743889e-001	
  1.2573148e-001	  9.5687176e-002	  9.8743889e-001	
  1.2419749e-001	  9.7669983e-002	  9.8743889e-001	
  1.2263222e-001	  9.9628202e-002	  9.8743889e-001	
  1.2103609e-001	  1.0156134e-001	  9.8743889e-001	
  1.1940949e-001	  1.0346891e-001	  9.8743889e-001	
  1.1775282e-001	  1.0535043e-001	  9.8743889e-001	
  1.1606652e-001	  1.0720543e-001	  9.8743889e-001	
  1.1435099e-001	  1.0903345e-001	  9.8743889e-001	
  1.1260667e-001	  1.1083401e-001	  9.8743889e-001	
  1.1083401e-001	  1.1260667e-001	  9.8743889e-001	
  1.0903345e-001	  1.1435099e-001	  9.8743889e-001	
  1.0720543e-001	  1.1606652e-001	  9.8743889e-001	
  1.0535043e-001	  1.1775282e-001	  9.8743889e-001	
  1.0346891e-001	  1.1940949e-001	  9.8743889e-001	
  1.0156134e-001	  1.2103609e-001	  9.8743889e-001	
  9.9628202e-002	  1.2263222e-001	  9.8743889e-001	
  9.7669983e-002	  1.2419749e-001	  9.8743889e-001	
  9.5687176e-002	  1.2573148e-001	  9.8743889e-001	
  9.3680280e-002	  1.2723382e-001	  9.8743889e-001	
  9.1649801e-002	  1.2870414e-001	  9.8743889e-001	
  8.9596250e-002	  1.3014205e-001	  9.8743889e-001	
  8.7520143e-002	  1.3154720e-001	  9.8743889e-001	
  8.5422004e-002	  1.3291923e-001	  9.8743889e-001	
  8.3302360e-002	  1.3425780e-001	  9.8743889e-001	
  8.1161745e-002	  1.3556258e-001	  9.8743889e-001	
  7.9000698e-002	  1.3683322e-001	  9.8743889e-001	
  7.6819763e-002	  1.3806942e-001	  9.8743889e-001	
  7.4619489e-002	  1.3927086e-001	  9.8743889e-001	
  7.2400430e-002	  1.4043724e-001	  9.8743889e-001	
  7.0163145e-002	  1.4156827e-001	  9.8743889e-001	
  6.7908196e-002	  1.4266365e-001	  9.8743889e-001	
  6.5636152e-002	  1.4372313e-001	  9.8743889e-001	
  6.3347584e-002	  1.4474642e-001	  9.8743889e-001	
  6.1043069e-002	  1.4573327e-001	  9.8743889e-001	
  5.8723187e-002	  1.4668343e-001	  9.8743889e-001	
  5.6388521e-002	  1.4759667e-001	  9.8743889e-001	
  5.4039660e-002	  1.4847275e-001	  9.8743889e-001	
  5.1677195e-002	  1.4931145e-001	  9.8743889e-001	
  4.9301720e-002	  1.5011256e-001	  9.8743889e-001	
  4.6913834e-002	  1.5087589e-001	  9.8743889e-001	
  4.4514137e-002	  1.5160123e-001	  9.8743889e-001	
  4.2103235e-002	  1.5228841e-001	  9.8743889e-001	
  3.9681733e-002	  1.5293725e-001	  9.8743889e-001	
  3.7250241e-002	  1.5354758e-001	  9.8743889e-001	
  3.4809372e-002	  1.5411927e-001	  9.8743889e-001	
  3.2359739e-002	  1.5465215e-001	  9.8743889e-001	
  2.9901961e-002	  1.5514610e-001	  9.8743889e-001	
  2.7436654e-002	  1.5560100e-001	  9.8743889e-001	
  2.4964441e-002	  1.5601672e-001	  9.8743889e-001	
  2.2485943e-002	  1.5639317e-001	  9.8743889e-001	
  2.0001784e-002	  1.5673025e-001	  9.8743889e-001	
  1.7512590e-002	  1.5702786e-001	  9.8743889e-001	
  1.5018988e-002	  1.5728595e-001	  9.8743889e-001	
  1.2521604e-002	  1.5750445e-001	  9.8743889e-001	
  1.0021068e-002	  1.5768329e-001	  9.8743889e-001	
  7.5180091e-003	  1.5782243e-001	  9.8743889e-001	
  5.0130578e-003	  1.5792185e-001	  9.8743889e-001	
  2.5068444e-003	  1.5798151e-001	  9.8743889e-001	
  9.6747952e-018	  1.5800140e-001	  9.8743889e-001	
  1.4231484e-001	  0.0000000e+000	  9.8982144e-001	
  1.4229692e-001	  2.2579621e-003	  9.8982144e-001	
  1.4224319e-001	  4.5153557e-003	  9.8982144e-001	
  1.4215364e-001	  6.7716127e-003	  9.8982144e-001	
  1.4202831e-001	  9.0261649e-003	  9.8982144e-001	
  1.4186723e-001	  1.1278445e-002	  9.8982144e-001	
  1.4167043e-001	  1.3527885e-002	  9.8982144e-001	
  1.4143796e-001	  1.5773920e-002	  9.8982144e-001	
  1.4116989e-001	  1.8015985e-002	  9.8982144e-001	
  1.4086628e-001	  2.0253513e-002	  9.8982144e-001	
  1.4052721e-001	  2.2485943e-002	  9.8982144e-001	
  1.4015276e-001	  2.4712712e-002	  9.8982144e-001	
  1.3974302e-001	  2.6933260e-002	  9.8982144e-001	
  1.3929811e-001	  2.9147028e-002	  9.8982144e-001	
  1.3881813e-001	  3.1353458e-002	  9.8982144e-001	
  1.3830321e-001	  3.3551995e-002	  9.8982144e-001	
  1.3775346e-001	  3.5742085e-002	  9.8982144e-001	
  1.3716904e-001	  3.7923178e-002	  9.8982144e-001	
  1.3655009e-001	  4.0094723e-002	  9.8982144e-001	
  1.3589676e-001	  4.2256175e-002	  9.8982144e-001	
  1.3520922e-001	  4.4406989e-002	  9.8982144e-001	
  1.3448764e-001	  4.6546624e-002	  9.8982144e-001	
  1.3373220e-001	  4.8674541e-002	  9.8982144e-001	
  1.3294310e-001	  5.0790205e-002	  9.8982144e-001	
  1.3212053e-001	  5.2893082e-002	  9.8982144e-001	
  1.3126470e-001	  5.4982644e-002	  9.8982144e-001	
  1.3037583e-001	  5.7058364e-002	  9.8982144e-001	
  1.2945413e-001	  5.9119720e-002	  9.8982144e-001	
  1.2849984e-001	  6.1166193e-002	  9.8982144e-001	
  1.2751321e-001	  6.3197268e-002	  9.8982144e-001	
  1.2649447e-001	  6.5212433e-002	  9.8982144e-001	
  1.2544389e-001	  6.7211182e-002	  9.8982144e-001	
  1.2436173e-001	  6.9193010e-002	  9.8982144e-001	
  1.2324827e-001	  7.1157419e-002	  9.8982144e-001	
  1.2210377e-001	  7.3103915e-002	  9.8982144e-001	
  1.2092854e-001	  7.5032007e-002	  9.8982144e-001	
  1.1972286e-001	  7.6941211e-002	  9.8982144e-001	
  1.1848704e-001	  7.8831044e-002	  9.8982144e-001	
  1.1722140e-001	  8.0701033e-002	  9.8982144e-001	
  1.1592624e-001	  8.2550705e-002	  9.8982144e-001	
  1.1460191e-001	  8.4379596e-002	  9.8982144e-001	
  1.1324872e-001	  8.6187245e-002	  9.8982144e-001	
  1.1186702e-001	  8.7973196e-002	  9.8982144e-001	
  1.1045716e-001	  8.9737001e-002	  9.8982144e-001	
  1.0901949e-001	  9.1478215e-002	  9.8982144e-001	
  1.0755438e-001	  9.3196399e-002	  9.8982144e-001	
  1.0606219e-001	  9.4891122e-002	  9.8982144e-001	
  1.0454330e-001	  9.6561957e-002	  9.8982144e-001	
  1.0299809e-001	  9.8208483e-002	  9.8982144e-001	
  1.0142696e-001	  9.9830285e-002	  9.8982144e-001	
  9.9830285e-002	  1.0142696e-001	  9.8982144e-001	
  9.8208483e-002	  1.0299809e-001	  9.8982144e-001	
  9.6561957e-002	  1.0454330e-001	  9.8982144e-001	
  9.4891122e-002	  1.0606219e-001	  9.8982144e-001	
  9.3196399e-002	  1.0755438e-001	  9.8982144e-001	
  9.1478215e-002	  1.0901949e-001	  9.8982144e-001	
  8.9737001e-002	  1.1045716e-001	  9.8982144e-001	
  8.7973196e-002	  1.1186702e-001	  9.8982144e-001	
  8.6187245e-002	  1.1324872e-001	  9.8982144e-001	
  8.4379596e-002	  1.1460191e-001	  9.8982144e-001	
  8.2550705e-002	  1.1592624e-001	  9.8982144e-001	
  8.0701033e-002	  1.1722140e-001	  9.8982144e-001	
  7.8831044e-002	  1.1848704e-001	  9.8982144e-001	
  7.6941211e-002	  1.1972286e-001	  9.8982144e-001	
  7.5032007e-002	  1.2092854e-001	  9.8982144e-001	
  7.3103915e-002	  1.2210377e-001	  9.8982144e-001	
  7.1157419e-002	  1.2324827e-001	  9.8982144e-001	
  6.9193010e-002	  1.2436173e-001	  9.8982144e-001	
  6.7211182e-002	  1.2544389e-001	  9.8982144e-001	
  6.5212433e-002	  1.2649447e-001	  9.8982144e-001	
  6.3197268e-002	  1.2751321e-001	  9.8982144e-001	
  6.1166193e-002	  1.2849984e-001	  9.8982144e-001	
  5.9119720e-002	  1.2945413e-001	  9.8982144e-001	
  5.7058364e-002	  1.3037583e-001	  9.8982144e-001	
  5.4982644e-002	  1.3126470e-001	  9.8982144e-001	
  5.2893082e-002	  1.3212053e-001	  9.8982144e-001	
  5.0790205e-002	  1.3294310e-001	  9.8982144e-001	
  4.8674541e-002	  1.3373220e-001	  9.8982144e-001	
  4.6546624e-002	  1.3448764e-001	  9.8982144e-001	
  4.4406989e-002	  1.3520922e-001	  9.8982144e-001	
  4.2256175e-002	  1.3589676e-001	  9.8982144e-001	
  4.0094723e-002	  1.3655009e-001	  9.8982144e-001	
  3.7923178e-002	  1.3716904e-001	  9.8982144e-001	
  3.5742085e-002	  1.3775346e-001	  9.8982144e-001	
  3.3551995e-002	  1.3830321e-001	  9.8982144e-001	
  3.1353458e-002	  1.3881813e-001	  9.8982144e-001	
  2.9147028e-002	  1.3929811e-001	  9.8982144e-001	
  2.6933260e-002	  1.3974302e-001	  9.8982144e-001	
  2.4712712e-002	  1.4015276e-001	  9.8982144e-001	
  2.2485943e-002	  1.4052721e-001	  9.8982144e-001	
  2.0253513e-002	  1.4086628e-001	  9.8982144e-001	
  1.8015985e-002	  1.4116989e-001	  9.8982144e-001	
  1.5773920e-002	  1.4143796e-001	  9.8982144e-001	
  1.3527885e-002	  1.4167043e-001	  9.8982144e-001	
  1.1278445e-002	  1.4186723e-001	  9.8982144e-001	
  9.0261649e-003	  1.4202831e-001	  9.8982144e-001	
  6.7716127e-003	  1.4215364e-001	  9.8982144e-001	
  4.5153557e-003	  1.4224319e-001	  9.8982144e-001	
  2.2579621e-003	  1.4229692e-001	  9.8982144e-001	
  8.7142706e-018	  1.4231484e-001	  9.8982144e-001	
  1.2659245e-001	  0.0000000e+000	  9.9195481e-001	
  1.2657652e-001	  2.0085113e-003	  9.9195481e-001	
  1.2652872e-001	  4.0165169e-003	  9.9195481e-001	
  1.2644907e-001	  6.0235115e-003	  9.9195481e-001	
  1.2633758e-001	  8.0289896e-003	  9.9195481e-001	
  1.2619429e-001	  1.0032446e-002	  9.9195481e-001	
  1.2601923e-001	  1.2033378e-002	  9.9195481e-001	
  1.2581245e-001	  1.4031280e-002	  9.9195481e-001	
  1.2557399e-001	  1.6025649e-002	  9.9195481e-001	
  1.2530392e-001	  1.8015985e-002	  9.9195481e-001	
  1.2500231e-001	  2.0001784e-002	  9.9195481e-001	
  1.2466923e-001	  2.1982549e-002	  9.9195481e-001	
  1.2430476e-001	  2.3957779e-002	  9.9195481e-001	
  1.2390900e-001	  2.5926979e-002	  9.9195481e-001	
  1.2348205e-001	  2.7889651e-002	  9.9195481e-001	
  1.2302401e-001	  2.9845302e-002	  9.9195481e-001	
  1.2253500e-001	  3.1793440e-002	  9.9195481e-001	
  1.2201514e-001	  3.3733574e-002	  9.9195481e-001	
  1.2146457e-001	  3.5665216e-002	  9.9195481e-001	
  1.2088342e-001	  3.7587879e-002	  9.9195481e-001	
  1.2027183e-001	  3.9501079e-002	  9.9195481e-001	
  1.1962997e-001	  4.1404336e-002	  9.9195481e-001	
  1.1895799e-001	  4.3297169e-002	  9.9195481e-001	
  1.1825607e-001	  4.5179102e-002	  9.9195481e-001	
  1.1752437e-001	  4.7049662e-002	  9.9195481e-001	
  1.1676309e-001	  4.8908377e-002	  9.9195481e-001	
  1.1597242e-001	  5.0754780e-002	  9.9195481e-001	
  1.1515255e-001	  5.2588406e-002	  9.9195481e-001	
  1.1430369e-001	  5.4408792e-002	  9.9195481e-001	
  1.1342605e-001	  5.6215482e-002	  9.9195481e-001	
  1.1251986e-001	  5.8008020e-002	  9.9195481e-001	
  1.1158534e-001	  5.9785954e-002	  9.9195481e-001	
  1.1062274e-001	  6.1548838e-002	  9.9195481e-001	
  1.0963228e-001	  6.3296227e-002	  9.9195481e-001	
  1.0861423e-001	  6.5027681e-002	  9.9195481e-001	
  1.0756883e-001	  6.6742766e-002	  9.9195481e-001	
  1.0649635e-001	  6.8441048e-002	  9.9195481e-001	
  1.0539706e-001	  7.0122100e-002	  9.9195481e-001	
  1.0427124e-001	  7.1785499e-002	  9.9195481e-001	
  1.0311917e-001	  7.3430827e-002	  9.9195481e-001	
  1.0194114e-001	  7.5057669e-002	  9.9195481e-001	
  1.0073744e-001	  7.6665616e-002	  9.9195481e-001	
  9.9508390e-002	  7.8254263e-002	  9.9195481e-001	
  9.8254285e-002	  7.9823209e-002	  9.9195481e-001	
  9.6975446e-002	  8.1372061e-002	  9.9195481e-001	
  9.5672193e-002	  8.2900427e-002	  9.9195481e-001	
  9.4344855e-002	  8.4407924e-002	  9.9195481e-001	
  9.2993767e-002	  8.5894171e-002	  9.9195481e-001	
  9.1619268e-002	  8.7358795e-002	  9.9195481e-001	
  9.0221704e-002	  8.8801427e-002	  9.9195481e-001	
  8.8801427e-002	  9.0221704e-002	  9.9195481e-001	
  8.7358795e-002	  9.1619268e-002	  9.9195481e-001	
  8.5894171e-002	  9.2993767e-002	  9.9195481e-001	
  8.4407924e-002	  9.4344855e-002	  9.9195481e-001	
  8.2900427e-002	  9.5672193e-002	  9.9195481e-001	
  8.1372061e-002	  9.6975446e-002	  9.9195481e-001	
  7.9823209e-002	  9.8254285e-002	  9.9195481e-001	
  7.8254263e-002	  9.9508390e-002	  9.9195481e-001	
  7.6665616e-002	  1.0073744e-001	  9.9195481e-001	
  7.5057669e-002	  1.0194114e-001	  9.9195481e-001	
  7.3430827e-002	  1.0311917e-001	  9.9195481e-001	
  7.1785499e-002	  1.0427124e-001	  9.9195481e-001	
  7.0122100e-002	  1.0539706e-001	  9.9195481e-001	
  6.8441048e-002	  1.0649635e-001	  9.9195481e-001	
  6.6742766e-002	  1.0756883e-001	  9.9195481e-001	
  6.5027681e-002	  1.0861423e-001	  9.9195481e-001	
  6.3296227e-002	  1.0963228e-001	  9.9195481e-001	
  6.1548838e-002	  1.1062274e-001	  9.9195481e-001	
  5.9785954e-002	  1.1158534e-001	  9.9195481e-001	
  5.8008020e-002	  1.1251986e-001	  9.9195481e-001	
  5.6215482e-002	  1.1342605e-001	  9.9195481e-001	
  5.4408792e-002	  1.1430369e-001	  9.9195481e-001	
  5.2588406e-002	  1.1515255e-001	  9.9195481e-001	
  5.0754780e-002	  1.1597242e-001	  9.9195481e-001	
  4.8908377e-002	  1.1676309e-001	  9.9195481e-001	
  4.7049662e-002	  1.1752437e-001	  9.9195481e-001	
  4.5179102e-002	  1.1825607e-001	  9.9195481e-001	
  4.3297169e-002	  1.1895799e-001	  9.9195481e-001	
  4.1404336e-002	  1.1962997e-001	  9.9195481e-001	
  3.9501079e-002	  1.2027183e-001	  9.9195481e-001	
  3.7587879e-002	  1.2088342e-001	  9.9195481e-001	
  3.5665216e-002	  1.2146457e-001	  9.9195481e-001	
  3.3733574e-002	  1.2201514e-001	  9.9195481e-001	
  3.1793440e-002	  1.2253500e-001	  9.9195481e-001	
  2.9845302e-002	  1.2302401e-001	  9.9195481e-001	
  2.7889651e-002	  1.2348205e-001	  9.9195481e-001	
  2.5926979e-002	  1.2390900e-001	  9.9195481e-001	
  2.3957779e-002	  1.2430476e-001	  9.9195481e-001	
  2.1982549e-002	  1.2466923e-001	  9.9195481e-001	
  2.0001784e-002	  1.2500231e-001	  9.9195481e-001	
  1.8015985e-002	  1.2530392e-001	  9.9195481e-001	
  1.6025649e-002	  1.2557399e-001	  9.9195481e-001	
  1.4031280e-002	  1.2581245e-001	  9.9195481e-001	
  1.2033378e-002	  1.2601923e-001	  9.9195481e-001	
  1.0032446e-002	  1.2619429e-001	  9.9195481e-001	
  8.0289896e-003	  1.2633758e-001	  9.9195481e-001	
  6.0235115e-003	  1.2644907e-001	  9.9195481e-001	
  4.0165169e-003	  1.2652872e-001	  9.9195481e-001	
  2.0085113e-003	  1.2657652e-001	  9.9195481e-001	
  7.7515522e-018	  1.2659245e-001	  9.9195481e-001	
  1.1083820e-001	  0.0000000e+000	  9.9383846e-001	
  1.1082425e-001	  1.7585549e-003	  9.9383846e-001	
  1.1078240e-001	  3.5166670e-003	  9.9383846e-001	
  1.1071266e-001	  5.2738939e-003	  9.9383846e-001	
  1.1061505e-001	  7.0297931e-003	  9.9383846e-001	
  1.1048959e-001	  8.7839226e-003	  9.9383846e-001	
  1.1033632e-001	  1.0535841e-002	  9.9383846e-001	
  1.1015527e-001	  1.2285107e-002	  9.9383846e-001	
  1.0994649e-001	  1.4031280e-002	  9.9383846e-001	
  1.0971003e-001	  1.5773920e-002	  9.9383846e-001	
  1.0944595e-001	  1.7512590e-002	  9.9383846e-001	
  1.0915432e-001	  1.9246851e-002	  9.9383846e-001	
  1.0883521e-001	  2.0976267e-002	  9.9383846e-001	
  1.0848870e-001	  2.2700402e-002	  9.9383846e-001	
  1.0811488e-001	  2.4418823e-002	  9.9383846e-001	
  1.0771384e-001	  2.6131096e-002	  9.9383846e-001	
  1.0728569e-001	  2.7836791e-002	  9.9383846e-001	
  1.0683053e-001	  2.9535478e-002	  9.9383846e-001	
  1.0634847e-001	  3.1226729e-002	  9.9383846e-001	
  1.0583965e-001	  3.2910120e-002	  9.9383846e-001	
  1.0530417e-001	  3.4585225e-002	  9.9383846e-001	
  1.0474219e-001	  3.6251624e-002	  9.9383846e-001	
  1.0415384e-001	  3.7908897e-002	  9.9383846e-001	
  1.0353927e-001	  3.9556626e-002	  9.9383846e-001	
  1.0289863e-001	  4.1194398e-002	  9.9383846e-001	
  1.0223209e-001	  4.2821798e-002	  9.9383846e-001	
  1.0153981e-001	  4.4438419e-002	  9.9383846e-001	
  1.0082197e-001	  4.6043852e-002	  9.9383846e-001	
  1.0007875e-001	  4.7637694e-002	  9.9383846e-001	
  9.9310337e-002	  4.9219544e-002	  9.9383846e-001	
  9.8516921e-002	  5.0789003e-002	  9.9383846e-001	
  9.7698704e-002	  5.2345676e-002	  9.9383846e-001	
  9.6855892e-002	  5.3889171e-002	  9.9383846e-001	
  9.5988697e-002	  5.5419100e-002	  9.9383846e-001	
  9.5097337e-002	  5.6935077e-002	  9.9383846e-001	
  9.4182037e-002	  5.8436722e-002	  9.9383846e-001	
  9.3243027e-002	  5.9923655e-002	  9.9383846e-001	
  9.2280544e-002	  6.1395503e-002	  9.9383846e-001	
  9.1294830e-002	  6.2851895e-002	  9.9383846e-001	
  9.0286132e-002	  6.4292464e-002	  9.9383846e-001	
  8.9254706e-002	  6.5716848e-002	  9.9383846e-001	
  8.8200810e-002	  6.7124688e-002	  9.9383846e-001	
  8.7124710e-002	  6.8515629e-002	  9.9383846e-001	
  8.6026677e-002	  6.9889323e-002	  9.9383846e-001	
  8.4906987e-002	  7.1245422e-002	  9.9383846e-001	
  8.3765922e-002	  7.2583585e-002	  9.9383846e-001	
  8.2603770e-002	  7.3903476e-002	  9.9383846e-001	
  8.1420823e-002	  7.5204762e-002	  9.9383846e-001	
  8.0217378e-002	  7.6487115e-002	  9.9383846e-001	
  7.8993739e-002	  7.7750214e-002	  9.9383846e-001	
  7.7750214e-002	  7.8993739e-002	  9.9383846e-001	
  7.6487115e-002	  8.0217378e-002	  9.9383846e-001	
  7.5204762e-002	  8.1420823e-002	  9.9383846e-001	
  7.3903476e-002	  8.2603770e-002	  9.9383846e-001	
  7.2583585e-002	  8.3765922e-002	  9.9383846e-001	
  7.1245422e-002	  8.4906987e-002	  9.9383846e-001	
  6.9889323e-002	  8.6026677e-002	  9.9383846e-001	
  6.8515629e-002	  8.7124710e-002	  9.9383846e-001	
  6.7124688e-002	  8.8200810e-002	  9.9383846e-001	
  6.5716848e-002	  8.9254706e-002	  9.9383846e-001	
  6.4292464e-002	  9.0286132e-002	  9.9383846e-001	
  6.2851895e-002	  9.1294830e-002	  9.9383846e-001	
  6.1395503e-002	  9.2280544e-002	  9.9383846e-001	
  5.9923655e-002	  9.3243027e-002	  9.9383846e-001	
  5.8436722e-002	  9.4182037e-002	  9.9383846e-001	
  5.6935077e-002	  9.5097337e-002	  9.9383846e-001	
  5.5419100e-002	  9.5988697e-002	  9.9383846e-001	
  5.3889171e-002	  9.6855892e-002	  9.9383846e-001	
  5.2345676e-002	  9.7698704e-002	  9.9383846e-001	
  5.0789003e-002	  9.8516921e-002	  9.9383846e-001	
  4.9219544e-002	  9.9310337e-002	  9.9383846e-001	
  4.7637694e-002	  1.0007875e-001	  9.9383846e-001	
  4.6043852e-002	  1.0082197e-001	  9.9383846e-001	
  4.4438419e-002	  1.0153981e-001	  9.9383846e-001	
  4.2821798e-002	  1.0223209e-001	  9.9383846e-001	
  4.1194398e-002	  1.0289863e-001	  9.9383846e-001	
  3.9556626e-002	  1.0353927e-001	  9.9383846e-001	
  3.7908897e-002	  1.0415384e-001	  9.9383846e-001	
  3.6251624e-002	  1.0474219e-001	  9.9383846e-001	
  3.4585225e-002	  1.0530417e-001	  9.9383846e-001	
  3.2910120e-002	  1.0583965e-001	  9.9383846e-001	
  3.1226729e-002	  1.0634847e-001	  9.9383846e-001	
  2.9535478e-002	  1.0683053e-001	  9.9383846e-001	
  2.7836791e-002	  1.0728569e-001	  9.9383846e-001	
  2.6131096e-002	  1.0771384e-001	  9.9383846e-001	
  2.4418823e-002	  1.0811488e-001	  9.9383846e-001	
  2.2700402e-002	  1.0848870e-001	  9.9383846e-001	
  2.0976267e-002	  1.0883521e-001	  9.9383846e-001	
  1.9246851e-002	  1.0915432e-001	  9.9383846e-001	
  1.7512590e-002	  1.0944595e-001	  9.9383846e-001	
  1.5773920e-002	  1.0971003e-001	  9.9383846e-001	
  1.4031280e-002	  1.0994649e-001	  9.9383846e-001	
  1.2285107e-002	  1.1015527e-001	  9.9383846e-001	
  1.0535841e-002	  1.1033632e-001	  9.9383846e-001	
  8.7839226e-003	  1.1048959e-001	  9.9383846e-001	
  7.0297931e-003	  1.1061505e-001	  9.9383846e-001	
  5.2738939e-003	  1.1071266e-001	  9.9383846e-001	
  3.5166670e-003	  1.1078240e-001	  9.9383846e-001	
  1.7585549e-003	  1.1082425e-001	  9.9383846e-001	
  6.7868823e-018	  1.1083820e-001	  9.9383846e-001	
  9.5056043e-002	  0.0000000e+000	  9.9547192e-001	
  9.5044078e-002	  1.5081557e-003	  9.9547192e-001	
  9.5008187e-002	  3.0159318e-003	  9.9547192e-001	
  9.4948377e-002	  4.5229487e-003	  9.9547192e-001	
  9.4864665e-002	  6.0288269e-003	  9.9547192e-001	
  9.4757071e-002	  7.5331873e-003	  9.9547192e-001	
  9.4625622e-002	  9.0356514e-003	  9.9547192e-001	
  9.4470352e-002	  1.0535841e-002	  9.9547192e-001	
  9.4291300e-002	  1.2033378e-002	  9.9547192e-001	
  9.4088510e-002	  1.3527885e-002	  9.9547192e-001	
  9.3862034e-002	  1.5018988e-002	  9.9547192e-001	
  9.3611928e-002	  1.6506309e-002	  9.9547192e-001	
  9.3338257e-002	  1.7989474e-002	  9.9547192e-001	
  9.3041088e-002	  1.9468112e-002	  9.9547192e-001	
  9.2720496e-002	  2.0941848e-002	  9.9547192e-001	
  9.2376563e-002	  2.2410312e-002	  9.9547192e-001	
  9.2009374e-002	  2.3873134e-002	  9.9547192e-001	
  9.1619022e-002	  2.5329946e-002	  9.9547192e-001	
  9.1205606e-002	  2.6780382e-002	  9.9547192e-001	
  9.0769229e-002	  2.8224076e-002	  9.9547192e-001	
  9.0310001e-002	  2.9660665e-002	  9.9547192e-001	
  8.9828039e-002	  3.1089786e-002	  9.9547192e-001	
  8.9323462e-002	  3.2511082e-002	  9.9547192e-001	
  8.8796399e-002	  3.3924192e-002	  9.9547192e-001	
  8.8246982e-002	  3.5328762e-002	  9.9547192e-001	
  8.7675350e-002	  3.6724439e-002	  9.9547192e-001	
  8.7081645e-002	  3.8110870e-002	  9.9547192e-001	
  8.6466018e-002	  3.9487707e-002	  9.9547192e-001	
  8.5828624e-002	  4.0854604e-002	  9.9547192e-001	
  8.5169623e-002	  4.2211215e-002	  9.9547192e-001	
  8.4489181e-002	  4.3557200e-002	  9.9547192e-001	
  8.3787469e-002	  4.4892220e-002	  9.9547192e-001	
  8.3064664e-002	  4.6215938e-002	  9.9547192e-001	
  8.2320948e-002	  4.7528022e-002	  9.9547192e-001	
  8.1556508e-002	  4.8828140e-002	  9.9547192e-001	
  8.0771537e-002	  5.0115967e-002	  9.9547192e-001	
  7.9966232e-002	  5.1391177e-002	  9.9547192e-001	
  7.9140796e-002	  5.2653450e-002	  9.9547192e-001	
  7.8295437e-002	  5.3902467e-002	  9.9547192e-001	
  7.7430367e-002	  5.5137915e-002	  9.9547192e-001	
  7.6545804e-002	  5.6359482e-002	  9.9547192e-001	
  7.5641972e-002	  5.7566861e-002	  9.9547192e-001	
  7.4719097e-002	  5.8759747e-002	  9.9547192e-001	
  7.3777412e-002	  5.9937842e-002	  9.9547192e-001	
  7.2817154e-002	  6.1100847e-002	  9.9547192e-001	
  7.1838564e-002	  6.2248470e-002	  9.9547192e-001	
  7.0841890e-002	  6.3380423e-002	  9.9547192e-001	
  6.9827381e-002	  6.4496420e-002	  9.9547192e-001	
  6.8795294e-002	  6.5596180e-002	  9.9547192e-001	
  6.7745888e-002	  6.6679427e-002	  9.9547192e-001	
  6.6679427e-002	  6.7745888e-002	  9.9547192e-001	
  6.5596180e-002	  6.8795294e-002	  9.9547192e-001	
  6.4496420e-002	  6.9827381e-002	  9.9547192e-001	
  6.3380423e-002	  7.0841890e-002	  9.9547192e-001	
  6.2248470e-002	  7.1838564e-002	  9.9547192e-001	
  6.1100847e-002	  7.2817154e-002	  9.9547192e-001	
  5.9937842e-002	  7.3777412e-002	  9.9547192e-001	
  5.8759747e-002	  7.4719097e-002	  9.9547192e-001	
  5.7566861e-002	  7.5641972e-002	  9.9547192e-001	
  5.6359482e-002	  7.6545804e-002	  9.9547192e-001	
  5.5137915e-002	  7.7430367e-002	  9.9547192e-001	
  5.3902467e-002	  7.8295437e-002	  9.9547192e-001	
  5.2653450e-002	  7.9140796e-002	  9.9547192e-001	
  5.1391177e-002	  7.9966232e-002	  9.9547192e-001	
  5.0115967e-002	  8.0771537e-002	  9.9547192e-001	
  4.8828140e-002	  8.1556508e-002	  9.9547192e-001	
  4.7528022e-002	  8.2320948e-002	  9.9547192e-001	
  4.6215938e-002	  8.3064664e-002	  9.9547192e-001	
  4.4892220e-002	  8.3787469e-002	  9.9547192e-001	
  4.3557200e-002	  8.4489181e-002	  9.9547192e-001	
  4.2211215e-002	  8.5169623e-002	  9.9547192e-001	
  4.0854604e-002	  8.5828624e-002	  9.9547192e-001	
  3.9487707e-002	  8.6466018e-002	  9.9547192e-001	
  3.8110870e-002	  8.7081645e-002	  9.9547192e-001	
  3.6724439e-002	  8.7675350e-002	  9.9547192e-001	
  3.5328762e-002	  8.8246982e-002	  9.9547192e-001	
  3.3924192e-002	  8.8796399e-002	  9.9547192e-001	
  3.2511082e-002	  8.9323462e-002	  9.9547192e-001	
  3.1089786e-002	  8.9828039e-002	  9.9547192e-001	
  2.9660665e-002	  9.0310001e-002	  9.9547192e-001	
  2.8224076e-002	  9.0769229e-002	  9.9547192e-001	
  2.6780382e-002	  9.1205606e-002	  9.9547192e-001	
  2.5329946e-002	  9.1619022e-002	  9.9547192e-001	
  2.3873134e-002	  9.2009374e-002	  9.9547192e-001	
  2.2410312e-002	  9.2376563e-002	  9.9547192e-001	
  2.0941848e-002	  9.2720496e-002	  9.9547192e-001	
  1.9468112e-002	  9.3041088e-002	  9.9547192e-001	
  1.7989474e-002	  9.3338257e-002	  9.9547192e-001	
  1.6506309e-002	  9.3611928e-002	  9.9547192e-001	
  1.5018988e-002	  9.3862034e-002	  9.9547192e-001	
  1.3527885e-002	  9.4088510e-002	  9.9547192e-001	
  1.2033378e-002	  9.4291300e-002	  9.9547192e-001	
  1.0535841e-002	  9.4470352e-002	  9.9547192e-001	
  9.0356514e-003	  9.4625622e-002	  9.9547192e-001	
  7.5331873e-003	  9.4757071e-002	  9.9547192e-001	
  6.0288269e-003	  9.4864665e-002	  9.9547192e-001	
  4.5229487e-003	  9.4948377e-002	  9.9547192e-001	
  3.0159318e-003	  9.5008187e-002	  9.9547192e-001	
  1.5081557e-003	  9.5044078e-002	  9.9547192e-001	
  5.8205040e-018	  9.5056043e-002	  9.9547192e-001	
  7.9249957e-002	  0.0000000e+000	  9.9685478e-001	
  7.9239981e-002	  1.2573769e-003	  9.9685478e-001	
  7.9210058e-002	  2.5144374e-003	  9.9685478e-001	
  7.9160194e-002	  3.7708648e-003	  9.9685478e-001	
  7.9090401e-002	  5.0263429e-003	  9.9685478e-001	
  7.9000698e-002	  6.2805557e-003	  9.9685478e-001	
  7.8891107e-002	  7.5331873e-003	  9.9685478e-001	
  7.8761655e-002	  8.7839226e-003	  9.9685478e-001	
  7.8612376e-002	  1.0032446e-002	  9.9685478e-001	
  7.8443307e-002	  1.1278445e-002	  9.9685478e-001	
  7.8254489e-002	  1.2521604e-002	  9.9685478e-001	
  7.8045972e-002	  1.3761611e-002	  9.9685478e-001	
  7.7817807e-002	  1.4998153e-002	  9.9685478e-001	
  7.7570052e-002	  1.6230920e-002	  9.9685478e-001	
  7.7302769e-002	  1.7459600e-002	  9.9685478e-001	
  7.7016025e-002	  1.8683885e-002	  9.9685478e-001	
  7.6709893e-002	  1.9903467e-002	  9.9685478e-001	
  7.6384449e-002	  2.1118038e-002	  9.9685478e-001	
  7.6039777e-002	  2.2327293e-002	  9.9685478e-001	
  7.5675961e-002	  2.3530927e-002	  9.9685478e-001	
  7.5293095e-002	  2.4728637e-002	  9.9685478e-001	
  7.4891274e-002	  2.5920122e-002	  9.9685478e-001	
  7.4470600e-002	  2.7105082e-002	  9.9685478e-001	
  7.4031178e-002	  2.8283218e-002	  9.9685478e-001	
  7.3573119e-002	  2.9454234e-002	  9.9685478e-001	
  7.3096538e-002	  3.0617835e-002	  9.9685478e-001	
  7.2601556e-002	  3.1773728e-002	  9.9685478e-001	
  7.2088296e-002	  3.2921622e-002	  9.9685478e-001	
  7.1556889e-002	  3.4061228e-002	  9.9685478e-001	
  7.1007468e-002	  3.5192260e-002	  9.9685478e-001	
  7.0440171e-002	  3.6314432e-002	  9.9685478e-001	
  6.9855141e-002	  3.7427462e-002	  9.9685478e-001	
  6.9252525e-002	  3.8531070e-002	  9.9685478e-001	
  6.8632476e-002	  3.9624978e-002	  9.9685478e-001	
  6.7995148e-002	  4.0708911e-002	  9.9685478e-001	
  6.7340704e-002	  4.1782596e-002	  9.9685478e-001	
  6.6669306e-002	  4.2845761e-002	  9.9685478e-001	
  6.5981125e-002	  4.3898141e-002	  9.9685478e-001	
  6.5276334e-002	  4.4939470e-002	  9.9685478e-001	
  6.4555109e-002	  4.5969485e-002	  9.9685478e-001	
  6.3817633e-002	  4.6987928e-002	  9.9685478e-001	
  6.3064092e-002	  4.7994542e-002	  9.9685478e-001	
  6.2294674e-002	  4.8989073e-002	  9.9685478e-001	
  6.1509574e-002	  4.9971272e-002	  9.9685478e-001	
  6.0708989e-002	  5.0940890e-002	  9.9685478e-001	
  5.9893121e-002	  5.1897685e-002	  9.9685478e-001	
  5.9062175e-002	  5.2841415e-002	  9.9685478e-001	
  5.8216361e-002	  5.3771842e-002	  9.9685478e-001	
  5.7355891e-002	  5.4688732e-002	  9.9685478e-001	
  5.6480982e-002	  5.5591855e-002	  9.9685478e-001	
  5.5591855e-002	  5.6480982e-002	  9.9685478e-001	
  5.4688732e-002	  5.7355891e-002	  9.9685478e-001	
  5.3771842e-002	  5.8216361e-002	  9.9685478e-001	
  5.2841415e-002	  5.9062175e-002	  9.9685478e-001	
  5.1897685e-002	  5.9893121e-002	  9.9685478e-001	
  5.0940890e-002	  6.0708989e-002	  9.9685478e-001	
  4.9971272e-002	  6.1509574e-002	  9.9685478e-001	
  4.8989073e-002	  6.2294674e-002	  9.9685478e-001	
  4.7994542e-002	  6.3064092e-002	  9.9685478e-001	
  4.6987928e-002	  6.3817633e-002	  9.9685478e-001	
  4.5969485e-002	  6.4555109e-002	  9.9685478e-001	
  4.4939470e-002	  6.5276334e-002	  9.9685478e-001	
  4.3898141e-002	  6.5981125e-002	  9.9685478e-001	
  4.2845761e-002	  6.6669306e-002	  9.9685478e-001	
  4.1782596e-002	  6.7340704e-002	  9.9685478e-001	
  4.0708911e-002	  6.7995148e-002	  9.9685478e-001	
  3.9624978e-002	  6.8632476e-002	  9.9685478e-001	
  3.8531070e-002	  6.9252525e-002	  9.9685478e-001	
  3.7427462e-002	  6.9855141e-002	  9.9685478e-001	
  3.6314432e-002	  7.0440171e-002	  9.9685478e-001	
  3.5192260e-002	  7.1007468e-002	  9.9685478e-001	
  3.4061228e-002	  7.1556889e-002	  9.9685478e-001	
  3.2921622e-002	  7.2088296e-002	  9.9685478e-001	
  3.1773728e-002	  7.2601556e-002	  9.9685478e-001	
  3.0617835e-002	  7.3096538e-002	  9.9685478e-001	
  2.9454234e-002	  7.3573119e-002	  9.9685478e-001	
  2.8283218e-002	  7.4031178e-002	  9.9685478e-001	
  2.7105082e-002	  7.4470600e-002	  9.9685478e-001	
  2.5920122e-002	  7.4891274e-002	  9.9685478e-001	
  2.4728637e-002	  7.5293095e-002	  9.9685478e-001	
  2.3530927e-002	  7.5675961e-002	  9.9685478e-001	
  2.2327293e-002	  7.6039777e-002	  9.9685478e-001	
  2.1118038e-002	  7.6384449e-002	  9.9685478e-001	
  1.9903467e-002	  7.6709893e-002	  9.9685478e-001	
  1.8683885e-002	  7.7016025e-002	  9.9685478e-001	
  1.7459600e-002	  7.7302769e-002	  9.9685478e-001	
  1.6230920e-002	  7.7570052e-002	  9.9685478e-001	
  1.4998153e-002	  7.7817807e-002	  9.9685478e-001	
  1.3761611e-002	  7.8045972e-002	  9.9685478e-001	
  1.2521604e-002	  7.8254489e-002	  9.9685478e-001	
  1.1278445e-002	  7.8443307e-002	  9.9685478e-001	
  1.0032446e-002	  7.8612376e-002	  9.9685478e-001	
  8.7839226e-003	  7.8761655e-002	  9.9685478e-001	
  7.5331873e-003	  7.8891107e-002	  9.9685478e-001	
  6.2805557e-003	  7.9000698e-002	  9.9685478e-001	
  5.0263429e-003	  7.9090401e-002	  9.9685478e-001	
  3.7708648e-003	  7.9160194e-002	  9.9685478e-001	
  2.5144374e-003	  7.9210058e-002	  9.9685478e-001	
  1.2573769e-003	  7.9239981e-002	  9.9685478e-001	
  4.8526603e-018	  7.9249957e-002	  9.9685478e-001	
  6.3423920e-002	  0.0000000e+000	  9.9798668e-001	
  6.3415936e-002	  1.0062816e-003	  9.9798668e-001	
  6.3391988e-002	  2.0123099e-003	  9.9798668e-001	
  6.3352082e-002	  3.0178316e-003	  9.9798668e-001	
  6.3296227e-002	  4.0225936e-003	  9.9798668e-001	
  6.3224437e-002	  5.0263429e-003	  9.9798668e-001	
  6.3136731e-002	  6.0288269e-003	  9.9798668e-001	
  6.3033131e-002	  7.0297931e-003	  9.9798668e-001	
  6.2913662e-002	  8.0289896e-003	  9.9798668e-001	
  6.2778356e-002	  9.0261649e-003	  9.9798668e-001	
  6.2627245e-002	  1.0021068e-002	  9.9798668e-001	
  6.2460368e-002	  1.1013448e-002	  9.9798668e-001	
  6.2277767e-002	  1.2003056e-002	  9.9798668e-001	
  6.2079488e-002	  1.2989642e-002	  9.9798668e-001	
  6.1865580e-002	  1.3972958e-002	  9.9798668e-001	
  6.1636099e-002	  1.4952756e-002	  9.9798668e-001	
  6.1391101e-002	  1.5928790e-002	  9.9798668e-001	
  6.1130648e-002	  1.6900814e-002	  9.9798668e-001	
  6.0854805e-002	  1.7868583e-002	  9.9798668e-001	
  6.0563643e-002	  1.8831854e-002	  9.9798668e-001	
  6.0257234e-002	  1.9790384e-002	  9.9798668e-001	
  5.9935656e-002	  2.0743932e-002	  9.9798668e-001	
  5.9598989e-002	  2.1692258e-002	  9.9798668e-001	
  5.9247319e-002	  2.2635123e-002	  9.9798668e-001	
  5.8880733e-002	  2.3572290e-002	  9.9798668e-001	
  5.8499325e-002	  2.4503522e-002	  9.9798668e-001	
  5.8103189e-002	  2.5428586e-002	  9.9798668e-001	
  5.7692427e-002	  2.6347248e-002	  9.9798668e-001	
  5.7267140e-002	  2.7259278e-002	  9.9798668e-001	
  5.6827437e-002	  2.8164445e-002	  9.9798668e-001	
  5.6373428e-002	  2.9062522e-002	  9.9798668e-001	
  5.5905227e-002	  2.9953283e-002	  9.9798668e-001	
  5.5422953e-002	  3.0836503e-002	  9.9798668e-001	
  5.4926726e-002	  3.1711960e-002	  9.9798668e-001	
  5.4416671e-002	  3.2579434e-002	  9.9798668e-001	
  5.3892917e-002	  3.3438706e-002	  9.9798668e-001	
  5.3355596e-002	  3.4289560e-002	  9.9798668e-001	
  5.2804844e-002	  3.5131782e-002	  9.9798668e-001	
  5.2240797e-002	  3.5965159e-002	  9.9798668e-001	
  5.1663600e-002	  3.6789483e-002	  9.9798668e-001	
  5.1073396e-002	  3.7604545e-002	  9.9798668e-001	
  5.0470335e-002	  3.8410140e-002	  9.9798668e-001	
  4.9854568e-002	  3.9206066e-002	  9.9798668e-001	
  4.9226251e-002	  3.9992122e-002	  9.9798668e-001	
  4.8585541e-002	  4.0768110e-002	  9.9798668e-001	
  4.7932600e-002	  4.1533835e-002	  9.9798668e-001	
  4.7267593e-002	  4.2289104e-002	  9.9798668e-001	
  4.6590686e-002	  4.3033726e-002	  9.9798668e-001	
  4.5902049e-002	  4.3767516e-002	  9.9798668e-001	
  4.5201858e-002	  4.4490287e-002	  9.9798668e-001	
  4.4490287e-002	  4.5201858e-002	  9.9798668e-001	
  4.3767516e-002	  4.5902049e-002	  9.9798668e-001	
  4.3033726e-002	  4.6590686e-002	  9.9798668e-001	
  4.2289104e-002	  4.7267593e-002	  9.9798668e-001	
  4.1533835e-002	  4.7932600e-002	  9.9798668e-001	
  4.0768110e-002	  4.8585541e-002	  9.9798668e-001	
  3.9992122e-002	  4.9226251e-002	  9.9798668e-001	
  3.9206066e-002	  4.9854568e-002	  9.9798668e-001	
  3.8410140e-002	  5.0470335e-002	  9.9798668e-001	
  3.7604545e-002	  5.1073396e-002	  9.9798668e-001	
  3.6789483e-002	  5.1663600e-002	  9.9798668e-001	
  3.5965159e-002	  5.2240797e-002	  9.9798668e-001	
  3.5131782e-002	  5.2804844e-002	  9.9798668e-001	
  3.4289560e-002	  5.3355596e-002	  9.9798668e-001	
  3.3438706e-002	  5.3892917e-002	  9.9798668e-001	
  3.2579434e-002	  5.4416671e-002	  9.9798668e-001	
  3.1711960e-002	  5.4926726e-002	  9.9798668e-001	
  3.0836503e-002	  5.5422953e-002	  9.9798668e-001	
  2.9953283e-002	  5.5905227e-002	  9.9798668e-001	
  2.9062522e-002	  5.6373428e-002	  9.9798668e-001	
  2.8164445e-002	  5.6827437e-002	  9.9798668e-001	
  2.7259278e-002	  5.7267140e-002	  9.9798668e-001	
  2.6347248e-002	  5.7692427e-002	  9.9798668e-001	
  2.5428586e-002	  5.8103189e-002	  9.9798668e-001	
  2.4503522e-002	  5.8499325e-002	  9.9798668e-001	
  2.3572290e-002	  5.8880733e-002	  9.9798668e-001	
  2.2635123e-002	  5.9247319e-002	  9.9798668e-001	
  2.1692258e-002	  5.9598989e-002	  9.9798668e-001	
  2.0743932e-002	  5.9935656e-002	  9.9798668e-001	
  1.9790384e-002	  6.0257234e-002	  9.9798668e-001	
  1.8831854e-002	  6.0563643e-002	  9.9798668e-001	
  1.7868583e-002	  6.0854805e-002	  9.9798668e-001	
  1.6900814e-002	  6.1130648e-002	  9.9798668e-001	
  1.5928790e-002	  6.1391101e-002	  9.9798668e-001	
  1.4952756e-002	  6.1636099e-002	  9.9798668e-001	
  1.3972958e-002	  6.1865580e-002	  9.9798668e-001	
  1.2989642e-002	  6.2079488e-002	  9.9798668e-001	
  1.2003056e-002	  6.2277767e-002	  9.9798668e-001	
  1.1013448e-002	  6.2460368e-002	  9.9798668e-001	
  1.0021068e-002	  6.2627245e-002	  9.9798668e-001	
  9.0261649e-003	  6.2778356e-002	  9.9798668e-001	
  8.0289896e-003	  6.2913662e-002	  9.9798668e-001	
  7.0297931e-003	  6.3033131e-002	  9.9798668e-001	
  6.0288269e-003	  6.3136731e-002	  9.9798668e-001	
  5.0263429e-003	  6.3224437e-002	  9.9798668e-001	
  4.0225936e-003	  6.3296227e-002	  9.9798668e-001	
  3.0178316e-003	  6.3352082e-002	  9.9798668e-001	
  2.0123099e-003	  6.3391988e-002	  9.9798668e-001	
  1.0062816e-003	  6.3415936e-002	  9.9798668e-001	
  3.8835950e-018	  6.3423920e-002	  9.9798668e-001	
  4.7581916e-002	  0.0000000e+000	  9.9886734e-001	
  4.7575927e-002	  7.5493296e-004	  9.9886734e-001	
  4.7557960e-002	  1.5096759e-003	  9.9886734e-001	
  4.7528022e-002	  2.2640387e-003	  9.9886734e-001	
  4.7486118e-002	  3.0178316e-003	  9.9886734e-001	
  4.7432260e-002	  3.7708648e-003	  9.9886734e-001	
  4.7366461e-002	  4.5229487e-003	  9.9886734e-001	
  4.7288738e-002	  5.2738939e-003	  9.9886734e-001	
  4.7199110e-002	  6.0235115e-003	  9.9886734e-001	
  4.7097601e-002	  6.7716127e-003	  9.9886734e-001	
  4.6984234e-002	  7.5180091e-003	  9.9886734e-001	
  4.6859040e-002	  8.2625130e-003	  9.9886734e-001	
  4.6722049e-002	  9.0049368e-003	  9.9886734e-001	
  4.6573296e-002	  9.7450936e-003	  9.9886734e-001	
  4.6412818e-002	  1.0482797e-002	  9.9886734e-001	
  4.6240656e-002	  1.1217862e-002	  9.9886734e-001	
  4.6056854e-002	  1.1950102e-002	  9.9886734e-001	
  4.5861456e-002	  1.2679335e-002	  9.9886734e-001	
  4.5654514e-002	  1.3405375e-002	  9.9886734e-001	
  4.5436078e-002	  1.4128040e-002	  9.9886734e-001	
  4.5206204e-002	  1.4847149e-002	  9.9886734e-001	
  4.4964949e-002	  1.5562520e-002	  9.9886734e-001	
  4.4712375e-002	  1.6273974e-002	  9.9886734e-001	
  4.4448545e-002	  1.6981330e-002	  9.9886734e-001	
  4.4173525e-002	  1.7684412e-002	  9.9886734e-001	
  4.3887384e-002	  1.8383041e-002	  9.9886734e-001	
  4.3590196e-002	  1.9077043e-002	  9.9886734e-001	
  4.3282033e-002	  1.9766242e-002	  9.9886734e-001	
  4.2962975e-002	  2.0450465e-002	  9.9886734e-001	
  4.2633100e-002	  2.1129540e-002	  9.9886734e-001	
  4.2292493e-002	  2.1803296e-002	  9.9886734e-001	
  4.1941240e-002	  2.2471563e-002	  9.9886734e-001	
  4.1579428e-002	  2.3134172e-002	  9.9886734e-001	
  4.1207148e-002	  2.3790958e-002	  9.9886734e-001	
  4.0824495e-002	  2.4441754e-002	  9.9886734e-001	
  4.0431564e-002	  2.5086398e-002	  9.9886734e-001	
  4.0028455e-002	  2.5724726e-002	  9.9886734e-001	
  3.9615269e-002	  2.6356578e-002	  9.9886734e-001	
  3.9192110e-002	  2.6981795e-002	  9.9886734e-001	
  3.8759084e-002	  2.7600219e-002	  9.9886734e-001	
  3.8316302e-002	  2.8211695e-002	  9.9886734e-001	
  3.7863873e-002	  2.8816069e-002	  9.9886734e-001	
  3.7401912e-002	  2.9413189e-002	  9.9886734e-001	
  3.6930536e-002	  3.0002904e-002	  9.9886734e-001	
  3.6449862e-002	  3.0585066e-002	  9.9886734e-001	
  3.5960013e-002	  3.1159528e-002	  9.9886734e-001	
  3.5461110e-002	  3.1726146e-002	  9.9886734e-001	
  3.4953281e-002	  3.2284778e-002	  9.9886734e-001	
  3.4436652e-002	  3.2835281e-002	  9.9886734e-001	
  3.3911354e-002	  3.3377519e-002	  9.9886734e-001	
  3.3377519e-002	  3.3911354e-002	  9.9886734e-001	
  3.2835281e-002	  3.4436652e-002	  9.9886734e-001	
  3.2284778e-002	  3.4953281e-002	  9.9886734e-001	
  3.1726146e-002	  3.5461110e-002	  9.9886734e-001	
  3.1159528e-002	  3.5960013e-002	  9.9886734e-001	
  3.0585066e-002	  3.6449862e-002	  9.9886734e-001	
  3.0002904e-002	  3.6930536e-002	  9.9886734e-001	
  2.9413189e-002	  3.7401912e-002	  9.9886734e-001	
  2.8816069e-002	  3.7863873e-002	  9.9886734e-001	
  2.8211695e-002	  3.8316302e-002	  9.9886734e-001	
  2.7600219e-002	  3.8759084e-002	  9.9886734e-001	
  2.6981795e-002	  3.9192110e-002	  9.9886734e-001	
  2.6356578e-002	  3.9615269e-002	  9.9886734e-001	
  2.5724726e-002	  4.0028455e-002	  9.9886734e-001	
  2.5086398e-002	  4.0431564e-002	  9.9886734e-001	
  2.4441754e-002	  4.0824495e-002	  9.9886734e-001	
  2.3790958e-002	  4.1207148e-002	  9.9886734e-001	
  2.3134172e-002	  4.1579428e-002	  9.9886734e-001	
  2.2471563e-002	  4.1941240e-002	  9.9886734e-001	
  2.1803296e-002	  4.2292493e-002	  9.9886734e-001	
  2.1129540e-002	  4.2633100e-002	  9.9886734e-001	
  2.0450465e-002	  4.2962975e-002	  9.9886734e-001	
  1.9766242e-002	  4.3282033e-002	  9.9886734e-001	
  1.9077043e-002	  4.3590196e-002	  9.9886734e-001	
  1.8383041e-002	  4.3887384e-002	  9.9886734e-001	
  1.7684412e-002	  4.4173525e-002	  9.9886734e-001	
  1.6981330e-002	  4.4448545e-002	  9.9886734e-001	
  1.6273974e-002	  4.4712375e-002	  9.9886734e-001	
  1.5562520e-002	  4.4964949e-002	  9.9886734e-001	
  1.4847149e-002	  4.5206204e-002	  9.9886734e-001	
  1.4128040e-002	  4.5436078e-002	  9.9886734e-001	
  1.3405375e-002	  4.5654514e-002	  9.9886734e-001	
  1.2679335e-002	  4.5861456e-002	  9.9886734e-001	
  1.1950102e-002	  4.6056854e-002	  9.9886734e-001	
  1.1217862e-002	  4.6240656e-002	  9.9886734e-001	
  1.0482797e-002	  4.6412818e-002	  9.9886734e-001	
  9.7450936e-003	  4.6573296e-002	  9.9886734e-001	
  9.0049368e-003	  4.6722049e-002	  9.9886734e-001	
  8.2625130e-003	  4.6859040e-002	  9.9886734e-001	
  7.5180091e-003	  4.6984234e-002	  9.9886734e-001	
  6.7716127e-003	  4.7097601e-002	  9.9886734e-001	
  6.0235115e-003	  4.7199110e-002	  9.9886734e-001	
  5.2738939e-003	  4.7288738e-002	  9.9886734e-001	
  4.5229487e-003	  4.7366461e-002	  9.9886734e-001	
  3.7708648e-003	  4.7432260e-002	  9.9886734e-001	
  3.0178316e-003	  4.7486118e-002	  9.9886734e-001	
  2.2640387e-003	  4.7528022e-002	  9.9886734e-001	
  1.5096759e-003	  4.7557960e-002	  9.9886734e-001	
  7.5493296e-004	  4.7575927e-002	  9.9886734e-001	
  2.9135520e-018	  4.7581916e-002	  9.9886734e-001	
  3.1727933e-002	  0.0000000e+000	  9.9949654e-001	
  3.1723940e-002	  5.0339425e-004	  9.9949654e-001	
  3.1711960e-002	  1.0066618e-003	  9.9949654e-001	
  3.1691997e-002	  1.5096759e-003	  9.9949654e-001	
  3.1664055e-002	  2.0123099e-003	  9.9949654e-001	
  3.1628142e-002	  2.5144374e-003	  9.9949654e-001	
  3.1584267e-002	  3.0159318e-003	  9.9949654e-001	
  3.1532441e-002	  3.5166670e-003	  9.9949654e-001	
  3.1472676e-002	  4.0165169e-003	  9.9949654e-001	
  3.1404989e-002	  4.5153557e-003	  9.9949654e-001	
  3.1329395e-002	  5.0130578e-003	  9.9949654e-001	
  3.1245915e-002	  5.5094978e-003	  9.9949654e-001	
  3.1154568e-002	  6.0045509e-003	  9.9949654e-001	
  3.1055379e-002	  6.4980923e-003	  9.9949654e-001	
  3.0948371e-002	  6.9899979e-003	  9.9949654e-001	
  3.0833573e-002	  7.4801438e-003	  9.9949654e-001	
  3.0711012e-002	  7.9684066e-003	  9.9949654e-001	
  3.0580720e-002	  8.4546634e-003	  9.9949654e-001	
  3.0442729e-002	  8.9387918e-003	  9.9949654e-001	
  3.0297075e-002	  9.4206699e-003	  9.9949654e-001	
  3.0143793e-002	  9.9001764e-003	  9.9949654e-001	
  2.9982923e-002	  1.0377191e-002	  9.9949654e-001	
  2.9814505e-002	  1.0851592e-002	  9.9949654e-001	
  2.9638581e-002	  1.1323262e-002	  9.9949654e-001	
  2.9455196e-002	  1.1792082e-002	  9.9949654e-001	
  2.9264396e-002	  1.2257932e-002	  9.9949654e-001	
  2.9066228e-002	  1.2720697e-002	  9.9949654e-001	
  2.8860743e-002	  1.3180260e-002	  9.9949654e-001	
  2.8647993e-002	  1.3636504e-002	  9.9949654e-001	
  2.8428031e-002	  1.4089316e-002	  9.9949654e-001	
  2.8200912e-002	  1.4538581e-002	  9.9949654e-001	
  2.7966694e-002	  1.4984185e-002	  9.9949654e-001	
  2.7725435e-002	  1.5426018e-002	  9.9949654e-001	
  2.7477196e-002	  1.5863967e-002	  9.9949654e-001	
  2.7222041e-002	  1.6297922e-002	  9.9949654e-001	
  2.6960032e-002	  1.6727775e-002	  9.9949654e-001	
  2.6691236e-002	  1.7153416e-002	  9.9949654e-001	
  2.6415721e-002	  1.7574739e-002	  9.9949654e-001	
  2.6133556e-002	  1.7991638e-002	  9.9949654e-001	
  2.5844812e-002	  1.8404007e-002	  9.9949654e-001	
  2.5549561e-002	  1.8811743e-002	  9.9949654e-001	
  2.5247879e-002	  1.9214744e-002	  9.9949654e-001	
  2.4939840e-002	  1.9612907e-002	  9.9949654e-001	
  2.4625523e-002	  2.0006133e-002	  9.9949654e-001	
  2.4305007e-002	  2.0394323e-002	  9.9949654e-001	
  2.3978372e-002	  2.0777378e-002	  9.9949654e-001	
  2.3645701e-002	  2.1155203e-002	  9.9949654e-001	
  2.3307077e-002	  2.1527701e-002	  9.9949654e-001	
  2.2962585e-002	  2.1894781e-002	  9.9949654e-001	
  2.2612313e-002	  2.2256349e-002	  9.9949654e-001	
  2.2256349e-002	  2.2612313e-002	  9.9949654e-001	
  2.1894781e-002	  2.2962585e-002	  9.9949654e-001	
  2.1527701e-002	  2.3307077e-002	  9.9949654e-001	
  2.1155203e-002	  2.3645701e-002	  9.9949654e-001	
  2.0777378e-002	  2.3978372e-002	  9.9949654e-001	
  2.0394323e-002	  2.4305007e-002	  9.9949654e-001	
  2.0006133e-002	  2.4625523e-002	  9.9949654e-001	
  1.9612907e-002	  2.4939840e-002	  9.9949654e-001	
  1.9214744e-002	  2.5247879e-002	  9.9949654e-001	
  1.8811743e-002	  2.5549561e-002	  9.9949654e-001	
  1.8404007e-002	  2.5844812e-002	  9.9949654e-001	
  1.7991638e-002	  2.6133556e-002	  9.9949654e-001	
  1.7574739e-002	  2.6415721e-002	  9.9949654e-001	
  1.7153416e-002	  2.6691236e-002	  9.9949654e-001	
  1.6727775e-002	  2.6960032e-002	  9.9949654e-001	
  1.6297922e-002	  2.7222041e-002	  9.9949654e-001	
  1.5863967e-002	  2.7477196e-002	  9.9949654e-001	
  1.5426018e-002	  2.7725435e-002	  9.9949654e-001	
  1.4984185e-002	  2.7966694e-002	  9.9949654e-001	
  1.4538581e-002	  2.8200912e-002	  9.9949654e-001	
  1.4089316e-002	  2.8428031e-002	  9.9949654e-001	
  1.3636504e-002	  2.8647993e-002	  9.9949654e-001	
  1.3180260e-002	  2.8860743e-002	  9.9949654e-001	
  1.2720697e-002	  2.9066228e-002	  9.9949654e-001	
  1.2257932e-002	  2.9264396e-002	  9.9949654e-001	
  1.1792082e-002	  2.9455196e-002	  9.9949654e-001	
  1.1323262e-002	  2.9638581e-002	  9.9949654e-001	
  1.0851592e-002	  2.9814505e-002	  9.9949654e-001	
  1.0377191e-002	  2.9982923e-002	  9.9949654e-001	
  9.9001764e-003	  3.0143793e-002	  9.9949654e-001	
  9.4206699e-003	  3.0297075e-002	  9.9949654e-001	
  8.9387918e-003	  3.0442729e-002	  9.9949654e-001	
  8.4546634e-003	  3.0580720e-002	  9.9949654e-001	
  7.9684066e-003	  3.0711012e-002	  9.9949654e-001	
  7.4801438e-003	  3.0833573e-002	  9.9949654e-001	
  6.9899979e-003	  3.0948371e-002	  9.9949654e-001	
  6.4980923e-003	  3.1055379e-002	  9.9949654e-001	
  6.0045509e-003	  3.1154568e-002	  9.9949654e-001	
  5.5094978e-003	  3.1245915e-002	  9.9949654e-001	
  5.0130578e-003	  3.1329395e-002	  9.9949654e-001	
  4.5153557e-003	  3.1404989e-002	  9.9949654e-001	
  4.0165169e-003	  3.1472676e-002	  9.9949654e-001	
  3.5166670e-003	  3.1532441e-002	  9.9949654e-001	
  3.0159318e-003	  3.1584267e-002	  9.9949654e-001	
  2.5144374e-003	  3.1628142e-002	  9.9949654e-001	
  2.0123099e-003	  3.1664055e-002	  9.9949654e-001	
  1.5096759e-003	  3.1691997e-002	  9.9949654e-001	
  1.0066618e-003	  3.1711960e-002	  9.9949654e-001	
  5.0339425e-004	  3.1723940e-002	  9.9949654e-001	
  1.9427756e-018	  3.1727933e-002	  9.9949654e-001	
  1.5865964e-002	  0.0000000e+000	  9.9987413e-001	
  1.5863967e-002	  2.5172881e-004	  9.9987413e-001	
  1.5857976e-002	  5.0339425e-004	  9.9987413e-001	
  1.5847993e-002	  7.5493296e-004	  9.9987413e-001	
  1.5834021e-002	  1.0062816e-003	  9.9987413e-001	
  1.5816062e-002	  1.2573769e-003	  9.9987413e-001	
  1.5794122e-002	  1.5081557e-003	  9.9987413e-001	
  1.5768205e-002	  1.7585549e-003	  9.9987413e-001	
  1.5738319e-002	  2.0085113e-003	  9.9987413e-001	
  1.5704471e-002	  2.2579621e-003	  9.9987413e-001	
  1.5666670e-002	  2.5068444e-003	  9.9987413e-001	
  1.5624924e-002	  2.7550957e-003	  9.9987413e-001	
  1.5579245e-002	  3.0026534e-003	  9.9987413e-001	
  1.5529644e-002	  3.2494552e-003	  9.9987413e-001	
  1.5476134e-002	  3.4954389e-003	  9.9987413e-001	
  1.5418727e-002	  3.7405427e-003	  9.9987413e-001	
  1.5357439e-002	  3.9847049e-003	  9.9987413e-001	
  1.5292285e-002	  4.2278639e-003	  9.9987413e-001	
  1.5223281e-002	  4.4699586e-003	  9.9987413e-001	
  1.5150444e-002	  4.7109279e-003	  9.9987413e-001	
  1.5073794e-002	  4.9507114e-003	  9.9987413e-001	
  1.4993349e-002	  5.1892485e-003	  9.9987413e-001	
  1.4909129e-002	  5.4264792e-003	  9.9987413e-001	
  1.4821156e-002	  5.6623439e-003	  9.9987413e-001	
  1.4729452e-002	  5.8967831e-003	  9.9987413e-001	
  1.4634040e-002	  6.1297378e-003	  9.9987413e-001	
  1.4534944e-002	  6.3611494e-003	  9.9987413e-001	
  1.4432188e-002	  6.5909596e-003	  9.9987413e-001	
  1.4325800e-002	  6.8191105e-003	  9.9987413e-001	
  1.4215805e-002	  7.0455448e-003	  9.9987413e-001	
  1.4102231e-002	  7.2702054e-003	  9.9987413e-001	
  1.3985107e-002	  7.4930358e-003	  9.9987413e-001	
  1.3864463e-002	  7.7139798e-003	  9.9987413e-001	
  1.3740328e-002	  7.9329819e-003	  9.9987413e-001	
  1.3612734e-002	  8.1499869e-003	  9.9987413e-001	
  1.3481713e-002	  8.3649402e-003	  9.9987413e-001	
  1.3347298e-002	  8.5777877e-003	  9.9987413e-001	
  1.3209523e-002	  8.7884757e-003	  9.9987413e-001	
  1.3068423e-002	  8.9969513e-003	  9.9987413e-001	
  1.2924033e-002	  9.2031619e-003	  9.9987413e-001	
  1.2776389e-002	  9.4070558e-003	  9.9987413e-001	
  1.2625529e-002	  9.6085814e-003	  9.9987413e-001	
  1.2471490e-002	  9.8076881e-003	  9.9987413e-001	
  1.2314312e-002	  1.0004326e-002	  9.9987413e-001	
  1.2154033e-002	  1.0198445e-002	  9.9987413e-001	
  1.1990695e-002	  1.0389997e-002	  9.9987413e-001	
  1.1824339e-002	  1.0578933e-002	  9.9987413e-001	
  1.1655005e-002	  1.0765206e-002	  9.9987413e-001	
  1.1482738e-002	  1.0948769e-002	  9.9987413e-001	
  1.1307580e-002	  1.1129575e-002	  9.9987413e-001	
  1.1129575e-002	  1.1307580e-002	  9.9987413e-001	
  1.0948769e-002	  1.1482738e-002	  9.9987413e-001	
  1.0765206e-002	  1.1655005e-002	  9.9987413e-001	
  1.0578933e-002	  1.1824339e-002	  9.9987413e-001	
  1.0389997e-002	  1.1990695e-002	  9.9987413e-001	
  1.0198445e-002	  1.2154033e-002	  9.9987413e-001	
  1.0004326e-002	  1.2314312e-002	  9.9987413e-001	
  9.8076881e-003	  1.2471490e-002	  9.9987413e-001	
  9.6085814e-003	  1.2625529e-002	  9.9987413e-001	
  9.4070558e-003	  1.2776389e-002	  9.9987413e-001	
  9.2031619e-003	  1.2924033e-002	  9.9987413e-001	
  8.9969513e-003	  1.3068423e-002	  9.9987413e-001	
  8.7884757e-003	  1.3209523e-002	  9.9987413e-001	
  8.5777877e-003	  1.3347298e-002	  9.9987413e-001	
  8.3649402e-003	  1.3481713e-002	  9.9987413e-001	
  8.1499869e-003	  1.3612734e-002	  9.9987413e-001	
  7.9329819e-003	  1.3740328e-002	  9.9987413e-001	
  7.7139798e-003	  1.3864463e-002	  9.9987413e-001	
  7.4930358e-003	  1.3985107e-002	  9.9987413e-001	
  7.2702054e-003	  1.4102231e-002	  9.9987413e-001	
  7.0455448e-003	  1.4215805e-002	  9.9987413e-001	
  6.8191105e-003	  1.4325800e-002	  9.9987413e-001	
  6.5909596e-003	  1.4432188e-002	  9.9987413e-001	
  6.3611494e-003	  1.4534944e-002	  9.9987413e-001	
  6.1297378e-003	  1.4634040e-002	  9.9987413e-001	
  5.8967831e-003	  1.4729452e-002	  9.9987413e-001	
  5.6623439e-003	  1.4821156e-002	  9.9987413e-001	
  5.4264792e-003	  1.4909129e-002	  9.9987413e-001	
  5.1892485e-003	  1.4993349e-002	  9.9987413e-001	
  4.9507114e-003	  1.5073794e-002	  9.9987413e-001	
  4.7109279e-003	  1.5150444e-002	  9.9987413e-001	
  4.4699586e-003	  1.5223281e-002	  9.9987413e-001	
  4.2278639e-003	  1.5292285e-002	  9.9987413e-001	
  3.9847049e-003	  1.5357439e-002	  9.9987413e-001	
  3.7405427e-003	  1.5418727e-002	  9.9987413e-001	
  3.4954389e-003	  1.5476134e-002	  9.9987413e-001	
  3.2494552e-003	  1.5529644e-002	  9.9987413e-001	
  3.0026534e-003	  1.5579245e-002	  9.9987413e-001	
  2.7550957e-003	  1.5624924e-002	  9.9987413e-001	
  2.5068444e-003	  1.5666670e-002	  9.9987413e-001	
  2.2579621e-003	  1.5704471e-002	  9.9987413e-001	
  2.0085113e-003	  1.5738319e-002	  9.9987413e-001	
  1.7585549e-003	  1.5768205e-002	  9.9987413e-001	
  1.5081557e-003	  1.5794122e-002	  9.9987413e-001	
  1.2573769e-003	  1.5816062e-002	  9.9987413e-001	
  1.0062816e-003	  1.5834021e-002	  9.9987413e-001	
  7.5493296e-004	  1.5847993e-002	  9.9987413e-001	
  5.0339425e-004	  1.5857976e-002	  9.9987413e-001	
  2.5172881e-004	  1.5863967e-002	  9.9987413e-001	
  9.7151009e-019	  1.5865964e-002	  9.9987413e-001	
  6.1232340e-017	  0.0000000e+000	  1.0000000e+000	
  6.1224633e-017	  9.7151009e-019	  1.0000000e+000	
  6.1201512e-017	  1.9427756e-018	  1.0000000e+000	
  6.1162984e-017	  2.9135520e-018	  1.0000000e+000	
  6.1109059e-017	  3.8835950e-018	  1.0000000e+000	
  6.1039751e-017	  4.8526603e-018	  1.0000000e+000	
  6.0955075e-017	  5.8205040e-018	  1.0000000e+000	
  6.0855055e-017	  6.7868823e-018	  1.0000000e+000	
  6.0739714e-017	  7.7515522e-018	  1.0000000e+000	
  6.0609083e-017	  8.7142706e-018	  1.0000000e+000	
  6.0463194e-017	  9.6747952e-018	  1.0000000e+000	
  6.0302083e-017	  1.0632884e-017	  1.0000000e+000	
  6.0125792e-017	  1.1588297e-017	  1.0000000e+000	
  5.9934364e-017	  1.2540792e-017	  1.0000000e+000	
  5.9727848e-017	  1.3490129e-017	  1.0000000e+000	
  5.9506296e-017	  1.4436071e-017	  1.0000000e+000	
  5.9269764e-017	  1.5378379e-017	  1.0000000e+000	
  5.9018311e-017	  1.6316815e-017	  1.0000000e+000	
  5.8752000e-017	  1.7251144e-017	  1.0000000e+000	
  5.8470899e-017	  1.8181129e-017	  1.0000000e+000	
  5.8175078e-017	  1.9106538e-017	  1.0000000e+000	
  5.7864611e-017	  2.0027137e-017	  1.0000000e+000	
  5.7539578e-017	  2.0942694e-017	  1.0000000e+000	
  5.7200059e-017	  2.1852978e-017	  1.0000000e+000	
  5.6846141e-017	  2.2757762e-017	  1.0000000e+000	
  5.6477912e-017	  2.3656816e-017	  1.0000000e+000	
  5.6095465e-017	  2.4549915e-017	  1.0000000e+000	
  5.5698896e-017	  2.5436833e-017	  1.0000000e+000	
  5.5288305e-017	  2.6317348e-017	  1.0000000e+000	
  5.4863795e-017	  2.7191238e-017	  1.0000000e+000	
  5.4425474e-017	  2.8058282e-017	  1.0000000e+000	
  5.3973452e-017	  2.8918263e-017	  1.0000000e+000	
  5.3507842e-017	  2.9770964e-017	  1.0000000e+000	
  5.3028762e-017	  3.0616170e-017	  1.0000000e+000	
  5.2536332e-017	  3.1453669e-017	  1.0000000e+000	
  5.2030676e-017	  3.2283249e-017	  1.0000000e+000	
  5.1511922e-017	  3.3104702e-017	  1.0000000e+000	
  5.0980200e-017	  3.3917822e-017	  1.0000000e+000	
  5.0435644e-017	  3.4722402e-017	  1.0000000e+000	
  4.9878392e-017	  3.5518242e-017	  1.0000000e+000	
  4.9308582e-017	  3.6305140e-017	  1.0000000e+000	
  4.8726360e-017	  3.7082898e-017	  1.0000000e+000	
  4.8131870e-017	  3.7851321e-017	  1.0000000e+000	
  4.7525264e-017	  3.8610215e-017	  1.0000000e+000	
  4.6906694e-017	  3.9359389e-017	  1.0000000e+000	
  4.6276315e-017	  4.0098655e-017	  1.0000000e+000	
  4.5634286e-017	  4.0827826e-017	  1.0000000e+000	
  4.4980769e-017	  4.1546719e-017	  1.0000000e+000	
  4.4315929e-017	  4.2255153e-017	  1.0000000e+000	
  4.3639932e-017	  4.2952949e-017	  1.0000000e+000	
  4.2952949e-017	  4.3639932e-017	  1.0000000e+000	
  4.2255153e-017	  4.4315929e-017	  1.0000000e+000	
  4.1546719e-017	  4.4980769e-017	  1.0000000e+000	
  4.0827826e-017	  4.5634286e-017	  1.0000000e+000	
  4.0098655e-017	  4.6276315e-017	  1.0000000e+000	
  3.9359389e-017	  4.6906694e-017	  1.0000000e+000	
  3.8610215e-017	  4.7525264e-017	  1.0000000e+000	
  3.7851321e-017	  4.8131870e-017	  1.0000000e+000	
  3.7082898e-017	  4.8726360e-017	  1.0000000e+000	
  3.6305140e-017	  4.9308582e-017	  1.0000000e+000	
  3.5518242e-017	  4.9878392e-017	  1.0000000e+000	
  3.4722402e-017	  5.0435644e-017	  1.0000000e+000	
  3.3917822e-017	  5.0980200e-017	  1.0000000e+000	
  3.3104702e-017	  5.1511922e-017	  1.0000000e+000	
  3.2283249e-017	  5.2030676e-017	  1.0000000e+000	
  3.1453669e-017	  5.2536332e-017	  1.0000000e+000	
  3.0616170e-017	  5.3028762e-017	  1.0000000e+000	
  2.9770964e-017	  5.3507842e-017	  1.0000000e+000	
  2.8918263e-017	  5.3973452e-017	  1.0000000e+000	
  2.8058282e-017	  5.4425474e-017	  1.0000000e+000	
  2.7191238e-017	  5.4863795e-017	  1.0000000e+000	
  2.6317348e-017	  5.5288305e-017	  1.0000000e+000	
  2.5436833e-017	  5.5698896e-017	  1.0000000e+000	
  2.4549915e-017	  5.6095465e-017	  1.0000000e+000	
  2.3656816e-017	  5.6477912e-017	  1.0000000e+000	
  2.2757762e-017	  5.6846141e-017	  1.0000000e+000	
  2.1852978e-017	  5.7200059e-017	  1.0000000e+000	
  2.0942694e-017	  5.7539578e-017	  1.0000000e+000	
  2.0027137e-017	  5.7864611e-017	  1.0000000e+000	
  1.9106538e-017	  5.8175078e-017	  1.0000000e+000	
  1.8181129e-017	  5.8470899e-017	  1.0000000e+000	
  1.7251144e-017	  5.8752000e-017	  1.0000000e+000	
  1.6316815e-017	  5.9018311e-017	  1.0000000e+000	
  1.5378379e-017	  5.9269764e-017	  1.0000000e+000	
  1.4436071e-017	  5.9506296e-017	  1.0000000e+000	
  1.3490129e-017	  5.9727848e-017	  1.0000000e+000	
  1.2540792e-017	  5.9934364e-017	  1.0000000e+000	
  1.1588297e-017	  6.0125792e-017	  1.0000000e+000	
  1.0632884e-017	  6.0302083e-017	  1.0000000e+000	
  9.6747952e-018	  6.0463194e-017	  1.0000000e+000	
  8.7142706e-018	  6.0609083e-017	  1.0000000e+000	
  7.7515522e-018	  6.0739714e-017	  1.0000000e+000	
  6.7868823e-018	  6.0855055e-017	  1.0000000e+000	
  5.8205040e-018	  6.0955075e-017	  1.0000000e+000	
  4.8526603e-018	  6.1039751e-017	  1.0000000e+000	
  3.8835950e-018	  6.1109059e-017	  1.0000000e+000	
  2.9135520e-018	  6.1162984e-017	  1.0000000e+000	
  1.9427756e-018	  6.1201512e-017	  1.0000000e+000	
  9.7151009e-019	  6.1224633e-017	  1.0000000e+000	
  3.7493995e-033	  6.1232340e-017	  1.0000000e+000	


==> Data/pf-background/UF2.dat <==
   0.0000000e+00   1.0000000e+00
   1.0010010e-03   9.6836140e-01
   2.0020020e-03   9.5525626e-01
   3.0030030e-03   9.4520034e-01
   4.0040040e-03   9.3672280e-01
   5.0050050e-03   9.2925394e-01
   6.0060060e-03   9.2250157e-01
   7.0070070e-03   9.1629213e-01
   8.0080080e-03   9.1051253e-01
   9.0090090e-03   9.0508420e-01
   1.0010010e-02   8.9994996e-01
   1.1011011e-02   8.9506664e-01
   1.2012012e-02   8.9040068e-01
   1.3013013e-02   8.8592541e-01
   1.4014014e-02   8.8161920e-01
   1.5015015e-02   8.7746423e-01
   1.6016016e-02   8.7344560e-01
   1.7017017e-02   8.6955071e-01
   1.8018018e-02   8.6576879e-01
   1.9019019e-02   8.6209054e-01
   2.0020020e-02   8.5850788e-01
   2.1021021e-02   8.5501372e-01
   2.2022022e-02   8.5160181e-01
   2.3023023e-02   8.4826661e-01
   2.4024024e-02   8.4500315e-01
   2.5025025e-02   8.4180700e-01
   2.6026026e-02   8.3867416e-01
   2.7027027e-02   8.3560101e-01
   2.8028028e-02   8.3258427e-01
   2.9029029e-02   8.2962093e-01
   3.0030030e-02   8.2670825e-01
   3.1031031e-02   8.2384373e-01
   3.2032032e-02   8.2102505e-01
   3.3033033e-02   8.1825008e-01
   3.4034034e-02   8.1551685e-01
   3.5035035e-02   8.1282352e-01
   3.6036036e-02   8.1016840e-01
   3.7037037e-02   8.0754991e-01
   3.8038038e-02   8.0496657e-01
   3.9039039e-02   8.0241701e-01
   4.0040040e-02   7.9989992e-01
   4.1041041e-02   7.9741411e-01
   4.2042042e-02   7.9495844e-01
   4.3043043e-02   7.9253183e-01
   4.4044044e-02   7.9013327e-01
   4.5045045e-02   7.8776182e-01
   4.6046046e-02   7.8541658e-01
   4.7047047e-02   7.8309669e-01
   4.8048048e-02   7.8080135e-01
   4.9049049e-02   7.7852980e-01
   5.0050050e-02   7.7628131e-01
   5.1051051e-02   7.7405520e-01
   5.2052052e-02   7.7185081e-01
   5.3053053e-02   7.6966752e-01
   5.4054054e-02   7.6750472e-01
   5.5055055e-02   7.6536186e-01
   5.6056056e-02   7.6323840e-01
   5.7057057e-02   7.6113381e-01
   5.8058058e-02   7.5904760e-01
   5.9059059e-02   7.5697930e-01
   6.0060060e-02   7.5492846e-01
   6.1061061e-02   7.5289464e-01
   6.2062062e-02   7.5087742e-01
   6.3063063e-02   7.4887640e-01
   6.4064064e-02   7.4689120e-01
   6.5065065e-02   7.4492145e-01
   6.6066066e-02   7.4296680e-01
   6.7067067e-02   7.4102690e-01
   6.8068068e-02   7.3910142e-01
   6.9069069e-02   7.3719005e-01
   7.0070070e-02   7.3529248e-01
   7.1071071e-02   7.3340842e-01
   7.2072072e-02   7.3153758e-01
   7.3073073e-02   7.2967968e-01
   7.4074074e-02   7.2783447e-01
   7.5075075e-02   7.2600169e-01
   7.6076076e-02   7.2418108e-01
   7.7077077e-02   7.2237241e-01
   7.8078078e-02   7.2057545e-01
   7.9079079e-02   7.1878997e-01
   8.0080080e-02   7.1701576e-01
   8.1081081e-02   7.1525260e-01
   8.2082082e-02   7.1350029e-01
   8.3083083e-02   7.1175864e-01
   8.4084084e-02   7.1002744e-01
   8.5085085e-02   7.0830652e-01
   8.6086086e-02   7.0659570e-01
   8.7087087e-02   7.0489479e-01
   8.8088088e-02   7.0320363e-01
   8.9089089e-02   7.0152205e-01
   9.0090090e-02   6.9984989e-01
   9.1091091e-02   6.9818699e-01
   9.2092092e-02   6.9653321e-01
   9.3093093e-02   6.9488839e-01
   9.4094094e-02   6.9325239e-01
   9.5095095e-02   6.9162507e-01
   9.6096096e-02   6.9000630e-01
   9.7097097e-02   6.8839593e-01
   9.8098098e-02   6.8679384e-01
   9.9099099e-02   6.8519991e-01
   1.0010010e-01   6.8361400e-01
   1.0110110e-01   6.8203601e-01
   1.0210210e-01   6.8046580e-01
   1.0310310e-01   6.7890328e-01
   1.0410410e-01   6.7734832e-01
   1.0510511e-01   6.7580082e-01
   1.0610611e-01   6.7426068e-01
   1.0710711e-01   6.7272778e-01
   1.0810811e-01   6.7120203e-01
   1.0910911e-01   6.6968332e-01
   1.1011011e-01   6.6817157e-01
   1.1111111e-01   6.6666667e-01
   1.1211211e-01   6.6516853e-01
   1.1311311e-01   6.6367707e-01
   1.1411411e-01   6.6219219e-01
   1.1511512e-01   6.6071382e-01
   1.1611612e-01   6.5924185e-01
   1.1711712e-01   6.5777622e-01
   1.1811812e-01   6.5631683e-01
   1.1911912e-01   6.5486362e-01
   1.2012012e-01   6.5341650e-01
   1.2112112e-01   6.5197540e-01
   1.2212212e-01   6.5054024e-01
   1.2312312e-01   6.4911095e-01
   1.2412412e-01   6.4768746e-01
   1.2512513e-01   6.4626970e-01
   1.2612613e-01   6.4485760e-01
   1.2712713e-01   6.4345109e-01
   1.2812813e-01   6.4205010e-01
   1.2912913e-01   6.4065458e-01
   1.3013013e-01   6.3926446e-01
   1.3113113e-01   6.3787967e-01
   1.3213213e-01   6.3650016e-01
   1.3313313e-01   6.3512587e-01
   1.3413413e-01   6.3375673e-01
   1.3513514e-01   6.3239269e-01
   1.3613614e-01   6.3103369e-01
   1.3713714e-01   6.2967968e-01
   1.3813814e-01   6.2833061e-01
   1.3913914e-01   6.2698641e-01
   1.4014014e-01   6.2564704e-01
   1.4114114e-01   6.2431244e-01
   1.4214214e-01   6.2298257e-01
   1.4314314e-01   6.2165737e-01
   1.4414414e-01   6.2033680e-01
   1.4514515e-01   6.1902081e-01
   1.4614615e-01   6.1770934e-01
   1.4714715e-01   6.1640236e-01
   1.4814815e-01   6.1509982e-01
   1.4914915e-01   6.1380167e-01
   1.5015015e-01   6.1250787e-01
   1.5115115e-01   6.1121838e-01
   1.5215215e-01   6.0993314e-01
   1.5315315e-01   6.0865213e-01
   1.5415415e-01   6.0737530e-01
   1.5515516e-01   6.0610261e-01
   1.5615616e-01   6.0483401e-01
   1.5715716e-01   6.0356948e-01
   1.5815816e-01   6.0230897e-01
   1.5915916e-01   6.0105244e-01
   1.6016016e-01   5.9979985e-01
   1.6116116e-01   5.9855117e-01
   1.6216216e-01   5.9730637e-01
   1.6316316e-01   5.9606540e-01
   1.6416416e-01   5.9482823e-01
   1.6516517e-01   5.9359483e-01
   1.6616617e-01   5.9236516e-01
   1.6716717e-01   5.9113918e-01
   1.6816817e-01   5.8991688e-01
   1.6916917e-01   5.8869820e-01
   1.7017017e-01   5.8748313e-01
   1.7117117e-01   5.8627162e-01
   1.7217217e-01   5.8506365e-01
   1.7317317e-01   5.8385919e-01
   1.7417417e-01   5.8265820e-01
   1.7517518e-01   5.8146066e-01
   1.7617618e-01   5.8026654e-01
   1.7717718e-01   5.7907581e-01
   1.7817818e-01   5.7788843e-01
   1.7917918e-01   5.7670438e-01
   1.8018018e-01   5.7552364e-01
   1.8118118e-01   5.7434617e-01
   1.8218218e-01   5.7317195e-01
   1.8318318e-01   5.7200095e-01
   1.8418418e-01   5.7083315e-01
   1.8518519e-01   5.6966852e-01
   1.8618619e-01   5.6850703e-01
   1.8718719e-01   5.6734865e-01
   1.8818819e-01   5.6619337e-01
   1.8918919e-01   5.6504116e-01
   1.9019019e-01   5.6389200e-01
   1.9119119e-01   5.6274585e-01
   1.9219219e-01   5.6160270e-01
   1.9319319e-01   5.6046252e-01
   1.9419419e-01   5.5932530e-01
   1.9519520e-01   5.5819100e-01
   1.9619620e-01   5.5705960e-01
   1.9719720e-01   5.5593109e-01
   1.9819820e-01   5.5480544e-01
   1.9919920e-01   5.5368263e-01
   2.0020020e-01   5.5256263e-01
   2.0120120e-01   5.5144543e-01
   2.0220220e-01   5.5033101e-01
   2.0320320e-01   5.4921934e-01
   2.0420420e-01   5.4811041e-01
   2.0520521e-01   5.4700419e-01
   2.0620621e-01   5.4590066e-01
   2.0720721e-01   5.4479982e-01
   2.0820821e-01   5.4370162e-01
   2.0920921e-01   5.4260607e-01
   2.1021021e-01   5.4151313e-01
   2.1121121e-01   5.4042279e-01
   2.1221221e-01   5.3933503e-01
   2.1321321e-01   5.3824984e-01
   2.1421421e-01   5.3716719e-01
   2.1521522e-01   5.3608706e-01
   2.1621622e-01   5.3500945e-01
   2.1721722e-01   5.3393432e-01
   2.1821822e-01   5.3286167e-01
   2.1921922e-01   5.3179148e-01
   2.2022022e-01   5.3072373e-01
   2.2122122e-01   5.2965840e-01
   2.2222222e-01   5.2859548e-01
   2.2322322e-01   5.2753495e-01
   2.2422422e-01   5.2647680e-01
   2.2522523e-01   5.2542100e-01
   2.2622623e-01   5.2436755e-01
   2.2722723e-01   5.2331643e-01
   2.2822823e-01   5.2226762e-01
   2.2922923e-01   5.2122111e-01
   2.3023023e-01   5.2017688e-01
   2.3123123e-01   5.1913491e-01
   2.3223223e-01   5.1809520e-01
   2.3323323e-01   5.1705773e-01
   2.3423423e-01   5.1602249e-01
   2.3523524e-01   5.1498945e-01
   2.3623624e-01   5.1395861e-01
   2.3723724e-01   5.1292995e-01
   2.3823824e-01   5.1190345e-01
   2.3923924e-01   5.1087912e-01
   2.4024024e-01   5.0985692e-01
   2.4124124e-01   5.0883685e-01
   2.4224224e-01   5.0781889e-01
   2.4324324e-01   5.0680304e-01
   2.4424424e-01   5.0578927e-01
   2.4524525e-01   5.0477758e-01
   2.4624625e-01   5.0376795e-01
   2.4724725e-01   5.0276037e-01
   2.4824825e-01   5.0175483e-01
   2.4924925e-01   5.0075132e-01
   2.5025025e-01   4.9974981e-01
   2.5125125e-01   4.9875031e-01
   2.5225225e-01   4.9775280e-01
   2.5325325e-01   4.9675726e-01
   2.5425425e-01   4.9576369e-01
   2.5525526e-01   4.9477208e-01
   2.5625626e-01   4.9378240e-01
   2.5725726e-01   4.9279466e-01
   2.5825826e-01   4.9180884e-01
   2.5925926e-01   4.9082492e-01
   2.6026026e-01   4.8984291e-01
   2.6126126e-01   4.8886278e-01
   2.6226226e-01   4.8788452e-01
   2.6326326e-01   4.8690813e-01
   2.6426426e-01   4.8593360e-01
   2.6526527e-01   4.8496091e-01
   2.6626627e-01   4.8399005e-01
   2.6726727e-01   4.8302102e-01
   2.6826827e-01   4.8205380e-01
   2.6926927e-01   4.8108838e-01
   2.7027027e-01   4.8012476e-01
   2.7127127e-01   4.7916291e-01
   2.7227227e-01   4.7820284e-01
   2.7327327e-01   4.7724454e-01
   2.7427427e-01   4.7628799e-01
   2.7527528e-01   4.7533318e-01
   2.7627628e-01   4.7438010e-01
   2.7727728e-01   4.7342875e-01
   2.7827828e-01   4.7247912e-01
   2.7927928e-01   4.7153119e-01
   2.8028028e-01   4.7058496e-01
   2.8128128e-01   4.6964042e-01
   2.8228228e-01   4.6869756e-01
   2.8328328e-01   4.6775637e-01
   2.8428428e-01   4.6681684e-01
   2.8528529e-01   4.6587896e-01
   2.8628629e-01   4.6494273e-01
   2.8728729e-01   4.6400813e-01
   2.8828829e-01   4.6307516e-01
   2.8928929e-01   4.6214380e-01
   2.9029029e-01   4.6121406e-01
   2.9129129e-01   4.6028592e-01
   2.9229229e-01   4.5935937e-01
   2.9329329e-01   4.5843441e-01
   2.9429429e-01   4.5751102e-01
   2.9529530e-01   4.5658920e-01
   2.9629630e-01   4.5566895e-01
   2.9729730e-01   4.5475024e-01
   2.9829830e-01   4.5383309e-01
   2.9929930e-01   4.5291747e-01
   3.0030030e-01   4.5200338e-01
   3.0130130e-01   4.5109081e-01
   3.0230230e-01   4.5017975e-01
   3.0330330e-01   4.4927021e-01
   3.0430430e-01   4.4836216e-01
   3.0530531e-01   4.4745561e-01
   3.0630631e-01   4.4655054e-01
   3.0730731e-01   4.4564695e-01
   3.0830831e-01   4.4474483e-01
   3.0930931e-01   4.4384417e-01
   3.1031031e-01   4.4294497e-01
   3.1131131e-01   4.4204721e-01
   3.1231231e-01   4.4115090e-01
   3.1331331e-01   4.4025603e-01
   3.1431431e-01   4.3936258e-01
   3.1531532e-01   4.3847056e-01
   3.1631632e-01   4.3757995e-01
   3.1731732e-01   4.3669074e-01
   3.1831832e-01   4.3580294e-01
   3.1931932e-01   4.3491654e-01
   3.2032032e-01   4.3403152e-01
   3.2132132e-01   4.3314788e-01
   3.2232232e-01   4.3226562e-01
   3.2332332e-01   4.3138473e-01
   3.2432432e-01   4.3050520e-01
   3.2532533e-01   4.2962703e-01
   3.2632633e-01   4.2875021e-01
   3.2732733e-01   4.2787473e-01
   3.2832833e-01   4.2700059e-01
   3.2932933e-01   4.2612778e-01
   3.3033033e-01   4.2525629e-01
   3.3133133e-01   4.2438613e-01
   3.3233233e-01   4.2351727e-01
   3.3333333e-01   4.2264973e-01
   3.3433433e-01   4.2178349e-01
   3.3533534e-01   4.2091854e-01
   3.3633634e-01   4.2005489e-01
   3.3733734e-01   4.1919251e-01
   3.3833834e-01   4.1833142e-01
   3.3933934e-01   4.1747160e-01
   3.4034034e-01   4.1661304e-01
   3.4134134e-01   4.1575575e-01
   3.4234234e-01   4.1489972e-01
   3.4334334e-01   4.1404493e-01
   3.4434434e-01   4.1319139e-01
   3.4534535e-01   4.1233909e-01
   3.4634635e-01   4.1148802e-01
   3.4734735e-01   4.1063819e-01
   3.4834835e-01   4.0978957e-01
   3.4934935e-01   4.0894218e-01
   3.5035035e-01   4.0809600e-01
   3.5135135e-01   4.0725102e-01
   3.5235235e-01   4.0640725e-01
   3.5335335e-01   4.0556468e-01
   3.5435435e-01   4.0472330e-01
   3.5535536e-01   4.0388310e-01
   3.5635636e-01   4.0304409e-01
   3.5735736e-01   4.0220626e-01
   3.5835836e-01   4.0136960e-01
   3.5935936e-01   4.0053410e-01
   3.6036036e-01   3.9969977e-01
   3.6136136e-01   3.9886660e-01
   3.6236236e-01   3.9803458e-01
   3.6336336e-01   3.9720371e-01
   3.6436436e-01   3.9637399e-01
   3.6536537e-01   3.9554540e-01
   3.6636637e-01   3.9471794e-01
   3.6736737e-01   3.9389162e-01
   3.6836837e-01   3.9306642e-01
   3.6936937e-01   3.9224234e-01
   3.7037037e-01   3.9141938e-01
   3.7137137e-01   3.9059753e-01
   3.7237237e-01   3.8977678e-01
   3.7337337e-01   3.8895714e-01
   3.7437437e-01   3.8813860e-01
   3.7537538e-01   3.8732115e-01
   3.7637638e-01   3.8650479e-01
   3.7737738e-01   3.8568951e-01
   3.7837838e-01   3.8487531e-01
   3.7937938e-01   3.8406220e-01
   3.8038038e-01   3.8325015e-01
   3.8138138e-01   3.8243917e-01
   3.8238238e-01   3.8162925e-01
   3.8338338e-01   3.8082039e-01
   3.8438438e-01   3.8001259e-01
   3.8538539e-01   3.7920584e-01
   3.8638639e-01   3.7840014e-01
   3.8738739e-01   3.7759548e-01
   3.8838839e-01   3.7679186e-01
   3.8938939e-01   3.7598927e-01
   3.9039039e-01   3.7518772e-01
   3.9139139e-01   3.7438719e-01
   3.9239239e-01   3.7358768e-01
   3.9339339e-01   3.7278920e-01
   3.9439439e-01   3.7199172e-01
   3.9539540e-01   3.7119526e-01
   3.9639640e-01   3.7039981e-01
   3.9739740e-01   3.6960536e-01
   3.9839840e-01   3.6881192e-01
   3.9939940e-01   3.6801946e-01
   4.0040040e-01   3.6722800e-01
   4.0140140e-01   3.6643753e-01
   4.0240240e-01   3.6564805e-01
   4.0340340e-01   3.6485954e-01
   4.0440440e-01   3.6407201e-01
   4.0540541e-01   3.6328546e-01
   4.0640641e-01   3.6249988e-01
   4.0740741e-01   3.6171526e-01
   4.0840841e-01   3.6093161e-01
   4.0940941e-01   3.6014892e-01
   4.1041041e-01   3.5936718e-01
   4.1141141e-01   3.5858640e-01
   4.1241241e-01   3.5780656e-01
   4.1341341e-01   3.5702767e-01
   4.1441441e-01   3.5624973e-01
   4.1541542e-01   3.5547272e-01
   4.1641642e-01   3.5469665e-01
   4.1741742e-01   3.5392151e-01
   4.1841842e-01   3.5314730e-01
   4.1941942e-01   3.5237401e-01
   4.2042042e-01   3.5160165e-01
   4.2142142e-01   3.5083021e-01
   4.2242242e-01   3.5005968e-01
   4.2342342e-01   3.4929006e-01
   4.2442442e-01   3.4852136e-01
   4.2542543e-01   3.4775355e-01
   4.2642643e-01   3.4698666e-01
   4.2742743e-01   3.4622066e-01
   4.2842843e-01   3.4545556e-01
   4.2942943e-01   3.4469135e-01
   4.3043043e-01   3.4392803e-01
   4.3143143e-01   3.4316560e-01
   4.3243243e-01   3.4240405e-01
   4.3343343e-01   3.4164338e-01
   4.3443443e-01   3.4088360e-01
   4.3543544e-01   3.4012468e-01
   4.3643644e-01   3.3936664e-01
   4.3743744e-01   3.3860947e-01
   4.3843844e-01   3.3785316e-01
   4.3943944e-01   3.3709772e-01
   4.4044044e-01   3.3634313e-01
   4.4144144e-01   3.3558940e-01
   4.4244244e-01   3.3483653e-01
   4.4344344e-01   3.3408451e-01
   4.4444444e-01   3.3333333e-01
   4.4544545e-01   3.3258300e-01
   4.4644645e-01   3.3183352e-01
   4.4744745e-01   3.3108487e-01
   4.4844845e-01   3.3033706e-01
   4.4944945e-01   3.2959009e-01
   4.5045045e-01   3.2884394e-01
   4.5145145e-01   3.2809863e-01
   4.5245245e-01   3.2735414e-01
   4.5345345e-01   3.2661047e-01
   4.5445445e-01   3.2586763e-01
   4.5545546e-01   3.2512560e-01
   4.5645646e-01   3.2438439e-01
   4.5745746e-01   3.2364399e-01
   4.5845846e-01   3.2290439e-01
   4.5945946e-01   3.2216561e-01
   4.6046046e-01   3.2142763e-01
   4.6146146e-01   3.2069045e-01
   4.6246246e-01   3.1995407e-01
   4.6346346e-01   3.1921849e-01
   4.6446446e-01   3.1848370e-01
   4.6546547e-01   3.1774970e-01
   4.6646647e-01   3.1701650e-01
   4.6746747e-01   3.1628407e-01
   4.6846847e-01   3.1555244e-01
   4.6946947e-01   3.1482158e-01
   4.7047047e-01   3.1409150e-01
   4.7147147e-01   3.1336220e-01
   4.7247247e-01   3.1263367e-01
   4.7347347e-01   3.1190591e-01
   4.7447447e-01   3.1117892e-01
   4.7547548e-01   3.1045270e-01
   4.7647648e-01   3.0972724e-01
   4.7747748e-01   3.0900255e-01
   4.7847848e-01   3.0827861e-01
   4.7947948e-01   3.0755543e-01
   4.8048048e-01   3.0683301e-01
   4.8148148e-01   3.0611133e-01
   4.8248248e-01   3.0539041e-01
   4.8348348e-01   3.0467023e-01
   4.8448448e-01   3.0395080e-01
   4.8548549e-01   3.0323212e-01
   4.8648649e-01   3.0251417e-01
   4.8748749e-01   3.0179696e-01
   4.8848849e-01   3.0108048e-01
   4.8948949e-01   3.0036475e-01
   4.9049049e-01   2.9964974e-01
   4.9149149e-01   2.9893546e-01
   4.9249249e-01   2.9822191e-01
   4.9349349e-01   2.9750908e-01
   4.9449449e-01   2.9679697e-01
   4.9549550e-01   2.9608559e-01
   4.9649650e-01   2.9537492e-01
   4.9749750e-01   2.9466497e-01
   4.9849850e-01   2.9395574e-01
   4.9949950e-01   2.9324721e-01
   5.0050050e-01   2.9253940e-01
   5.0150150e-01   2.9183229e-01
   5.0250250e-01   2.9112589e-01
   5.0350350e-01   2.9042019e-01
   5.0450450e-01   2.8971519e-01
   5.0550551e-01   2.8901090e-01
   5.0650651e-01   2.8830729e-01
   5.0750751e-01   2.8760439e-01
   5.0850851e-01   2.8690217e-01
   5.0950951e-01   2.8620065e-01
   5.1051051e-01   2.8549982e-01
   5.1151151e-01   2.8479967e-01
   5.1251251e-01   2.8410021e-01
   5.1351351e-01   2.8340143e-01
   5.1451451e-01   2.8270333e-01
   5.1551552e-01   2.8200591e-01
   5.1651652e-01   2.8130916e-01
   5.1751752e-01   2.8061310e-01
   5.1851852e-01   2.7991770e-01
   5.1951952e-01   2.7922298e-01
   5.2052052e-01   2.7852892e-01
   5.2152152e-01   2.7783553e-01
   5.2252252e-01   2.7714281e-01
   5.2352352e-01   2.7645075e-01
   5.2452452e-01   2.7575935e-01
   5.2552553e-01   2.7506861e-01
   5.2652653e-01   2.7437852e-01
   5.2752753e-01   2.7368910e-01
   5.2852853e-01   2.7300032e-01
   5.2952953e-01   2.7231220e-01
   5.3053053e-01   2.7162473e-01
   5.3153153e-01   2.7093791e-01
   5.3253253e-01   2.7025173e-01
   5.3353353e-01   2.6956620e-01
   5.3453453e-01   2.6888131e-01
   5.3553554e-01   2.6819707e-01
   5.3653654e-01   2.6751346e-01
   5.3753754e-01   2.6683049e-01
   5.3853854e-01   2.6614815e-01
   5.3953954e-01   2.6546645e-01
   5.4054054e-01   2.6478538e-01
   5.4154154e-01   2.6410494e-01
   5.4254254e-01   2.6342513e-01
   5.4354354e-01   2.6274594e-01
   5.4454454e-01   2.6206738e-01
   5.4554555e-01   2.6138945e-01
   5.4654655e-01   2.6071214e-01
   5.4754755e-01   2.6003544e-01
   5.4854855e-01   2.5935937e-01
   5.4954955e-01   2.5868391e-01
   5.5055055e-01   2.5800906e-01
   5.5155155e-01   2.5733483e-01
   5.5255255e-01   2.5666121e-01
   5.5355355e-01   2.5598820e-01
   5.5455455e-01   2.5531580e-01
   5.5555556e-01   2.5464401e-01
   5.5655656e-01   2.5397282e-01
   5.5755756e-01   2.5330223e-01
   5.5855856e-01   2.5263225e-01
   5.5955956e-01   2.5196286e-01
   5.6056056e-01   2.5129408e-01
   5.6156156e-01   2.5062589e-01
   5.6256256e-01   2.4995829e-01
   5.6356356e-01   2.4929129e-01
   5.6456456e-01   2.4862488e-01
   5.6556557e-01   2.4795907e-01
   5.6656657e-01   2.4729384e-01
   5.6756757e-01   2.4662920e-01
   5.6856857e-01   2.4596514e-01
   5.6956957e-01   2.4530167e-01
   5.7057057e-01   2.4463878e-01
   5.7157157e-01   2.4397647e-01
   5.7257257e-01   2.4331475e-01
   5.7357357e-01   2.4265360e-01
   5.7457457e-01   2.4199302e-01
   5.7557558e-01   2.4133303e-01
   5.7657658e-01   2.4067360e-01
   5.7757758e-01   2.4001475e-01
   5.7857858e-01   2.3935647e-01
   5.7957958e-01   2.3869876e-01
   5.8058058e-01   2.3804161e-01
   5.8158158e-01   2.3738504e-01
   5.8258258e-01   2.3672902e-01
   5.8358358e-01   2.3607357e-01
   5.8458458e-01   2.3541869e-01
   5.8558559e-01   2.3476436e-01
   5.8658659e-01   2.3411059e-01
   5.8758759e-01   2.3345738e-01
   5.8858859e-01   2.3280473e-01
   5.8958959e-01   2.3215263e-01
   5.9059059e-01   2.3150108e-01
   5.9159159e-01   2.3085009e-01
   5.9259259e-01   2.3019964e-01
   5.9359359e-01   2.2954975e-01
   5.9459459e-01   2.2890040e-01
   5.9559560e-01   2.2825160e-01
   5.9659660e-01   2.2760334e-01
   5.9759760e-01   2.2695563e-01
   5.9859860e-01   2.2630846e-01
   5.9959960e-01   2.2566183e-01
   6.0060060e-01   2.2501574e-01
   6.0160160e-01   2.2437019e-01
   6.0260260e-01   2.2372518e-01
   6.0360360e-01   2.2308070e-01
   6.0460460e-01   2.2243675e-01
   6.0560561e-01   2.2179334e-01
   6.0660661e-01   2.2115046e-01
   6.0760761e-01   2.2050811e-01
   6.0860861e-01   2.1986629e-01
   6.0960961e-01   2.1922499e-01
   6.1061061e-01   2.1858423e-01
   6.1161161e-01   2.1794398e-01
   6.1261261e-01   2.1730427e-01
   6.1361361e-01   2.1666507e-01
   6.1461461e-01   2.1602639e-01
   6.1561562e-01   2.1538824e-01
   6.1661662e-01   2.1475060e-01
   6.1761762e-01   2.1411348e-01
   6.1861862e-01   2.1347688e-01
   6.1961962e-01   2.1284079e-01
   6.2062062e-01   2.1220522e-01
   6.2162162e-01   2.1157015e-01
   6.2262262e-01   2.1093560e-01
   6.2362362e-01   2.1030156e-01
   6.2462462e-01   2.0966803e-01
   6.2562563e-01   2.0903500e-01
   6.2662663e-01   2.0840248e-01
   6.2762763e-01   2.0777047e-01
   6.2862863e-01   2.0713896e-01
   6.2962963e-01   2.0650795e-01
   6.3063063e-01   2.0587745e-01
   6.3163163e-01   2.0524744e-01
   6.3263263e-01   2.0461793e-01
   6.3363363e-01   2.0398892e-01
   6.3463463e-01   2.0336041e-01
   6.3563564e-01   2.0273239e-01
   6.3663664e-01   2.0210487e-01
   6.3763764e-01   2.0147784e-01
   6.3863864e-01   2.0085130e-01
   6.3963964e-01   2.0022526e-01
   6.4064064e-01   1.9959970e-01
   6.4164164e-01   1.9897463e-01
   6.4264264e-01   1.9835005e-01
   6.4364364e-01   1.9772595e-01
   6.4464464e-01   1.9710234e-01
   6.4564565e-01   1.9647922e-01
   6.4664665e-01   1.9585658e-01
   6.4764765e-01   1.9523441e-01
   6.4864865e-01   1.9461273e-01
   6.4964965e-01   1.9399153e-01
   6.5065065e-01   1.9337081e-01
   6.5165165e-01   1.9275056e-01
   6.5265265e-01   1.9213079e-01
   6.5365365e-01   1.9151150e-01
   6.5465465e-01   1.9089268e-01
   6.5565566e-01   1.9027433e-01
   6.5665666e-01   1.8965646e-01
   6.5765766e-01   1.8903905e-01
   6.5865866e-01   1.8842212e-01
   6.5965966e-01   1.8780565e-01
   6.6066066e-01   1.8718965e-01
   6.6166166e-01   1.8657412e-01
   6.6266266e-01   1.8595905e-01
   6.6366366e-01   1.8534445e-01
   6.6466466e-01   1.8473031e-01
   6.6566567e-01   1.8411663e-01
   6.6666667e-01   1.8350342e-01
   6.6766767e-01   1.8289066e-01
   6.6866867e-01   1.8227837e-01
   6.6966967e-01   1.8166653e-01
   6.7067067e-01   1.8105515e-01
   6.7167167e-01   1.8044422e-01
   6.7267267e-01   1.7983375e-01
   6.7367367e-01   1.7922374e-01
   6.7467467e-01   1.7861417e-01
   6.7567568e-01   1.7800506e-01
   6.7667668e-01   1.7739640e-01
   6.7767768e-01   1.7678819e-01
   6.7867868e-01   1.7618043e-01
   6.7967968e-01   1.7557312e-01
   6.8068068e-01   1.7496625e-01
   6.8168168e-01   1.7435984e-01
   6.8268268e-01   1.7375386e-01
   6.8368368e-01   1.7314833e-01
   6.8468468e-01   1.7254324e-01
   6.8568569e-01   1.7193860e-01
   6.8668669e-01   1.7133439e-01
   6.8768769e-01   1.7073063e-01
   6.8868869e-01   1.7012731e-01
   6.8968969e-01   1.6952442e-01
   6.9069069e-01   1.6892197e-01
   6.9169169e-01   1.6831996e-01
   6.9269269e-01   1.6771838e-01
   6.9369369e-01   1.6711724e-01
   6.9469469e-01   1.6651653e-01
   6.9569570e-01   1.6591625e-01
   6.9669670e-01   1.6531641e-01
   6.9769770e-01   1.6471700e-01
   6.9869870e-01   1.6411801e-01
   6.9969970e-01   1.6351946e-01
   7.0070070e-01   1.6292133e-01
   7.0170170e-01   1.6232363e-01
   7.0270270e-01   1.6172636e-01
   7.0370370e-01   1.6112951e-01
   7.0470470e-01   1.6053308e-01
   7.0570571e-01   1.5993708e-01
   7.0670671e-01   1.5934150e-01
   7.0770771e-01   1.5874635e-01
   7.0870871e-01   1.5815161e-01
   7.0970971e-01   1.5755730e-01
   7.1071071e-01   1.5696340e-01
   7.1171171e-01   1.5636992e-01
   7.1271271e-01   1.5577686e-01
   7.1371371e-01   1.5518421e-01
   7.1471471e-01   1.5459198e-01
   7.1571572e-01   1.5400017e-01
   7.1671672e-01   1.5340877e-01
   7.1771772e-01   1.5281778e-01
   7.1871872e-01   1.5222720e-01
   7.1971972e-01   1.5163704e-01
   7.2072072e-01   1.5104728e-01
   7.2172172e-01   1.5045793e-01
   7.2272272e-01   1.4986900e-01
   7.2372372e-01   1.4928047e-01
   7.2472472e-01   1.4869234e-01
   7.2572573e-01   1.4810463e-01
   7.2672673e-01   1.4751732e-01
   7.2772773e-01   1.4693041e-01
   7.2872873e-01   1.4634390e-01
   7.2972973e-01   1.4575780e-01
   7.3073073e-01   1.4517210e-01
   7.3173173e-01   1.4458681e-01
   7.3273273e-01   1.4400191e-01
   7.3373373e-01   1.4341741e-01
   7.3473473e-01   1.4283331e-01
   7.3573574e-01   1.4224961e-01
   7.3673674e-01   1.4166630e-01
   7.3773774e-01   1.4108339e-01
   7.3873874e-01   1.4050088e-01
   7.3973974e-01   1.3991876e-01
   7.4074074e-01   1.3933703e-01
   7.4174174e-01   1.3875570e-01
   7.4274274e-01   1.3817476e-01
   7.4374374e-01   1.3759421e-01
   7.4474474e-01   1.3701405e-01
   7.4574575e-01   1.3643428e-01
   7.4674675e-01   1.3585490e-01
   7.4774775e-01   1.3527591e-01
   7.4874875e-01   1.3469731e-01
   7.4974975e-01   1.3411909e-01
   7.5075075e-01   1.3354126e-01
   7.5175175e-01   1.3296381e-01
   7.5275275e-01   1.3238675e-01
   7.5375375e-01   1.3181007e-01
   7.5475475e-01   1.3123377e-01
   7.5575576e-01   1.3065786e-01
   7.5675676e-01   1.3008233e-01
   7.5775776e-01   1.2950718e-01
   7.5875876e-01   1.2893240e-01
   7.5975976e-01   1.2835801e-01
   7.6076076e-01   1.2778399e-01
   7.6176176e-01   1.2721036e-01
   7.6276276e-01   1.2663710e-01
   7.6376376e-01   1.2606421e-01
   7.6476476e-01   1.2549170e-01
   7.6576577e-01   1.2491957e-01
   7.6676677e-01   1.2434780e-01
   7.6776777e-01   1.2377642e-01
   7.6876877e-01   1.2320540e-01
   7.6976977e-01   1.2263476e-01
   7.7077077e-01   1.2206448e-01
   7.7177177e-01   1.2149458e-01
   7.7277277e-01   1.2092505e-01
   7.7377377e-01   1.2035588e-01
   7.7477477e-01   1.1978709e-01
   7.7577578e-01   1.1921866e-01
   7.7677678e-01   1.1865059e-01
   7.7777778e-01   1.1808290e-01
   7.7877878e-01   1.1751556e-01
   7.7977978e-01   1.1694860e-01
   7.8078078e-01   1.1638199e-01
   7.8178178e-01   1.1581575e-01
   7.8278278e-01   1.1524988e-01
   7.8378378e-01   1.1468436e-01
   7.8478478e-01   1.1411920e-01
   7.8578579e-01   1.1355441e-01
   7.8678679e-01   1.1298997e-01
   7.8778779e-01   1.1242590e-01
   7.8878879e-01   1.1186218e-01
   7.8978979e-01   1.1129882e-01
   7.9079079e-01   1.1073581e-01
   7.9179179e-01   1.1017317e-01
   7.9279279e-01   1.0961088e-01
   7.9379379e-01   1.0904894e-01
   7.9479479e-01   1.0848736e-01
   7.9579580e-01   1.0792613e-01
   7.9679680e-01   1.0736525e-01
   7.9779780e-01   1.0680473e-01
   7.9879880e-01   1.0624455e-01
   7.9979980e-01   1.0568473e-01
   8.0080080e-01   1.0512526e-01
   8.0180180e-01   1.0456614e-01
   8.0280280e-01   1.0400736e-01
   8.0380380e-01   1.0344894e-01
   8.0480480e-01   1.0289086e-01
   8.0580581e-01   1.0233313e-01
   8.0680681e-01   1.0177575e-01
   8.0780781e-01   1.0121871e-01
   8.0880881e-01   1.0066202e-01
   8.0980981e-01   1.0010567e-01
   8.1081081e-01   9.9549662e-02
   8.1181181e-01   9.8994000e-02
   8.1281281e-01   9.8438681e-02
   8.1381381e-01   9.7883703e-02
   8.1481481e-01   9.7329066e-02
   8.1581582e-01   9.6774770e-02
   8.1681682e-01   9.6220814e-02
   8.1781782e-01   9.5667197e-02
   8.1881882e-01   9.5113919e-02
   8.1981982e-01   9.4560980e-02
   8.2082082e-01   9.4008377e-02
   8.2182182e-01   9.3456111e-02
   8.2282282e-01   9.2904182e-02
   8.2382382e-01   9.2352588e-02
   8.2482482e-01   9.1801330e-02
   8.2582583e-01   9.1250405e-02
   8.2682683e-01   9.0699815e-02
   8.2782783e-01   9.0149557e-02
   8.2882883e-01   8.9599633e-02
   8.2982983e-01   8.9050040e-02
   8.3083083e-01   8.8500778e-02
   8.3183183e-01   8.7951848e-02
   8.3283283e-01   8.7403247e-02
   8.3383383e-01   8.6854977e-02
   8.3483483e-01   8.6307035e-02
   8.3583584e-01   8.5759421e-02
   8.3683684e-01   8.5212136e-02
   8.3783784e-01   8.4665177e-02
   8.3883884e-01   8.4118545e-02
   8.3983984e-01   8.3572240e-02
   8.4084084e-01   8.3026259e-02
   8.4184184e-01   8.2480604e-02
   8.4284284e-01   8.1935273e-02
   8.4384384e-01   8.1390266e-02
   8.4484484e-01   8.0845582e-02
   8.4584585e-01   8.0301220e-02
   8.4684685e-01   7.9757180e-02
   8.4784785e-01   7.9213462e-02
   8.4884885e-01   7.8670065e-02
   8.4984985e-01   7.8126988e-02
   8.5085085e-01   7.7584231e-02
   8.5185185e-01   7.7041793e-02
   8.5285285e-01   7.6499674e-02
   8.5385385e-01   7.5957872e-02
   8.5485485e-01   7.5416388e-02
   8.5585586e-01   7.4875221e-02
   8.5685686e-01   7.4334371e-02
   8.5785786e-01   7.3793836e-02
   8.5885886e-01   7.3253617e-02
   8.5985986e-01   7.2713712e-02
   8.6086086e-01   7.2174121e-02
   8.6186186e-01   7.1634845e-02
   8.6286286e-01   7.1095881e-02
   8.6386386e-01   7.0557229e-02
   8.6486486e-01   7.0018890e-02
   8.6586587e-01   6.9480862e-02
   8.6686687e-01   6.8943145e-02
   8.6786787e-01   6.8405739e-02
   8.6886887e-01   6.7868642e-02
   8.6986987e-01   6.7331854e-02
   8.7087087e-01   6.6795376e-02
   8.7187187e-01   6.6259205e-02
   8.7287287e-01   6.5723342e-02
   8.7387387e-01   6.5187787e-02
   8.7487487e-01   6.4652538e-02
   8.7587588e-01   6.4117595e-02
   8.7687688e-01   6.3582958e-02
   8.7787788e-01   6.3048626e-02
   8.7887888e-01   6.2514598e-02
   8.7987988e-01   6.1980874e-02
   8.8088088e-01   6.1447454e-02
   8.8188188e-01   6.0914337e-02
   8.8288288e-01   6.0381523e-02
   8.8388388e-01   5.9849010e-02
   8.8488488e-01   5.9316799e-02
   8.8588589e-01   5.8784889e-02
   8.8688689e-01   5.8253279e-02
   8.8788789e-01   5.7721969e-02
   8.8888889e-01   5.7190958e-02
   8.8988989e-01   5.6660247e-02
   8.9089089e-01   5.6129834e-02
   8.9189189e-01   5.5599718e-02
   8.9289289e-01   5.5069901e-02
   8.9389389e-01   5.4540380e-02
   8.9489489e-01   5.4011155e-02
   8.9589590e-01   5.3482226e-02
   8.9689690e-01   5.2953593e-02
   8.9789790e-01   5.2425255e-02
   8.9889890e-01   5.1897211e-02
   8.9989990e-01   5.1369461e-02
   9.0090090e-01   5.0842004e-02
   9.0190190e-01   5.0314841e-02
   9.0290290e-01   4.9787970e-02
   9.0390390e-01   4.9261390e-02
   9.0490490e-01   4.8735103e-02
   9.0590591e-01   4.8209106e-02
   9.0690691e-01   4.7683400e-02
   9.0790791e-01   4.7157984e-02
   9.0890891e-01   4.6632857e-02
   9.0990991e-01   4.6108020e-02
   9.1091091e-01   4.5583471e-02
   9.1191191e-01   4.5059210e-02
   9.1291291e-01   4.4535237e-02
   9.1391391e-01   4.4011551e-02
   9.1491491e-01   4.3488152e-02
   9.1591592e-01   4.2965039e-02
   9.1691692e-01   4.2442212e-02
   9.1791792e-01   4.1919670e-02
   9.1891892e-01   4.1397413e-02
   9.1991992e-01   4.0875441e-02
   9.2092092e-01   4.0353752e-02
   9.2192192e-01   3.9832347e-02
   9.2292292e-01   3.9311225e-02
   9.2392392e-01   3.8790385e-02
   9.2492492e-01   3.8269827e-02
   9.2592593e-01   3.7749551e-02
   9.2692693e-01   3.7229556e-02
   9.2792793e-01   3.6709842e-02
   9.2892893e-01   3.6190408e-02
   9.2992993e-01   3.5671254e-02
   9.3093093e-01   3.5152379e-02
   9.3193193e-01   3.4633784e-02
   9.3293293e-01   3.4115466e-02
   9.3393393e-01   3.3597427e-02
   9.3493493e-01   3.3079665e-02
   9.3593594e-01   3.2562180e-02
   9.3693694e-01   3.2044972e-02
   9.3793794e-01   3.1528040e-02
   9.3893894e-01   3.1011383e-02
   9.3993994e-01   3.0495003e-02
   9.4094094e-01   2.9978897e-02
   9.4194194e-01   2.9463065e-02
   9.4294294e-01   2.8947508e-02
   9.4394394e-01   2.8432224e-02
   9.4494494e-01   2.7917213e-02
   9.4594595e-01   2.7402475e-02
   9.4694695e-01   2.6888009e-02
   9.4794795e-01   2.6373815e-02
   9.4894895e-01   2.5859893e-02
   9.4994995e-01   2.5346241e-02
   9.5095095e-01   2.4832860e-02
   9.5195195e-01   2.4319749e-02
   9.5295295e-01   2.3806908e-02
   9.5395395e-01   2.3294336e-02
   9.5495495e-01   2.2782033e-02
   9.5595596e-01   2.2269998e-02
   9.5695696e-01   2.1758232e-02
   9.5795796e-01   2.1246733e-02
   9.5895896e-01   2.0735501e-02
   9.5995996e-01   2.0224536e-02
   9.6096096e-01   1.9713837e-02
   9.6196196e-01   1.9203404e-02
   9.6296296e-01   1.8693237e-02
   9.6396396e-01   1.8183335e-02
   9.6496496e-01   1.7673697e-02
   9.6596597e-01   1.7164324e-02
   9.6696697e-01   1.6655215e-02
   9.6796797e-01   1.6146369e-02
   9.6896897e-01   1.5637786e-02
   9.6996997e-01   1.5129465e-02
   9.7097097e-01   1.4621407e-02
   9.7197197e-01   1.4113611e-02
   9.7297297e-01   1.3606076e-02
   9.7397397e-01   1.3098802e-02
   9.7497497e-01   1.2591789e-02
   9.7597598e-01   1.2085036e-02
   9.7697698e-01   1.1578543e-02
   9.7797798e-01   1.1072309e-02
   9.7897898e-01   1.0566334e-02
   9.7997998e-01   1.0060618e-02
   9.8098098e-01   9.5551601e-03
   9.8198198e-01   9.0499599e-03
   9.8298298e-01   8.5450172e-03
   9.8398398e-01   8.0403315e-03
   9.8498498e-01   7.5359024e-03
   9.8598599e-01   7.0317296e-03
   9.8698699e-01   6.5278127e-03
   9.8798799e-01   6.0241512e-03
   9.8898899e-01   5.5207448e-03
   9.8998999e-01   5.0175931e-03
   9.9099099e-01   4.5146957e-03
   9.9199199e-01   4.0120523e-03
   9.9299299e-01   3.5096624e-03
   9.9399399e-01   3.0075256e-03
   9.9499499e-01   2.5056416e-03
   9.9599600e-01   2.0040100e-03
   9.9699700e-01   1.5026305e-03
   9.9799800e-01   1.0015025e-03
   9.9899900e-01   5.0062581e-04
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF3.dat <==
   0.0000000e+00   1.0000000e+00
   1.0010010e-03   9.6836140e-01
   2.0020020e-03   9.5525626e-01
   3.0030030e-03   9.4520034e-01
   4.0040040e-03   9.3672280e-01
   5.0050050e-03   9.2925394e-01
   6.0060060e-03   9.2250157e-01
   7.0070070e-03   9.1629213e-01
   8.0080080e-03   9.1051253e-01
   9.0090090e-03   9.0508420e-01
   1.0010010e-02   8.9994996e-01
   1.1011011e-02   8.9506664e-01
   1.2012012e-02   8.9040068e-01
   1.3013013e-02   8.8592541e-01
   1.4014014e-02   8.8161920e-01
   1.5015015e-02   8.7746423e-01
   1.6016016e-02   8.7344560e-01
   1.7017017e-02   8.6955071e-01
   1.8018018e-02   8.6576879e-01
   1.9019019e-02   8.6209054e-01
   2.0020020e-02   8.5850788e-01
   2.1021021e-02   8.5501372e-01
   2.2022022e-02   8.5160181e-01
   2.3023023e-02   8.4826661e-01
   2.4024024e-02   8.4500315e-01
   2.5025025e-02   8.4180700e-01
   2.6026026e-02   8.3867416e-01
   2.7027027e-02   8.3560101e-01
   2.8028028e-02   8.3258427e-01
   2.9029029e-02   8.2962093e-01
   3.0030030e-02   8.2670825e-01
   3.1031031e-02   8.2384373e-01
   3.2032032e-02   8.2102505e-01
   3.3033033e-02   8.1825008e-01
   3.4034034e-02   8.1551685e-01
   3.5035035e-02   8.1282352e-01
   3.6036036e-02   8.1016840e-01
   3.7037037e-02   8.0754991e-01
   3.8038038e-02   8.0496657e-01
   3.9039039e-02   8.0241701e-01
   4.0040040e-02   7.9989992e-01
   4.1041041e-02   7.9741411e-01
   4.2042042e-02   7.9495844e-01
   4.3043043e-02   7.9253183e-01
   4.4044044e-02   7.9013327e-01
   4.5045045e-02   7.8776182e-01
   4.6046046e-02   7.8541658e-01
   4.7047047e-02   7.8309669e-01
   4.8048048e-02   7.8080135e-01
   4.9049049e-02   7.7852980e-01
   5.0050050e-02   7.7628131e-01
   5.1051051e-02   7.7405520e-01
   5.2052052e-02   7.7185081e-01
   5.3053053e-02   7.6966752e-01
   5.4054054e-02   7.6750472e-01
   5.5055055e-02   7.6536186e-01
   5.6056056e-02   7.6323840e-01
   5.7057057e-02   7.6113381e-01
   5.8058058e-02   7.5904760e-01
   5.9059059e-02   7.5697930e-01
   6.0060060e-02   7.5492846e-01
   6.1061061e-02   7.5289464e-01
   6.2062062e-02   7.5087742e-01
   6.3063063e-02   7.4887640e-01
   6.4064064e-02   7.4689120e-01
   6.5065065e-02   7.4492145e-01
   6.6066066e-02   7.4296680e-01
   6.7067067e-02   7.4102690e-01
   6.8068068e-02   7.3910142e-01
   6.9069069e-02   7.3719005e-01
   7.0070070e-02   7.3529248e-01
   7.1071071e-02   7.3340842e-01
   7.2072072e-02   7.3153758e-01
   7.3073073e-02   7.2967968e-01
   7.4074074e-02   7.2783447e-01
   7.5075075e-02   7.2600169e-01
   7.6076076e-02   7.2418108e-01
   7.7077077e-02   7.2237241e-01
   7.8078078e-02   7.2057545e-01
   7.9079079e-02   7.1878997e-01
   8.0080080e-02   7.1701576e-01
   8.1081081e-02   7.1525260e-01
   8.2082082e-02   7.1350029e-01
   8.3083083e-02   7.1175864e-01
   8.4084084e-02   7.1002744e-01
   8.5085085e-02   7.0830652e-01
   8.6086086e-02   7.0659570e-01
   8.7087087e-02   7.0489479e-01
   8.8088088e-02   7.0320363e-01
   8.9089089e-02   7.0152205e-01
   9.0090090e-02   6.9984989e-01
   9.1091091e-02   6.9818699e-01
   9.2092092e-02   6.9653321e-01
   9.3093093e-02   6.9488839e-01
   9.4094094e-02   6.9325239e-01
   9.5095095e-02   6.9162507e-01
   9.6096096e-02   6.9000630e-01
   9.7097097e-02   6.8839593e-01
   9.8098098e-02   6.8679384e-01
   9.9099099e-02   6.8519991e-01
   1.0010010e-01   6.8361400e-01
   1.0110110e-01   6.8203601e-01
   1.0210210e-01   6.8046580e-01
   1.0310310e-01   6.7890328e-01
   1.0410410e-01   6.7734832e-01
   1.0510511e-01   6.7580082e-01
   1.0610611e-01   6.7426068e-01
   1.0710711e-01   6.7272778e-01
   1.0810811e-01   6.7120203e-01
   1.0910911e-01   6.6968332e-01
   1.1011011e-01   6.6817157e-01
   1.1111111e-01   6.6666667e-01
   1.1211211e-01   6.6516853e-01
   1.1311311e-01   6.6367707e-01
   1.1411411e-01   6.6219219e-01
   1.1511512e-01   6.6071382e-01
   1.1611612e-01   6.5924185e-01
   1.1711712e-01   6.5777622e-01
   1.1811812e-01   6.5631683e-01
   1.1911912e-01   6.5486362e-01
   1.2012012e-01   6.5341650e-01
   1.2112112e-01   6.5197540e-01
   1.2212212e-01   6.5054024e-01
   1.2312312e-01   6.4911095e-01
   1.2412412e-01   6.4768746e-01
   1.2512513e-01   6.4626970e-01
   1.2612613e-01   6.4485760e-01
   1.2712713e-01   6.4345109e-01
   1.2812813e-01   6.4205010e-01
   1.2912913e-01   6.4065458e-01
   1.3013013e-01   6.3926446e-01
   1.3113113e-01   6.3787967e-01
   1.3213213e-01   6.3650016e-01
   1.3313313e-01   6.3512587e-01
   1.3413413e-01   6.3375673e-01
   1.3513514e-01   6.3239269e-01
   1.3613614e-01   6.3103369e-01
   1.3713714e-01   6.2967968e-01
   1.3813814e-01   6.2833061e-01
   1.3913914e-01   6.2698641e-01
   1.4014014e-01   6.2564704e-01
   1.4114114e-01   6.2431244e-01
   1.4214214e-01   6.2298257e-01
   1.4314314e-01   6.2165737e-01
   1.4414414e-01   6.2033680e-01
   1.4514515e-01   6.1902081e-01
   1.4614615e-01   6.1770934e-01
   1.4714715e-01   6.1640236e-01
   1.4814815e-01   6.1509982e-01
   1.4914915e-01   6.1380167e-01
   1.5015015e-01   6.1250787e-01
   1.5115115e-01   6.1121838e-01
   1.5215215e-01   6.0993314e-01
   1.5315315e-01   6.0865213e-01
   1.5415415e-01   6.0737530e-01
   1.5515516e-01   6.0610261e-01
   1.5615616e-01   6.0483401e-01
   1.5715716e-01   6.0356948e-01
   1.5815816e-01   6.0230897e-01
   1.5915916e-01   6.0105244e-01
   1.6016016e-01   5.9979985e-01
   1.6116116e-01   5.9855117e-01
   1.6216216e-01   5.9730637e-01
   1.6316316e-01   5.9606540e-01
   1.6416416e-01   5.9482823e-01
   1.6516517e-01   5.9359483e-01
   1.6616617e-01   5.9236516e-01
   1.6716717e-01   5.9113918e-01
   1.6816817e-01   5.8991688e-01
   1.6916917e-01   5.8869820e-01
   1.7017017e-01   5.8748313e-01
   1.7117117e-01   5.8627162e-01
   1.7217217e-01   5.8506365e-01
   1.7317317e-01   5.8385919e-01
   1.7417417e-01   5.8265820e-01
   1.7517518e-01   5.8146066e-01
   1.7617618e-01   5.8026654e-01
   1.7717718e-01   5.7907581e-01
   1.7817818e-01   5.7788843e-01
   1.7917918e-01   5.7670438e-01
   1.8018018e-01   5.7552364e-01
   1.8118118e-01   5.7434617e-01
   1.8218218e-01   5.7317195e-01
   1.8318318e-01   5.7200095e-01
   1.8418418e-01   5.7083315e-01
   1.8518519e-01   5.6966852e-01
   1.8618619e-01   5.6850703e-01
   1.8718719e-01   5.6734865e-01
   1.8818819e-01   5.6619337e-01
   1.8918919e-01   5.6504116e-01
   1.9019019e-01   5.6389200e-01
   1.9119119e-01   5.6274585e-01
   1.9219219e-01   5.6160270e-01
   1.9319319e-01   5.6046252e-01
   1.9419419e-01   5.5932530e-01
   1.9519520e-01   5.5819100e-01
   1.9619620e-01   5.5705960e-01
   1.9719720e-01   5.5593109e-01
   1.9819820e-01   5.5480544e-01
   1.9919920e-01   5.5368263e-01
   2.0020020e-01   5.5256263e-01
   2.0120120e-01   5.5144543e-01
   2.0220220e-01   5.5033101e-01
   2.0320320e-01   5.4921934e-01
   2.0420420e-01   5.4811041e-01
   2.0520521e-01   5.4700419e-01
   2.0620621e-01   5.4590066e-01
   2.0720721e-01   5.4479982e-01
   2.0820821e-01   5.4370162e-01
   2.0920921e-01   5.4260607e-01
   2.1021021e-01   5.4151313e-01
   2.1121121e-01   5.4042279e-01
   2.1221221e-01   5.3933503e-01
   2.1321321e-01   5.3824984e-01
   2.1421421e-01   5.3716719e-01
   2.1521522e-01   5.3608706e-01
   2.1621622e-01   5.3500945e-01
   2.1721722e-01   5.3393432e-01
   2.1821822e-01   5.3286167e-01
   2.1921922e-01   5.3179148e-01
   2.2022022e-01   5.3072373e-01
   2.2122122e-01   5.2965840e-01
   2.2222222e-01   5.2859548e-01
   2.2322322e-01   5.2753495e-01
   2.2422422e-01   5.2647680e-01
   2.2522523e-01   5.2542100e-01
   2.2622623e-01   5.2436755e-01
   2.2722723e-01   5.2331643e-01
   2.2822823e-01   5.2226762e-01
   2.2922923e-01   5.2122111e-01
   2.3023023e-01   5.2017688e-01
   2.3123123e-01   5.1913491e-01
   2.3223223e-01   5.1809520e-01
   2.3323323e-01   5.1705773e-01
   2.3423423e-01   5.1602249e-01
   2.3523524e-01   5.1498945e-01
   2.3623624e-01   5.1395861e-01
   2.3723724e-01   5.1292995e-01
   2.3823824e-01   5.1190345e-01
   2.3923924e-01   5.1087912e-01
   2.4024024e-01   5.0985692e-01
   2.4124124e-01   5.0883685e-01
   2.4224224e-01   5.0781889e-01
   2.4324324e-01   5.0680304e-01
   2.4424424e-01   5.0578927e-01
   2.4524525e-01   5.0477758e-01
   2.4624625e-01   5.0376795e-01
   2.4724725e-01   5.0276037e-01
   2.4824825e-01   5.0175483e-01
   2.4924925e-01   5.0075132e-01
   2.5025025e-01   4.9974981e-01
   2.5125125e-01   4.9875031e-01
   2.5225225e-01   4.9775280e-01
   2.5325325e-01   4.9675726e-01
   2.5425425e-01   4.9576369e-01
   2.5525526e-01   4.9477208e-01
   2.5625626e-01   4.9378240e-01
   2.5725726e-01   4.9279466e-01
   2.5825826e-01   4.9180884e-01
   2.5925926e-01   4.9082492e-01
   2.6026026e-01   4.8984291e-01
   2.6126126e-01   4.8886278e-01
   2.6226226e-01   4.8788452e-01
   2.6326326e-01   4.8690813e-01
   2.6426426e-01   4.8593360e-01
   2.6526527e-01   4.8496091e-01
   2.6626627e-01   4.8399005e-01
   2.6726727e-01   4.8302102e-01
   2.6826827e-01   4.8205380e-01
   2.6926927e-01   4.8108838e-01
   2.7027027e-01   4.8012476e-01
   2.7127127e-01   4.7916291e-01
   2.7227227e-01   4.7820284e-01
   2.7327327e-01   4.7724454e-01
   2.7427427e-01   4.7628799e-01
   2.7527528e-01   4.7533318e-01
   2.7627628e-01   4.7438010e-01
   2.7727728e-01   4.7342875e-01
   2.7827828e-01   4.7247912e-01
   2.7927928e-01   4.7153119e-01
   2.8028028e-01   4.7058496e-01
   2.8128128e-01   4.6964042e-01
   2.8228228e-01   4.6869756e-01
   2.8328328e-01   4.6775637e-01
   2.8428428e-01   4.6681684e-01
   2.8528529e-01   4.6587896e-01
   2.8628629e-01   4.6494273e-01
   2.8728729e-01   4.6400813e-01
   2.8828829e-01   4.6307516e-01
   2.8928929e-01   4.6214380e-01
   2.9029029e-01   4.6121406e-01
   2.9129129e-01   4.6028592e-01
   2.9229229e-01   4.5935937e-01
   2.9329329e-01   4.5843441e-01
   2.9429429e-01   4.5751102e-01
   2.9529530e-01   4.5658920e-01
   2.9629630e-01   4.5566895e-01
   2.9729730e-01   4.5475024e-01
   2.9829830e-01   4.5383309e-01
   2.9929930e-01   4.5291747e-01
   3.0030030e-01   4.5200338e-01
   3.0130130e-01   4.5109081e-01
   3.0230230e-01   4.5017975e-01
   3.0330330e-01   4.4927021e-01
   3.0430430e-01   4.4836216e-01
   3.0530531e-01   4.4745561e-01
   3.0630631e-01   4.4655054e-01
   3.0730731e-01   4.4564695e-01
   3.0830831e-01   4.4474483e-01
   3.0930931e-01   4.4384417e-01
   3.1031031e-01   4.4294497e-01
   3.1131131e-01   4.4204721e-01
   3.1231231e-01   4.4115090e-01
   3.1331331e-01   4.4025603e-01
   3.1431431e-01   4.3936258e-01
   3.1531532e-01   4.3847056e-01
   3.1631632e-01   4.3757995e-01
   3.1731732e-01   4.3669074e-01
   3.1831832e-01   4.3580294e-01
   3.1931932e-01   4.3491654e-01
   3.2032032e-01   4.3403152e-01
   3.2132132e-01   4.3314788e-01
   3.2232232e-01   4.3226562e-01
   3.2332332e-01   4.3138473e-01
   3.2432432e-01   4.3050520e-01
   3.2532533e-01   4.2962703e-01
   3.2632633e-01   4.2875021e-01
   3.2732733e-01   4.2787473e-01
   3.2832833e-01   4.2700059e-01
   3.2932933e-01   4.2612778e-01
   3.3033033e-01   4.2525629e-01
   3.3133133e-01   4.2438613e-01
   3.3233233e-01   4.2351727e-01
   3.3333333e-01   4.2264973e-01
   3.3433433e-01   4.2178349e-01
   3.3533534e-01   4.2091854e-01
   3.3633634e-01   4.2005489e-01
   3.3733734e-01   4.1919251e-01
   3.3833834e-01   4.1833142e-01
   3.3933934e-01   4.1747160e-01
   3.4034034e-01   4.1661304e-01
   3.4134134e-01   4.1575575e-01
   3.4234234e-01   4.1489972e-01
   3.4334334e-01   4.1404493e-01
   3.4434434e-01   4.1319139e-01
   3.4534535e-01   4.1233909e-01
   3.4634635e-01   4.1148802e-01
   3.4734735e-01   4.1063819e-01
   3.4834835e-01   4.0978957e-01
   3.4934935e-01   4.0894218e-01
   3.5035035e-01   4.0809600e-01
   3.5135135e-01   4.0725102e-01
   3.5235235e-01   4.0640725e-01
   3.5335335e-01   4.0556468e-01
   3.5435435e-01   4.0472330e-01
   3.5535536e-01   4.0388310e-01
   3.5635636e-01   4.0304409e-01
   3.5735736e-01   4.0220626e-01
   3.5835836e-01   4.0136960e-01
   3.5935936e-01   4.0053410e-01
   3.6036036e-01   3.9969977e-01
   3.6136136e-01   3.9886660e-01
   3.6236236e-01   3.9803458e-01
   3.6336336e-01   3.9720371e-01
   3.6436436e-01   3.9637399e-01
   3.6536537e-01   3.9554540e-01
   3.6636637e-01   3.9471794e-01
   3.6736737e-01   3.9389162e-01
   3.6836837e-01   3.9306642e-01
   3.6936937e-01   3.9224234e-01
   3.7037037e-01   3.9141938e-01
   3.7137137e-01   3.9059753e-01
   3.7237237e-01   3.8977678e-01
   3.7337337e-01   3.8895714e-01
   3.7437437e-01   3.8813860e-01
   3.7537538e-01   3.8732115e-01
   3.7637638e-01   3.8650479e-01
   3.7737738e-01   3.8568951e-01
   3.7837838e-01   3.8487531e-01
   3.7937938e-01   3.8406220e-01
   3.8038038e-01   3.8325015e-01
   3.8138138e-01   3.8243917e-01
   3.8238238e-01   3.8162925e-01
   3.8338338e-01   3.8082039e-01
   3.8438438e-01   3.8001259e-01
   3.8538539e-01   3.7920584e-01
   3.8638639e-01   3.7840014e-01
   3.8738739e-01   3.7759548e-01
   3.8838839e-01   3.7679186e-01
   3.8938939e-01   3.7598927e-01
   3.9039039e-01   3.7518772e-01
   3.9139139e-01   3.7438719e-01
   3.9239239e-01   3.7358768e-01
   3.9339339e-01   3.7278920e-01
   3.9439439e-01   3.7199172e-01
   3.9539540e-01   3.7119526e-01
   3.9639640e-01   3.7039981e-01
   3.9739740e-01   3.6960536e-01
   3.9839840e-01   3.6881192e-01
   3.9939940e-01   3.6801946e-01
   4.0040040e-01   3.6722800e-01
   4.0140140e-01   3.6643753e-01
   4.0240240e-01   3.6564805e-01
   4.0340340e-01   3.6485954e-01
   4.0440440e-01   3.6407201e-01
   4.0540541e-01   3.6328546e-01
   4.0640641e-01   3.6249988e-01
   4.0740741e-01   3.6171526e-01
   4.0840841e-01   3.6093161e-01
   4.0940941e-01   3.6014892e-01
   4.1041041e-01   3.5936718e-01
   4.1141141e-01   3.5858640e-01
   4.1241241e-01   3.5780656e-01
   4.1341341e-01   3.5702767e-01
   4.1441441e-01   3.5624973e-01
   4.1541542e-01   3.5547272e-01
   4.1641642e-01   3.5469665e-01
   4.1741742e-01   3.5392151e-01
   4.1841842e-01   3.5314730e-01
   4.1941942e-01   3.5237401e-01
   4.2042042e-01   3.5160165e-01
   4.2142142e-01   3.5083021e-01
   4.2242242e-01   3.5005968e-01
   4.2342342e-01   3.4929006e-01
   4.2442442e-01   3.4852136e-01
   4.2542543e-01   3.4775355e-01
   4.2642643e-01   3.4698666e-01
   4.2742743e-01   3.4622066e-01
   4.2842843e-01   3.4545556e-01
   4.2942943e-01   3.4469135e-01
   4.3043043e-01   3.4392803e-01
   4.3143143e-01   3.4316560e-01
   4.3243243e-01   3.4240405e-01
   4.3343343e-01   3.4164338e-01
   4.3443443e-01   3.4088360e-01
   4.3543544e-01   3.4012468e-01
   4.3643644e-01   3.3936664e-01
   4.3743744e-01   3.3860947e-01
   4.3843844e-01   3.3785316e-01
   4.3943944e-01   3.3709772e-01
   4.4044044e-01   3.3634313e-01
   4.4144144e-01   3.3558940e-01
   4.4244244e-01   3.3483653e-01
   4.4344344e-01   3.3408451e-01
   4.4444444e-01   3.3333333e-01
   4.4544545e-01   3.3258300e-01
   4.4644645e-01   3.3183352e-01
   4.4744745e-01   3.3108487e-01
   4.4844845e-01   3.3033706e-01
   4.4944945e-01   3.2959009e-01
   4.5045045e-01   3.2884394e-01
   4.5145145e-01   3.2809863e-01
   4.5245245e-01   3.2735414e-01
   4.5345345e-01   3.2661047e-01
   4.5445445e-01   3.2586763e-01
   4.5545546e-01   3.2512560e-01
   4.5645646e-01   3.2438439e-01
   4.5745746e-01   3.2364399e-01
   4.5845846e-01   3.2290439e-01
   4.5945946e-01   3.2216561e-01
   4.6046046e-01   3.2142763e-01
   4.6146146e-01   3.2069045e-01
   4.6246246e-01   3.1995407e-01
   4.6346346e-01   3.1921849e-01
   4.6446446e-01   3.1848370e-01
   4.6546547e-01   3.1774970e-01
   4.6646647e-01   3.1701650e-01
   4.6746747e-01   3.1628407e-01
   4.6846847e-01   3.1555244e-01
   4.6946947e-01   3.1482158e-01
   4.7047047e-01   3.1409150e-01
   4.7147147e-01   3.1336220e-01
   4.7247247e-01   3.1263367e-01
   4.7347347e-01   3.1190591e-01
   4.7447447e-01   3.1117892e-01
   4.7547548e-01   3.1045270e-01
   4.7647648e-01   3.0972724e-01
   4.7747748e-01   3.0900255e-01
   4.7847848e-01   3.0827861e-01
   4.7947948e-01   3.0755543e-01
   4.8048048e-01   3.0683301e-01
   4.8148148e-01   3.0611133e-01
   4.8248248e-01   3.0539041e-01
   4.8348348e-01   3.0467023e-01
   4.8448448e-01   3.0395080e-01
   4.8548549e-01   3.0323212e-01
   4.8648649e-01   3.0251417e-01
   4.8748749e-01   3.0179696e-01
   4.8848849e-01   3.0108048e-01
   4.8948949e-01   3.0036475e-01
   4.9049049e-01   2.9964974e-01
   4.9149149e-01   2.9893546e-01
   4.9249249e-01   2.9822191e-01
   4.9349349e-01   2.9750908e-01
   4.9449449e-01   2.9679697e-01
   4.9549550e-01   2.9608559e-01
   4.9649650e-01   2.9537492e-01
   4.9749750e-01   2.9466497e-01
   4.9849850e-01   2.9395574e-01
   4.9949950e-01   2.9324721e-01
   5.0050050e-01   2.9253940e-01
   5.0150150e-01   2.9183229e-01
   5.0250250e-01   2.9112589e-01
   5.0350350e-01   2.9042019e-01
   5.0450450e-01   2.8971519e-01
   5.0550551e-01   2.8901090e-01
   5.0650651e-01   2.8830729e-01
   5.0750751e-01   2.8760439e-01
   5.0850851e-01   2.8690217e-01
   5.0950951e-01   2.8620065e-01
   5.1051051e-01   2.8549982e-01
   5.1151151e-01   2.8479967e-01
   5.1251251e-01   2.8410021e-01
   5.1351351e-01   2.8340143e-01
   5.1451451e-01   2.8270333e-01
   5.1551552e-01   2.8200591e-01
   5.1651652e-01   2.8130916e-01
   5.1751752e-01   2.8061310e-01
   5.1851852e-01   2.7991770e-01
   5.1951952e-01   2.7922298e-01
   5.2052052e-01   2.7852892e-01
   5.2152152e-01   2.7783553e-01
   5.2252252e-01   2.7714281e-01
   5.2352352e-01   2.7645075e-01
   5.2452452e-01   2.7575935e-01
   5.2552553e-01   2.7506861e-01
   5.2652653e-01   2.7437852e-01
   5.2752753e-01   2.7368910e-01
   5.2852853e-01   2.7300032e-01
   5.2952953e-01   2.7231220e-01
   5.3053053e-01   2.7162473e-01
   5.3153153e-01   2.7093791e-01
   5.3253253e-01   2.7025173e-01
   5.3353353e-01   2.6956620e-01
   5.3453453e-01   2.6888131e-01
   5.3553554e-01   2.6819707e-01
   5.3653654e-01   2.6751346e-01
   5.3753754e-01   2.6683049e-01
   5.3853854e-01   2.6614815e-01
   5.3953954e-01   2.6546645e-01
   5.4054054e-01   2.6478538e-01
   5.4154154e-01   2.6410494e-01
   5.4254254e-01   2.6342513e-01
   5.4354354e-01   2.6274594e-01
   5.4454454e-01   2.6206738e-01
   5.4554555e-01   2.6138945e-01
   5.4654655e-01   2.6071214e-01
   5.4754755e-01   2.6003544e-01
   5.4854855e-01   2.5935937e-01
   5.4954955e-01   2.5868391e-01
   5.5055055e-01   2.5800906e-01
   5.5155155e-01   2.5733483e-01
   5.5255255e-01   2.5666121e-01
   5.5355355e-01   2.5598820e-01
   5.5455455e-01   2.5531580e-01
   5.5555556e-01   2.5464401e-01
   5.5655656e-01   2.5397282e-01
   5.5755756e-01   2.5330223e-01
   5.5855856e-01   2.5263225e-01
   5.5955956e-01   2.5196286e-01
   5.6056056e-01   2.5129408e-01
   5.6156156e-01   2.5062589e-01
   5.6256256e-01   2.4995829e-01
   5.6356356e-01   2.4929129e-01
   5.6456456e-01   2.4862488e-01
   5.6556557e-01   2.4795907e-01
   5.6656657e-01   2.4729384e-01
   5.6756757e-01   2.4662920e-01
   5.6856857e-01   2.4596514e-01
   5.6956957e-01   2.4530167e-01
   5.7057057e-01   2.4463878e-01
   5.7157157e-01   2.4397647e-01
   5.7257257e-01   2.4331475e-01
   5.7357357e-01   2.4265360e-01
   5.7457457e-01   2.4199302e-01
   5.7557558e-01   2.4133303e-01
   5.7657658e-01   2.4067360e-01
   5.7757758e-01   2.4001475e-01
   5.7857858e-01   2.3935647e-01
   5.7957958e-01   2.3869876e-01
   5.8058058e-01   2.3804161e-01
   5.8158158e-01   2.3738504e-01
   5.8258258e-01   2.3672902e-01
   5.8358358e-01   2.3607357e-01
   5.8458458e-01   2.3541869e-01
   5.8558559e-01   2.3476436e-01
   5.8658659e-01   2.3411059e-01
   5.8758759e-01   2.3345738e-01
   5.8858859e-01   2.3280473e-01
   5.8958959e-01   2.3215263e-01
   5.9059059e-01   2.3150108e-01
   5.9159159e-01   2.3085009e-01
   5.9259259e-01   2.3019964e-01
   5.9359359e-01   2.2954975e-01
   5.9459459e-01   2.2890040e-01
   5.9559560e-01   2.2825160e-01
   5.9659660e-01   2.2760334e-01
   5.9759760e-01   2.2695563e-01
   5.9859860e-01   2.2630846e-01
   5.9959960e-01   2.2566183e-01
   6.0060060e-01   2.2501574e-01
   6.0160160e-01   2.2437019e-01
   6.0260260e-01   2.2372518e-01
   6.0360360e-01   2.2308070e-01
   6.0460460e-01   2.2243675e-01
   6.0560561e-01   2.2179334e-01
   6.0660661e-01   2.2115046e-01
   6.0760761e-01   2.2050811e-01
   6.0860861e-01   2.1986629e-01
   6.0960961e-01   2.1922499e-01
   6.1061061e-01   2.1858423e-01
   6.1161161e-01   2.1794398e-01
   6.1261261e-01   2.1730427e-01
   6.1361361e-01   2.1666507e-01
   6.1461461e-01   2.1602639e-01
   6.1561562e-01   2.1538824e-01
   6.1661662e-01   2.1475060e-01
   6.1761762e-01   2.1411348e-01
   6.1861862e-01   2.1347688e-01
   6.1961962e-01   2.1284079e-01
   6.2062062e-01   2.1220522e-01
   6.2162162e-01   2.1157015e-01
   6.2262262e-01   2.1093560e-01
   6.2362362e-01   2.1030156e-01
   6.2462462e-01   2.0966803e-01
   6.2562563e-01   2.0903500e-01
   6.2662663e-01   2.0840248e-01
   6.2762763e-01   2.0777047e-01
   6.2862863e-01   2.0713896e-01
   6.2962963e-01   2.0650795e-01
   6.3063063e-01   2.0587745e-01
   6.3163163e-01   2.0524744e-01
   6.3263263e-01   2.0461793e-01
   6.3363363e-01   2.0398892e-01
   6.3463463e-01   2.0336041e-01
   6.3563564e-01   2.0273239e-01
   6.3663664e-01   2.0210487e-01
   6.3763764e-01   2.0147784e-01
   6.3863864e-01   2.0085130e-01
   6.3963964e-01   2.0022526e-01
   6.4064064e-01   1.9959970e-01
   6.4164164e-01   1.9897463e-01
   6.4264264e-01   1.9835005e-01
   6.4364364e-01   1.9772595e-01
   6.4464464e-01   1.9710234e-01
   6.4564565e-01   1.9647922e-01
   6.4664665e-01   1.9585658e-01
   6.4764765e-01   1.9523441e-01
   6.4864865e-01   1.9461273e-01
   6.4964965e-01   1.9399153e-01
   6.5065065e-01   1.9337081e-01
   6.5165165e-01   1.9275056e-01
   6.5265265e-01   1.9213079e-01
   6.5365365e-01   1.9151150e-01
   6.5465465e-01   1.9089268e-01
   6.5565566e-01   1.9027433e-01
   6.5665666e-01   1.8965646e-01
   6.5765766e-01   1.8903905e-01
   6.5865866e-01   1.8842212e-01
   6.5965966e-01   1.8780565e-01
   6.6066066e-01   1.8718965e-01
   6.6166166e-01   1.8657412e-01
   6.6266266e-01   1.8595905e-01
   6.6366366e-01   1.8534445e-01
   6.6466466e-01   1.8473031e-01
   6.6566567e-01   1.8411663e-01
   6.6666667e-01   1.8350342e-01
   6.6766767e-01   1.8289066e-01
   6.6866867e-01   1.8227837e-01
   6.6966967e-01   1.8166653e-01
   6.7067067e-01   1.8105515e-01
   6.7167167e-01   1.8044422e-01
   6.7267267e-01   1.7983375e-01
   6.7367367e-01   1.7922374e-01
   6.7467467e-01   1.7861417e-01
   6.7567568e-01   1.7800506e-01
   6.7667668e-01   1.7739640e-01
   6.7767768e-01   1.7678819e-01
   6.7867868e-01   1.7618043e-01
   6.7967968e-01   1.7557312e-01
   6.8068068e-01   1.7496625e-01
   6.8168168e-01   1.7435984e-01
   6.8268268e-01   1.7375386e-01
   6.8368368e-01   1.7314833e-01
   6.8468468e-01   1.7254324e-01
   6.8568569e-01   1.7193860e-01
   6.8668669e-01   1.7133439e-01
   6.8768769e-01   1.7073063e-01
   6.8868869e-01   1.7012731e-01
   6.8968969e-01   1.6952442e-01
   6.9069069e-01   1.6892197e-01
   6.9169169e-01   1.6831996e-01
   6.9269269e-01   1.6771838e-01
   6.9369369e-01   1.6711724e-01
   6.9469469e-01   1.6651653e-01
   6.9569570e-01   1.6591625e-01
   6.9669670e-01   1.6531641e-01
   6.9769770e-01   1.6471700e-01
   6.9869870e-01   1.6411801e-01
   6.9969970e-01   1.6351946e-01
   7.0070070e-01   1.6292133e-01
   7.0170170e-01   1.6232363e-01
   7.0270270e-01   1.6172636e-01
   7.0370370e-01   1.6112951e-01
   7.0470470e-01   1.6053308e-01
   7.0570571e-01   1.5993708e-01
   7.0670671e-01   1.5934150e-01
   7.0770771e-01   1.5874635e-01
   7.0870871e-01   1.5815161e-01
   7.0970971e-01   1.5755730e-01
   7.1071071e-01   1.5696340e-01
   7.1171171e-01   1.5636992e-01
   7.1271271e-01   1.5577686e-01
   7.1371371e-01   1.5518421e-01
   7.1471471e-01   1.5459198e-01
   7.1571572e-01   1.5400017e-01
   7.1671672e-01   1.5340877e-01
   7.1771772e-01   1.5281778e-01
   7.1871872e-01   1.5222720e-01
   7.1971972e-01   1.5163704e-01
   7.2072072e-01   1.5104728e-01
   7.2172172e-01   1.5045793e-01
   7.2272272e-01   1.4986900e-01
   7.2372372e-01   1.4928047e-01
   7.2472472e-01   1.4869234e-01
   7.2572573e-01   1.4810463e-01
   7.2672673e-01   1.4751732e-01
   7.2772773e-01   1.4693041e-01
   7.2872873e-01   1.4634390e-01
   7.2972973e-01   1.4575780e-01
   7.3073073e-01   1.4517210e-01
   7.3173173e-01   1.4458681e-01
   7.3273273e-01   1.4400191e-01
   7.3373373e-01   1.4341741e-01
   7.3473473e-01   1.4283331e-01
   7.3573574e-01   1.4224961e-01
   7.3673674e-01   1.4166630e-01
   7.3773774e-01   1.4108339e-01
   7.3873874e-01   1.4050088e-01
   7.3973974e-01   1.3991876e-01
   7.4074074e-01   1.3933703e-01
   7.4174174e-01   1.3875570e-01
   7.4274274e-01   1.3817476e-01
   7.4374374e-01   1.3759421e-01
   7.4474474e-01   1.3701405e-01
   7.4574575e-01   1.3643428e-01
   7.4674675e-01   1.3585490e-01
   7.4774775e-01   1.3527591e-01
   7.4874875e-01   1.3469731e-01
   7.4974975e-01   1.3411909e-01
   7.5075075e-01   1.3354126e-01
   7.5175175e-01   1.3296381e-01
   7.5275275e-01   1.3238675e-01
   7.5375375e-01   1.3181007e-01
   7.5475475e-01   1.3123377e-01
   7.5575576e-01   1.3065786e-01
   7.5675676e-01   1.3008233e-01
   7.5775776e-01   1.2950718e-01
   7.5875876e-01   1.2893240e-01
   7.5975976e-01   1.2835801e-01
   7.6076076e-01   1.2778399e-01
   7.6176176e-01   1.2721036e-01
   7.6276276e-01   1.2663710e-01
   7.6376376e-01   1.2606421e-01
   7.6476476e-01   1.2549170e-01
   7.6576577e-01   1.2491957e-01
   7.6676677e-01   1.2434780e-01
   7.6776777e-01   1.2377642e-01
   7.6876877e-01   1.2320540e-01
   7.6976977e-01   1.2263476e-01
   7.7077077e-01   1.2206448e-01
   7.7177177e-01   1.2149458e-01
   7.7277277e-01   1.2092505e-01
   7.7377377e-01   1.2035588e-01
   7.7477477e-01   1.1978709e-01
   7.7577578e-01   1.1921866e-01
   7.7677678e-01   1.1865059e-01
   7.7777778e-01   1.1808290e-01
   7.7877878e-01   1.1751556e-01
   7.7977978e-01   1.1694860e-01
   7.8078078e-01   1.1638199e-01
   7.8178178e-01   1.1581575e-01
   7.8278278e-01   1.1524988e-01
   7.8378378e-01   1.1468436e-01
   7.8478478e-01   1.1411920e-01
   7.8578579e-01   1.1355441e-01
   7.8678679e-01   1.1298997e-01
   7.8778779e-01   1.1242590e-01
   7.8878879e-01   1.1186218e-01
   7.8978979e-01   1.1129882e-01
   7.9079079e-01   1.1073581e-01
   7.9179179e-01   1.1017317e-01
   7.9279279e-01   1.0961088e-01
   7.9379379e-01   1.0904894e-01
   7.9479479e-01   1.0848736e-01
   7.9579580e-01   1.0792613e-01
   7.9679680e-01   1.0736525e-01
   7.9779780e-01   1.0680473e-01
   7.9879880e-01   1.0624455e-01
   7.9979980e-01   1.0568473e-01
   8.0080080e-01   1.0512526e-01
   8.0180180e-01   1.0456614e-01
   8.0280280e-01   1.0400736e-01
   8.0380380e-01   1.0344894e-01
   8.0480480e-01   1.0289086e-01
   8.0580581e-01   1.0233313e-01
   8.0680681e-01   1.0177575e-01
   8.0780781e-01   1.0121871e-01
   8.0880881e-01   1.0066202e-01
   8.0980981e-01   1.0010567e-01
   8.1081081e-01   9.9549662e-02
   8.1181181e-01   9.8994000e-02
   8.1281281e-01   9.8438681e-02
   8.1381381e-01   9.7883703e-02
   8.1481481e-01   9.7329066e-02
   8.1581582e-01   9.6774770e-02
   8.1681682e-01   9.6220814e-02
   8.1781782e-01   9.5667197e-02
   8.1881882e-01   9.5113919e-02
   8.1981982e-01   9.4560980e-02
   8.2082082e-01   9.4008377e-02
   8.2182182e-01   9.3456111e-02
   8.2282282e-01   9.2904182e-02
   8.2382382e-01   9.2352588e-02
   8.2482482e-01   9.1801330e-02
   8.2582583e-01   9.1250405e-02
   8.2682683e-01   9.0699815e-02
   8.2782783e-01   9.0149557e-02
   8.2882883e-01   8.9599633e-02
   8.2982983e-01   8.9050040e-02
   8.3083083e-01   8.8500778e-02
   8.3183183e-01   8.7951848e-02
   8.3283283e-01   8.7403247e-02
   8.3383383e-01   8.6854977e-02
   8.3483483e-01   8.6307035e-02
   8.3583584e-01   8.5759421e-02
   8.3683684e-01   8.5212136e-02
   8.3783784e-01   8.4665177e-02
   8.3883884e-01   8.4118545e-02
   8.3983984e-01   8.3572240e-02
   8.4084084e-01   8.3026259e-02
   8.4184184e-01   8.2480604e-02
   8.4284284e-01   8.1935273e-02
   8.4384384e-01   8.1390266e-02
   8.4484484e-01   8.0845582e-02
   8.4584585e-01   8.0301220e-02
   8.4684685e-01   7.9757180e-02
   8.4784785e-01   7.9213462e-02
   8.4884885e-01   7.8670065e-02
   8.4984985e-01   7.8126988e-02
   8.5085085e-01   7.7584231e-02
   8.5185185e-01   7.7041793e-02
   8.5285285e-01   7.6499674e-02
   8.5385385e-01   7.5957872e-02
   8.5485485e-01   7.5416388e-02
   8.5585586e-01   7.4875221e-02
   8.5685686e-01   7.4334371e-02
   8.5785786e-01   7.3793836e-02
   8.5885886e-01   7.3253617e-02
   8.5985986e-01   7.2713712e-02
   8.6086086e-01   7.2174121e-02
   8.6186186e-01   7.1634845e-02
   8.6286286e-01   7.1095881e-02
   8.6386386e-01   7.0557229e-02
   8.6486486e-01   7.0018890e-02
   8.6586587e-01   6.9480862e-02
   8.6686687e-01   6.8943145e-02
   8.6786787e-01   6.8405739e-02
   8.6886887e-01   6.7868642e-02
   8.6986987e-01   6.7331854e-02
   8.7087087e-01   6.6795376e-02
   8.7187187e-01   6.6259205e-02
   8.7287287e-01   6.5723342e-02
   8.7387387e-01   6.5187787e-02
   8.7487487e-01   6.4652538e-02
   8.7587588e-01   6.4117595e-02
   8.7687688e-01   6.3582958e-02
   8.7787788e-01   6.3048626e-02
   8.7887888e-01   6.2514598e-02
   8.7987988e-01   6.1980874e-02
   8.8088088e-01   6.1447454e-02
   8.8188188e-01   6.0914337e-02
   8.8288288e-01   6.0381523e-02
   8.8388388e-01   5.9849010e-02
   8.8488488e-01   5.9316799e-02
   8.8588589e-01   5.8784889e-02
   8.8688689e-01   5.8253279e-02
   8.8788789e-01   5.7721969e-02
   8.8888889e-01   5.7190958e-02
   8.8988989e-01   5.6660247e-02
   8.9089089e-01   5.6129834e-02
   8.9189189e-01   5.5599718e-02
   8.9289289e-01   5.5069901e-02
   8.9389389e-01   5.4540380e-02
   8.9489489e-01   5.4011155e-02
   8.9589590e-01   5.3482226e-02
   8.9689690e-01   5.2953593e-02
   8.9789790e-01   5.2425255e-02
   8.9889890e-01   5.1897211e-02
   8.9989990e-01   5.1369461e-02
   9.0090090e-01   5.0842004e-02
   9.0190190e-01   5.0314841e-02
   9.0290290e-01   4.9787970e-02
   9.0390390e-01   4.9261390e-02
   9.0490490e-01   4.8735103e-02
   9.0590591e-01   4.8209106e-02
   9.0690691e-01   4.7683400e-02
   9.0790791e-01   4.7157984e-02
   9.0890891e-01   4.6632857e-02
   9.0990991e-01   4.6108020e-02
   9.1091091e-01   4.5583471e-02
   9.1191191e-01   4.5059210e-02
   9.1291291e-01   4.4535237e-02
   9.1391391e-01   4.4011551e-02
   9.1491491e-01   4.3488152e-02
   9.1591592e-01   4.2965039e-02
   9.1691692e-01   4.2442212e-02
   9.1791792e-01   4.1919670e-02
   9.1891892e-01   4.1397413e-02
   9.1991992e-01   4.0875441e-02
   9.2092092e-01   4.0353752e-02
   9.2192192e-01   3.9832347e-02
   9.2292292e-01   3.9311225e-02
   9.2392392e-01   3.8790385e-02
   9.2492492e-01   3.8269827e-02
   9.2592593e-01   3.7749551e-02
   9.2692693e-01   3.7229556e-02
   9.2792793e-01   3.6709842e-02
   9.2892893e-01   3.6190408e-02
   9.2992993e-01   3.5671254e-02
   9.3093093e-01   3.5152379e-02
   9.3193193e-01   3.4633784e-02
   9.3293293e-01   3.4115466e-02
   9.3393393e-01   3.3597427e-02
   9.3493493e-01   3.3079665e-02
   9.3593594e-01   3.2562180e-02
   9.3693694e-01   3.2044972e-02
   9.3793794e-01   3.1528040e-02
   9.3893894e-01   3.1011383e-02
   9.3993994e-01   3.0495003e-02
   9.4094094e-01   2.9978897e-02
   9.4194194e-01   2.9463065e-02
   9.4294294e-01   2.8947508e-02
   9.4394394e-01   2.8432224e-02
   9.4494494e-01   2.7917213e-02
   9.4594595e-01   2.7402475e-02
   9.4694695e-01   2.6888009e-02
   9.4794795e-01   2.6373815e-02
   9.4894895e-01   2.5859893e-02
   9.4994995e-01   2.5346241e-02
   9.5095095e-01   2.4832860e-02
   9.5195195e-01   2.4319749e-02
   9.5295295e-01   2.3806908e-02
   9.5395395e-01   2.3294336e-02
   9.5495495e-01   2.2782033e-02
   9.5595596e-01   2.2269998e-02
   9.5695696e-01   2.1758232e-02
   9.5795796e-01   2.1246733e-02
   9.5895896e-01   2.0735501e-02
   9.5995996e-01   2.0224536e-02
   9.6096096e-01   1.9713837e-02
   9.6196196e-01   1.9203404e-02
   9.6296296e-01   1.8693237e-02
   9.6396396e-01   1.8183335e-02
   9.6496496e-01   1.7673697e-02
   9.6596597e-01   1.7164324e-02
   9.6696697e-01   1.6655215e-02
   9.6796797e-01   1.6146369e-02
   9.6896897e-01   1.5637786e-02
   9.6996997e-01   1.5129465e-02
   9.7097097e-01   1.4621407e-02
   9.7197197e-01   1.4113611e-02
   9.7297297e-01   1.3606076e-02
   9.7397397e-01   1.3098802e-02
   9.7497497e-01   1.2591789e-02
   9.7597598e-01   1.2085036e-02
   9.7697698e-01   1.1578543e-02
   9.7797798e-01   1.1072309e-02
   9.7897898e-01   1.0566334e-02
   9.7997998e-01   1.0060618e-02
   9.8098098e-01   9.5551601e-03
   9.8198198e-01   9.0499599e-03
   9.8298298e-01   8.5450172e-03
   9.8398398e-01   8.0403315e-03
   9.8498498e-01   7.5359024e-03
   9.8598599e-01   7.0317296e-03
   9.8698699e-01   6.5278127e-03
   9.8798799e-01   6.0241512e-03
   9.8898899e-01   5.5207448e-03
   9.8998999e-01   5.0175931e-03
   9.9099099e-01   4.5146957e-03
   9.9199199e-01   4.0120523e-03
   9.9299299e-01   3.5096624e-03
   9.9399399e-01   3.0075256e-03
   9.9499499e-01   2.5056416e-03
   9.9599600e-01   2.0040100e-03
   9.9699700e-01   1.5026305e-03
   9.9799800e-01   1.0015025e-03
   9.9899900e-01   5.0062581e-04
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF4.dat <==
   0.0000000e+00   1.0000000e+00
   1.0010010e-03   9.9999900e-01
   2.0020020e-03   9.9999599e-01
   3.0030030e-03   9.9999098e-01
   4.0040040e-03   9.9998397e-01
   5.0050050e-03   9.9997495e-01
   6.0060060e-03   9.9996393e-01
   7.0070070e-03   9.9995090e-01
   8.0080080e-03   9.9993587e-01
   9.0090090e-03   9.9991884e-01
   1.0010010e-02   9.9989980e-01
   1.1011011e-02   9.9987876e-01
   1.2012012e-02   9.9985571e-01
   1.3013013e-02   9.9983066e-01
   1.4014014e-02   9.9980361e-01
   1.5015015e-02   9.9977455e-01
   1.6016016e-02   9.9974349e-01
   1.7017017e-02   9.9971042e-01
   1.8018018e-02   9.9967535e-01
   1.9019019e-02   9.9963828e-01
   2.0020020e-02   9.9959920e-01
   2.1021021e-02   9.9955812e-01
   2.2022022e-02   9.9951503e-01
   2.3023023e-02   9.9946994e-01
   2.4024024e-02   9.9942285e-01
   2.5025025e-02   9.9937375e-01
   2.6026026e-02   9.9932265e-01
   2.7027027e-02   9.9926954e-01
   2.8028028e-02   9.9921443e-01
   2.9029029e-02   9.9915732e-01
   3.0030030e-02   9.9909820e-01
   3.1031031e-02   9.9903708e-01
   3.2032032e-02   9.9897395e-01
   3.3033033e-02   9.9890882e-01
   3.4034034e-02   9.9884168e-01
   3.5035035e-02   9.9877255e-01
   3.6036036e-02   9.9870140e-01
   3.7037037e-02   9.9862826e-01
   3.8038038e-02   9.9855311e-01
   3.9039039e-02   9.9847595e-01
   4.0040040e-02   9.9839680e-01
   4.1041041e-02   9.9831563e-01
   4.2042042e-02   9.9823247e-01
   4.3043043e-02   9.9814730e-01
   4.4044044e-02   9.9806012e-01
   4.5045045e-02   9.9797094e-01
   4.6046046e-02   9.9787976e-01
   4.7047047e-02   9.9778658e-01
   4.8048048e-02   9.9769139e-01
   4.9049049e-02   9.9759419e-01
   5.0050050e-02   9.9749499e-01
   5.1051051e-02   9.9739379e-01
   5.2052052e-02   9.9729058e-01
   5.3053053e-02   9.9718537e-01
   5.4054054e-02   9.9707816e-01
   5.5055055e-02   9.9696894e-01
   5.6056056e-02   9.9685772e-01
   5.7057057e-02   9.9674449e-01
   5.8058058e-02   9.9662926e-01
   5.9059059e-02   9.9651203e-01
   6.0060060e-02   9.9639279e-01
   6.1061061e-02   9.9627155e-01
   6.2062062e-02   9.9614830e-01
   6.3063063e-02   9.9602305e-01
   6.4064064e-02   9.9589580e-01
   6.5065065e-02   9.9576654e-01
   6.6066066e-02   9.9563527e-01
   6.7067067e-02   9.9550201e-01
   6.8068068e-02   9.9536674e-01
   6.9069069e-02   9.9522946e-01
   7.0070070e-02   9.9509019e-01
   7.1071071e-02   9.9494890e-01
   7.2072072e-02   9.9480562e-01
   7.3073073e-02   9.9466033e-01
   7.4074074e-02   9.9451303e-01
   7.5075075e-02   9.9436373e-01
   7.6076076e-02   9.9421243e-01
   7.7077077e-02   9.9405912e-01
   7.8078078e-02   9.9390381e-01
   7.9079079e-02   9.9374650e-01
   8.0080080e-02   9.9358718e-01
   8.1081081e-02   9.9342586e-01
   8.2082082e-02   9.9326253e-01
   8.3083083e-02   9.9309720e-01
   8.4084084e-02   9.9292987e-01
   8.5085085e-02   9.9276053e-01
   8.6086086e-02   9.9258919e-01
   8.7087087e-02   9.9241584e-01
   8.8088088e-02   9.9224049e-01
   8.9089089e-02   9.9206313e-01
   9.0090090e-02   9.9188378e-01
   9.1091091e-02   9.9170241e-01
   9.2092092e-02   9.9151905e-01
   9.3093093e-02   9.9133368e-01
   9.4094094e-02   9.9114630e-01
   9.5095095e-02   9.9095692e-01
   9.6096096e-02   9.9076554e-01
   9.7097097e-02   9.9057215e-01
   9.8098098e-02   9.9037676e-01
   9.9099099e-02   9.9017937e-01
   1.0010010e-01   9.8997997e-01
   1.0110110e-01   9.8977857e-01
   1.0210210e-01   9.8957516e-01
   1.0310310e-01   9.8936975e-01
   1.0410410e-01   9.8916234e-01
   1.0510511e-01   9.8895292e-01
   1.0610611e-01   9.8874149e-01
   1.0710711e-01   9.8852807e-01
   1.0810811e-01   9.8831264e-01
   1.0910911e-01   9.8809520e-01
   1.1011011e-01   9.8787576e-01
   1.1111111e-01   9.8765432e-01
   1.1211211e-01   9.8743087e-01
   1.1311311e-01   9.8720542e-01
   1.1411411e-01   9.8697797e-01
   1.1511512e-01   9.8674851e-01
   1.1611612e-01   9.8651705e-01
   1.1711712e-01   9.8628358e-01
   1.1811812e-01   9.8604811e-01
   1.1911912e-01   9.8581064e-01
   1.2012012e-01   9.8557116e-01
   1.2112112e-01   9.8532967e-01
   1.2212212e-01   9.8508619e-01
   1.2312312e-01   9.8484070e-01
   1.2412412e-01   9.8459320e-01
   1.2512513e-01   9.8434370e-01
   1.2612613e-01   9.8409220e-01
   1.2712713e-01   9.8383869e-01
   1.2812813e-01   9.8358318e-01
   1.2912913e-01   9.8332567e-01
   1.3013013e-01   9.8306615e-01
   1.3113113e-01   9.8280463e-01
   1.3213213e-01   9.8254110e-01
   1.3313313e-01   9.8227557e-01
   1.3413413e-01   9.8200803e-01
   1.3513514e-01   9.8173850e-01
   1.3613614e-01   9.8146695e-01
   1.3713714e-01   9.8119341e-01
   1.3813814e-01   9.8091785e-01
   1.3913914e-01   9.8064030e-01
   1.4014014e-01   9.8036074e-01
   1.4114114e-01   9.8007918e-01
   1.4214214e-01   9.7979561e-01
   1.4314314e-01   9.7951004e-01
   1.4414414e-01   9.7922247e-01
   1.4514515e-01   9.7893289e-01
   1.4614615e-01   9.7864130e-01
   1.4714715e-01   9.7834772e-01
   1.4814815e-01   9.7805213e-01
   1.4914915e-01   9.7775453e-01
   1.5015015e-01   9.7745493e-01
   1.5115115e-01   9.7715333e-01
   1.5215215e-01   9.7684972e-01
   1.5315315e-01   9.7654411e-01
   1.5415415e-01   9.7623650e-01
   1.5515516e-01   9.7592688e-01
   1.5615616e-01   9.7561525e-01
   1.5715716e-01   9.7530163e-01
   1.5815816e-01   9.7498600e-01
   1.5915916e-01   9.7466836e-01
   1.6016016e-01   9.7434872e-01
   1.6116116e-01   9.7402708e-01
   1.6216216e-01   9.7370343e-01
   1.6316316e-01   9.7337778e-01
   1.6416416e-01   9.7305013e-01
   1.6516517e-01   9.7272047e-01
   1.6616617e-01   9.7238881e-01
   1.6716717e-01   9.7205514e-01
   1.6816817e-01   9.7171947e-01
   1.6916917e-01   9.7138179e-01
   1.7017017e-01   9.7104211e-01
   1.7117117e-01   9.7070043e-01
   1.7217217e-01   9.7035674e-01
   1.7317317e-01   9.7001105e-01
   1.7417417e-01   9.6966336e-01
   1.7517518e-01   9.6931366e-01
   1.7617618e-01   9.6896195e-01
   1.7717718e-01   9.6860825e-01
   1.7817818e-01   9.6825254e-01
   1.7917918e-01   9.6789482e-01
   1.8018018e-01   9.6753510e-01
   1.8118118e-01   9.6717338e-01
   1.8218218e-01   9.6680965e-01
   1.8318318e-01   9.6644392e-01
   1.8418418e-01   9.6607619e-01
   1.8518519e-01   9.6570645e-01
   1.8618619e-01   9.6533470e-01
   1.8718719e-01   9.6496096e-01
   1.8818819e-01   9.6458521e-01
   1.8918919e-01   9.6420745e-01
   1.9019019e-01   9.6382769e-01
   1.9119119e-01   9.6344593e-01
   1.9219219e-01   9.6306216e-01
   1.9319319e-01   9.6267639e-01
   1.9419419e-01   9.6228861e-01
   1.9519520e-01   9.6189884e-01
   1.9619620e-01   9.6150705e-01
   1.9719720e-01   9.6111327e-01
   1.9819820e-01   9.6071747e-01
   1.9919920e-01   9.6031968e-01
   2.0020020e-01   9.5991988e-01
   2.0120120e-01   9.5951808e-01
   2.0220220e-01   9.5911427e-01
   2.0320320e-01   9.5870846e-01
   2.0420420e-01   9.5830064e-01
   2.0520521e-01   9.5789082e-01
   2.0620621e-01   9.5747900e-01
   2.0720721e-01   9.5706517e-01
   2.0820821e-01   9.5664934e-01
   2.0920921e-01   9.5623151e-01
   2.1021021e-01   9.5581167e-01
   2.1121121e-01   9.5538982e-01
   2.1221221e-01   9.5496598e-01
   2.1321321e-01   9.5454013e-01
   2.1421421e-01   9.5411227e-01
   2.1521522e-01   9.5368241e-01
   2.1621622e-01   9.5325055e-01
   2.1721722e-01   9.5281668e-01
   2.1821822e-01   9.5238081e-01
   2.1921922e-01   9.5194293e-01
   2.2022022e-01   9.5150305e-01
   2.2122122e-01   9.5106117e-01
   2.2222222e-01   9.5061728e-01
   2.2322322e-01   9.5017139e-01
   2.2422422e-01   9.4972350e-01
   2.2522523e-01   9.4927360e-01
   2.2622623e-01   9.4882169e-01
   2.2722723e-01   9.4836779e-01
   2.2822823e-01   9.4791188e-01
   2.2922923e-01   9.4745396e-01
   2.3023023e-01   9.4699404e-01
   2.3123123e-01   9.4653212e-01
   2.3223223e-01   9.4606819e-01
   2.3323323e-01   9.4560226e-01
   2.3423423e-01   9.4513432e-01
   2.3523524e-01   9.4466438e-01
   2.3623624e-01   9.4419244e-01
   2.3723724e-01   9.4371849e-01
   2.3823824e-01   9.4324254e-01
   2.3923924e-01   9.4276459e-01
   2.4024024e-01   9.4228463e-01
   2.4124124e-01   9.4180266e-01
   2.4224224e-01   9.4131870e-01
   2.4324324e-01   9.4083272e-01
   2.4424424e-01   9.4034475e-01
   2.4524525e-01   9.3985477e-01
   2.4624625e-01   9.3936279e-01
   2.4724725e-01   9.3886880e-01
   2.4824825e-01   9.3837281e-01
   2.4924925e-01   9.3787481e-01
   2.5025025e-01   9.3737481e-01
   2.5125125e-01   9.3687281e-01
   2.5225225e-01   9.3636880e-01
   2.5325325e-01   9.3586279e-01
   2.5425425e-01   9.3535477e-01
   2.5525526e-01   9.3484475e-01
   2.5625626e-01   9.3433273e-01
   2.5725726e-01   9.3381870e-01
   2.5825826e-01   9.3330267e-01
   2.5925926e-01   9.3278464e-01
   2.6026026e-01   9.3226460e-01
   2.6126126e-01   9.3174255e-01
   2.6226226e-01   9.3121851e-01
   2.6326326e-01   9.3069245e-01
   2.6426426e-01   9.3016440e-01
   2.6526527e-01   9.2963434e-01
   2.6626627e-01   9.2910228e-01
   2.6726727e-01   9.2856821e-01
   2.6826827e-01   9.2803214e-01
   2.6926927e-01   9.2749406e-01
   2.7027027e-01   9.2695398e-01
   2.7127127e-01   9.2641190e-01
   2.7227227e-01   9.2586781e-01
   2.7327327e-01   9.2532172e-01
   2.7427427e-01   9.2477362e-01
   2.7527528e-01   9.2422352e-01
   2.7627628e-01   9.2367142e-01
   2.7727728e-01   9.2311731e-01
   2.7827828e-01   9.2256120e-01
   2.7927928e-01   9.2200308e-01
   2.8028028e-01   9.2144296e-01
   2.8128128e-01   9.2088084e-01
   2.8228228e-01   9.2031671e-01
   2.8328328e-01   9.1975058e-01
   2.8428428e-01   9.1918245e-01
   2.8528529e-01   9.1861231e-01
   2.8628629e-01   9.1804016e-01
   2.8728729e-01   9.1746601e-01
   2.8828829e-01   9.1688986e-01
   2.8928929e-01   9.1631171e-01
   2.9029029e-01   9.1573155e-01
   2.9129129e-01   9.1514938e-01
   2.9229229e-01   9.1456522e-01
   2.9329329e-01   9.1397904e-01
   2.9429429e-01   9.1339087e-01
   2.9529530e-01   9.1280069e-01
   2.9629630e-01   9.1220850e-01
   2.9729730e-01   9.1161432e-01
   2.9829830e-01   9.1101813e-01
   2.9929930e-01   9.1041993e-01
   3.0030030e-01   9.0981973e-01
   3.0130130e-01   9.0921753e-01
   3.0230230e-01   9.0861332e-01
   3.0330330e-01   9.0800711e-01
   3.0430430e-01   9.0739889e-01
   3.0530531e-01   9.0678867e-01
   3.0630631e-01   9.0617645e-01
   3.0730731e-01   9.0556222e-01
   3.0830831e-01   9.0494599e-01
   3.0930931e-01   9.0432775e-01
   3.1031031e-01   9.0370751e-01
   3.1131131e-01   9.0308527e-01
   3.1231231e-01   9.0246102e-01
   3.1331331e-01   9.0183477e-01
   3.1431431e-01   9.0120651e-01
   3.1531532e-01   9.0057625e-01
   3.1631632e-01   8.9994399e-01
   3.1731732e-01   8.9930972e-01
   3.1831832e-01   8.9867345e-01
   3.1931932e-01   8.9803517e-01
   3.2032032e-01   8.9739489e-01
   3.2132132e-01   8.9675261e-01
   3.2232232e-01   8.9610832e-01
   3.2332332e-01   8.9546203e-01
   3.2432432e-01   8.9481373e-01
   3.2532533e-01   8.9416343e-01
   3.2632633e-01   8.9351113e-01
   3.2732733e-01   8.9285682e-01
   3.2832833e-01   8.9220051e-01
   3.2932933e-01   8.9154219e-01
   3.3033033e-01   8.9088187e-01
   3.3133133e-01   8.9021955e-01
   3.3233233e-01   8.8955522e-01
   3.3333333e-01   8.8888889e-01
   3.3433433e-01   8.8822055e-01
   3.3533534e-01   8.8755021e-01
   3.3633634e-01   8.8687787e-01
   3.3733734e-01   8.8620352e-01
   3.3833834e-01   8.8552717e-01
   3.3933934e-01   8.8484881e-01
   3.4034034e-01   8.8416845e-01
   3.4134134e-01   8.8348609e-01
   3.4234234e-01   8.8280172e-01
   3.4334334e-01   8.8211535e-01
   3.4434434e-01   8.8142697e-01
   3.4534535e-01   8.8073659e-01
   3.4634635e-01   8.8004421e-01
   3.4734735e-01   8.7934982e-01
   3.4834835e-01   8.7865343e-01
   3.4934935e-01   8.7795503e-01
   3.5035035e-01   8.7725463e-01
   3.5135135e-01   8.7655223e-01
   3.5235235e-01   8.7584782e-01
   3.5335335e-01   8.7514141e-01
   3.5435435e-01   8.7443299e-01
   3.5535536e-01   8.7372257e-01
   3.5635636e-01   8.7301015e-01
   3.5735736e-01   8.7229572e-01
   3.5835836e-01   8.7157929e-01
   3.5935936e-01   8.7086085e-01
   3.6036036e-01   8.7014041e-01
   3.6136136e-01   8.6941797e-01
   3.6236236e-01   8.6869352e-01
   3.6336336e-01   8.6796707e-01
   3.6436436e-01   8.6723861e-01
   3.6536537e-01   8.6650815e-01
   3.6636637e-01   8.6577569e-01
   3.6736737e-01   8.6504122e-01
   3.6836837e-01   8.6430475e-01
   3.6936937e-01   8.6356627e-01
   3.7037037e-01   8.6282579e-01
   3.7137137e-01   8.6208330e-01
   3.7237237e-01   8.6133882e-01
   3.7337337e-01   8.6059232e-01
   3.7437437e-01   8.5984383e-01
   3.7537538e-01   8.5909333e-01
   3.7637638e-01   8.5834082e-01
   3.7737738e-01   8.5758632e-01
   3.7837838e-01   8.5682980e-01
   3.7937938e-01   8.5607129e-01
   3.8038038e-01   8.5531077e-01
   3.8138138e-01   8.5454824e-01
   3.8238238e-01   8.5378371e-01
   3.8338338e-01   8.5301718e-01
   3.8438438e-01   8.5224865e-01
   3.8538539e-01   8.5147810e-01
   3.8638639e-01   8.5070556e-01
   3.8738739e-01   8.4993101e-01
   3.8838839e-01   8.4915446e-01
   3.8938939e-01   8.4837590e-01
   3.9039039e-01   8.4759534e-01
   3.9139139e-01   8.4681278e-01
   3.9239239e-01   8.4602821e-01
   3.9339339e-01   8.4524164e-01
   3.9439439e-01   8.4445306e-01
   3.9539540e-01   8.4366248e-01
   3.9639640e-01   8.4286990e-01
   3.9739740e-01   8.4207531e-01
   3.9839840e-01   8.4127872e-01
   3.9939940e-01   8.4048012e-01
   4.0040040e-01   8.3967952e-01
   4.0140140e-01   8.3887691e-01
   4.0240240e-01   8.3807231e-01
   4.0340340e-01   8.3726569e-01
   4.0440440e-01   8.3645708e-01
   4.0540541e-01   8.3564646e-01
   4.0640641e-01   8.3483383e-01
   4.0740741e-01   8.3401920e-01
   4.0840841e-01   8.3320257e-01
   4.0940941e-01   8.3238394e-01
   4.1041041e-01   8.3156330e-01
   4.1141141e-01   8.3074065e-01
   4.1241241e-01   8.2991600e-01
   4.1341341e-01   8.2908935e-01
   4.1441441e-01   8.2826069e-01
   4.1541542e-01   8.2743003e-01
   4.1641642e-01   8.2659737e-01
   4.1741742e-01   8.2576270e-01
   4.1841842e-01   8.2492603e-01
   4.1941942e-01   8.2408735e-01
   4.2042042e-01   8.2324667e-01
   4.2142142e-01   8.2240399e-01
   4.2242242e-01   8.2155930e-01
   4.2342342e-01   8.2071260e-01
   4.2442442e-01   8.1986391e-01
   4.2542543e-01   8.1901321e-01
   4.2642643e-01   8.1816050e-01
   4.2742743e-01   8.1730579e-01
   4.2842843e-01   8.1644908e-01
   4.2942943e-01   8.1559037e-01
   4.3043043e-01   8.1472964e-01
   4.3143143e-01   8.1386692e-01
   4.3243243e-01   8.1300219e-01
   4.3343343e-01   8.1213546e-01
   4.3443443e-01   8.1126672e-01
   4.3543544e-01   8.1039598e-01
   4.3643644e-01   8.0952324e-01
   4.3743744e-01   8.0864849e-01
   4.3843844e-01   8.0777174e-01
   4.3943944e-01   8.0689298e-01
   4.4044044e-01   8.0601222e-01
   4.4144144e-01   8.0512945e-01
   4.4244244e-01   8.0424469e-01
   4.4344344e-01   8.0335791e-01
   4.4444444e-01   8.0246914e-01
   4.4544545e-01   8.0157836e-01
   4.4644645e-01   8.0068557e-01
   4.4744745e-01   7.9979078e-01
   4.4844845e-01   7.9889399e-01
   4.4944945e-01   7.9799519e-01
   4.5045045e-01   7.9709439e-01
   4.5145145e-01   7.9619159e-01
   4.5245245e-01   7.9528678e-01
   4.5345345e-01   7.9437997e-01
   4.5445445e-01   7.9347115e-01
   4.5545546e-01   7.9256033e-01
   4.5645646e-01   7.9164750e-01
   4.5745746e-01   7.9073267e-01
   4.5845846e-01   7.8981584e-01
   4.5945946e-01   7.8889701e-01
   4.6046046e-01   7.8797616e-01
   4.6146146e-01   7.8705332e-01
   4.6246246e-01   7.8612847e-01
   4.6346346e-01   7.8520162e-01
   4.6446446e-01   7.8427276e-01
   4.6546547e-01   7.8334190e-01
   4.6646647e-01   7.8240904e-01
   4.6746747e-01   7.8147417e-01
   4.6846847e-01   7.8053729e-01
   4.6946947e-01   7.7959842e-01
   4.7047047e-01   7.7865754e-01
   4.7147147e-01   7.7771465e-01
   4.7247247e-01   7.7676976e-01
   4.7347347e-01   7.7582287e-01
   4.7447447e-01   7.7487397e-01
   4.7547548e-01   7.7392307e-01
   4.7647648e-01   7.7297017e-01
   4.7747748e-01   7.7201526e-01
   4.7847848e-01   7.7105835e-01
   4.7947948e-01   7.7009943e-01
   4.8048048e-01   7.6913851e-01
   4.8148148e-01   7.6817558e-01
   4.8248248e-01   7.6721065e-01
   4.8348348e-01   7.6624372e-01
   4.8448448e-01   7.6527478e-01
   4.8548549e-01   7.6430384e-01
   4.8648649e-01   7.6333090e-01
   4.8748749e-01   7.6235595e-01
   4.8848849e-01   7.6137900e-01
   4.8948949e-01   7.6040004e-01
   4.9049049e-01   7.5941908e-01
   4.9149149e-01   7.5843611e-01
   4.9249249e-01   7.5745114e-01
   4.9349349e-01   7.5646417e-01
   4.9449449e-01   7.5547519e-01
   4.9549550e-01   7.5448421e-01
   4.9649650e-01   7.5349123e-01
   4.9749750e-01   7.5249624e-01
   4.9849850e-01   7.5149925e-01
   4.9949950e-01   7.5050025e-01
   5.0050050e-01   7.4949925e-01
   5.0150150e-01   7.4849624e-01
   5.0250250e-01   7.4749123e-01
   5.0350350e-01   7.4648422e-01
   5.0450450e-01   7.4547520e-01
   5.0550551e-01   7.4446418e-01
   5.0650651e-01   7.4345116e-01
   5.0750751e-01   7.4243613e-01
   5.0850851e-01   7.4141910e-01
   5.0950951e-01   7.4040006e-01
   5.1051051e-01   7.3937902e-01
   5.1151151e-01   7.3835597e-01
   5.1251251e-01   7.3733092e-01
   5.1351351e-01   7.3630387e-01
   5.1451451e-01   7.3527481e-01
   5.1551552e-01   7.3424375e-01
   5.1651652e-01   7.3321069e-01
   5.1751752e-01   7.3217562e-01
   5.1851852e-01   7.3113855e-01
   5.1951952e-01   7.3009947e-01
   5.2052052e-01   7.2905839e-01
   5.2152152e-01   7.2801530e-01
   5.2252252e-01   7.2697021e-01
   5.2352352e-01   7.2592312e-01
   5.2452452e-01   7.2487402e-01
   5.2552553e-01   7.2382292e-01
   5.2652653e-01   7.2276982e-01
   5.2752753e-01   7.2171471e-01
   5.2852853e-01   7.2065759e-01
   5.2952953e-01   7.1959848e-01
   5.3053053e-01   7.1853736e-01
   5.3153153e-01   7.1747423e-01
   5.3253253e-01   7.1640910e-01
   5.3353353e-01   7.1534197e-01
   5.3453453e-01   7.1427283e-01
   5.3553554e-01   7.1320169e-01
   5.3653654e-01   7.1212854e-01
   5.3753754e-01   7.1105340e-01
   5.3853854e-01   7.0997624e-01
   5.3953954e-01   7.0889709e-01
   5.4054054e-01   7.0781592e-01
   5.4154154e-01   7.0673276e-01
   5.4254254e-01   7.0564759e-01
   5.4354354e-01   7.0456042e-01
   5.4454454e-01   7.0347124e-01
   5.4554555e-01   7.0238006e-01
   5.4654655e-01   7.0128687e-01
   5.4754755e-01   7.0019168e-01
   5.4854855e-01   6.9909449e-01
   5.4954955e-01   6.9799529e-01
   5.5055055e-01   6.9689409e-01
   5.5155155e-01   6.9579089e-01
   5.5255255e-01   6.9468568e-01
   5.5355355e-01   6.9357846e-01
   5.5455455e-01   6.9246925e-01
   5.5555556e-01   6.9135802e-01
   5.5655656e-01   6.9024480e-01
   5.5755756e-01   6.8912957e-01
   5.5855856e-01   6.8801234e-01
   5.5955956e-01   6.8689310e-01
   5.6056056e-01   6.8577186e-01
   5.6156156e-01   6.8464861e-01
   5.6256256e-01   6.8352336e-01
   5.6356356e-01   6.8239611e-01
   5.6456456e-01   6.8126685e-01
   5.6556557e-01   6.8013559e-01
   5.6656657e-01   6.7900233e-01
   5.6756757e-01   6.7786706e-01
   5.6856857e-01   6.7672978e-01
   5.6956957e-01   6.7559051e-01
   5.7057057e-01   6.7444922e-01
   5.7157157e-01   6.7330594e-01
   5.7257257e-01   6.7216065e-01
   5.7357357e-01   6.7101336e-01
   5.7457457e-01   6.6986406e-01
   5.7557558e-01   6.6871276e-01
   5.7657658e-01   6.6755945e-01
   5.7757758e-01   6.6640414e-01
   5.7857858e-01   6.6524683e-01
   5.7957958e-01   6.6408751e-01
   5.8058058e-01   6.6292619e-01
   5.8158158e-01   6.6176286e-01
   5.8258258e-01   6.6059753e-01
   5.8358358e-01   6.5943020e-01
   5.8458458e-01   6.5826086e-01
   5.8558559e-01   6.5708952e-01
   5.8658659e-01   6.5591618e-01
   5.8758759e-01   6.5474083e-01
   5.8858859e-01   6.5356347e-01
   5.8958959e-01   6.5238412e-01
   5.9059059e-01   6.5120275e-01
   5.9159159e-01   6.5001939e-01
   5.9259259e-01   6.4883402e-01
   5.9359359e-01   6.4764665e-01
   5.9459459e-01   6.4645727e-01
   5.9559560e-01   6.4526589e-01
   5.9659660e-01   6.4407250e-01
   5.9759760e-01   6.4287711e-01
   5.9859860e-01   6.4167972e-01
   5.9959960e-01   6.4048032e-01
   6.0060060e-01   6.3927892e-01
   6.0160160e-01   6.3807551e-01
   6.0260260e-01   6.3687010e-01
   6.0360360e-01   6.3566269e-01
   6.0460460e-01   6.3445327e-01
   6.0560561e-01   6.3324185e-01
   6.0660661e-01   6.3202842e-01
   6.0760761e-01   6.3081300e-01
   6.0860861e-01   6.2959556e-01
   6.0960961e-01   6.2837612e-01
   6.1061061e-01   6.2715468e-01
   6.1161161e-01   6.2593124e-01
   6.1261261e-01   6.2470579e-01
   6.1361361e-01   6.2347833e-01
   6.1461461e-01   6.2224888e-01
   6.1561562e-01   6.2101741e-01
   6.1661662e-01   6.1978395e-01
   6.1761762e-01   6.1854848e-01
   6.1861862e-01   6.1731100e-01
   6.1961962e-01   6.1607153e-01
   6.2062062e-01   6.1483005e-01
   6.2162162e-01   6.1358656e-01
   6.2262262e-01   6.1234107e-01
   6.2362362e-01   6.1109358e-01
   6.2462462e-01   6.0984408e-01
   6.2562563e-01   6.0859258e-01
   6.2662663e-01   6.0733907e-01
   6.2762763e-01   6.0608356e-01
   6.2862863e-01   6.0482605e-01
   6.2962963e-01   6.0356653e-01
   6.3063063e-01   6.0230501e-01
   6.3163163e-01   6.0104148e-01
   6.3263263e-01   5.9977595e-01
   6.3363363e-01   5.9850842e-01
   6.3463463e-01   5.9723888e-01
   6.3563564e-01   5.9596734e-01
   6.3663664e-01   5.9469379e-01
   6.3763764e-01   5.9341824e-01
   6.3863864e-01   5.9214069e-01
   6.3963964e-01   5.9086113e-01
   6.4064064e-01   5.8957957e-01
   6.4164164e-01   5.8829600e-01
   6.4264264e-01   5.8701043e-01
   6.4364364e-01   5.8572286e-01
   6.4464464e-01   5.8443328e-01
   6.4564565e-01   5.8314170e-01
   6.4664665e-01   5.8184811e-01
   6.4764765e-01   5.8055252e-01
   6.4864865e-01   5.7925493e-01
   6.4964965e-01   5.7795533e-01
   6.5065065e-01   5.7665373e-01
   6.5165165e-01   5.7535012e-01
   6.5265265e-01   5.7404451e-01
   6.5365365e-01   5.7273690e-01
   6.5465465e-01   5.7142728e-01
   6.5565566e-01   5.7011566e-01
   6.5665666e-01   5.6880204e-01
   6.5765766e-01   5.6748641e-01
   6.5865866e-01   5.6616877e-01
   6.5965966e-01   5.6484913e-01
   6.6066066e-01   5.6352749e-01
   6.6166166e-01   5.6220385e-01
   6.6266266e-01   5.6087820e-01
   6.6366366e-01   5.5955054e-01
   6.6466466e-01   5.5822088e-01
   6.6566567e-01   5.5688922e-01
   6.6666667e-01   5.5555556e-01
   6.6766767e-01   5.5421989e-01
   6.6866867e-01   5.5288221e-01
   6.6966967e-01   5.5154253e-01
   6.7067067e-01   5.5020085e-01
   6.7167167e-01   5.4885717e-01
   6.7267267e-01   5.4751148e-01
   6.7367367e-01   5.4616378e-01
   6.7467467e-01   5.4481408e-01
   6.7567568e-01   5.4346238e-01
   6.7667668e-01   5.4210868e-01
   6.7767768e-01   5.4075297e-01
   6.7867868e-01   5.3939525e-01
   6.7967968e-01   5.3803553e-01
   6.8068068e-01   5.3667381e-01
   6.8168168e-01   5.3531008e-01
   6.8268268e-01   5.3394435e-01
   6.8368368e-01   5.3257662e-01
   6.8468468e-01   5.3120688e-01
   6.8568569e-01   5.2983514e-01
   6.8668669e-01   5.2846139e-01
   6.8768769e-01   5.2708564e-01
   6.8868869e-01   5.2570789e-01
   6.8968969e-01   5.2432813e-01
   6.9069069e-01   5.2294637e-01
   6.9169169e-01   5.2156260e-01
   6.9269269e-01   5.2017683e-01
   6.9369369e-01   5.1878906e-01
   6.9469469e-01   5.1739928e-01
   6.9569570e-01   5.1600750e-01
   6.9669670e-01   5.1461371e-01
   6.9769770e-01   5.1321792e-01
   6.9869870e-01   5.1182013e-01
   6.9969970e-01   5.1042033e-01
   7.0070070e-01   5.0901853e-01
   7.0170170e-01   5.0761472e-01
   7.0270270e-01   5.0620891e-01
   7.0370370e-01   5.0480110e-01
   7.0470470e-01   5.0339128e-01
   7.0570571e-01   5.0197946e-01
   7.0670671e-01   5.0056563e-01
   7.0770771e-01   4.9914980e-01
   7.0870871e-01   4.9773197e-01
   7.0970971e-01   4.9631213e-01
   7.1071071e-01   4.9489029e-01
   7.1171171e-01   4.9346644e-01
   7.1271271e-01   4.9204059e-01
   7.1371371e-01   4.9061273e-01
   7.1471471e-01   4.8918288e-01
   7.1571572e-01   4.8775101e-01
   7.1671672e-01   4.8631715e-01
   7.1771772e-01   4.8488128e-01
   7.1871872e-01   4.8344340e-01
   7.1971972e-01   4.8200353e-01
   7.2072072e-01   4.8056164e-01
   7.2172172e-01   4.7911776e-01
   7.2272272e-01   4.7767187e-01
   7.2372372e-01   4.7622397e-01
   7.2472472e-01   4.7477407e-01
   7.2572573e-01   4.7332217e-01
   7.2672673e-01   4.7186826e-01
   7.2772773e-01   4.7041235e-01
   7.2872873e-01   4.6895444e-01
   7.2972973e-01   4.6749452e-01
   7.3073073e-01   4.6603260e-01
   7.3173173e-01   4.6456867e-01
   7.3273273e-01   4.6310274e-01
   7.3373373e-01   4.6163481e-01
   7.3473473e-01   4.6016487e-01
   7.3573574e-01   4.5869293e-01
   7.3673674e-01   4.5721898e-01
   7.3773774e-01   4.5574303e-01
   7.3873874e-01   4.5426508e-01
   7.3973974e-01   4.5278512e-01
   7.4074074e-01   4.5130316e-01
   7.4174174e-01   4.4981919e-01
   7.4274274e-01   4.4833322e-01
   7.4374374e-01   4.4684524e-01
   7.4474474e-01   4.4535527e-01
   7.4574575e-01   4.4386328e-01
   7.4674675e-01   4.4236930e-01
   7.4774775e-01   4.4087331e-01
   7.4874875e-01   4.3937531e-01
   7.4974975e-01   4.3787531e-01
   7.5075075e-01   4.3637331e-01
   7.5175175e-01   4.3486930e-01
   7.5275275e-01   4.3336329e-01
   7.5375375e-01   4.3185528e-01
   7.5475475e-01   4.3034526e-01
   7.5575576e-01   4.2883324e-01
   7.5675676e-01   4.2731921e-01
   7.5775776e-01   4.2580318e-01
   7.5875876e-01   4.2428515e-01
   7.5975976e-01   4.2276511e-01
   7.6076076e-01   4.2124306e-01
   7.6176176e-01   4.1971902e-01
   7.6276276e-01   4.1819297e-01
   7.6376376e-01   4.1666491e-01
   7.6476476e-01   4.1513485e-01
   7.6576577e-01   4.1360279e-01
   7.6676677e-01   4.1206873e-01
   7.6776777e-01   4.1053265e-01
   7.6876877e-01   4.0899458e-01
   7.6976977e-01   4.0745450e-01
   7.7077077e-01   4.0591242e-01
   7.7177177e-01   4.0436833e-01
   7.7277277e-01   4.0282224e-01
   7.7377377e-01   4.0127415e-01
   7.7477477e-01   3.9972405e-01
   7.7577578e-01   3.9817195e-01
   7.7677678e-01   3.9661784e-01
   7.7777778e-01   3.9506173e-01
   7.7877878e-01   3.9350361e-01
   7.7977978e-01   3.9194350e-01
   7.8078078e-01   3.9038137e-01
   7.8178178e-01   3.8881725e-01
   7.8278278e-01   3.8725111e-01
   7.8378378e-01   3.8568298e-01
   7.8478478e-01   3.8411284e-01
   7.8578579e-01   3.8254070e-01
   7.8678679e-01   3.8096655e-01
   7.8778779e-01   3.7939040e-01
   7.8878879e-01   3.7781225e-01
   7.8978979e-01   3.7623209e-01
   7.9079079e-01   3.7464993e-01
   7.9179179e-01   3.7306576e-01
   7.9279279e-01   3.7147959e-01
   7.9379379e-01   3.6989141e-01
   7.9479479e-01   3.6830123e-01
   7.9579580e-01   3.6670905e-01
   7.9679680e-01   3.6511486e-01
   7.9779780e-01   3.6351867e-01
   7.9879880e-01   3.6192048e-01
   7.9979980e-01   3.6032028e-01
   8.0080080e-01   3.5871808e-01
   8.0180180e-01   3.5711387e-01
   8.0280280e-01   3.5550766e-01
   8.0380380e-01   3.5389944e-01
   8.0480480e-01   3.5228923e-01
   8.0580581e-01   3.5067700e-01
   8.0680681e-01   3.4906278e-01
   8.0780781e-01   3.4744655e-01
   8.0880881e-01   3.4582831e-01
   8.0980981e-01   3.4420807e-01
   8.1081081e-01   3.4258583e-01
   8.1181181e-01   3.4096158e-01
   8.1281281e-01   3.3933533e-01
   8.1381381e-01   3.3770708e-01
   8.1481481e-01   3.3607682e-01
   8.1581582e-01   3.3444455e-01
   8.1681682e-01   3.3281029e-01
   8.1781782e-01   3.3117402e-01
   8.1881882e-01   3.2953574e-01
   8.1981982e-01   3.2789546e-01
   8.2082082e-01   3.2625318e-01
   8.2182182e-01   3.2460889e-01
   8.2282282e-01   3.2296260e-01
   8.2382382e-01   3.2131431e-01
   8.2482482e-01   3.1966401e-01
   8.2582583e-01   3.1801171e-01
   8.2682683e-01   3.1635740e-01
   8.2782783e-01   3.1470109e-01
   8.2882883e-01   3.1304277e-01
   8.2982983e-01   3.1138245e-01
   8.3083083e-01   3.0972013e-01
   8.3183183e-01   3.0805580e-01
   8.3283283e-01   3.0638947e-01
   8.3383383e-01   3.0472114e-01
   8.3483483e-01   3.0305080e-01
   8.3583584e-01   3.0137846e-01
   8.3683684e-01   2.9970411e-01
   8.3783784e-01   2.9802776e-01
   8.3883884e-01   2.9634940e-01
   8.3983984e-01   2.9466904e-01
   8.4084084e-01   2.9298668e-01
   8.4184184e-01   2.9130231e-01
   8.4284284e-01   2.8961594e-01
   8.4384384e-01   2.8792757e-01
   8.4484484e-01   2.8623719e-01
   8.4584585e-01   2.8454481e-01
   8.4684685e-01   2.8285042e-01
   8.4784785e-01   2.8115403e-01
   8.4884885e-01   2.7945563e-01
   8.4984985e-01   2.7775523e-01
   8.5085085e-01   2.7605283e-01
   8.5185185e-01   2.7434842e-01
   8.5285285e-01   2.7264201e-01
   8.5385385e-01   2.7093360e-01
   8.5485485e-01   2.6922318e-01
   8.5585586e-01   2.6751075e-01
   8.5685686e-01   2.6579633e-01
   8.5785786e-01   2.6407990e-01
   8.5885886e-01   2.6236146e-01
   8.5985986e-01   2.6064102e-01
   8.6086086e-01   2.5891858e-01
   8.6186186e-01   2.5719413e-01
   8.6286286e-01   2.5546768e-01
   8.6386386e-01   2.5373922e-01
   8.6486486e-01   2.5200877e-01
   8.6586587e-01   2.5027630e-01
   8.6686687e-01   2.4854184e-01
   8.6786787e-01   2.4680536e-01
   8.6886887e-01   2.4506689e-01
   8.6986987e-01   2.4332641e-01
   8.7087087e-01   2.4158393e-01
   8.7187187e-01   2.3983944e-01
   8.7287287e-01   2.3809295e-01
   8.7387387e-01   2.3634445e-01
   8.7487487e-01   2.3459395e-01
   8.7587588e-01   2.3284145e-01
   8.7687688e-01   2.3108694e-01
   8.7787788e-01   2.2933043e-01
   8.7887888e-01   2.2757192e-01
   8.7987988e-01   2.2581140e-01
   8.8088088e-01   2.2404887e-01
   8.8188188e-01   2.2228435e-01
   8.8288288e-01   2.2051782e-01
   8.8388388e-01   2.1874928e-01
   8.8488488e-01   2.1697874e-01
   8.8588589e-01   2.1520620e-01
   8.8688689e-01   2.1343165e-01
   8.8788789e-01   2.1165510e-01
   8.8888889e-01   2.0987654e-01
   8.8988989e-01   2.0809598e-01
   8.9089089e-01   2.0631342e-01
   8.9189189e-01   2.0452885e-01
   8.9289289e-01   2.0274228e-01
   8.9389389e-01   2.0095371e-01
   8.9489489e-01   1.9916313e-01
   8.9589590e-01   1.9737054e-01
   8.9689690e-01   1.9557596e-01
   8.9789790e-01   1.9377936e-01
   8.9889890e-01   1.9198077e-01
   8.9989990e-01   1.9018017e-01
   9.0090090e-01   1.8837757e-01
   9.0190190e-01   1.8657296e-01
   9.0290290e-01   1.8476635e-01
   9.0390390e-01   1.8295773e-01
   9.0490490e-01   1.8114711e-01
   9.0590591e-01   1.7933449e-01
   9.0690691e-01   1.7751986e-01
   9.0790791e-01   1.7570323e-01
   9.0890891e-01   1.7388460e-01
   9.0990991e-01   1.7206396e-01
   9.1091091e-01   1.7024131e-01
   9.1191191e-01   1.6841666e-01
   9.1291291e-01   1.6659001e-01
   9.1391391e-01   1.6476136e-01
   9.1491491e-01   1.6293070e-01
   9.1591592e-01   1.6109803e-01
   9.1691692e-01   1.5926337e-01
   9.1791792e-01   1.5742670e-01
   9.1891892e-01   1.5558802e-01
   9.1991992e-01   1.5374734e-01
   9.2092092e-01   1.5190466e-01
   9.2192192e-01   1.5005997e-01
   9.2292292e-01   1.4821328e-01
   9.2392392e-01   1.4636458e-01
   9.2492492e-01   1.4451388e-01
   9.2592593e-01   1.4266118e-01
   9.2692693e-01   1.4080647e-01
   9.2792793e-01   1.3894976e-01
   9.2892893e-01   1.3709104e-01
   9.2992993e-01   1.3523033e-01
   9.3093093e-01   1.3336760e-01
   9.3193193e-01   1.3150287e-01
   9.3293293e-01   1.2963614e-01
   9.3393393e-01   1.2776741e-01
   9.3493493e-01   1.2589667e-01
   9.3593594e-01   1.2402392e-01
   9.3693694e-01   1.2214918e-01
   9.3793794e-01   1.2027242e-01
   9.3893894e-01   1.1839367e-01
   9.3993994e-01   1.1651291e-01
   9.4094094e-01   1.1463015e-01
   9.4194194e-01   1.1274538e-01
   9.4294294e-01   1.1085861e-01
   9.4394394e-01   1.0896983e-01
   9.4494494e-01   1.0707905e-01
   9.4594595e-01   1.0518627e-01
   9.4694695e-01   1.0329148e-01
   9.4794795e-01   1.0139469e-01
   9.4894895e-01   9.9495892e-02
   9.4994995e-01   9.7595093e-02
   9.5095095e-01   9.5692289e-02
   9.5195195e-01   9.3787481e-02
   9.5295295e-01   9.1880669e-02
   9.5395395e-01   8.9971854e-02
   9.5495495e-01   8.8061034e-02
   9.5595596e-01   8.6148210e-02
   9.5695696e-01   8.4233383e-02
   9.5795796e-01   8.2316551e-02
   9.5895896e-01   8.0397715e-02
   9.5995996e-01   7.8476875e-02
   9.6096096e-01   7.6554032e-02
   9.6196196e-01   7.4629184e-02
   9.6296296e-01   7.2702332e-02
   9.6396396e-01   7.0773476e-02
   9.6496496e-01   6.8842616e-02
   9.6596597e-01   6.6909753e-02
   9.6696697e-01   6.4974885e-02
   9.6796797e-01   6.3038013e-02
   9.6896897e-01   6.1099137e-02
   9.6996997e-01   5.9158257e-02
   9.7097097e-01   5.7215374e-02
   9.7197197e-01   5.5270486e-02
   9.7297297e-01   5.3323594e-02
   9.7397397e-01   5.1374698e-02
   9.7497497e-01   4.9423798e-02
   9.7597598e-01   4.7470894e-02
   9.7697698e-01   4.5515986e-02
   9.7797798e-01   4.3559075e-02
   9.7897898e-01   4.1600159e-02
   9.7997998e-01   3.9639239e-02
   9.8098098e-01   3.7676315e-02
   9.8198198e-01   3.5711387e-02
   9.8298298e-01   3.3744455e-02
   9.8398398e-01   3.1775519e-02
   9.8498498e-01   2.9804579e-02
   9.8598599e-01   2.7831635e-02
   9.8698699e-01   2.5856688e-02
   9.8798799e-01   2.3879736e-02
   9.8898899e-01   2.1900780e-02
   9.8998999e-01   1.9919820e-02
   9.9099099e-01   1.7936856e-02
   9.9199199e-01   1.5951888e-02
   9.9299299e-01   1.3964916e-02
   9.9399399e-01   1.1975940e-02
   9.9499499e-01   9.9849599e-03
   9.9599600e-01   7.9919760e-03
   9.9699700e-01   5.9969880e-03
   9.9799800e-01   3.9999960e-03
   9.9899900e-01   2.0010000e-03
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF5.dat <==
   0.0000000e+00   1.0000000e+00
   5.0000000e-02   9.5000000e-01
   1.0000000e-01   9.0000000e-01
   1.5000000e-01   8.5000000e-01
   2.0000000e-01   8.0000000e-01
   2.5000000e-01   7.5000000e-01
   3.0000000e-01   7.0000000e-01
   3.5000000e-01   6.5000000e-01
   4.0000000e-01   6.0000000e-01
   4.5000000e-01   5.5000000e-01
   5.0000000e-01   5.0000000e-01
   5.5000000e-01   4.5000000e-01
   6.0000000e-01   4.0000000e-01
   6.5000000e-01   3.5000000e-01
   7.0000000e-01   3.0000000e-01
   7.5000000e-01   2.5000000e-01
   8.0000000e-01   2.0000000e-01
   8.5000000e-01   1.5000000e-01
   9.0000000e-01   1.0000000e-01
   9.5000000e-01   5.0000000e-02
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF6.dat <==
   0.0000000e+00   1.0000000e+00
   2.5000000e-01   7.5000000e-01
   2.5075301e-01   7.4924699e-01
   2.5150602e-01   7.4849398e-01
   2.5225904e-01   7.4774096e-01
   2.5301205e-01   7.4698795e-01
   2.5376506e-01   7.4623494e-01
   2.5451807e-01   7.4548193e-01
   2.5527108e-01   7.4472892e-01
   2.5602410e-01   7.4397590e-01
   2.5677711e-01   7.4322289e-01
   2.5753012e-01   7.4246988e-01
   2.5828313e-01   7.4171687e-01
   2.5903614e-01   7.4096386e-01
   2.5978916e-01   7.4021084e-01
   2.6054217e-01   7.3945783e-01
   2.6129518e-01   7.3870482e-01
   2.6204819e-01   7.3795181e-01
   2.6280120e-01   7.3719880e-01
   2.6355422e-01   7.3644578e-01
   2.6430723e-01   7.3569277e-01
   2.6506024e-01   7.3493976e-01
   2.6581325e-01   7.3418675e-01
   2.6656627e-01   7.3343373e-01
   2.6731928e-01   7.3268072e-01
   2.6807229e-01   7.3192771e-01
   2.6882530e-01   7.3117470e-01
   2.6957831e-01   7.3042169e-01
   2.7033133e-01   7.2966867e-01
   2.7108434e-01   7.2891566e-01
   2.7183735e-01   7.2816265e-01
   2.7259036e-01   7.2740964e-01
   2.7334337e-01   7.2665663e-01
   2.7409639e-01   7.2590361e-01
   2.7484940e-01   7.2515060e-01
   2.7560241e-01   7.2439759e-01
   2.7635542e-01   7.2364458e-01
   2.7710843e-01   7.2289157e-01
   2.7786145e-01   7.2213855e-01
   2.7861446e-01   7.2138554e-01
   2.7936747e-01   7.2063253e-01
   2.8012048e-01   7.1987952e-01
   2.8087349e-01   7.1912651e-01
   2.8162651e-01   7.1837349e-01
   2.8237952e-01   7.1762048e-01
   2.8313253e-01   7.1686747e-01
   2.8388554e-01   7.1611446e-01
   2.8463855e-01   7.1536145e-01
   2.8539157e-01   7.1460843e-01
   2.8614458e-01   7.1385542e-01
   2.8689759e-01   7.1310241e-01
   2.8765060e-01   7.1234940e-01
   2.8840361e-01   7.1159639e-01
   2.8915663e-01   7.1084337e-01
   2.8990964e-01   7.1009036e-01
   2.9066265e-01   7.0933735e-01
   2.9141566e-01   7.0858434e-01
   2.9216867e-01   7.0783133e-01
   2.9292169e-01   7.0707831e-01
   2.9367470e-01   7.0632530e-01
   2.9442771e-01   7.0557229e-01
   2.9518072e-01   7.0481928e-01
   2.9593373e-01   7.0406627e-01
   2.9668675e-01   7.0331325e-01
   2.9743976e-01   7.0256024e-01
   2.9819277e-01   7.0180723e-01
   2.9894578e-01   7.0105422e-01
   2.9969880e-01   7.0030120e-01
   3.0045181e-01   6.9954819e-01
   3.0120482e-01   6.9879518e-01
   3.0195783e-01   6.9804217e-01
   3.0271084e-01   6.9728916e-01
   3.0346386e-01   6.9653614e-01
   3.0421687e-01   6.9578313e-01
   3.0496988e-01   6.9503012e-01
   3.0572289e-01   6.9427711e-01
   3.0647590e-01   6.9352410e-01
   3.0722892e-01   6.9277108e-01
   3.0798193e-01   6.9201807e-01
   3.0873494e-01   6.9126506e-01
   3.0948795e-01   6.9051205e-01
   3.1024096e-01   6.8975904e-01
   3.1099398e-01   6.8900602e-01
   3.1174699e-01   6.8825301e-01
   3.1250000e-01   6.8750000e-01
   3.1325301e-01   6.8674699e-01
   3.1400602e-01   6.8599398e-01
   3.1475904e-01   6.8524096e-01
   3.1551205e-01   6.8448795e-01
   3.1626506e-01   6.8373494e-01
   3.1701807e-01   6.8298193e-01
   3.1777108e-01   6.8222892e-01
   3.1852410e-01   6.8147590e-01
   3.1927711e-01   6.8072289e-01
   3.2003012e-01   6.7996988e-01
   3.2078313e-01   6.7921687e-01
   3.2153614e-01   6.7846386e-01
   3.2228916e-01   6.7771084e-01
   3.2304217e-01   6.7695783e-01
   3.2379518e-01   6.7620482e-01
   3.2454819e-01   6.7545181e-01
   3.2530120e-01   6.7469880e-01
   3.2605422e-01   6.7394578e-01
   3.2680723e-01   6.7319277e-01
   3.2756024e-01   6.7243976e-01
   3.2831325e-01   6.7168675e-01
   3.2906627e-01   6.7093373e-01
   3.2981928e-01   6.7018072e-01
   3.3057229e-01   6.6942771e-01
   3.3132530e-01   6.6867470e-01
   3.3207831e-01   6.6792169e-01
   3.3283133e-01   6.6716867e-01
   3.3358434e-01   6.6641566e-01
   3.3433735e-01   6.6566265e-01
   3.3509036e-01   6.6490964e-01
   3.3584337e-01   6.6415663e-01
   3.3659639e-01   6.6340361e-01
   3.3734940e-01   6.6265060e-01
   3.3810241e-01   6.6189759e-01
   3.3885542e-01   6.6114458e-01
   3.3960843e-01   6.6039157e-01
   3.4036145e-01   6.5963855e-01
   3.4111446e-01   6.5888554e-01
   3.4186747e-01   6.5813253e-01
   3.4262048e-01   6.5737952e-01
   3.4337349e-01   6.5662651e-01
   3.4412651e-01   6.5587349e-01
   3.4487952e-01   6.5512048e-01
   3.4563253e-01   6.5436747e-01
   3.4638554e-01   6.5361446e-01
   3.4713855e-01   6.5286145e-01
   3.4789157e-01   6.5210843e-01
   3.4864458e-01   6.5135542e-01
   3.4939759e-01   6.5060241e-01
   3.5015060e-01   6.4984940e-01
   3.5090361e-01   6.4909639e-01
   3.5165663e-01   6.4834337e-01
   3.5240964e-01   6.4759036e-01
   3.5316265e-01   6.4683735e-01
   3.5391566e-01   6.4608434e-01
   3.5466867e-01   6.4533133e-01
   3.5542169e-01   6.4457831e-01
   3.5617470e-01   6.4382530e-01
   3.5692771e-01   6.4307229e-01
   3.5768072e-01   6.4231928e-01
   3.5843373e-01   6.4156627e-01
   3.5918675e-01   6.4081325e-01
   3.5993976e-01   6.4006024e-01
   3.6069277e-01   6.3930723e-01
   3.6144578e-01   6.3855422e-01
   3.6219880e-01   6.3780120e-01
   3.6295181e-01   6.3704819e-01
   3.6370482e-01   6.3629518e-01
   3.6445783e-01   6.3554217e-01
   3.6521084e-01   6.3478916e-01
   3.6596386e-01   6.3403614e-01
   3.6671687e-01   6.3328313e-01
   3.6746988e-01   6.3253012e-01
   3.6822289e-01   6.3177711e-01
   3.6897590e-01   6.3102410e-01
   3.6972892e-01   6.3027108e-01
   3.7048193e-01   6.2951807e-01
   3.7123494e-01   6.2876506e-01
   3.7198795e-01   6.2801205e-01
   3.7274096e-01   6.2725904e-01
   3.7349398e-01   6.2650602e-01
   3.7424699e-01   6.2575301e-01
   3.7500000e-01   6.2500000e-01
   3.7575301e-01   6.2424699e-01
   3.7650602e-01   6.2349398e-01
   3.7725904e-01   6.2274096e-01
   3.7801205e-01   6.2198795e-01
   3.7876506e-01   6.2123494e-01
   3.7951807e-01   6.2048193e-01
   3.8027108e-01   6.1972892e-01
   3.8102410e-01   6.1897590e-01
   3.8177711e-01   6.1822289e-01
   3.8253012e-01   6.1746988e-01
   3.8328313e-01   6.1671687e-01
   3.8403614e-01   6.1596386e-01
   3.8478916e-01   6.1521084e-01
   3.8554217e-01   6.1445783e-01
   3.8629518e-01   6.1370482e-01
   3.8704819e-01   6.1295181e-01
   3.8780120e-01   6.1219880e-01
   3.8855422e-01   6.1144578e-01
   3.8930723e-01   6.1069277e-01
   3.9006024e-01   6.0993976e-01
   3.9081325e-01   6.0918675e-01
   3.9156627e-01   6.0843373e-01
   3.9231928e-01   6.0768072e-01
   3.9307229e-01   6.0692771e-01
   3.9382530e-01   6.0617470e-01
   3.9457831e-01   6.0542169e-01
   3.9533133e-01   6.0466867e-01
   3.9608434e-01   6.0391566e-01
   3.9683735e-01   6.0316265e-01
   3.9759036e-01   6.0240964e-01
   3.9834337e-01   6.0165663e-01
   3.9909639e-01   6.0090361e-01
   3.9984940e-01   6.0015060e-01
   4.0060241e-01   5.9939759e-01
   4.0135542e-01   5.9864458e-01
   4.0210843e-01   5.9789157e-01
   4.0286145e-01   5.9713855e-01
   4.0361446e-01   5.9638554e-01
   4.0436747e-01   5.9563253e-01
   4.0512048e-01   5.9487952e-01
   4.0587349e-01   5.9412651e-01
   4.0662651e-01   5.9337349e-01
   4.0737952e-01   5.9262048e-01
   4.0813253e-01   5.9186747e-01
   4.0888554e-01   5.9111446e-01
   4.0963855e-01   5.9036145e-01
   4.1039157e-01   5.8960843e-01
   4.1114458e-01   5.8885542e-01
   4.1189759e-01   5.8810241e-01
   4.1265060e-01   5.8734940e-01
   4.1340361e-01   5.8659639e-01
   4.1415663e-01   5.8584337e-01
   4.1490964e-01   5.8509036e-01
   4.1566265e-01   5.8433735e-01
   4.1641566e-01   5.8358434e-01
   4.1716867e-01   5.8283133e-01
   4.1792169e-01   5.8207831e-01
   4.1867470e-01   5.8132530e-01
   4.1942771e-01   5.8057229e-01
   4.2018072e-01   5.7981928e-01
   4.2093373e-01   5.7906627e-01
   4.2168675e-01   5.7831325e-01
   4.2243976e-01   5.7756024e-01
   4.2319277e-01   5.7680723e-01
   4.2394578e-01   5.7605422e-01
   4.2469880e-01   5.7530120e-01
   4.2545181e-01   5.7454819e-01
   4.2620482e-01   5.7379518e-01
   4.2695783e-01   5.7304217e-01
   4.2771084e-01   5.7228916e-01
   4.2846386e-01   5.7153614e-01
   4.2921687e-01   5.7078313e-01
   4.2996988e-01   5.7003012e-01
   4.3072289e-01   5.6927711e-01
   4.3147590e-01   5.6852410e-01
   4.3222892e-01   5.6777108e-01
   4.3298193e-01   5.6701807e-01
   4.3373494e-01   5.6626506e-01
   4.3448795e-01   5.6551205e-01
   4.3524096e-01   5.6475904e-01
   4.3599398e-01   5.6400602e-01
   4.3674699e-01   5.6325301e-01
   4.3750000e-01   5.6250000e-01
   4.3825301e-01   5.6174699e-01
   4.3900602e-01   5.6099398e-01
   4.3975904e-01   5.6024096e-01
   4.4051205e-01   5.5948795e-01
   4.4126506e-01   5.5873494e-01
   4.4201807e-01   5.5798193e-01
   4.4277108e-01   5.5722892e-01
   4.4352410e-01   5.5647590e-01
   4.4427711e-01   5.5572289e-01
   4.4503012e-01   5.5496988e-01
   4.4578313e-01   5.5421687e-01
   4.4653614e-01   5.5346386e-01
   4.4728916e-01   5.5271084e-01
   4.4804217e-01   5.5195783e-01
   4.4879518e-01   5.5120482e-01
   4.4954819e-01   5.5045181e-01
   4.5030120e-01   5.4969880e-01
   4.5105422e-01   5.4894578e-01
   4.5180723e-01   5.4819277e-01
   4.5256024e-01   5.4743976e-01
   4.5331325e-01   5.4668675e-01
   4.5406627e-01   5.4593373e-01
   4.5481928e-01   5.4518072e-01
   4.5557229e-01   5.4442771e-01
   4.5632530e-01   5.4367470e-01
   4.5707831e-01   5.4292169e-01
   4.5783133e-01   5.4216867e-01
   4.5858434e-01   5.4141566e-01
   4.5933735e-01   5.4066265e-01
   4.6009036e-01   5.3990964e-01
   4.6084337e-01   5.3915663e-01
   4.6159639e-01   5.3840361e-01
   4.6234940e-01   5.3765060e-01
   4.6310241e-01   5.3689759e-01
   4.6385542e-01   5.3614458e-01
   4.6460843e-01   5.3539157e-01
   4.6536145e-01   5.3463855e-01
   4.6611446e-01   5.3388554e-01
   4.6686747e-01   5.3313253e-01
   4.6762048e-01   5.3237952e-01
   4.6837349e-01   5.3162651e-01
   4.6912651e-01   5.3087349e-01
   4.6987952e-01   5.3012048e-01
   4.7063253e-01   5.2936747e-01
   4.7138554e-01   5.2861446e-01
   4.7213855e-01   5.2786145e-01
   4.7289157e-01   5.2710843e-01
   4.7364458e-01   5.2635542e-01
   4.7439759e-01   5.2560241e-01
   4.7515060e-01   5.2484940e-01
   4.7590361e-01   5.2409639e-01
   4.7665663e-01   5.2334337e-01
   4.7740964e-01   5.2259036e-01
   4.7816265e-01   5.2183735e-01
   4.7891566e-01   5.2108434e-01
   4.7966867e-01   5.2033133e-01
   4.8042169e-01   5.1957831e-01
   4.8117470e-01   5.1882530e-01
   4.8192771e-01   5.1807229e-01
   4.8268072e-01   5.1731928e-01
   4.8343373e-01   5.1656627e-01
   4.8418675e-01   5.1581325e-01
   4.8493976e-01   5.1506024e-01
   4.8569277e-01   5.1430723e-01
   4.8644578e-01   5.1355422e-01
   4.8719880e-01   5.1280120e-01
   4.8795181e-01   5.1204819e-01
   4.8870482e-01   5.1129518e-01
   4.8945783e-01   5.1054217e-01
   4.9021084e-01   5.0978916e-01
   4.9096386e-01   5.0903614e-01
   4.9171687e-01   5.0828313e-01
   4.9246988e-01   5.0753012e-01
   4.9322289e-01   5.0677711e-01
   4.9397590e-01   5.0602410e-01
   4.9472892e-01   5.0527108e-01
   4.9548193e-01   5.0451807e-01
   4.9623494e-01   5.0376506e-01
   4.9698795e-01   5.0301205e-01
   4.9774096e-01   5.0225904e-01
   4.9849398e-01   5.0150602e-01
   4.9924699e-01   5.0075301e-01
   5.0000000e-01   5.0000000e-01
   7.5000000e-01   2.5000000e-01
   7.5075075e-01   2.4924925e-01
   7.5150150e-01   2.4849850e-01
   7.5225225e-01   2.4774775e-01
   7.5300300e-01   2.4699700e-01
   7.5375375e-01   2.4624625e-01
   7.5450450e-01   2.4549550e-01
   7.5525526e-01   2.4474474e-01
   7.5600601e-01   2.4399399e-01
   7.5675676e-01   2.4324324e-01
   7.5750751e-01   2.4249249e-01
   7.5825826e-01   2.4174174e-01
   7.5900901e-01   2.4099099e-01
   7.5975976e-01   2.4024024e-01
   7.6051051e-01   2.3948949e-01
   7.6126126e-01   2.3873874e-01
   7.6201201e-01   2.3798799e-01
   7.6276276e-01   2.3723724e-01
   7.6351351e-01   2.3648649e-01
   7.6426426e-01   2.3573574e-01
   7.6501502e-01   2.3498498e-01
   7.6576577e-01   2.3423423e-01
   7.6651652e-01   2.3348348e-01
   7.6726727e-01   2.3273273e-01
   7.6801802e-01   2.3198198e-01
   7.6876877e-01   2.3123123e-01
   7.6951952e-01   2.3048048e-01
   7.7027027e-01   2.2972973e-01
   7.7102102e-01   2.2897898e-01
   7.7177177e-01   2.2822823e-01
   7.7252252e-01   2.2747748e-01
   7.7327327e-01   2.2672673e-01
   7.7402402e-01   2.2597598e-01
   7.7477477e-01   2.2522523e-01
   7.7552553e-01   2.2447447e-01
   7.7627628e-01   2.2372372e-01
   7.7702703e-01   2.2297297e-01
   7.7777778e-01   2.2222222e-01
   7.7852853e-01   2.2147147e-01
   7.7927928e-01   2.2072072e-01
   7.8003003e-01   2.1996997e-01
   7.8078078e-01   2.1921922e-01
   7.8153153e-01   2.1846847e-01
   7.8228228e-01   2.1771772e-01
   7.8303303e-01   2.1696697e-01
   7.8378378e-01   2.1621622e-01
   7.8453453e-01   2.1546547e-01
   7.8528529e-01   2.1471471e-01
   7.8603604e-01   2.1396396e-01
   7.8678679e-01   2.1321321e-01
   7.8753754e-01   2.1246246e-01
   7.8828829e-01   2.1171171e-01
   7.8903904e-01   2.1096096e-01
   7.8978979e-01   2.1021021e-01
   7.9054054e-01   2.0945946e-01
   7.9129129e-01   2.0870871e-01
   7.9204204e-01   2.0795796e-01
   7.9279279e-01   2.0720721e-01
   7.9354354e-01   2.0645646e-01
   7.9429429e-01   2.0570571e-01
   7.9504505e-01   2.0495495e-01
   7.9579580e-01   2.0420420e-01
   7.9654655e-01   2.0345345e-01
   7.9729730e-01   2.0270270e-01
   7.9804805e-01   2.0195195e-01
   7.9879880e-01   2.0120120e-01
   7.9954955e-01   2.0045045e-01
   8.0030030e-01   1.9969970e-01
   8.0105105e-01   1.9894895e-01
   8.0180180e-01   1.9819820e-01
   8.0255255e-01   1.9744745e-01
   8.0330330e-01   1.9669670e-01
   8.0405405e-01   1.9594595e-01
   8.0480480e-01   1.9519520e-01
   8.0555556e-01   1.9444444e-01
   8.0630631e-01   1.9369369e-01
   8.0705706e-01   1.9294294e-01
   8.0780781e-01   1.9219219e-01
   8.0855856e-01   1.9144144e-01
   8.0930931e-01   1.9069069e-01
   8.1006006e-01   1.8993994e-01
   8.1081081e-01   1.8918919e-01
   8.1156156e-01   1.8843844e-01
   8.1231231e-01   1.8768769e-01
   8.1306306e-01   1.8693694e-01
   8.1381381e-01   1.8618619e-01
   8.1456456e-01   1.8543544e-01
   8.1531532e-01   1.8468468e-01
   8.1606607e-01   1.8393393e-01
   8.1681682e-01   1.8318318e-01
   8.1756757e-01   1.8243243e-01
   8.1831832e-01   1.8168168e-01
   8.1906907e-01   1.8093093e-01
   8.1981982e-01   1.8018018e-01
   8.2057057e-01   1.7942943e-01
   8.2132132e-01   1.7867868e-01
   8.2207207e-01   1.7792793e-01
   8.2282282e-01   1.7717718e-01
   8.2357357e-01   1.7642643e-01
   8.2432432e-01   1.7567568e-01
   8.2507508e-01   1.7492492e-01
   8.2582583e-01   1.7417417e-01
   8.2657658e-01   1.7342342e-01
   8.2732733e-01   1.7267267e-01
   8.2807808e-01   1.7192192e-01
   8.2882883e-01   1.7117117e-01
   8.2957958e-01   1.7042042e-01
   8.3033033e-01   1.6966967e-01
   8.3108108e-01   1.6891892e-01
   8.3183183e-01   1.6816817e-01
   8.3258258e-01   1.6741742e-01
   8.3333333e-01   1.6666667e-01
   8.3408408e-01   1.6591592e-01
   8.3483483e-01   1.6516517e-01
   8.3558559e-01   1.6441441e-01
   8.3633634e-01   1.6366366e-01
   8.3708709e-01   1.6291291e-01
   8.3783784e-01   1.6216216e-01
   8.3858859e-01   1.6141141e-01
   8.3933934e-01   1.6066066e-01
   8.4009009e-01   1.5990991e-01
   8.4084084e-01   1.5915916e-01
   8.4159159e-01   1.5840841e-01
   8.4234234e-01   1.5765766e-01
   8.4309309e-01   1.5690691e-01
   8.4384384e-01   1.5615616e-01
   8.4459459e-01   1.5540541e-01
   8.4534535e-01   1.5465465e-01
   8.4609610e-01   1.5390390e-01
   8.4684685e-01   1.5315315e-01
   8.4759760e-01   1.5240240e-01
   8.4834835e-01   1.5165165e-01
   8.4909910e-01   1.5090090e-01
   8.4984985e-01   1.5015015e-01
   8.5060060e-01   1.4939940e-01
   8.5135135e-01   1.4864865e-01
   8.5210210e-01   1.4789790e-01
   8.5285285e-01   1.4714715e-01
   8.5360360e-01   1.4639640e-01
   8.5435435e-01   1.4564565e-01
   8.5510511e-01   1.4489489e-01
   8.5585586e-01   1.4414414e-01
   8.5660661e-01   1.4339339e-01
   8.5735736e-01   1.4264264e-01
   8.5810811e-01   1.4189189e-01
   8.5885886e-01   1.4114114e-01
   8.5960961e-01   1.4039039e-01
   8.6036036e-01   1.3963964e-01
   8.6111111e-01   1.3888889e-01
   8.6186186e-01   1.3813814e-01
   8.6261261e-01   1.3738739e-01
   8.6336336e-01   1.3663664e-01
   8.6411411e-01   1.3588589e-01
   8.6486486e-01   1.3513514e-01
   8.6561562e-01   1.3438438e-01
   8.6636637e-01   1.3363363e-01
   8.6711712e-01   1.3288288e-01
   8.6786787e-01   1.3213213e-01
   8.6861862e-01   1.3138138e-01
   8.6936937e-01   1.3063063e-01
   8.7012012e-01   1.2987988e-01
   8.7087087e-01   1.2912913e-01
   8.7162162e-01   1.2837838e-01
   8.7237237e-01   1.2762763e-01
   8.7312312e-01   1.2687688e-01
   8.7387387e-01   1.2612613e-01
   8.7462462e-01   1.2537538e-01
   8.7537538e-01   1.2462462e-01
   8.7612613e-01   1.2387387e-01
   8.7687688e-01   1.2312312e-01
   8.7762763e-01   1.2237237e-01
   8.7837838e-01   1.2162162e-01
   8.7912913e-01   1.2087087e-01
   8.7987988e-01   1.2012012e-01
   8.8063063e-01   1.1936937e-01
   8.8138138e-01   1.1861862e-01
   8.8213213e-01   1.1786787e-01
   8.8288288e-01   1.1711712e-01
   8.8363363e-01   1.1636637e-01
   8.8438438e-01   1.1561562e-01
   8.8513514e-01   1.1486486e-01
   8.8588589e-01   1.1411411e-01
   8.8663664e-01   1.1336336e-01
   8.8738739e-01   1.1261261e-01
   8.8813814e-01   1.1186186e-01
   8.8888889e-01   1.1111111e-01
   8.8963964e-01   1.1036036e-01
   8.9039039e-01   1.0960961e-01
   8.9114114e-01   1.0885886e-01
   8.9189189e-01   1.0810811e-01
   8.9264264e-01   1.0735736e-01
   8.9339339e-01   1.0660661e-01
   8.9414414e-01   1.0585586e-01
   8.9489489e-01   1.0510511e-01
   8.9564565e-01   1.0435435e-01
   8.9639640e-01   1.0360360e-01
   8.9714715e-01   1.0285285e-01
   8.9789790e-01   1.0210210e-01
   8.9864865e-01   1.0135135e-01
   8.9939940e-01   1.0060060e-01
   9.0015015e-01   9.9849850e-02
   9.0090090e-01   9.9099099e-02
   9.0165165e-01   9.8348348e-02
   9.0240240e-01   9.7597598e-02
   9.0315315e-01   9.6846847e-02
   9.0390390e-01   9.6096096e-02
   9.0465465e-01   9.5345345e-02
   9.0540541e-01   9.4594595e-02
   9.0615616e-01   9.3843844e-02
   9.0690691e-01   9.3093093e-02
   9.0765766e-01   9.2342342e-02
   9.0840841e-01   9.1591592e-02
   9.0915916e-01   9.0840841e-02
   9.0990991e-01   9.0090090e-02
   9.1066066e-01   8.9339339e-02
   9.1141141e-01   8.8588589e-02
   9.1216216e-01   8.7837838e-02
   9.1291291e-01   8.7087087e-02
   9.1366366e-01   8.6336336e-02
   9.1441441e-01   8.5585586e-02
   9.1516517e-01   8.4834835e-02
   9.1591592e-01   8.4084084e-02
   9.1666667e-01   8.3333333e-02
   9.1741742e-01   8.2582583e-02
   9.1816817e-01   8.1831832e-02
   9.1891892e-01   8.1081081e-02
   9.1966967e-01   8.0330330e-02
   9.2042042e-01   7.9579580e-02
   9.2117117e-01   7.8828829e-02
   9.2192192e-01   7.8078078e-02
   9.2267267e-01   7.7327327e-02
   9.2342342e-01   7.6576577e-02
   9.2417417e-01   7.5825826e-02
   9.2492492e-01   7.5075075e-02
   9.2567568e-01   7.4324324e-02
   9.2642643e-01   7.3573574e-02
   9.2717718e-01   7.2822823e-02
   9.2792793e-01   7.2072072e-02
   9.2867868e-01   7.1321321e-02
   9.2942943e-01   7.0570571e-02
   9.3018018e-01   6.9819820e-02
   9.3093093e-01   6.9069069e-02
   9.3168168e-01   6.8318318e-02
   9.3243243e-01   6.7567568e-02
   9.3318318e-01   6.6816817e-02
   9.3393393e-01   6.6066066e-02
   9.3468468e-01   6.5315315e-02
   9.3543544e-01   6.4564565e-02
   9.3618619e-01   6.3813814e-02
   9.3693694e-01   6.3063063e-02
   9.3768769e-01   6.2312312e-02
   9.3843844e-01   6.1561562e-02
   9.3918919e-01   6.0810811e-02
   9.3993994e-01   6.0060060e-02
   9.4069069e-01   5.9309309e-02
   9.4144144e-01   5.8558559e-02
   9.4219219e-01   5.7807808e-02
   9.4294294e-01   5.7057057e-02
   9.4369369e-01   5.6306306e-02
   9.4444444e-01   5.5555556e-02
   9.4519520e-01   5.4804805e-02
   9.4594595e-01   5.4054054e-02
   9.4669670e-01   5.3303303e-02
   9.4744745e-01   5.2552553e-02
   9.4819820e-01   5.1801802e-02
   9.4894895e-01   5.1051051e-02
   9.4969970e-01   5.0300300e-02
   9.5045045e-01   4.9549550e-02
   9.5120120e-01   4.8798799e-02
   9.5195195e-01   4.8048048e-02
   9.5270270e-01   4.7297297e-02
   9.5345345e-01   4.6546547e-02
   9.5420420e-01   4.5795796e-02
   9.5495495e-01   4.5045045e-02
   9.5570571e-01   4.4294294e-02
   9.5645646e-01   4.3543544e-02
   9.5720721e-01   4.2792793e-02
   9.5795796e-01   4.2042042e-02
   9.5870871e-01   4.1291291e-02
   9.5945946e-01   4.0540541e-02
   9.6021021e-01   3.9789790e-02
   9.6096096e-01   3.9039039e-02
   9.6171171e-01   3.8288288e-02
   9.6246246e-01   3.7537538e-02
   9.6321321e-01   3.6786787e-02
   9.6396396e-01   3.6036036e-02
   9.6471471e-01   3.5285285e-02
   9.6546547e-01   3.4534535e-02
   9.6621622e-01   3.3783784e-02
   9.6696697e-01   3.3033033e-02
   9.6771772e-01   3.2282282e-02
   9.6846847e-01   3.1531532e-02
   9.6921922e-01   3.0780781e-02
   9.6996997e-01   3.0030030e-02
   9.7072072e-01   2.9279279e-02
   9.7147147e-01   2.8528529e-02
   9.7222222e-01   2.7777778e-02
   9.7297297e-01   2.7027027e-02
   9.7372372e-01   2.6276276e-02
   9.7447447e-01   2.5525526e-02
   9.7522523e-01   2.4774775e-02
   9.7597598e-01   2.4024024e-02
   9.7672673e-01   2.3273273e-02
   9.7747748e-01   2.2522523e-02
   9.7822823e-01   2.1771772e-02
   9.7897898e-01   2.1021021e-02
   9.7972973e-01   2.0270270e-02
   9.8048048e-01   1.9519520e-02
   9.8123123e-01   1.8768769e-02
   9.8198198e-01   1.8018018e-02
   9.8273273e-01   1.7267267e-02
   9.8348348e-01   1.6516517e-02
   9.8423423e-01   1.5765766e-02
   9.8498498e-01   1.5015015e-02
   9.8573574e-01   1.4264264e-02
   9.8648649e-01   1.3513514e-02
   9.8723724e-01   1.2762763e-02
   9.8798799e-01   1.2012012e-02
   9.8873874e-01   1.1261261e-02
   9.8948949e-01   1.0510511e-02
   9.9024024e-01   9.7597598e-03
   9.9099099e-01   9.0090090e-03
   9.9174174e-01   8.2582583e-03
   9.9249249e-01   7.5075075e-03
   9.9324324e-01   6.7567568e-03
   9.9399399e-01   6.0060060e-03
   9.9474474e-01   5.2552553e-03
   9.9549550e-01   4.5045045e-03
   9.9624625e-01   3.7537538e-03
   9.9699700e-01   3.0030030e-03
   9.9774775e-01   2.2522523e-03
   9.9849850e-01   1.5015015e-03
   9.9924925e-01   7.5075075e-04
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF6_0.dat <==
   0.0000000e+00   1.0000000e+00

==> Data/pf-background/UF6_1.dat <==
   2.5000000e-01   7.5000000e-01
   2.5075301e-01   7.4924699e-01
   2.5150602e-01   7.4849398e-01
   2.5225904e-01   7.4774096e-01
   2.5301205e-01   7.4698795e-01
   2.5376506e-01   7.4623494e-01
   2.5451807e-01   7.4548193e-01
   2.5527108e-01   7.4472892e-01
   2.5602410e-01   7.4397590e-01
   2.5677711e-01   7.4322289e-01
   2.5753012e-01   7.4246988e-01
   2.5828313e-01   7.4171687e-01
   2.5903614e-01   7.4096386e-01
   2.5978916e-01   7.4021084e-01
   2.6054217e-01   7.3945783e-01
   2.6129518e-01   7.3870482e-01
   2.6204819e-01   7.3795181e-01
   2.6280120e-01   7.3719880e-01
   2.6355422e-01   7.3644578e-01
   2.6430723e-01   7.3569277e-01
   2.6506024e-01   7.3493976e-01
   2.6581325e-01   7.3418675e-01
   2.6656627e-01   7.3343373e-01
   2.6731928e-01   7.3268072e-01
   2.6807229e-01   7.3192771e-01
   2.6882530e-01   7.3117470e-01
   2.6957831e-01   7.3042169e-01
   2.7033133e-01   7.2966867e-01
   2.7108434e-01   7.2891566e-01
   2.7183735e-01   7.2816265e-01
   2.7259036e-01   7.2740964e-01
   2.7334337e-01   7.2665663e-01
   2.7409639e-01   7.2590361e-01
   2.7484940e-01   7.2515060e-01
   2.7560241e-01   7.2439759e-01
   2.7635542e-01   7.2364458e-01
   2.7710843e-01   7.2289157e-01
   2.7786145e-01   7.2213855e-01
   2.7861446e-01   7.2138554e-01
   2.7936747e-01   7.2063253e-01
   2.8012048e-01   7.1987952e-01
   2.8087349e-01   7.1912651e-01
   2.8162651e-01   7.1837349e-01
   2.8237952e-01   7.1762048e-01
   2.8313253e-01   7.1686747e-01
   2.8388554e-01   7.1611446e-01
   2.8463855e-01   7.1536145e-01
   2.8539157e-01   7.1460843e-01
   2.8614458e-01   7.1385542e-01
   2.8689759e-01   7.1310241e-01
   2.8765060e-01   7.1234940e-01
   2.8840361e-01   7.1159639e-01
   2.8915663e-01   7.1084337e-01
   2.8990964e-01   7.1009036e-01
   2.9066265e-01   7.0933735e-01
   2.9141566e-01   7.0858434e-01
   2.9216867e-01   7.0783133e-01
   2.9292169e-01   7.0707831e-01
   2.9367470e-01   7.0632530e-01
   2.9442771e-01   7.0557229e-01
   2.9518072e-01   7.0481928e-01
   2.9593373e-01   7.0406627e-01
   2.9668675e-01   7.0331325e-01
   2.9743976e-01   7.0256024e-01
   2.9819277e-01   7.0180723e-01
   2.9894578e-01   7.0105422e-01
   2.9969880e-01   7.0030120e-01
   3.0045181e-01   6.9954819e-01
   3.0120482e-01   6.9879518e-01
   3.0195783e-01   6.9804217e-01
   3.0271084e-01   6.9728916e-01
   3.0346386e-01   6.9653614e-01
   3.0421687e-01   6.9578313e-01
   3.0496988e-01   6.9503012e-01
   3.0572289e-01   6.9427711e-01
   3.0647590e-01   6.9352410e-01
   3.0722892e-01   6.9277108e-01
   3.0798193e-01   6.9201807e-01
   3.0873494e-01   6.9126506e-01
   3.0948795e-01   6.9051205e-01
   3.1024096e-01   6.8975904e-01
   3.1099398e-01   6.8900602e-01
   3.1174699e-01   6.8825301e-01
   3.1250000e-01   6.8750000e-01
   3.1325301e-01   6.8674699e-01
   3.1400602e-01   6.8599398e-01
   3.1475904e-01   6.8524096e-01
   3.1551205e-01   6.8448795e-01
   3.1626506e-01   6.8373494e-01
   3.1701807e-01   6.8298193e-01
   3.1777108e-01   6.8222892e-01
   3.1852410e-01   6.8147590e-01
   3.1927711e-01   6.8072289e-01
   3.2003012e-01   6.7996988e-01
   3.2078313e-01   6.7921687e-01
   3.2153614e-01   6.7846386e-01
   3.2228916e-01   6.7771084e-01
   3.2304217e-01   6.7695783e-01
   3.2379518e-01   6.7620482e-01
   3.2454819e-01   6.7545181e-01
   3.2530120e-01   6.7469880e-01
   3.2605422e-01   6.7394578e-01
   3.2680723e-01   6.7319277e-01
   3.2756024e-01   6.7243976e-01
   3.2831325e-01   6.7168675e-01
   3.2906627e-01   6.7093373e-01
   3.2981928e-01   6.7018072e-01
   3.3057229e-01   6.6942771e-01
   3.3132530e-01   6.6867470e-01
   3.3207831e-01   6.6792169e-01
   3.3283133e-01   6.6716867e-01
   3.3358434e-01   6.6641566e-01
   3.3433735e-01   6.6566265e-01
   3.3509036e-01   6.6490964e-01
   3.3584337e-01   6.6415663e-01
   3.3659639e-01   6.6340361e-01
   3.3734940e-01   6.6265060e-01
   3.3810241e-01   6.6189759e-01
   3.3885542e-01   6.6114458e-01
   3.3960843e-01   6.6039157e-01
   3.4036145e-01   6.5963855e-01
   3.4111446e-01   6.5888554e-01
   3.4186747e-01   6.5813253e-01
   3.4262048e-01   6.5737952e-01
   3.4337349e-01   6.5662651e-01
   3.4412651e-01   6.5587349e-01
   3.4487952e-01   6.5512048e-01
   3.4563253e-01   6.5436747e-01
   3.4638554e-01   6.5361446e-01
   3.4713855e-01   6.5286145e-01
   3.4789157e-01   6.5210843e-01
   3.4864458e-01   6.5135542e-01
   3.4939759e-01   6.5060241e-01
   3.5015060e-01   6.4984940e-01
   3.5090361e-01   6.4909639e-01
   3.5165663e-01   6.4834337e-01
   3.5240964e-01   6.4759036e-01
   3.5316265e-01   6.4683735e-01
   3.5391566e-01   6.4608434e-01
   3.5466867e-01   6.4533133e-01
   3.5542169e-01   6.4457831e-01
   3.5617470e-01   6.4382530e-01
   3.5692771e-01   6.4307229e-01
   3.5768072e-01   6.4231928e-01
   3.5843373e-01   6.4156627e-01
   3.5918675e-01   6.4081325e-01
   3.5993976e-01   6.4006024e-01
   3.6069277e-01   6.3930723e-01
   3.6144578e-01   6.3855422e-01
   3.6219880e-01   6.3780120e-01
   3.6295181e-01   6.3704819e-01
   3.6370482e-01   6.3629518e-01
   3.6445783e-01   6.3554217e-01
   3.6521084e-01   6.3478916e-01
   3.6596386e-01   6.3403614e-01
   3.6671687e-01   6.3328313e-01
   3.6746988e-01   6.3253012e-01
   3.6822289e-01   6.3177711e-01
   3.6897590e-01   6.3102410e-01
   3.6972892e-01   6.3027108e-01
   3.7048193e-01   6.2951807e-01
   3.7123494e-01   6.2876506e-01
   3.7198795e-01   6.2801205e-01
   3.7274096e-01   6.2725904e-01
   3.7349398e-01   6.2650602e-01
   3.7424699e-01   6.2575301e-01
   3.7500000e-01   6.2500000e-01
   3.7575301e-01   6.2424699e-01
   3.7650602e-01   6.2349398e-01
   3.7725904e-01   6.2274096e-01
   3.7801205e-01   6.2198795e-01
   3.7876506e-01   6.2123494e-01
   3.7951807e-01   6.2048193e-01
   3.8027108e-01   6.1972892e-01
   3.8102410e-01   6.1897590e-01
   3.8177711e-01   6.1822289e-01
   3.8253012e-01   6.1746988e-01
   3.8328313e-01   6.1671687e-01
   3.8403614e-01   6.1596386e-01
   3.8478916e-01   6.1521084e-01
   3.8554217e-01   6.1445783e-01
   3.8629518e-01   6.1370482e-01
   3.8704819e-01   6.1295181e-01
   3.8780120e-01   6.1219880e-01
   3.8855422e-01   6.1144578e-01
   3.8930723e-01   6.1069277e-01
   3.9006024e-01   6.0993976e-01
   3.9081325e-01   6.0918675e-01
   3.9156627e-01   6.0843373e-01
   3.9231928e-01   6.0768072e-01
   3.9307229e-01   6.0692771e-01
   3.9382530e-01   6.0617470e-01
   3.9457831e-01   6.0542169e-01
   3.9533133e-01   6.0466867e-01
   3.9608434e-01   6.0391566e-01
   3.9683735e-01   6.0316265e-01
   3.9759036e-01   6.0240964e-01
   3.9834337e-01   6.0165663e-01
   3.9909639e-01   6.0090361e-01
   3.9984940e-01   6.0015060e-01
   4.0060241e-01   5.9939759e-01
   4.0135542e-01   5.9864458e-01
   4.0210843e-01   5.9789157e-01
   4.0286145e-01   5.9713855e-01
   4.0361446e-01   5.9638554e-01
   4.0436747e-01   5.9563253e-01
   4.0512048e-01   5.9487952e-01
   4.0587349e-01   5.9412651e-01
   4.0662651e-01   5.9337349e-01
   4.0737952e-01   5.9262048e-01
   4.0813253e-01   5.9186747e-01
   4.0888554e-01   5.9111446e-01
   4.0963855e-01   5.9036145e-01
   4.1039157e-01   5.8960843e-01
   4.1114458e-01   5.8885542e-01
   4.1189759e-01   5.8810241e-01
   4.1265060e-01   5.8734940e-01
   4.1340361e-01   5.8659639e-01
   4.1415663e-01   5.8584337e-01
   4.1490964e-01   5.8509036e-01
   4.1566265e-01   5.8433735e-01
   4.1641566e-01   5.8358434e-01
   4.1716867e-01   5.8283133e-01
   4.1792169e-01   5.8207831e-01
   4.1867470e-01   5.8132530e-01
   4.1942771e-01   5.8057229e-01
   4.2018072e-01   5.7981928e-01
   4.2093373e-01   5.7906627e-01
   4.2168675e-01   5.7831325e-01
   4.2243976e-01   5.7756024e-01
   4.2319277e-01   5.7680723e-01
   4.2394578e-01   5.7605422e-01
   4.2469880e-01   5.7530120e-01
   4.2545181e-01   5.7454819e-01
   4.2620482e-01   5.7379518e-01
   4.2695783e-01   5.7304217e-01
   4.2771084e-01   5.7228916e-01
   4.2846386e-01   5.7153614e-01
   4.2921687e-01   5.7078313e-01
   4.2996988e-01   5.7003012e-01
   4.3072289e-01   5.6927711e-01
   4.3147590e-01   5.6852410e-01
   4.3222892e-01   5.6777108e-01
   4.3298193e-01   5.6701807e-01
   4.3373494e-01   5.6626506e-01
   4.3448795e-01   5.6551205e-01
   4.3524096e-01   5.6475904e-01
   4.3599398e-01   5.6400602e-01
   4.3674699e-01   5.6325301e-01
   4.3750000e-01   5.6250000e-01
   4.3825301e-01   5.6174699e-01
   4.3900602e-01   5.6099398e-01
   4.3975904e-01   5.6024096e-01
   4.4051205e-01   5.5948795e-01
   4.4126506e-01   5.5873494e-01
   4.4201807e-01   5.5798193e-01
   4.4277108e-01   5.5722892e-01
   4.4352410e-01   5.5647590e-01
   4.4427711e-01   5.5572289e-01
   4.4503012e-01   5.5496988e-01
   4.4578313e-01   5.5421687e-01
   4.4653614e-01   5.5346386e-01
   4.4728916e-01   5.5271084e-01
   4.4804217e-01   5.5195783e-01
   4.4879518e-01   5.5120482e-01
   4.4954819e-01   5.5045181e-01
   4.5030120e-01   5.4969880e-01
   4.5105422e-01   5.4894578e-01
   4.5180723e-01   5.4819277e-01
   4.5256024e-01   5.4743976e-01
   4.5331325e-01   5.4668675e-01
   4.5406627e-01   5.4593373e-01
   4.5481928e-01   5.4518072e-01
   4.5557229e-01   5.4442771e-01
   4.5632530e-01   5.4367470e-01
   4.5707831e-01   5.4292169e-01
   4.5783133e-01   5.4216867e-01
   4.5858434e-01   5.4141566e-01
   4.5933735e-01   5.4066265e-01
   4.6009036e-01   5.3990964e-01
   4.6084337e-01   5.3915663e-01
   4.6159639e-01   5.3840361e-01
   4.6234940e-01   5.3765060e-01
   4.6310241e-01   5.3689759e-01
   4.6385542e-01   5.3614458e-01
   4.6460843e-01   5.3539157e-01
   4.6536145e-01   5.3463855e-01
   4.6611446e-01   5.3388554e-01
   4.6686747e-01   5.3313253e-01
   4.6762048e-01   5.3237952e-01
   4.6837349e-01   5.3162651e-01
   4.6912651e-01   5.3087349e-01
   4.6987952e-01   5.3012048e-01
   4.7063253e-01   5.2936747e-01
   4.7138554e-01   5.2861446e-01
   4.7213855e-01   5.2786145e-01
   4.7289157e-01   5.2710843e-01
   4.7364458e-01   5.2635542e-01
   4.7439759e-01   5.2560241e-01
   4.7515060e-01   5.2484940e-01
   4.7590361e-01   5.2409639e-01
   4.7665663e-01   5.2334337e-01
   4.7740964e-01   5.2259036e-01
   4.7816265e-01   5.2183735e-01
   4.7891566e-01   5.2108434e-01
   4.7966867e-01   5.2033133e-01
   4.8042169e-01   5.1957831e-01
   4.8117470e-01   5.1882530e-01
   4.8192771e-01   5.1807229e-01
   4.8268072e-01   5.1731928e-01
   4.8343373e-01   5.1656627e-01
   4.8418675e-01   5.1581325e-01
   4.8493976e-01   5.1506024e-01
   4.8569277e-01   5.1430723e-01
   4.8644578e-01   5.1355422e-01
   4.8719880e-01   5.1280120e-01
   4.8795181e-01   5.1204819e-01
   4.8870482e-01   5.1129518e-01
   4.8945783e-01   5.1054217e-01
   4.9021084e-01   5.0978916e-01
   4.9096386e-01   5.0903614e-01
   4.9171687e-01   5.0828313e-01
   4.9246988e-01   5.0753012e-01
   4.9322289e-01   5.0677711e-01
   4.9397590e-01   5.0602410e-01
   4.9472892e-01   5.0527108e-01
   4.9548193e-01   5.0451807e-01
   4.9623494e-01   5.0376506e-01
   4.9698795e-01   5.0301205e-01
   4.9774096e-01   5.0225904e-01
   4.9849398e-01   5.0150602e-01
   4.9924699e-01   5.0075301e-01
   5.0000000e-01   5.0000000e-01

==> Data/pf-background/UF6_2.dat <==
   7.5000000e-01   2.5000000e-01
   7.5075075e-01   2.4924925e-01
   7.5150150e-01   2.4849850e-01
   7.5225225e-01   2.4774775e-01
   7.5300300e-01   2.4699700e-01
   7.5375375e-01   2.4624625e-01
   7.5450450e-01   2.4549550e-01
   7.5525526e-01   2.4474474e-01
   7.5600601e-01   2.4399399e-01
   7.5675676e-01   2.4324324e-01
   7.5750751e-01   2.4249249e-01
   7.5825826e-01   2.4174174e-01
   7.5900901e-01   2.4099099e-01
   7.5975976e-01   2.4024024e-01
   7.6051051e-01   2.3948949e-01
   7.6126126e-01   2.3873874e-01
   7.6201201e-01   2.3798799e-01
   7.6276276e-01   2.3723724e-01
   7.6351351e-01   2.3648649e-01
   7.6426426e-01   2.3573574e-01
   7.6501502e-01   2.3498498e-01
   7.6576577e-01   2.3423423e-01
   7.6651652e-01   2.3348348e-01
   7.6726727e-01   2.3273273e-01
   7.6801802e-01   2.3198198e-01
   7.6876877e-01   2.3123123e-01
   7.6951952e-01   2.3048048e-01
   7.7027027e-01   2.2972973e-01
   7.7102102e-01   2.2897898e-01
   7.7177177e-01   2.2822823e-01
   7.7252252e-01   2.2747748e-01
   7.7327327e-01   2.2672673e-01
   7.7402402e-01   2.2597598e-01
   7.7477477e-01   2.2522523e-01
   7.7552553e-01   2.2447447e-01
   7.7627628e-01   2.2372372e-01
   7.7702703e-01   2.2297297e-01
   7.7777778e-01   2.2222222e-01
   7.7852853e-01   2.2147147e-01
   7.7927928e-01   2.2072072e-01
   7.8003003e-01   2.1996997e-01
   7.8078078e-01   2.1921922e-01
   7.8153153e-01   2.1846847e-01
   7.8228228e-01   2.1771772e-01
   7.8303303e-01   2.1696697e-01
   7.8378378e-01   2.1621622e-01
   7.8453453e-01   2.1546547e-01
   7.8528529e-01   2.1471471e-01
   7.8603604e-01   2.1396396e-01
   7.8678679e-01   2.1321321e-01
   7.8753754e-01   2.1246246e-01
   7.8828829e-01   2.1171171e-01
   7.8903904e-01   2.1096096e-01
   7.8978979e-01   2.1021021e-01
   7.9054054e-01   2.0945946e-01
   7.9129129e-01   2.0870871e-01
   7.9204204e-01   2.0795796e-01
   7.9279279e-01   2.0720721e-01
   7.9354354e-01   2.0645646e-01
   7.9429429e-01   2.0570571e-01
   7.9504505e-01   2.0495495e-01
   7.9579580e-01   2.0420420e-01
   7.9654655e-01   2.0345345e-01
   7.9729730e-01   2.0270270e-01
   7.9804805e-01   2.0195195e-01
   7.9879880e-01   2.0120120e-01
   7.9954955e-01   2.0045045e-01
   8.0030030e-01   1.9969970e-01
   8.0105105e-01   1.9894895e-01
   8.0180180e-01   1.9819820e-01
   8.0255255e-01   1.9744745e-01
   8.0330330e-01   1.9669670e-01
   8.0405405e-01   1.9594595e-01
   8.0480480e-01   1.9519520e-01
   8.0555556e-01   1.9444444e-01
   8.0630631e-01   1.9369369e-01
   8.0705706e-01   1.9294294e-01
   8.0780781e-01   1.9219219e-01
   8.0855856e-01   1.9144144e-01
   8.0930931e-01   1.9069069e-01
   8.1006006e-01   1.8993994e-01
   8.1081081e-01   1.8918919e-01
   8.1156156e-01   1.8843844e-01
   8.1231231e-01   1.8768769e-01
   8.1306306e-01   1.8693694e-01
   8.1381381e-01   1.8618619e-01
   8.1456456e-01   1.8543544e-01
   8.1531532e-01   1.8468468e-01
   8.1606607e-01   1.8393393e-01
   8.1681682e-01   1.8318318e-01
   8.1756757e-01   1.8243243e-01
   8.1831832e-01   1.8168168e-01
   8.1906907e-01   1.8093093e-01
   8.1981982e-01   1.8018018e-01
   8.2057057e-01   1.7942943e-01
   8.2132132e-01   1.7867868e-01
   8.2207207e-01   1.7792793e-01
   8.2282282e-01   1.7717718e-01
   8.2357357e-01   1.7642643e-01
   8.2432432e-01   1.7567568e-01
   8.2507508e-01   1.7492492e-01
   8.2582583e-01   1.7417417e-01
   8.2657658e-01   1.7342342e-01
   8.2732733e-01   1.7267267e-01
   8.2807808e-01   1.7192192e-01
   8.2882883e-01   1.7117117e-01
   8.2957958e-01   1.7042042e-01
   8.3033033e-01   1.6966967e-01
   8.3108108e-01   1.6891892e-01
   8.3183183e-01   1.6816817e-01
   8.3258258e-01   1.6741742e-01
   8.3333333e-01   1.6666667e-01
   8.3408408e-01   1.6591592e-01
   8.3483483e-01   1.6516517e-01
   8.3558559e-01   1.6441441e-01
   8.3633634e-01   1.6366366e-01
   8.3708709e-01   1.6291291e-01
   8.3783784e-01   1.6216216e-01
   8.3858859e-01   1.6141141e-01
   8.3933934e-01   1.6066066e-01
   8.4009009e-01   1.5990991e-01
   8.4084084e-01   1.5915916e-01
   8.4159159e-01   1.5840841e-01
   8.4234234e-01   1.5765766e-01
   8.4309309e-01   1.5690691e-01
   8.4384384e-01   1.5615616e-01
   8.4459459e-01   1.5540541e-01
   8.4534535e-01   1.5465465e-01
   8.4609610e-01   1.5390390e-01
   8.4684685e-01   1.5315315e-01
   8.4759760e-01   1.5240240e-01
   8.4834835e-01   1.5165165e-01
   8.4909910e-01   1.5090090e-01
   8.4984985e-01   1.5015015e-01
   8.5060060e-01   1.4939940e-01
   8.5135135e-01   1.4864865e-01
   8.5210210e-01   1.4789790e-01
   8.5285285e-01   1.4714715e-01
   8.5360360e-01   1.4639640e-01
   8.5435435e-01   1.4564565e-01
   8.5510511e-01   1.4489489e-01
   8.5585586e-01   1.4414414e-01
   8.5660661e-01   1.4339339e-01
   8.5735736e-01   1.4264264e-01
   8.5810811e-01   1.4189189e-01
   8.5885886e-01   1.4114114e-01
   8.5960961e-01   1.4039039e-01
   8.6036036e-01   1.3963964e-01
   8.6111111e-01   1.3888889e-01
   8.6186186e-01   1.3813814e-01
   8.6261261e-01   1.3738739e-01
   8.6336336e-01   1.3663664e-01
   8.6411411e-01   1.3588589e-01
   8.6486486e-01   1.3513514e-01
   8.6561562e-01   1.3438438e-01
   8.6636637e-01   1.3363363e-01
   8.6711712e-01   1.3288288e-01
   8.6786787e-01   1.3213213e-01
   8.6861862e-01   1.3138138e-01
   8.6936937e-01   1.3063063e-01
   8.7012012e-01   1.2987988e-01
   8.7087087e-01   1.2912913e-01
   8.7162162e-01   1.2837838e-01
   8.7237237e-01   1.2762763e-01
   8.7312312e-01   1.2687688e-01
   8.7387387e-01   1.2612613e-01
   8.7462462e-01   1.2537538e-01
   8.7537538e-01   1.2462462e-01
   8.7612613e-01   1.2387387e-01
   8.7687688e-01   1.2312312e-01
   8.7762763e-01   1.2237237e-01
   8.7837838e-01   1.2162162e-01
   8.7912913e-01   1.2087087e-01
   8.7987988e-01   1.2012012e-01
   8.8063063e-01   1.1936937e-01
   8.8138138e-01   1.1861862e-01
   8.8213213e-01   1.1786787e-01
   8.8288288e-01   1.1711712e-01
   8.8363363e-01   1.1636637e-01
   8.8438438e-01   1.1561562e-01
   8.8513514e-01   1.1486486e-01
   8.8588589e-01   1.1411411e-01
   8.8663664e-01   1.1336336e-01
   8.8738739e-01   1.1261261e-01
   8.8813814e-01   1.1186186e-01
   8.8888889e-01   1.1111111e-01
   8.8963964e-01   1.1036036e-01
   8.9039039e-01   1.0960961e-01
   8.9114114e-01   1.0885886e-01
   8.9189189e-01   1.0810811e-01
   8.9264264e-01   1.0735736e-01
   8.9339339e-01   1.0660661e-01
   8.9414414e-01   1.0585586e-01
   8.9489489e-01   1.0510511e-01
   8.9564565e-01   1.0435435e-01
   8.9639640e-01   1.0360360e-01
   8.9714715e-01   1.0285285e-01
   8.9789790e-01   1.0210210e-01
   8.9864865e-01   1.0135135e-01
   8.9939940e-01   1.0060060e-01
   9.0015015e-01   9.9849850e-02
   9.0090090e-01   9.9099099e-02
   9.0165165e-01   9.8348348e-02
   9.0240240e-01   9.7597598e-02
   9.0315315e-01   9.6846847e-02
   9.0390390e-01   9.6096096e-02
   9.0465465e-01   9.5345345e-02
   9.0540541e-01   9.4594595e-02
   9.0615616e-01   9.3843844e-02
   9.0690691e-01   9.3093093e-02
   9.0765766e-01   9.2342342e-02
   9.0840841e-01   9.1591592e-02
   9.0915916e-01   9.0840841e-02
   9.0990991e-01   9.0090090e-02
   9.1066066e-01   8.9339339e-02
   9.1141141e-01   8.8588589e-02
   9.1216216e-01   8.7837838e-02
   9.1291291e-01   8.7087087e-02
   9.1366366e-01   8.6336336e-02
   9.1441441e-01   8.5585586e-02
   9.1516517e-01   8.4834835e-02
   9.1591592e-01   8.4084084e-02
   9.1666667e-01   8.3333333e-02
   9.1741742e-01   8.2582583e-02
   9.1816817e-01   8.1831832e-02
   9.1891892e-01   8.1081081e-02
   9.1966967e-01   8.0330330e-02
   9.2042042e-01   7.9579580e-02
   9.2117117e-01   7.8828829e-02
   9.2192192e-01   7.8078078e-02
   9.2267267e-01   7.7327327e-02
   9.2342342e-01   7.6576577e-02
   9.2417417e-01   7.5825826e-02
   9.2492492e-01   7.5075075e-02
   9.2567568e-01   7.4324324e-02
   9.2642643e-01   7.3573574e-02
   9.2717718e-01   7.2822823e-02
   9.2792793e-01   7.2072072e-02
   9.2867868e-01   7.1321321e-02
   9.2942943e-01   7.0570571e-02
   9.3018018e-01   6.9819820e-02
   9.3093093e-01   6.9069069e-02
   9.3168168e-01   6.8318318e-02
   9.3243243e-01   6.7567568e-02
   9.3318318e-01   6.6816817e-02
   9.3393393e-01   6.6066066e-02
   9.3468468e-01   6.5315315e-02
   9.3543544e-01   6.4564565e-02
   9.3618619e-01   6.3813814e-02
   9.3693694e-01   6.3063063e-02
   9.3768769e-01   6.2312312e-02
   9.3843844e-01   6.1561562e-02
   9.3918919e-01   6.0810811e-02
   9.3993994e-01   6.0060060e-02
   9.4069069e-01   5.9309309e-02
   9.4144144e-01   5.8558559e-02
   9.4219219e-01   5.7807808e-02
   9.4294294e-01   5.7057057e-02
   9.4369369e-01   5.6306306e-02
   9.4444444e-01   5.5555556e-02
   9.4519520e-01   5.4804805e-02
   9.4594595e-01   5.4054054e-02
   9.4669670e-01   5.3303303e-02
   9.4744745e-01   5.2552553e-02
   9.4819820e-01   5.1801802e-02
   9.4894895e-01   5.1051051e-02
   9.4969970e-01   5.0300300e-02
   9.5045045e-01   4.9549550e-02
   9.5120120e-01   4.8798799e-02
   9.5195195e-01   4.8048048e-02
   9.5270270e-01   4.7297297e-02
   9.5345345e-01   4.6546547e-02
   9.5420420e-01   4.5795796e-02
   9.5495495e-01   4.5045045e-02
   9.5570571e-01   4.4294294e-02
   9.5645646e-01   4.3543544e-02
   9.5720721e-01   4.2792793e-02
   9.5795796e-01   4.2042042e-02
   9.5870871e-01   4.1291291e-02
   9.5945946e-01   4.0540541e-02
   9.6021021e-01   3.9789790e-02
   9.6096096e-01   3.9039039e-02
   9.6171171e-01   3.8288288e-02
   9.6246246e-01   3.7537538e-02
   9.6321321e-01   3.6786787e-02
   9.6396396e-01   3.6036036e-02
   9.6471471e-01   3.5285285e-02
   9.6546547e-01   3.4534535e-02
   9.6621622e-01   3.3783784e-02
   9.6696697e-01   3.3033033e-02
   9.6771772e-01   3.2282282e-02
   9.6846847e-01   3.1531532e-02
   9.6921922e-01   3.0780781e-02
   9.6996997e-01   3.0030030e-02
   9.7072072e-01   2.9279279e-02
   9.7147147e-01   2.8528529e-02
   9.7222222e-01   2.7777778e-02
   9.7297297e-01   2.7027027e-02
   9.7372372e-01   2.6276276e-02
   9.7447447e-01   2.5525526e-02
   9.7522523e-01   2.4774775e-02
   9.7597598e-01   2.4024024e-02
   9.7672673e-01   2.3273273e-02
   9.7747748e-01   2.2522523e-02
   9.7822823e-01   2.1771772e-02
   9.7897898e-01   2.1021021e-02
   9.7972973e-01   2.0270270e-02
   9.8048048e-01   1.9519520e-02
   9.8123123e-01   1.8768769e-02
   9.8198198e-01   1.8018018e-02
   9.8273273e-01   1.7267267e-02
   9.8348348e-01   1.6516517e-02
   9.8423423e-01   1.5765766e-02
   9.8498498e-01   1.5015015e-02
   9.8573574e-01   1.4264264e-02
   9.8648649e-01   1.3513514e-02
   9.8723724e-01   1.2762763e-02
   9.8798799e-01   1.2012012e-02
   9.8873874e-01   1.1261261e-02
   9.8948949e-01   1.0510511e-02
   9.9024024e-01   9.7597598e-03
   9.9099099e-01   9.0090090e-03
   9.9174174e-01   8.2582583e-03
   9.9249249e-01   7.5075075e-03
   9.9324324e-01   6.7567568e-03
   9.9399399e-01   6.0060060e-03
   9.9474474e-01   5.2552553e-03
   9.9549550e-01   4.5045045e-03
   9.9624625e-01   3.7537538e-03
   9.9699700e-01   3.0030030e-03
   9.9774775e-01   2.2522523e-03
   9.9849850e-01   1.5015015e-03
   9.9924925e-01   7.5075075e-04
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF7.dat <==
   0.0000000e+00   1.0000000e+00
   1.0010010e-03   9.9899900e-01
   2.0020020e-03   9.9799800e-01
   3.0030030e-03   9.9699700e-01
   4.0040040e-03   9.9599600e-01
   5.0050050e-03   9.9499499e-01
   6.0060060e-03   9.9399399e-01
   7.0070070e-03   9.9299299e-01
   8.0080080e-03   9.9199199e-01
   9.0090090e-03   9.9099099e-01
   1.0010010e-02   9.8998999e-01
   1.1011011e-02   9.8898899e-01
   1.2012012e-02   9.8798799e-01
   1.3013013e-02   9.8698699e-01
   1.4014014e-02   9.8598599e-01
   1.5015015e-02   9.8498498e-01
   1.6016016e-02   9.8398398e-01
   1.7017017e-02   9.8298298e-01
   1.8018018e-02   9.8198198e-01
   1.9019019e-02   9.8098098e-01
   2.0020020e-02   9.7997998e-01
   2.1021021e-02   9.7897898e-01
   2.2022022e-02   9.7797798e-01
   2.3023023e-02   9.7697698e-01
   2.4024024e-02   9.7597598e-01
   2.5025025e-02   9.7497497e-01
   2.6026026e-02   9.7397397e-01
   2.7027027e-02   9.7297297e-01
   2.8028028e-02   9.7197197e-01
   2.9029029e-02   9.7097097e-01
   3.0030030e-02   9.6996997e-01
   3.1031031e-02   9.6896897e-01
   3.2032032e-02   9.6796797e-01
   3.3033033e-02   9.6696697e-01
   3.4034034e-02   9.6596597e-01
   3.5035035e-02   9.6496496e-01
   3.6036036e-02   9.6396396e-01
   3.7037037e-02   9.6296296e-01
   3.8038038e-02   9.6196196e-01
   3.9039039e-02   9.6096096e-01
   4.0040040e-02   9.5995996e-01
   4.1041041e-02   9.5895896e-01
   4.2042042e-02   9.5795796e-01
   4.3043043e-02   9.5695696e-01
   4.4044044e-02   9.5595596e-01
   4.5045045e-02   9.5495495e-01
   4.6046046e-02   9.5395395e-01
   4.7047047e-02   9.5295295e-01
   4.8048048e-02   9.5195195e-01
   4.9049049e-02   9.5095095e-01
   5.0050050e-02   9.4994995e-01
   5.1051051e-02   9.4894895e-01
   5.2052052e-02   9.4794795e-01
   5.3053053e-02   9.4694695e-01
   5.4054054e-02   9.4594595e-01
   5.5055055e-02   9.4494494e-01
   5.6056056e-02   9.4394394e-01
   5.7057057e-02   9.4294294e-01
   5.8058058e-02   9.4194194e-01
   5.9059059e-02   9.4094094e-01
   6.0060060e-02   9.3993994e-01
   6.1061061e-02   9.3893894e-01
   6.2062062e-02   9.3793794e-01
   6.3063063e-02   9.3693694e-01
   6.4064064e-02   9.3593594e-01
   6.5065065e-02   9.3493493e-01
   6.6066066e-02   9.3393393e-01
   6.7067067e-02   9.3293293e-01
   6.8068068e-02   9.3193193e-01
   6.9069069e-02   9.3093093e-01
   7.0070070e-02   9.2992993e-01
   7.1071071e-02   9.2892893e-01
   7.2072072e-02   9.2792793e-01
   7.3073073e-02   9.2692693e-01
   7.4074074e-02   9.2592593e-01
   7.5075075e-02   9.2492492e-01
   7.6076076e-02   9.2392392e-01
   7.7077077e-02   9.2292292e-01
   7.8078078e-02   9.2192192e-01
   7.9079079e-02   9.2092092e-01
   8.0080080e-02   9.1991992e-01
   8.1081081e-02   9.1891892e-01
   8.2082082e-02   9.1791792e-01
   8.3083083e-02   9.1691692e-01
   8.4084084e-02   9.1591592e-01
   8.5085085e-02   9.1491491e-01
   8.6086086e-02   9.1391391e-01
   8.7087087e-02   9.1291291e-01
   8.8088088e-02   9.1191191e-01
   8.9089089e-02   9.1091091e-01
   9.0090090e-02   9.0990991e-01
   9.1091091e-02   9.0890891e-01
   9.2092092e-02   9.0790791e-01
   9.3093093e-02   9.0690691e-01
   9.4094094e-02   9.0590591e-01
   9.5095095e-02   9.0490490e-01
   9.6096096e-02   9.0390390e-01
   9.7097097e-02   9.0290290e-01
   9.8098098e-02   9.0190190e-01
   9.9099099e-02   9.0090090e-01
   1.0010010e-01   8.9989990e-01
   1.0110110e-01   8.9889890e-01
   1.0210210e-01   8.9789790e-01
   1.0310310e-01   8.9689690e-01
   1.0410410e-01   8.9589590e-01
   1.0510511e-01   8.9489489e-01
   1.0610611e-01   8.9389389e-01
   1.0710711e-01   8.9289289e-01
   1.0810811e-01   8.9189189e-01
   1.0910911e-01   8.9089089e-01
   1.1011011e-01   8.8988989e-01
   1.1111111e-01   8.8888889e-01
   1.1211211e-01   8.8788789e-01
   1.1311311e-01   8.8688689e-01
   1.1411411e-01   8.8588589e-01
   1.1511512e-01   8.8488488e-01
   1.1611612e-01   8.8388388e-01
   1.1711712e-01   8.8288288e-01
   1.1811812e-01   8.8188188e-01
   1.1911912e-01   8.8088088e-01
   1.2012012e-01   8.7987988e-01
   1.2112112e-01   8.7887888e-01
   1.2212212e-01   8.7787788e-01
   1.2312312e-01   8.7687688e-01
   1.2412412e-01   8.7587588e-01
   1.2512513e-01   8.7487487e-01
   1.2612613e-01   8.7387387e-01
   1.2712713e-01   8.7287287e-01
   1.2812813e-01   8.7187187e-01
   1.2912913e-01   8.7087087e-01
   1.3013013e-01   8.6986987e-01
   1.3113113e-01   8.6886887e-01
   1.3213213e-01   8.6786787e-01
   1.3313313e-01   8.6686687e-01
   1.3413413e-01   8.6586587e-01
   1.3513514e-01   8.6486486e-01
   1.3613614e-01   8.6386386e-01
   1.3713714e-01   8.6286286e-01
   1.3813814e-01   8.6186186e-01
   1.3913914e-01   8.6086086e-01
   1.4014014e-01   8.5985986e-01
   1.4114114e-01   8.5885886e-01
   1.4214214e-01   8.5785786e-01
   1.4314314e-01   8.5685686e-01
   1.4414414e-01   8.5585586e-01
   1.4514515e-01   8.5485485e-01
   1.4614615e-01   8.5385385e-01
   1.4714715e-01   8.5285285e-01
   1.4814815e-01   8.5185185e-01
   1.4914915e-01   8.5085085e-01
   1.5015015e-01   8.4984985e-01
   1.5115115e-01   8.4884885e-01
   1.5215215e-01   8.4784785e-01
   1.5315315e-01   8.4684685e-01
   1.5415415e-01   8.4584585e-01
   1.5515516e-01   8.4484484e-01
   1.5615616e-01   8.4384384e-01
   1.5715716e-01   8.4284284e-01
   1.5815816e-01   8.4184184e-01
   1.5915916e-01   8.4084084e-01
   1.6016016e-01   8.3983984e-01
   1.6116116e-01   8.3883884e-01
   1.6216216e-01   8.3783784e-01
   1.6316316e-01   8.3683684e-01
   1.6416416e-01   8.3583584e-01
   1.6516517e-01   8.3483483e-01
   1.6616617e-01   8.3383383e-01
   1.6716717e-01   8.3283283e-01
   1.6816817e-01   8.3183183e-01
   1.6916917e-01   8.3083083e-01
   1.7017017e-01   8.2982983e-01
   1.7117117e-01   8.2882883e-01
   1.7217217e-01   8.2782783e-01
   1.7317317e-01   8.2682683e-01
   1.7417417e-01   8.2582583e-01
   1.7517518e-01   8.2482482e-01
   1.7617618e-01   8.2382382e-01
   1.7717718e-01   8.2282282e-01
   1.7817818e-01   8.2182182e-01
   1.7917918e-01   8.2082082e-01
   1.8018018e-01   8.1981982e-01
   1.8118118e-01   8.1881882e-01
   1.8218218e-01   8.1781782e-01
   1.8318318e-01   8.1681682e-01
   1.8418418e-01   8.1581582e-01
   1.8518519e-01   8.1481481e-01
   1.8618619e-01   8.1381381e-01
   1.8718719e-01   8.1281281e-01
   1.8818819e-01   8.1181181e-01
   1.8918919e-01   8.1081081e-01
   1.9019019e-01   8.0980981e-01
   1.9119119e-01   8.0880881e-01
   1.9219219e-01   8.0780781e-01
   1.9319319e-01   8.0680681e-01
   1.9419419e-01   8.0580581e-01
   1.9519520e-01   8.0480480e-01
   1.9619620e-01   8.0380380e-01
   1.9719720e-01   8.0280280e-01
   1.9819820e-01   8.0180180e-01
   1.9919920e-01   8.0080080e-01
   2.0020020e-01   7.9979980e-01
   2.0120120e-01   7.9879880e-01
   2.0220220e-01   7.9779780e-01
   2.0320320e-01   7.9679680e-01
   2.0420420e-01   7.9579580e-01
   2.0520521e-01   7.9479479e-01
   2.0620621e-01   7.9379379e-01
   2.0720721e-01   7.9279279e-01
   2.0820821e-01   7.9179179e-01
   2.0920921e-01   7.9079079e-01
   2.1021021e-01   7.8978979e-01
   2.1121121e-01   7.8878879e-01
   2.1221221e-01   7.8778779e-01
   2.1321321e-01   7.8678679e-01
   2.1421421e-01   7.8578579e-01
   2.1521522e-01   7.8478478e-01
   2.1621622e-01   7.8378378e-01
   2.1721722e-01   7.8278278e-01
   2.1821822e-01   7.8178178e-01
   2.1921922e-01   7.8078078e-01
   2.2022022e-01   7.7977978e-01
   2.2122122e-01   7.7877878e-01
   2.2222222e-01   7.7777778e-01
   2.2322322e-01   7.7677678e-01
   2.2422422e-01   7.7577578e-01
   2.2522523e-01   7.7477477e-01
   2.2622623e-01   7.7377377e-01
   2.2722723e-01   7.7277277e-01
   2.2822823e-01   7.7177177e-01
   2.2922923e-01   7.7077077e-01
   2.3023023e-01   7.6976977e-01
   2.3123123e-01   7.6876877e-01
   2.3223223e-01   7.6776777e-01
   2.3323323e-01   7.6676677e-01
   2.3423423e-01   7.6576577e-01
   2.3523524e-01   7.6476476e-01
   2.3623624e-01   7.6376376e-01
   2.3723724e-01   7.6276276e-01
   2.3823824e-01   7.6176176e-01
   2.3923924e-01   7.6076076e-01
   2.4024024e-01   7.5975976e-01
   2.4124124e-01   7.5875876e-01
   2.4224224e-01   7.5775776e-01
   2.4324324e-01   7.5675676e-01
   2.4424424e-01   7.5575576e-01
   2.4524525e-01   7.5475475e-01
   2.4624625e-01   7.5375375e-01
   2.4724725e-01   7.5275275e-01
   2.4824825e-01   7.5175175e-01
   2.4924925e-01   7.5075075e-01
   2.5025025e-01   7.4974975e-01
   2.5125125e-01   7.4874875e-01
   2.5225225e-01   7.4774775e-01
   2.5325325e-01   7.4674675e-01
   2.5425425e-01   7.4574575e-01
   2.5525526e-01   7.4474474e-01
   2.5625626e-01   7.4374374e-01
   2.5725726e-01   7.4274274e-01
   2.5825826e-01   7.4174174e-01
   2.5925926e-01   7.4074074e-01
   2.6026026e-01   7.3973974e-01
   2.6126126e-01   7.3873874e-01
   2.6226226e-01   7.3773774e-01
   2.6326326e-01   7.3673674e-01
   2.6426426e-01   7.3573574e-01
   2.6526527e-01   7.3473473e-01
   2.6626627e-01   7.3373373e-01
   2.6726727e-01   7.3273273e-01
   2.6826827e-01   7.3173173e-01
   2.6926927e-01   7.3073073e-01
   2.7027027e-01   7.2972973e-01
   2.7127127e-01   7.2872873e-01
   2.7227227e-01   7.2772773e-01
   2.7327327e-01   7.2672673e-01
   2.7427427e-01   7.2572573e-01
   2.7527528e-01   7.2472472e-01
   2.7627628e-01   7.2372372e-01
   2.7727728e-01   7.2272272e-01
   2.7827828e-01   7.2172172e-01
   2.7927928e-01   7.2072072e-01
   2.8028028e-01   7.1971972e-01
   2.8128128e-01   7.1871872e-01
   2.8228228e-01   7.1771772e-01
   2.8328328e-01   7.1671672e-01
   2.8428428e-01   7.1571572e-01
   2.8528529e-01   7.1471471e-01
   2.8628629e-01   7.1371371e-01
   2.8728729e-01   7.1271271e-01
   2.8828829e-01   7.1171171e-01
   2.8928929e-01   7.1071071e-01
   2.9029029e-01   7.0970971e-01
   2.9129129e-01   7.0870871e-01
   2.9229229e-01   7.0770771e-01
   2.9329329e-01   7.0670671e-01
   2.9429429e-01   7.0570571e-01
   2.9529530e-01   7.0470470e-01
   2.9629630e-01   7.0370370e-01
   2.9729730e-01   7.0270270e-01
   2.9829830e-01   7.0170170e-01
   2.9929930e-01   7.0070070e-01
   3.0030030e-01   6.9969970e-01
   3.0130130e-01   6.9869870e-01
   3.0230230e-01   6.9769770e-01
   3.0330330e-01   6.9669670e-01
   3.0430430e-01   6.9569570e-01
   3.0530531e-01   6.9469469e-01
   3.0630631e-01   6.9369369e-01
   3.0730731e-01   6.9269269e-01
   3.0830831e-01   6.9169169e-01
   3.0930931e-01   6.9069069e-01
   3.1031031e-01   6.8968969e-01
   3.1131131e-01   6.8868869e-01
   3.1231231e-01   6.8768769e-01
   3.1331331e-01   6.8668669e-01
   3.1431431e-01   6.8568569e-01
   3.1531532e-01   6.8468468e-01
   3.1631632e-01   6.8368368e-01
   3.1731732e-01   6.8268268e-01
   3.1831832e-01   6.8168168e-01
   3.1931932e-01   6.8068068e-01
   3.2032032e-01   6.7967968e-01
   3.2132132e-01   6.7867868e-01
   3.2232232e-01   6.7767768e-01
   3.2332332e-01   6.7667668e-01
   3.2432432e-01   6.7567568e-01
   3.2532533e-01   6.7467467e-01
   3.2632633e-01   6.7367367e-01
   3.2732733e-01   6.7267267e-01
   3.2832833e-01   6.7167167e-01
   3.2932933e-01   6.7067067e-01
   3.3033033e-01   6.6966967e-01
   3.3133133e-01   6.6866867e-01
   3.3233233e-01   6.6766767e-01
   3.3333333e-01   6.6666667e-01
   3.3433433e-01   6.6566567e-01
   3.3533534e-01   6.6466466e-01
   3.3633634e-01   6.6366366e-01
   3.3733734e-01   6.6266266e-01
   3.3833834e-01   6.6166166e-01
   3.3933934e-01   6.6066066e-01
   3.4034034e-01   6.5965966e-01
   3.4134134e-01   6.5865866e-01
   3.4234234e-01   6.5765766e-01
   3.4334334e-01   6.5665666e-01
   3.4434434e-01   6.5565566e-01
   3.4534535e-01   6.5465465e-01
   3.4634635e-01   6.5365365e-01
   3.4734735e-01   6.5265265e-01
   3.4834835e-01   6.5165165e-01
   3.4934935e-01   6.5065065e-01
   3.5035035e-01   6.4964965e-01
   3.5135135e-01   6.4864865e-01
   3.5235235e-01   6.4764765e-01
   3.5335335e-01   6.4664665e-01
   3.5435435e-01   6.4564565e-01
   3.5535536e-01   6.4464464e-01
   3.5635636e-01   6.4364364e-01
   3.5735736e-01   6.4264264e-01
   3.5835836e-01   6.4164164e-01
   3.5935936e-01   6.4064064e-01
   3.6036036e-01   6.3963964e-01
   3.6136136e-01   6.3863864e-01
   3.6236236e-01   6.3763764e-01
   3.6336336e-01   6.3663664e-01
   3.6436436e-01   6.3563564e-01
   3.6536537e-01   6.3463463e-01
   3.6636637e-01   6.3363363e-01
   3.6736737e-01   6.3263263e-01
   3.6836837e-01   6.3163163e-01
   3.6936937e-01   6.3063063e-01
   3.7037037e-01   6.2962963e-01
   3.7137137e-01   6.2862863e-01
   3.7237237e-01   6.2762763e-01
   3.7337337e-01   6.2662663e-01
   3.7437437e-01   6.2562563e-01
   3.7537538e-01   6.2462462e-01
   3.7637638e-01   6.2362362e-01
   3.7737738e-01   6.2262262e-01
   3.7837838e-01   6.2162162e-01
   3.7937938e-01   6.2062062e-01
   3.8038038e-01   6.1961962e-01
   3.8138138e-01   6.1861862e-01
   3.8238238e-01   6.1761762e-01
   3.8338338e-01   6.1661662e-01
   3.8438438e-01   6.1561562e-01
   3.8538539e-01   6.1461461e-01
   3.8638639e-01   6.1361361e-01
   3.8738739e-01   6.1261261e-01
   3.8838839e-01   6.1161161e-01
   3.8938939e-01   6.1061061e-01
   3.9039039e-01   6.0960961e-01
   3.9139139e-01   6.0860861e-01
   3.9239239e-01   6.0760761e-01
   3.9339339e-01   6.0660661e-01
   3.9439439e-01   6.0560561e-01
   3.9539540e-01   6.0460460e-01
   3.9639640e-01   6.0360360e-01
   3.9739740e-01   6.0260260e-01
   3.9839840e-01   6.0160160e-01
   3.9939940e-01   6.0060060e-01
   4.0040040e-01   5.9959960e-01
   4.0140140e-01   5.9859860e-01
   4.0240240e-01   5.9759760e-01
   4.0340340e-01   5.9659660e-01
   4.0440440e-01   5.9559560e-01
   4.0540541e-01   5.9459459e-01
   4.0640641e-01   5.9359359e-01
   4.0740741e-01   5.9259259e-01
   4.0840841e-01   5.9159159e-01
   4.0940941e-01   5.9059059e-01
   4.1041041e-01   5.8958959e-01
   4.1141141e-01   5.8858859e-01
   4.1241241e-01   5.8758759e-01
   4.1341341e-01   5.8658659e-01
   4.1441441e-01   5.8558559e-01
   4.1541542e-01   5.8458458e-01
   4.1641642e-01   5.8358358e-01
   4.1741742e-01   5.8258258e-01
   4.1841842e-01   5.8158158e-01
   4.1941942e-01   5.8058058e-01
   4.2042042e-01   5.7957958e-01
   4.2142142e-01   5.7857858e-01
   4.2242242e-01   5.7757758e-01
   4.2342342e-01   5.7657658e-01
   4.2442442e-01   5.7557558e-01
   4.2542543e-01   5.7457457e-01
   4.2642643e-01   5.7357357e-01
   4.2742743e-01   5.7257257e-01
   4.2842843e-01   5.7157157e-01
   4.2942943e-01   5.7057057e-01
   4.3043043e-01   5.6956957e-01
   4.3143143e-01   5.6856857e-01
   4.3243243e-01   5.6756757e-01
   4.3343343e-01   5.6656657e-01
   4.3443443e-01   5.6556557e-01
   4.3543544e-01   5.6456456e-01
   4.3643644e-01   5.6356356e-01
   4.3743744e-01   5.6256256e-01
   4.3843844e-01   5.6156156e-01
   4.3943944e-01   5.6056056e-01
   4.4044044e-01   5.5955956e-01
   4.4144144e-01   5.5855856e-01
   4.4244244e-01   5.5755756e-01
   4.4344344e-01   5.5655656e-01
   4.4444444e-01   5.5555556e-01
   4.4544545e-01   5.5455455e-01
   4.4644645e-01   5.5355355e-01
   4.4744745e-01   5.5255255e-01
   4.4844845e-01   5.5155155e-01
   4.4944945e-01   5.5055055e-01
   4.5045045e-01   5.4954955e-01
   4.5145145e-01   5.4854855e-01
   4.5245245e-01   5.4754755e-01
   4.5345345e-01   5.4654655e-01
   4.5445445e-01   5.4554555e-01
   4.5545546e-01   5.4454454e-01
   4.5645646e-01   5.4354354e-01
   4.5745746e-01   5.4254254e-01
   4.5845846e-01   5.4154154e-01
   4.5945946e-01   5.4054054e-01
   4.6046046e-01   5.3953954e-01
   4.6146146e-01   5.3853854e-01
   4.6246246e-01   5.3753754e-01
   4.6346346e-01   5.3653654e-01
   4.6446446e-01   5.3553554e-01
   4.6546547e-01   5.3453453e-01
   4.6646647e-01   5.3353353e-01
   4.6746747e-01   5.3253253e-01
   4.6846847e-01   5.3153153e-01
   4.6946947e-01   5.3053053e-01
   4.7047047e-01   5.2952953e-01
   4.7147147e-01   5.2852853e-01
   4.7247247e-01   5.2752753e-01
   4.7347347e-01   5.2652653e-01
   4.7447447e-01   5.2552553e-01
   4.7547548e-01   5.2452452e-01
   4.7647648e-01   5.2352352e-01
   4.7747748e-01   5.2252252e-01
   4.7847848e-01   5.2152152e-01
   4.7947948e-01   5.2052052e-01
   4.8048048e-01   5.1951952e-01
   4.8148148e-01   5.1851852e-01
   4.8248248e-01   5.1751752e-01
   4.8348348e-01   5.1651652e-01
   4.8448448e-01   5.1551552e-01
   4.8548549e-01   5.1451451e-01
   4.8648649e-01   5.1351351e-01
   4.8748749e-01   5.1251251e-01
   4.8848849e-01   5.1151151e-01
   4.8948949e-01   5.1051051e-01
   4.9049049e-01   5.0950951e-01
   4.9149149e-01   5.0850851e-01
   4.9249249e-01   5.0750751e-01
   4.9349349e-01   5.0650651e-01
   4.9449449e-01   5.0550551e-01
   4.9549550e-01   5.0450450e-01
   4.9649650e-01   5.0350350e-01
   4.9749750e-01   5.0250250e-01
   4.9849850e-01   5.0150150e-01
   4.9949950e-01   5.0050050e-01
   5.0050050e-01   4.9949950e-01
   5.0150150e-01   4.9849850e-01
   5.0250250e-01   4.9749750e-01
   5.0350350e-01   4.9649650e-01
   5.0450450e-01   4.9549550e-01
   5.0550551e-01   4.9449449e-01
   5.0650651e-01   4.9349349e-01
   5.0750751e-01   4.9249249e-01
   5.0850851e-01   4.9149149e-01
   5.0950951e-01   4.9049049e-01
   5.1051051e-01   4.8948949e-01
   5.1151151e-01   4.8848849e-01
   5.1251251e-01   4.8748749e-01
   5.1351351e-01   4.8648649e-01
   5.1451451e-01   4.8548549e-01
   5.1551552e-01   4.8448448e-01
   5.1651652e-01   4.8348348e-01
   5.1751752e-01   4.8248248e-01
   5.1851852e-01   4.8148148e-01
   5.1951952e-01   4.8048048e-01
   5.2052052e-01   4.7947948e-01
   5.2152152e-01   4.7847848e-01
   5.2252252e-01   4.7747748e-01
   5.2352352e-01   4.7647648e-01
   5.2452452e-01   4.7547548e-01
   5.2552553e-01   4.7447447e-01
   5.2652653e-01   4.7347347e-01
   5.2752753e-01   4.7247247e-01
   5.2852853e-01   4.7147147e-01
   5.2952953e-01   4.7047047e-01
   5.3053053e-01   4.6946947e-01
   5.3153153e-01   4.6846847e-01
   5.3253253e-01   4.6746747e-01
   5.3353353e-01   4.6646647e-01
   5.3453453e-01   4.6546547e-01
   5.3553554e-01   4.6446446e-01
   5.3653654e-01   4.6346346e-01
   5.3753754e-01   4.6246246e-01
   5.3853854e-01   4.6146146e-01
   5.3953954e-01   4.6046046e-01
   5.4054054e-01   4.5945946e-01
   5.4154154e-01   4.5845846e-01
   5.4254254e-01   4.5745746e-01
   5.4354354e-01   4.5645646e-01
   5.4454454e-01   4.5545546e-01
   5.4554555e-01   4.5445445e-01
   5.4654655e-01   4.5345345e-01
   5.4754755e-01   4.5245245e-01
   5.4854855e-01   4.5145145e-01
   5.4954955e-01   4.5045045e-01
   5.5055055e-01   4.4944945e-01
   5.5155155e-01   4.4844845e-01
   5.5255255e-01   4.4744745e-01
   5.5355355e-01   4.4644645e-01
   5.5455455e-01   4.4544545e-01
   5.5555556e-01   4.4444444e-01
   5.5655656e-01   4.4344344e-01
   5.5755756e-01   4.4244244e-01
   5.5855856e-01   4.4144144e-01
   5.5955956e-01   4.4044044e-01
   5.6056056e-01   4.3943944e-01
   5.6156156e-01   4.3843844e-01
   5.6256256e-01   4.3743744e-01
   5.6356356e-01   4.3643644e-01
   5.6456456e-01   4.3543544e-01
   5.6556557e-01   4.3443443e-01
   5.6656657e-01   4.3343343e-01
   5.6756757e-01   4.3243243e-01
   5.6856857e-01   4.3143143e-01
   5.6956957e-01   4.3043043e-01
   5.7057057e-01   4.2942943e-01
   5.7157157e-01   4.2842843e-01
   5.7257257e-01   4.2742743e-01
   5.7357357e-01   4.2642643e-01
   5.7457457e-01   4.2542543e-01
   5.7557558e-01   4.2442442e-01
   5.7657658e-01   4.2342342e-01
   5.7757758e-01   4.2242242e-01
   5.7857858e-01   4.2142142e-01
   5.7957958e-01   4.2042042e-01
   5.8058058e-01   4.1941942e-01
   5.8158158e-01   4.1841842e-01
   5.8258258e-01   4.1741742e-01
   5.8358358e-01   4.1641642e-01
   5.8458458e-01   4.1541542e-01
   5.8558559e-01   4.1441441e-01
   5.8658659e-01   4.1341341e-01
   5.8758759e-01   4.1241241e-01
   5.8858859e-01   4.1141141e-01
   5.8958959e-01   4.1041041e-01
   5.9059059e-01   4.0940941e-01
   5.9159159e-01   4.0840841e-01
   5.9259259e-01   4.0740741e-01
   5.9359359e-01   4.0640641e-01
   5.9459459e-01   4.0540541e-01
   5.9559560e-01   4.0440440e-01
   5.9659660e-01   4.0340340e-01
   5.9759760e-01   4.0240240e-01
   5.9859860e-01   4.0140140e-01
   5.9959960e-01   4.0040040e-01
   6.0060060e-01   3.9939940e-01
   6.0160160e-01   3.9839840e-01
   6.0260260e-01   3.9739740e-01
   6.0360360e-01   3.9639640e-01
   6.0460460e-01   3.9539540e-01
   6.0560561e-01   3.9439439e-01
   6.0660661e-01   3.9339339e-01
   6.0760761e-01   3.9239239e-01
   6.0860861e-01   3.9139139e-01
   6.0960961e-01   3.9039039e-01
   6.1061061e-01   3.8938939e-01
   6.1161161e-01   3.8838839e-01
   6.1261261e-01   3.8738739e-01
   6.1361361e-01   3.8638639e-01
   6.1461461e-01   3.8538539e-01
   6.1561562e-01   3.8438438e-01
   6.1661662e-01   3.8338338e-01
   6.1761762e-01   3.8238238e-01
   6.1861862e-01   3.8138138e-01
   6.1961962e-01   3.8038038e-01
   6.2062062e-01   3.7937938e-01
   6.2162162e-01   3.7837838e-01
   6.2262262e-01   3.7737738e-01
   6.2362362e-01   3.7637638e-01
   6.2462462e-01   3.7537538e-01
   6.2562563e-01   3.7437437e-01
   6.2662663e-01   3.7337337e-01
   6.2762763e-01   3.7237237e-01
   6.2862863e-01   3.7137137e-01
   6.2962963e-01   3.7037037e-01
   6.3063063e-01   3.6936937e-01
   6.3163163e-01   3.6836837e-01
   6.3263263e-01   3.6736737e-01
   6.3363363e-01   3.6636637e-01
   6.3463463e-01   3.6536537e-01
   6.3563564e-01   3.6436436e-01
   6.3663664e-01   3.6336336e-01
   6.3763764e-01   3.6236236e-01
   6.3863864e-01   3.6136136e-01
   6.3963964e-01   3.6036036e-01
   6.4064064e-01   3.5935936e-01
   6.4164164e-01   3.5835836e-01
   6.4264264e-01   3.5735736e-01
   6.4364364e-01   3.5635636e-01
   6.4464464e-01   3.5535536e-01
   6.4564565e-01   3.5435435e-01
   6.4664665e-01   3.5335335e-01
   6.4764765e-01   3.5235235e-01
   6.4864865e-01   3.5135135e-01
   6.4964965e-01   3.5035035e-01
   6.5065065e-01   3.4934935e-01
   6.5165165e-01   3.4834835e-01
   6.5265265e-01   3.4734735e-01
   6.5365365e-01   3.4634635e-01
   6.5465465e-01   3.4534535e-01
   6.5565566e-01   3.4434434e-01
   6.5665666e-01   3.4334334e-01
   6.5765766e-01   3.4234234e-01
   6.5865866e-01   3.4134134e-01
   6.5965966e-01   3.4034034e-01
   6.6066066e-01   3.3933934e-01
   6.6166166e-01   3.3833834e-01
   6.6266266e-01   3.3733734e-01
   6.6366366e-01   3.3633634e-01
   6.6466466e-01   3.3533534e-01
   6.6566567e-01   3.3433433e-01
   6.6666667e-01   3.3333333e-01
   6.6766767e-01   3.3233233e-01
   6.6866867e-01   3.3133133e-01
   6.6966967e-01   3.3033033e-01
   6.7067067e-01   3.2932933e-01
   6.7167167e-01   3.2832833e-01
   6.7267267e-01   3.2732733e-01
   6.7367367e-01   3.2632633e-01
   6.7467467e-01   3.2532533e-01
   6.7567568e-01   3.2432432e-01
   6.7667668e-01   3.2332332e-01
   6.7767768e-01   3.2232232e-01
   6.7867868e-01   3.2132132e-01
   6.7967968e-01   3.2032032e-01
   6.8068068e-01   3.1931932e-01
   6.8168168e-01   3.1831832e-01
   6.8268268e-01   3.1731732e-01
   6.8368368e-01   3.1631632e-01
   6.8468468e-01   3.1531532e-01
   6.8568569e-01   3.1431431e-01
   6.8668669e-01   3.1331331e-01
   6.8768769e-01   3.1231231e-01
   6.8868869e-01   3.1131131e-01
   6.8968969e-01   3.1031031e-01
   6.9069069e-01   3.0930931e-01
   6.9169169e-01   3.0830831e-01
   6.9269269e-01   3.0730731e-01
   6.9369369e-01   3.0630631e-01
   6.9469469e-01   3.0530531e-01
   6.9569570e-01   3.0430430e-01
   6.9669670e-01   3.0330330e-01
   6.9769770e-01   3.0230230e-01
   6.9869870e-01   3.0130130e-01
   6.9969970e-01   3.0030030e-01
   7.0070070e-01   2.9929930e-01
   7.0170170e-01   2.9829830e-01
   7.0270270e-01   2.9729730e-01
   7.0370370e-01   2.9629630e-01
   7.0470470e-01   2.9529530e-01
   7.0570571e-01   2.9429429e-01
   7.0670671e-01   2.9329329e-01
   7.0770771e-01   2.9229229e-01
   7.0870871e-01   2.9129129e-01
   7.0970971e-01   2.9029029e-01
   7.1071071e-01   2.8928929e-01
   7.1171171e-01   2.8828829e-01
   7.1271271e-01   2.8728729e-01
   7.1371371e-01   2.8628629e-01
   7.1471471e-01   2.8528529e-01
   7.1571572e-01   2.8428428e-01
   7.1671672e-01   2.8328328e-01
   7.1771772e-01   2.8228228e-01
   7.1871872e-01   2.8128128e-01
   7.1971972e-01   2.8028028e-01
   7.2072072e-01   2.7927928e-01
   7.2172172e-01   2.7827828e-01
   7.2272272e-01   2.7727728e-01
   7.2372372e-01   2.7627628e-01
   7.2472472e-01   2.7527528e-01
   7.2572573e-01   2.7427427e-01
   7.2672673e-01   2.7327327e-01
   7.2772773e-01   2.7227227e-01
   7.2872873e-01   2.7127127e-01
   7.2972973e-01   2.7027027e-01
   7.3073073e-01   2.6926927e-01
   7.3173173e-01   2.6826827e-01
   7.3273273e-01   2.6726727e-01
   7.3373373e-01   2.6626627e-01
   7.3473473e-01   2.6526527e-01
   7.3573574e-01   2.6426426e-01
   7.3673674e-01   2.6326326e-01
   7.3773774e-01   2.6226226e-01
   7.3873874e-01   2.6126126e-01
   7.3973974e-01   2.6026026e-01
   7.4074074e-01   2.5925926e-01
   7.4174174e-01   2.5825826e-01
   7.4274274e-01   2.5725726e-01
   7.4374374e-01   2.5625626e-01
   7.4474474e-01   2.5525526e-01
   7.4574575e-01   2.5425425e-01
   7.4674675e-01   2.5325325e-01
   7.4774775e-01   2.5225225e-01
   7.4874875e-01   2.5125125e-01
   7.4974975e-01   2.5025025e-01
   7.5075075e-01   2.4924925e-01
   7.5175175e-01   2.4824825e-01
   7.5275275e-01   2.4724725e-01
   7.5375375e-01   2.4624625e-01
   7.5475475e-01   2.4524525e-01
   7.5575576e-01   2.4424424e-01
   7.5675676e-01   2.4324324e-01
   7.5775776e-01   2.4224224e-01
   7.5875876e-01   2.4124124e-01
   7.5975976e-01   2.4024024e-01
   7.6076076e-01   2.3923924e-01
   7.6176176e-01   2.3823824e-01
   7.6276276e-01   2.3723724e-01
   7.6376376e-01   2.3623624e-01
   7.6476476e-01   2.3523524e-01
   7.6576577e-01   2.3423423e-01
   7.6676677e-01   2.3323323e-01
   7.6776777e-01   2.3223223e-01
   7.6876877e-01   2.3123123e-01
   7.6976977e-01   2.3023023e-01
   7.7077077e-01   2.2922923e-01
   7.7177177e-01   2.2822823e-01
   7.7277277e-01   2.2722723e-01
   7.7377377e-01   2.2622623e-01
   7.7477477e-01   2.2522523e-01
   7.7577578e-01   2.2422422e-01
   7.7677678e-01   2.2322322e-01
   7.7777778e-01   2.2222222e-01
   7.7877878e-01   2.2122122e-01
   7.7977978e-01   2.2022022e-01
   7.8078078e-01   2.1921922e-01
   7.8178178e-01   2.1821822e-01
   7.8278278e-01   2.1721722e-01
   7.8378378e-01   2.1621622e-01
   7.8478478e-01   2.1521522e-01
   7.8578579e-01   2.1421421e-01
   7.8678679e-01   2.1321321e-01
   7.8778779e-01   2.1221221e-01
   7.8878879e-01   2.1121121e-01
   7.8978979e-01   2.1021021e-01
   7.9079079e-01   2.0920921e-01
   7.9179179e-01   2.0820821e-01
   7.9279279e-01   2.0720721e-01
   7.9379379e-01   2.0620621e-01
   7.9479479e-01   2.0520521e-01
   7.9579580e-01   2.0420420e-01
   7.9679680e-01   2.0320320e-01
   7.9779780e-01   2.0220220e-01
   7.9879880e-01   2.0120120e-01
   7.9979980e-01   2.0020020e-01
   8.0080080e-01   1.9919920e-01
   8.0180180e-01   1.9819820e-01
   8.0280280e-01   1.9719720e-01
   8.0380380e-01   1.9619620e-01
   8.0480480e-01   1.9519520e-01
   8.0580581e-01   1.9419419e-01
   8.0680681e-01   1.9319319e-01
   8.0780781e-01   1.9219219e-01
   8.0880881e-01   1.9119119e-01
   8.0980981e-01   1.9019019e-01
   8.1081081e-01   1.8918919e-01
   8.1181181e-01   1.8818819e-01
   8.1281281e-01   1.8718719e-01
   8.1381381e-01   1.8618619e-01
   8.1481481e-01   1.8518519e-01
   8.1581582e-01   1.8418418e-01
   8.1681682e-01   1.8318318e-01
   8.1781782e-01   1.8218218e-01
   8.1881882e-01   1.8118118e-01
   8.1981982e-01   1.8018018e-01
   8.2082082e-01   1.7917918e-01
   8.2182182e-01   1.7817818e-01
   8.2282282e-01   1.7717718e-01
   8.2382382e-01   1.7617618e-01
   8.2482482e-01   1.7517518e-01
   8.2582583e-01   1.7417417e-01
   8.2682683e-01   1.7317317e-01
   8.2782783e-01   1.7217217e-01
   8.2882883e-01   1.7117117e-01
   8.2982983e-01   1.7017017e-01
   8.3083083e-01   1.6916917e-01
   8.3183183e-01   1.6816817e-01
   8.3283283e-01   1.6716717e-01
   8.3383383e-01   1.6616617e-01
   8.3483483e-01   1.6516517e-01
   8.3583584e-01   1.6416416e-01
   8.3683684e-01   1.6316316e-01
   8.3783784e-01   1.6216216e-01
   8.3883884e-01   1.6116116e-01
   8.3983984e-01   1.6016016e-01
   8.4084084e-01   1.5915916e-01
   8.4184184e-01   1.5815816e-01
   8.4284284e-01   1.5715716e-01
   8.4384384e-01   1.5615616e-01
   8.4484484e-01   1.5515516e-01
   8.4584585e-01   1.5415415e-01
   8.4684685e-01   1.5315315e-01
   8.4784785e-01   1.5215215e-01
   8.4884885e-01   1.5115115e-01
   8.4984985e-01   1.5015015e-01
   8.5085085e-01   1.4914915e-01
   8.5185185e-01   1.4814815e-01
   8.5285285e-01   1.4714715e-01
   8.5385385e-01   1.4614615e-01
   8.5485485e-01   1.4514515e-01
   8.5585586e-01   1.4414414e-01
   8.5685686e-01   1.4314314e-01
   8.5785786e-01   1.4214214e-01
   8.5885886e-01   1.4114114e-01
   8.5985986e-01   1.4014014e-01
   8.6086086e-01   1.3913914e-01
   8.6186186e-01   1.3813814e-01
   8.6286286e-01   1.3713714e-01
   8.6386386e-01   1.3613614e-01
   8.6486486e-01   1.3513514e-01
   8.6586587e-01   1.3413413e-01
   8.6686687e-01   1.3313313e-01
   8.6786787e-01   1.3213213e-01
   8.6886887e-01   1.3113113e-01
   8.6986987e-01   1.3013013e-01
   8.7087087e-01   1.2912913e-01
   8.7187187e-01   1.2812813e-01
   8.7287287e-01   1.2712713e-01
   8.7387387e-01   1.2612613e-01
   8.7487487e-01   1.2512513e-01
   8.7587588e-01   1.2412412e-01
   8.7687688e-01   1.2312312e-01
   8.7787788e-01   1.2212212e-01
   8.7887888e-01   1.2112112e-01
   8.7987988e-01   1.2012012e-01
   8.8088088e-01   1.1911912e-01
   8.8188188e-01   1.1811812e-01
   8.8288288e-01   1.1711712e-01
   8.8388388e-01   1.1611612e-01
   8.8488488e-01   1.1511512e-01
   8.8588589e-01   1.1411411e-01
   8.8688689e-01   1.1311311e-01
   8.8788789e-01   1.1211211e-01
   8.8888889e-01   1.1111111e-01
   8.8988989e-01   1.1011011e-01
   8.9089089e-01   1.0910911e-01
   8.9189189e-01   1.0810811e-01
   8.9289289e-01   1.0710711e-01
   8.9389389e-01   1.0610611e-01
   8.9489489e-01   1.0510511e-01
   8.9589590e-01   1.0410410e-01
   8.9689690e-01   1.0310310e-01
   8.9789790e-01   1.0210210e-01
   8.9889890e-01   1.0110110e-01
   8.9989990e-01   1.0010010e-01
   9.0090090e-01   9.9099099e-02
   9.0190190e-01   9.8098098e-02
   9.0290290e-01   9.7097097e-02
   9.0390390e-01   9.6096096e-02
   9.0490490e-01   9.5095095e-02
   9.0590591e-01   9.4094094e-02
   9.0690691e-01   9.3093093e-02
   9.0790791e-01   9.2092092e-02
   9.0890891e-01   9.1091091e-02
   9.0990991e-01   9.0090090e-02
   9.1091091e-01   8.9089089e-02
   9.1191191e-01   8.8088088e-02
   9.1291291e-01   8.7087087e-02
   9.1391391e-01   8.6086086e-02
   9.1491491e-01   8.5085085e-02
   9.1591592e-01   8.4084084e-02
   9.1691692e-01   8.3083083e-02
   9.1791792e-01   8.2082082e-02
   9.1891892e-01   8.1081081e-02
   9.1991992e-01   8.0080080e-02
   9.2092092e-01   7.9079079e-02
   9.2192192e-01   7.8078078e-02
   9.2292292e-01   7.7077077e-02
   9.2392392e-01   7.6076076e-02
   9.2492492e-01   7.5075075e-02
   9.2592593e-01   7.4074074e-02
   9.2692693e-01   7.3073073e-02
   9.2792793e-01   7.2072072e-02
   9.2892893e-01   7.1071071e-02
   9.2992993e-01   7.0070070e-02
   9.3093093e-01   6.9069069e-02
   9.3193193e-01   6.8068068e-02
   9.3293293e-01   6.7067067e-02
   9.3393393e-01   6.6066066e-02
   9.3493493e-01   6.5065065e-02
   9.3593594e-01   6.4064064e-02
   9.3693694e-01   6.3063063e-02
   9.3793794e-01   6.2062062e-02
   9.3893894e-01   6.1061061e-02
   9.3993994e-01   6.0060060e-02
   9.4094094e-01   5.9059059e-02
   9.4194194e-01   5.8058058e-02
   9.4294294e-01   5.7057057e-02
   9.4394394e-01   5.6056056e-02
   9.4494494e-01   5.5055055e-02
   9.4594595e-01   5.4054054e-02
   9.4694695e-01   5.3053053e-02
   9.4794795e-01   5.2052052e-02
   9.4894895e-01   5.1051051e-02
   9.4994995e-01   5.0050050e-02
   9.5095095e-01   4.9049049e-02
   9.5195195e-01   4.8048048e-02
   9.5295295e-01   4.7047047e-02
   9.5395395e-01   4.6046046e-02
   9.5495495e-01   4.5045045e-02
   9.5595596e-01   4.4044044e-02
   9.5695696e-01   4.3043043e-02
   9.5795796e-01   4.2042042e-02
   9.5895896e-01   4.1041041e-02
   9.5995996e-01   4.0040040e-02
   9.6096096e-01   3.9039039e-02
   9.6196196e-01   3.8038038e-02
   9.6296296e-01   3.7037037e-02
   9.6396396e-01   3.6036036e-02
   9.6496496e-01   3.5035035e-02
   9.6596597e-01   3.4034034e-02
   9.6696697e-01   3.3033033e-02
   9.6796797e-01   3.2032032e-02
   9.6896897e-01   3.1031031e-02
   9.6996997e-01   3.0030030e-02
   9.7097097e-01   2.9029029e-02
   9.7197197e-01   2.8028028e-02
   9.7297297e-01   2.7027027e-02
   9.7397397e-01   2.6026026e-02
   9.7497497e-01   2.5025025e-02
   9.7597598e-01   2.4024024e-02
   9.7697698e-01   2.3023023e-02
   9.7797798e-01   2.2022022e-02
   9.7897898e-01   2.1021021e-02
   9.7997998e-01   2.0020020e-02
   9.8098098e-01   1.9019019e-02
   9.8198198e-01   1.8018018e-02
   9.8298298e-01   1.7017017e-02
   9.8398398e-01   1.6016016e-02
   9.8498498e-01   1.5015015e-02
   9.8598599e-01   1.4014014e-02
   9.8698699e-01   1.3013013e-02
   9.8798799e-01   1.2012012e-02
   9.8898899e-01   1.1011011e-02
   9.8998999e-01   1.0010010e-02
   9.9099099e-01   9.0090090e-03
   9.9199199e-01   8.0080080e-03
   9.9299299e-01   7.0070070e-03
   9.9399399e-01   6.0060060e-03
   9.9499499e-01   5.0050050e-03
   9.9599600e-01   4.0040040e-03
   9.9699700e-01   3.0030030e-03
   9.9799800e-01   2.0020020e-03
   9.9899900e-01   1.0010010e-03
   1.0000000e+00   0.0000000e+00


==> Data/pf-background/UF8.dat <==
   3.7493995e-33   6.1232340e-17   1.0000000e+00
   9.7151009e-19   6.1224633e-17   1.0000000e+00
   9.7151009e-19   1.5865964e-02   9.9987413e-01
   1.9427756e-18   6.1201512e-17   1.0000000e+00
   1.9427756e-18   3.1727933e-02   9.9949654e-01
   2.9135520e-18   6.1162984e-17   1.0000000e+00
   2.9135520e-18   4.7581916e-02   9.9886734e-01
   3.8835950e-18   6.1109059e-17   1.0000000e+00
   3.8835950e-18   6.3423920e-02   9.9798668e-01
   4.8526603e-18   6.1039751e-17   1.0000000e+00
   4.8526603e-18   7.9249957e-02   9.9685478e-01
   5.8205040e-18   6.0955075e-17   1.0000000e+00
   5.8205040e-18   9.5056043e-02   9.9547192e-01
   6.7868823e-18   6.0855055e-17   1.0000000e+00
   6.7868823e-18   1.1083820e-01   9.9383846e-01
   7.7515522e-18   6.0739714e-17   1.0000000e+00
   7.7515522e-18   1.2659245e-01   9.9195481e-01
   8.7142706e-18   6.0609083e-17   1.0000000e+00
   8.7142706e-18   1.4231484e-01   9.8982144e-01
   9.6747952e-18   6.0463194e-17   1.0000000e+00
   9.6747952e-18   1.5800140e-01   9.8743889e-01
   1.0632884e-17   6.0302083e-17   1.0000000e+00
   1.0632884e-17   1.7364818e-01   9.8480775e-01
   1.1588297e-17   6.0125792e-17   1.0000000e+00
   1.1588297e-17   1.8925124e-01   9.8192870e-01
   1.2540792e-17   5.9934364e-17   1.0000000e+00
   1.2540792e-17   2.0480667e-01   9.7880245e-01
   1.3490129e-17   5.9727848e-17   1.0000000e+00
   1.3490129e-17   2.2031053e-01   9.7542979e-01
   1.4436071e-17   5.9506296e-17   1.0000000e+00
   1.4436071e-17   2.3575894e-01   9.7181157e-01
   1.5378379e-17   5.9269764e-17   1.0000000e+00
   1.5378379e-17   2.5114799e-01   9.6794870e-01
   1.6316815e-17   5.9018311e-17   1.0000000e+00
   1.6316815e-17   2.6647381e-01   9.6384216e-01
   1.7251144e-17   5.8752000e-17   1.0000000e+00
   1.7251144e-17   2.8173256e-01   9.5949297e-01
   1.8181129e-17   5.8470899e-17   1.0000000e+00
   1.8181129e-17   2.9692038e-01   9.5490224e-01
   1.9106538e-17   5.8175078e-17   1.0000000e+00
   1.9106538e-17   3.1203345e-01   9.5007112e-01
   2.0027137e-17   5.7864611e-17   1.0000000e+00
   2.0027137e-17   3.2706796e-01   9.4500082e-01
   2.0942694e-17   5.7539578e-17   1.0000000e+00
   2.0942694e-17   3.4202014e-01   9.3969262e-01
   2.1852978e-17   5.7200059e-17   1.0000000e+00
   2.1852978e-17   3.5688622e-01   9.3414786e-01
   2.2757762e-17   5.6846141e-17   1.0000000e+00
   2.2757762e-17   3.7166246e-01   9.2836793e-01
   2.3656816e-17   5.6477912e-17   1.0000000e+00
   2.3656816e-17   3.8634513e-01   9.2235429e-01
   2.4549915e-17   5.6095465e-17   1.0000000e+00
   2.4549915e-17   4.0093054e-01   9.1610846e-01
   2.5436833e-17   5.5698896e-17   1.0000000e+00
   2.5436833e-17   4.1541501e-01   9.0963200e-01
   2.6317348e-17   5.5288305e-17   1.0000000e+00
   2.6317348e-17   4.2979491e-01   9.0292654e-01
   2.7191238e-17   5.4863795e-17   1.0000000e+00
   2.7191238e-17   4.4406661e-01   8.9599377e-01
   2.8058282e-17   5.4425474e-17   1.0000000e+00
   2.8058282e-17   4.5822652e-01   8.8883545e-01
   2.8918263e-17   5.3973452e-17   1.0000000e+00
   2.8918263e-17   4.7227107e-01   8.8145336e-01
   2.9770964e-17   5.3507842e-17   1.0000000e+00
   2.9770964e-17   4.8619674e-01   8.7384938e-01
   3.0616170e-17   5.3028762e-17   1.0000000e+00
   3.0616170e-17   5.0000000e-01   8.6602540e-01
   3.1453669e-17   5.2536332e-17   1.0000000e+00
   3.1453669e-17   5.1367739e-01   8.5798341e-01
   3.2283249e-17   5.2030676e-17   1.0000000e+00
   3.2283249e-17   5.2722547e-01   8.4972543e-01
   3.3104702e-17   5.1511922e-17   1.0000000e+00
   3.3104702e-17   5.4064082e-01   8.4125353e-01
   3.3917822e-17   5.0980200e-17   1.0000000e+00
   3.3917822e-17   5.5392006e-01   8.3256985e-01
   3.4722402e-17   5.0435644e-17   1.0000000e+00
   3.4722402e-17   5.6705986e-01   8.2367658e-01
   3.5518242e-17   4.9878392e-17   1.0000000e+00
   3.5518242e-17   5.8005691e-01   8.1457595e-01
   3.6305140e-17   4.9308582e-17   1.0000000e+00
   3.6305140e-17   5.9290793e-01   8.0527026e-01
   3.7082898e-17   4.8726360e-17   1.0000000e+00
   3.7082898e-17   6.0560969e-01   7.9576184e-01
   3.7851321e-17   4.8131870e-17   1.0000000e+00
   3.7851321e-17   6.1815899e-01   7.8605309e-01
   3.8610215e-17   4.7525264e-17   1.0000000e+00
   3.8610215e-17   6.3055267e-01   7.7614646e-01
   3.9359389e-17   4.6906694e-17   1.0000000e+00
   3.9359389e-17   6.4278761e-01   7.6604444e-01
   4.0098655e-17   4.6276315e-17   1.0000000e+00
   4.0098655e-17   6.5486073e-01   7.5574957e-01
   4.0827826e-17   4.5634286e-17   1.0000000e+00
   4.0827826e-17   6.6676900e-01   7.4526445e-01
   4.1546719e-17   4.4980769e-17   1.0000000e+00
   4.1546719e-17   6.7850941e-01   7.3459171e-01
   4.2255153e-17   4.4315929e-17   1.0000000e+00
   4.2255153e-17   6.9007901e-01   7.2373404e-01
   4.2952949e-17   4.3639932e-17   1.0000000e+00
   4.2952949e-17   7.0147489e-01   7.1269417e-01
   4.3639932e-17   4.2952949e-17   1.0000000e+00
   4.3639932e-17   7.1269417e-01   7.0147489e-01
   4.4315929e-17   4.2255153e-17   1.0000000e+00
   4.4315929e-17   7.2373404e-01   6.9007901e-01
   4.4980769e-17   4.1546719e-17   1.0000000e+00
   4.4980769e-17   7.3459171e-01   6.7850941e-01
   4.5634286e-17   4.0827826e-17   1.0000000e+00
   4.5634286e-17   7.4526445e-01   6.6676900e-01
   4.6276315e-17   4.0098655e-17   1.0000000e+00
   4.6276315e-17   7.5574957e-01   6.5486073e-01
   4.6906694e-17   3.9359389e-17   1.0000000e+00
   4.6906694e-17   7.6604444e-01   6.4278761e-01
   4.7525264e-17   3.8610215e-17   1.0000000e+00
   4.7525264e-17   7.7614646e-01   6.3055267e-01
   4.8131870e-17   3.7851321e-17   1.0000000e+00
   4.8131870e-17   7.8605309e-01   6.1815899e-01
   4.8726360e-17   3.7082898e-17   1.0000000e+00
   4.8726360e-17   7.9576184e-01   6.0560969e-01
   4.9308582e-17   3.6305140e-17   1.0000000e+00
   4.9308582e-17   8.0527026e-01   5.9290793e-01
   4.9878392e-17   3.5518242e-17   1.0000000e+00
   4.9878392e-17   8.1457595e-01   5.8005691e-01
   5.0435644e-17   3.4722402e-17   1.0000000e+00
   5.0435644e-17   8.2367658e-01   5.6705986e-01
   5.0980200e-17   3.3917822e-17   1.0000000e+00
   5.0980200e-17   8.3256985e-01   5.5392006e-01
   5.1511922e-17   3.3104702e-17   1.0000000e+00
   5.1511922e-17   8.4125353e-01   5.4064082e-01
   5.2030676e-17   3.2283249e-17   1.0000000e+00
   5.2030676e-17   8.4972543e-01   5.2722547e-01
   5.2536332e-17   3.1453669e-17   1.0000000e+00
   5.2536332e-17   8.5798341e-01   5.1367739e-01
   5.3028762e-17   3.0616170e-17   1.0000000e+00
   5.3028762e-17   8.6602540e-01   5.0000000e-01
   5.3507842e-17   2.9770964e-17   1.0000000e+00
   5.3507842e-17   8.7384938e-01   4.8619674e-01
   5.3973452e-17   2.8918263e-17   1.0000000e+00
   5.3973452e-17   8.8145336e-01   4.7227107e-01
   5.4425474e-17   2.8058282e-17   1.0000000e+00
   5.4425474e-17   8.8883545e-01   4.5822652e-01
   5.4863795e-17   2.7191238e-17   1.0000000e+00
   5.4863795e-17   8.9599377e-01   4.4406661e-01
   5.5288305e-17   2.6317348e-17   1.0000000e+00
   5.5288305e-17   9.0292654e-01   4.2979491e-01
   5.5698896e-17   2.5436833e-17   1.0000000e+00
   5.5698896e-17   9.0963200e-01   4.1541501e-01
   5.6095465e-17   2.4549915e-17   1.0000000e+00
   5.6095465e-17   9.1610846e-01   4.0093054e-01
   5.6477912e-17   2.3656816e-17   1.0000000e+00
   5.6477912e-17   9.2235429e-01   3.8634513e-01
   5.6846141e-17   2.2757762e-17   1.0000000e+00
   5.6846141e-17   9.2836793e-01   3.7166246e-01
   5.7200059e-17   2.1852978e-17   1.0000000e+00
   5.7200059e-17   9.3414786e-01   3.5688622e-01
   5.7539578e-17   2.0942694e-17   1.0000000e+00
   5.7539578e-17   9.3969262e-01   3.4202014e-01
   5.7864611e-17   2.0027137e-17   1.0000000e+00
   5.7864611e-17   9.4500082e-01   3.2706796e-01
   5.8175078e-17   1.9106538e-17   1.0000000e+00
   5.8175078e-17   9.5007112e-01   3.1203345e-01
   5.8470899e-17   1.8181129e-17   1.0000000e+00
   5.8470899e-17   9.5490224e-01   2.9692038e-01
   5.8752000e-17   1.7251144e-17   1.0000000e+00
   5.8752000e-17   9.5949297e-01   2.8173256e-01
   5.9018311e-17   1.6316815e-17   1.0000000e+00
   5.9018311e-17   9.6384216e-01   2.6647381e-01
   5.9269764e-17   1.5378379e-17   1.0000000e+00
   5.9269764e-17   9.6794870e-01   2.5114799e-01
   5.9506296e-17   1.4436071e-17   1.0000000e+00
   5.9506296e-17   9.7181157e-01   2.3575894e-01
   5.9727848e-17   1.3490129e-17   1.0000000e+00
   5.9727848e-17   9.7542979e-01   2.2031053e-01
   5.9934364e-17   1.2540792e-17   1.0000000e+00
   5.9934364e-17   9.7880245e-01   2.0480667e-01
   6.0125792e-17   1.1588297e-17   1.0000000e+00
   6.0125792e-17   9.8192870e-01   1.8925124e-01
   6.0302083e-17   1.0632884e-17   1.0000000e+00
   6.0302083e-17   9.8480775e-01   1.7364818e-01
   6.0463194e-17   9.6747952e-18   1.0000000e+00
   6.0463194e-17   9.8743889e-01   1.5800140e-01
   6.0609083e-17   8.7142706e-18   1.0000000e+00
   6.0609083e-17   9.8982144e-01   1.4231484e-01
   6.0739714e-17   7.7515522e-18   1.0000000e+00
   6.0739714e-17   9.9195481e-01   1.2659245e-01
   6.0855055e-17   6.7868823e-18   1.0000000e+00
   6.0855055e-17   9.9383846e-01   1.1083820e-01
   6.0955075e-17   5.8205040e-18   1.0000000e+00
   6.0955075e-17   9.9547192e-01   9.5056043e-02
   6.1039751e-17   4.8526603e-18   1.0000000e+00
   6.1039751e-17   9.9685478e-01   7.9249957e-02
   6.1109059e-17   3.8835950e-18   1.0000000e+00
   6.1109059e-17   9.9798668e-01   6.3423920e-02
   6.1162984e-17   2.9135520e-18   1.0000000e+00
   6.1162984e-17   9.9886734e-01   4.7581916e-02
   6.1201512e-17   1.9427756e-18   1.0000000e+00
   6.1201512e-17   9.9949654e-01   3.1727933e-02
   6.1224633e-17   9.7151009e-19   1.0000000e+00
   6.1224633e-17   9.9987413e-01   1.5865964e-02
   6.1232340e-17   0.0000000e+00   1.0000000e+00
   6.1232340e-17   1.0000000e+00   0.0000000e+00
   2.5172881e-04   1.5863967e-02   9.9987413e-01
   5.0339425e-04   1.5857976e-02   9.9987413e-01
   5.0339425e-04   3.1723940e-02   9.9949654e-01
   7.5493296e-04   1.5847993e-02   9.9987413e-01
   7.5493296e-04   4.7575927e-02   9.9886734e-01
   1.0062816e-03   1.5834021e-02   9.9987413e-01
   1.0062816e-03   6.3415936e-02   9.9798668e-01
   1.0066618e-03   3.1711960e-02   9.9949654e-01
   1.2573769e-03   1.5816062e-02   9.9987413e-01
   1.2573769e-03   7.9239981e-02   9.9685478e-01
   1.5081557e-03   1.5794122e-02   9.9987413e-01
   1.5081557e-03   9.5044078e-02   9.9547192e-01
   1.5096759e-03   3.1691997e-02   9.9949654e-01
   1.5096759e-03   4.7557960e-02   9.9886734e-01
   1.7585549e-03   1.5768205e-02   9.9987413e-01
   1.7585549e-03   1.1082425e-01   9.9383846e-01
   2.0085113e-03   1.5738319e-02   9.9987413e-01
   2.0085113e-03   1.2657652e-01   9.9195481e-01
   2.0123099e-03   3.1664055e-02   9.9949654e-01
   2.0123099e-03   6.3391988e-02   9.9798668e-01
   2.2579621e-03   1.5704471e-02   9.9987413e-01
   2.2579621e-03   1.4229692e-01   9.8982144e-01
   2.2640387e-03   4.7528022e-02   9.9886734e-01
   2.5068444e-03   1.5666670e-02   9.9987413e-01
   2.5068444e-03   1.5798151e-01   9.8743889e-01
   2.5144374e-03   3.1628142e-02   9.9949654e-01
   2.5144374e-03   7.9210058e-02   9.9685478e-01
   2.7550957e-03   1.5624924e-02   9.9987413e-01
   2.7550957e-03   1.7362632e-01   9.8480775e-01
   3.0026534e-03   1.5579245e-02   9.9987413e-01
   3.0026534e-03   1.8922742e-01   9.8192870e-01
   3.0159318e-03   3.1584267e-02   9.9949654e-01
   3.0159318e-03   9.5008187e-02   9.9547192e-01
   3.0178316e-03   4.7486118e-02   9.9886734e-01
   3.0178316e-03   6.3352082e-02   9.9798668e-01
   3.2494552e-03   1.5529644e-02   9.9987413e-01
   3.2494552e-03   2.0478089e-01   9.7880245e-01
   3.4954389e-03   1.5476134e-02   9.9987413e-01
   3.4954389e-03   2.2028280e-01   9.7542979e-01
   3.5166670e-03   3.1532441e-02   9.9949654e-01
   3.5166670e-03   1.1078240e-01   9.9383846e-01
   3.7405427e-03   1.5418727e-02   9.9987413e-01
   3.7405427e-03   2.3572926e-01   9.7181157e-01
   3.7708648e-03   4.7432260e-02   9.9886734e-01
   3.7708648e-03   7.9160194e-02   9.9685478e-01
   3.9847049e-03   1.5357439e-02   9.9987413e-01
   3.9847049e-03   2.5111637e-01   9.6794870e-01
   4.0165169e-03   3.1472676e-02   9.9949654e-01
   4.0165169e-03   1.2652872e-01   9.9195481e-01
   4.0225936e-03   6.3296227e-02   9.9798668e-01
   4.2278639e-03   1.5292285e-02   9.9987413e-01
   4.2278639e-03   2.6644027e-01   9.6384216e-01
   4.4699586e-03   1.5223281e-02   9.9987413e-01
   4.4699586e-03   2.8169709e-01   9.5949297e-01
   4.5153557e-03   3.1404989e-02   9.9949654e-01
   4.5153557e-03   1.4224319e-01   9.8982144e-01
   4.5229487e-03   4.7366461e-02   9.9886734e-01
   4.5229487e-03   9.4948377e-02   9.9547192e-01
   4.7109279e-03   1.5150444e-02   9.9987413e-01
   4.7109279e-03   2.9688300e-01   9.5490224e-01
   4.9507114e-03   1.5073794e-02   9.9987413e-01
   4.9507114e-03   3.1199417e-01   9.5007112e-01
   5.0130578e-03   3.1329395e-02   9.9949654e-01
   5.0130578e-03   1.5792185e-01   9.8743889e-01
   5.0263429e-03   6.3224437e-02   9.9798668e-01
   5.0263429e-03   7.9090401e-02   9.9685478e-01
   5.1892485e-03   1.4993349e-02   9.9987413e-01
   5.1892485e-03   3.2702679e-01   9.4500082e-01
   5.2738939e-03   4.7288738e-02   9.9886734e-01
   5.2738939e-03   1.1071266e-01   9.9383846e-01
   5.4264792e-03   1.4909129e-02   9.9987413e-01
   5.4264792e-03   3.4197709e-01   9.3969262e-01
   5.5094978e-03   3.1245915e-02   9.9949654e-01
   5.5094978e-03   1.7356075e-01   9.8480775e-01
   5.6623439e-03   1.4821156e-02   9.9987413e-01
   5.6623439e-03   3.5684130e-01   9.3414786e-01
   5.8967831e-03   1.4729452e-02   9.9987413e-01
   5.8967831e-03   3.7161567e-01   9.2836793e-01
   6.0045509e-03   3.1154568e-02   9.9949654e-01
   6.0045509e-03   1.8915596e-01   9.8192870e-01
   6.0235115e-03   4.7199110e-02   9.9886734e-01
   6.0235115e-03   1.2644907e-01   9.9195481e-01
   6.0288269e-03   6.3136731e-02   9.9798668e-01
   6.0288269e-03   9.4864665e-02   9.9547192e-01
   6.1297378e-03   1.4634040e-02   9.9987413e-01
   6.1297378e-03   3.8629650e-01   9.2235429e-01
   6.2805557e-03   7.9000698e-02   9.9685478e-01
   6.3611494e-03   1.4534944e-02   9.9987413e-01
   6.3611494e-03   4.0088007e-01   9.1610846e-01
   6.4980923e-03   3.1055379e-02   9.9949654e-01
   6.4980923e-03   2.0470356e-01   9.7880245e-01
   6.5909596e-03   1.4432188e-02   9.9987413e-01
   6.5909596e-03   4.1536272e-01   9.0963200e-01
   6.7716127e-03   4.7097601e-02   9.9886734e-01
   6.7716127e-03   1.4215364e-01   9.8982144e-01
   6.8191105e-03   1.4325800e-02   9.9987413e-01
   6.8191105e-03   4.2974081e-01   9.0292654e-01
   6.9899979e-03   3.0948371e-02   9.9949654e-01
   6.9899979e-03   2.2019962e-01   9.7542979e-01
   7.0297931e-03   6.3033131e-02   9.9798668e-01
   7.0297931e-03   1.1061505e-01   9.9383846e-01
   7.0455448e-03   1.4215805e-02   9.9987413e-01
   7.0455448e-03   4.4401072e-01   8.9599377e-01
   7.2702054e-03   1.4102231e-02   9.9987413e-01
   7.2702054e-03   4.5816884e-01   8.8883545e-01
   7.4801438e-03   3.0833573e-02   9.9949654e-01
   7.4801438e-03   2.3564024e-01   9.7181157e-01
   7.4930358e-03   1.3985107e-02   9.9987413e-01
   7.4930358e-03   4.7221163e-01   8.8145336e-01
   7.5180091e-03   4.6984234e-02   9.9886734e-01
   7.5180091e-03   1.5782243e-01   9.8743889e-01
   7.5331873e-03   7.8891107e-02   9.9685478e-01
   7.5331873e-03   9.4757071e-02   9.9547192e-01
   7.7139798e-03   1.3864463e-02   9.9987413e-01
   7.7139798e-03   4.8613554e-01   8.7384938e-01
   7.9329819e-03   1.3740328e-02   9.9987413e-01
   7.9329819e-03   4.9993706e-01   8.6602540e-01
   7.9684066e-03   3.0711012e-02   9.9949654e-01
   7.9684066e-03   2.5102154e-01   9.6794870e-01
   8.0289896e-03   6.2913662e-02   9.9798668e-01
   8.0289896e-03   1.2633758e-01   9.9195481e-01
   8.1499869e-03   1.3612734e-02   9.9987413e-01
   8.1499869e-03   5.1361273e-01   8.5798341e-01
   8.2625130e-03   4.6859040e-02   9.9886734e-01
   8.2625130e-03   1.7345149e-01   9.8480775e-01
   8.3649402e-03   1.3481713e-02   9.9987413e-01
   8.3649402e-03   5.2715910e-01   8.4972543e-01
   8.4546634e-03   3.0580720e-02   9.9949654e-01
   8.4546634e-03   2.6633966e-01   9.6384216e-01
   8.5777877e-03   1.3347298e-02   9.9987413e-01
   8.5777877e-03   5.4057277e-01   8.4125353e-01
   8.7839226e-03   7.8761655e-02   9.9685478e-01
   8.7839226e-03   1.1048959e-01   9.9383846e-01
   8.7884757e-03   1.3209523e-02   9.9987413e-01
   8.7884757e-03   5.5385034e-01   8.3256985e-01
   8.9387918e-03   3.0442729e-02   9.9949654e-01
   8.9387918e-03   2.8159072e-01   9.5949297e-01
   8.9969513e-03   1.3068423e-02   9.9987413e-01
   8.9969513e-03   5.6698849e-01   8.2367658e-01
   9.0049368e-03   4.6722049e-02   9.9886734e-01
   9.0049368e-03   1.8903689e-01   9.8192870e-01
   9.0261649e-03   6.2778356e-02   9.9798668e-01
   9.0261649e-03   1.4202831e-01   9.8982144e-01
   9.0356514e-03   9.4625622e-02   9.9547192e-01
   9.2031619e-03   1.2924033e-02   9.9987413e-01
   9.2031619e-03   5.7998390e-01   8.1457595e-01
   9.4070558e-03   1.2776389e-02   9.9987413e-01
   9.4070558e-03   5.9283330e-01   8.0527026e-01
   9.4206699e-03   3.0297075e-02   9.9949654e-01
   9.4206699e-03   2.9677089e-01   9.5490224e-01
   9.6085814e-03   1.2625529e-02   9.9987413e-01
   9.6085814e-03   6.0553346e-01   7.9576184e-01
   9.7450936e-03   4.6573296e-02   9.9886734e-01
   9.7450936e-03   2.0457469e-01   9.7880245e-01
   9.8076881e-03   1.2471490e-02   9.9987413e-01
   9.8076881e-03   6.1808118e-01   7.8605309e-01
   9.9001764e-03   3.0143793e-02   9.9949654e-01
   9.9001764e-03   3.1187635e-01   9.5007112e-01
   1.0004326e-02   1.2314312e-02   9.9987413e-01
   1.0004326e-02   6.3047330e-01   7.7614646e-01
   1.0021068e-02   6.2627245e-02   9.9798668e-01
   1.0021068e-02   1.5768329e-01   9.8743889e-01
   1.0032446e-02   7.8612376e-02   9.9685478e-01
   1.0032446e-02   1.2619429e-01   9.9195481e-01
   1.0198445e-02   1.2154033e-02   9.9987413e-01
   1.0198445e-02   6.4270670e-01   7.6604444e-01
   1.0377191e-02   2.9982923e-02   9.9949654e-01
   1.0377191e-02   3.2690330e-01   9.4500082e-01
   1.0389997e-02   1.1990695e-02   9.9987413e-01
   1.0389997e-02   6.5477831e-01   7.5574957e-01
   1.0482797e-02   4.6412818e-02   9.9886734e-01
   1.0482797e-02   2.2006100e-01   9.7542979e-01
   1.0535841e-02   9.4470352e-02   9.9547192e-01
   1.0535841e-02   1.1033632e-01   9.9383846e-01
   1.0578933e-02   1.1824339e-02   9.9987413e-01
   1.0578933e-02   6.6668507e-01   7.4526445e-01
   1.0765206e-02   1.1655005e-02   9.9987413e-01
   1.0765206e-02   6.7842401e-01   7.3459171e-01
   1.0851592e-02   2.9814505e-02   9.9949654e-01
   1.0851592e-02   3.4184795e-01   9.3969262e-01
   1.0948769e-02   1.1482738e-02   9.9987413e-01
   1.0948769e-02   6.8999215e-01   7.2373404e-01
   1.1013448e-02   6.2460368e-02   9.9798668e-01
   1.1013448e-02   1.7329857e-01   9.8480775e-01
   1.1129575e-02   1.1307580e-02   9.9987413e-01
   1.1129575e-02   7.0138659e-01   7.1269417e-01
   1.1217862e-02   4.6240656e-02   9.9886734e-01
   1.1217862e-02   2.3549190e-01   9.7181157e-01
   1.1278445e-02   7.8443307e-02   9.9685478e-01
   1.1278445e-02   1.4186723e-01   9.8982144e-01
   1.1307580e-02   1.1129575e-02   9.9987413e-01
   1.1307580e-02   7.1260446e-01   7.0147489e-01
   1.1323262e-02   2.9638581e-02   9.9949654e-01
   1.1323262e-02   3.5670654e-01   9.3414786e-01
   1.1482738e-02   1.0948769e-02   9.9987413e-01
   1.1482738e-02   7.2364294e-01   6.9007901e-01
   1.1655005e-02   1.0765206e-02   9.9987413e-01
   1.1655005e-02   7.3449924e-01   6.7850941e-01
   1.1792082e-02   2.9455196e-02   9.9949654e-01
   1.1792082e-02   3.7147534e-01   9.2836793e-01
   1.1824339e-02   1.0578933e-02   9.9987413e-01
   1.1824339e-02   7.4517064e-01   6.6676900e-01
   1.1950102e-02   4.6056854e-02   9.9886734e-01
   1.1950102e-02   2.5086352e-01   9.6794870e-01
   1.1990695e-02   1.0389997e-02   9.9987413e-01
   1.1990695e-02   7.5565445e-01   6.5486073e-01
   1.2003056e-02   6.2277767e-02   9.9798668e-01
   1.2003056e-02   1.8887022e-01   9.8192870e-01
   1.2033378e-02   9.4291300e-02   9.9547192e-01
   1.2033378e-02   1.2601923e-01   9.9195481e-01
   1.2154033e-02   1.0198445e-02   9.9987413e-01
   1.2154033e-02   7.6594802e-01   6.4278761e-01
   1.2257932e-02   2.9264396e-02   9.9949654e-01
   1.2257932e-02   3.8615062e-01   9.2235429e-01
   1.2285107e-02   1.1015527e-01   9.9383846e-01
   1.2314312e-02   1.0004326e-02   9.9987413e-01
   1.2314312e-02   7.7604877e-01   6.3055267e-01
   1.2471490e-02   9.8076881e-03   9.9987413e-01
   1.2471490e-02   7.8595415e-01   6.1815899e-01
   1.2521604e-02   7.8254489e-02   9.9685478e-01
   1.2521604e-02   1.5750445e-01   9.8743889e-01
   1.2625529e-02   9.6085814e-03   9.9987413e-01
   1.2625529e-02   7.9566168e-01   6.0560969e-01
   1.2679335e-02   4.5861456e-02   9.9886734e-01
   1.2679335e-02   2.6617199e-01   9.6384216e-01
   1.2720697e-02   2.9066228e-02   9.9949654e-01
   1.2720697e-02   4.0072868e-01   9.1610846e-01
   1.2776389e-02   9.4070558e-03   9.9987413e-01
   1.2776389e-02   8.0516890e-01   5.9290793e-01
   1.2924033e-02   9.2031619e-03   9.9987413e-01
   1.2924033e-02   8.1447342e-01   5.8005691e-01
   1.2989642e-02   6.2079488e-02   9.9798668e-01
   1.2989642e-02   2.0439433e-01   9.7880245e-01
   1.3068423e-02   8.9969513e-03   9.9987413e-01
   1.3068423e-02   8.2357290e-01   5.6705986e-01
   1.3180260e-02   2.8860743e-02   9.9949654e-01
   1.3180260e-02   4.1520587e-01   9.0963200e-01
   1.3209523e-02   8.7884757e-03   9.9987413e-01
   1.3209523e-02   8.3246506e-01   5.5392006e-01
   1.3347298e-02   8.5777877e-03   9.9987413e-01
   1.3347298e-02   8.4114764e-01   5.4064082e-01
   1.3405375e-02   4.5654514e-02   9.9886734e-01
   1.3405375e-02   2.8141345e-01   9.5949297e-01
   1.3481713e-02   8.3649402e-03   9.9987413e-01
   1.3481713e-02   8.4961847e-01   5.2722547e-01
   1.3527885e-02   9.4088510e-02   9.9547192e-01
   1.3527885e-02   1.4167043e-01   9.8982144e-01
   1.3612734e-02   8.1499869e-03   9.9987413e-01
   1.3612734e-02   8.5787542e-01   5.1367739e-01
   1.3636504e-02   2.8647993e-02   9.9949654e-01
   1.3636504e-02   4.2957853e-01   9.0292654e-01
   1.3740328e-02   7.9329819e-03   9.9987413e-01
   1.3740328e-02   8.6591640e-01   5.0000000e-01
   1.3761611e-02   7.8045972e-02   9.9685478e-01
   1.3761611e-02   1.7310202e-01   9.8480775e-01
   1.3864463e-02   7.7139798e-03   9.9987413e-01
   1.3864463e-02   8.7373938e-01   4.8619674e-01
   1.3972958e-02   6.1865580e-02   9.9798668e-01
   1.3972958e-02   2.1986698e-01   9.7542979e-01
   1.3985107e-02   7.4930358e-03   9.9987413e-01
   1.3985107e-02   8.8134241e-01   4.7227107e-01
   1.4031280e-02   1.0994649e-01   9.9383846e-01
   1.4031280e-02   1.2581245e-01   9.9195481e-01
   1.4089316e-02   2.8428031e-02   9.9949654e-01
   1.4089316e-02   4.4384304e-01   8.9599377e-01
   1.4102231e-02   7.2702054e-03   9.9987413e-01
   1.4102231e-02   8.8872357e-01   4.5822652e-01
   1.4128040e-02   4.5436078e-02   9.9886734e-01
   1.4128040e-02   2.9658407e-01   9.5490224e-01
   1.4215805e-02   7.0455448e-03   9.9987413e-01
   1.4215805e-02   8.9588099e-01   4.4406661e-01
   1.4325800e-02   6.8191105e-03   9.9987413e-01
   1.4325800e-02   9.0281288e-01   4.2979491e-01
   1.4432188e-02   6.5909596e-03   9.9987413e-01
   1.4432188e-02   9.0951750e-01   4.1541501e-01
   1.4534944e-02   6.3611494e-03   9.9987413e-01
   1.4534944e-02   9.1599314e-01   4.0093054e-01
   1.4538581e-02   2.8200912e-02   9.9949654e-01
   1.4538581e-02   4.5799582e-01   8.8883545e-01
   1.4634040e-02   6.1297378e-03   9.9987413e-01
   1.4634040e-02   9.2223820e-01   3.8634513e-01
   1.4729452e-02   5.8967831e-03   9.9987413e-01
   1.4729452e-02   9.2825108e-01   3.7166246e-01
   1.4821156e-02   5.6623439e-03   9.9987413e-01
   1.4821156e-02   9.3403028e-01   3.5688622e-01
   1.4847149e-02   4.5206204e-02   9.9886734e-01
   1.4847149e-02   3.1168002e-01   9.5007112e-01
   1.4909129e-02   5.4264792e-03   9.9987413e-01
   1.4909129e-02   9.3957434e-01   3.4202014e-01
   1.4952756e-02   6.1636099e-02   9.9798668e-01
   1.4952756e-02   2.3528428e-01   9.7181157e-01
   1.4984185e-02   2.7966694e-02   9.9949654e-01
   1.4984185e-02   4.7203331e-01   8.8145336e-01
   1.4993349e-02   5.1892485e-03   9.9987413e-01
   1.4993349e-02   9.4488187e-01   3.2706796e-01
   1.4998153e-02   7.7817807e-02   9.9685478e-01
   1.4998153e-02   1.8865601e-01   9.8192870e-01
   1.5018988e-02   9.3862034e-02   9.9547192e-01
   1.5018988e-02   1.5728595e-01   9.8743889e-01
   1.5073794e-02   4.9507114e-03   9.9987413e-01
   1.5073794e-02   9.4995153e-01   3.1203345e-01
   1.5150444e-02   4.7109279e-03   9.9987413e-01
   1.5150444e-02   9.5478205e-01   2.9692038e-01
   1.5223281e-02   4.4699586e-03   9.9987413e-01
   1.5223281e-02   9.5937220e-01   2.8173256e-01
   1.5292285e-02   4.2278639e-03   9.9987413e-01
   1.5292285e-02   9.6372084e-01   2.6647381e-01
   1.5357439e-02   3.9847049e-03   9.9987413e-01
   1.5357439e-02   9.6782686e-01   2.5114799e-01
   1.5418727e-02   3.7405427e-03   9.9987413e-01
   1.5418727e-02   9.7168924e-01   2.3575894e-01
   1.5426018e-02   2.7725435e-02   9.9949654e-01
   1.5426018e-02   4.8595196e-01   8.7384938e-01
   1.5476134e-02   3.4954389e-03   9.9987413e-01
   1.5476134e-02   9.7530701e-01   2.2031053e-01
   1.5529644e-02   3.2494552e-03   9.9987413e-01
   1.5529644e-02   9.7867924e-01   2.0480667e-01
   1.5562520e-02   4.4964949e-02   9.9886734e-01
   1.5562520e-02   3.2669751e-01   9.4500082e-01
   1.5579245e-02   3.0026534e-03   9.9987413e-01
   1.5579245e-02   9.8180510e-01   1.8925124e-01
   1.5624924e-02   2.7550957e-03   9.9987413e-01
   1.5624924e-02   9.8468379e-01   1.7364818e-01
   1.5666670e-02   2.5068444e-03   9.9987413e-01
   1.5666670e-02   9.8731460e-01   1.5800140e-01
   1.5704471e-02   2.2579621e-03   9.9987413e-01
   1.5704471e-02   9.8969685e-01   1.4231484e-01
   1.5738319e-02   2.0085113e-03   9.9987413e-01
   1.5738319e-02   9.9182995e-01   1.2659245e-01
   1.5768205e-02   1.7585549e-03   9.9987413e-01
   1.5768205e-02   9.9371337e-01   1.1083820e-01
   1.5773920e-02   1.0971003e-01   9.9383846e-01
   1.5773920e-02   1.4143796e-01   9.8982144e-01
   1.5794122e-02   1.5081557e-03   9.9987413e-01
   1.5794122e-02   9.9534662e-01   9.5056043e-02
   1.5816062e-02   1.2573769e-03   9.9987413e-01
   1.5816062e-02   9.9672930e-01   7.9249957e-02
   1.5834021e-02   1.0062816e-03   9.9987413e-01
   1.5834021e-02   9.9786106e-01   6.3423920e-02
   1.5847993e-02   7.5493296e-04   9.9987413e-01
   1.5847993e-02   9.9874161e-01   4.7581916e-02
   1.5857976e-02   5.0339425e-04   9.9987413e-01
   1.5857976e-02   9.9937073e-01   3.1727933e-02
   1.5863967e-02   2.5172881e-04   9.9987413e-01
   1.5863967e-02   2.7477196e-02   9.9949654e-01
   1.5863967e-02   4.9974827e-01   8.6602540e-01
   1.5863967e-02   9.9974827e-01   1.5865964e-02
   1.5865964e-02   0.0000000e+00   9.9987413e-01
   1.5865964e-02   9.9987413e-01   0.0000000e+00
   1.5928790e-02   6.1391101e-02   9.9798668e-01
   1.5928790e-02   2.5064235e-01   9.6794870e-01
   1.6025649e-02   1.2557399e-01   9.9195481e-01
   1.6230920e-02   7.7570052e-02   9.9685478e-01
   1.6230920e-02   2.0416251e-01   9.7880245e-01
   1.6273974e-02   4.4712375e-02   9.9886734e-01
   1.6273974e-02   3.4163275e-01   9.3969262e-01
   1.6297922e-02   2.7222041e-02   9.9949654e-01
   1.6297922e-02   5.1341878e-01   8.5798341e-01
   1.6506309e-02   9.3611928e-02   9.9547192e-01
   1.6506309e-02   1.7286189e-01   9.8480775e-01
   1.6727775e-02   2.6960032e-02   9.9949654e-01
   1.6727775e-02   5.2696003e-01   8.4972543e-01
   1.6900814e-02   6.1130648e-02   9.9798668e-01
   1.6900814e-02   2.6593732e-01   9.6384216e-01
   1.6981330e-02   4.4448545e-02   9.9886734e-01
   1.6981330e-02   3.5648199e-01   9.3414786e-01
   1.7153416e-02   2.6691236e-02   9.9949654e-01
   1.7153416e-02   5.4036863e-01   8.4125353e-01
   1.7459600e-02   7.7302769e-02   9.9685478e-01
   1.7459600e-02   2.1961761e-01   9.7542979e-01
   1.7512590e-02   1.0944595e-01   9.9383846e-01
   1.7512590e-02   1.5702786e-01   9.8743889e-01
   1.7574739e-02   2.6415721e-02   9.9949654e-01
   1.7574739e-02   5.5364119e-01   8.3256985e-01
   1.7684412e-02   4.4173525e-02   9.9886734e-01
   1.7684412e-02   3.7124149e-01   9.2836793e-01
   1.7868583e-02   6.0854805e-02   9.9798668e-01
   1.7868583e-02   2.8116534e-01   9.5949297e-01
   1.7989474e-02   9.3338257e-02   9.9547192e-01
   1.7989474e-02   1.8839430e-01   9.8192870e-01
   1.7991638e-02   2.6133556e-02   9.9949654e-01
   1.7991638e-02   5.6677437e-01   8.2367658e-01
   1.8015985e-02   1.2530392e-01   9.9195481e-01
   1.8015985e-02   1.4116989e-01   9.8982144e-01
   1.8383041e-02   4.3887384e-02   9.9886734e-01
   1.8383041e-02   3.8590753e-01   9.2235429e-01
   1.8404007e-02   2.5844812e-02   9.9949654e-01
   1.8404007e-02   5.7976488e-01   8.1457595e-01
   1.8683885e-02   7.7016025e-02   9.9685478e-01
   1.8683885e-02   2.3501742e-01   9.7181157e-01
   1.8811743e-02   2.5549561e-02   9.9949654e-01
   1.8811743e-02   5.9260943e-01   8.0527026e-01
   1.8831854e-02   6.0563643e-02   9.9798668e-01
   1.8831854e-02   2.9632258e-01   9.5490224e-01
   1.9077043e-02   4.3590196e-02   9.9886734e-01
   1.9077043e-02   4.0047642e-01   9.1610846e-01
   1.9214744e-02   2.5247879e-02   9.9949654e-01
   1.9214744e-02   6.0530479e-01   7.9576184e-01
   1.9246851e-02   1.0915432e-01   9.9383846e-01
   1.9246851e-02   1.7257824e-01   9.8480775e-01
   1.9468112e-02   9.3041088e-02   9.9547192e-01
   1.9468112e-02   2.0387929e-01   9.7880245e-01
   1.9612907e-02   2.4939840e-02   9.9949654e-01
   1.9612907e-02   6.1784777e-01   7.8605309e-01
   1.9766242e-02   4.3282033e-02   9.9886734e-01
   1.9766242e-02   4.1494449e-01   9.0963200e-01
   1.9790384e-02   6.0257234e-02   9.9798668e-01
   1.9790384e-02   3.1140522e-01   9.5007112e-01
   1.9903467e-02   7.6709893e-02   9.9685478e-01
   1.9903467e-02   2.5035807e-01   9.6794870e-01
   2.0001784e-02   1.2500231e-01   9.9195481e-01
   2.0001784e-02   1.5673025e-01   9.8743889e-01
   2.0006133e-02   2.4625523e-02   9.9949654e-01
   2.0006133e-02   6.3023521e-01   7.7614646e-01
   2.0253513e-02   1.4086628e-01   9.8982144e-01
   2.0394323e-02   2.4305007e-02   9.9949654e-01
   2.0394323e-02   6.4246399e-01   7.6604444e-01
   2.0450465e-02   4.2962975e-02   9.9886734e-01
   2.0450465e-02   4.2930810e-01   9.0292654e-01
   2.0743932e-02   5.9935656e-02   9.9798668e-01
   2.0743932e-02   3.2640947e-01   9.4500082e-01
   2.0777378e-02   2.3978372e-02   9.9949654e-01
   2.0777378e-02   6.5453104e-01   7.5574957e-01
   2.0941848e-02   9.2720496e-02   9.9547192e-01
   2.0941848e-02   2.1931295e-01   9.7542979e-01
   2.0976267e-02   1.0883521e-01   9.9383846e-01
   2.0976267e-02   1.8808517e-01   9.8192870e-01
   2.1118038e-02   7.6384449e-02   9.9685478e-01
   2.1118038e-02   2.6563569e-01   9.6384216e-01
   2.1129540e-02   4.2633100e-02   9.9886734e-01
   2.1129540e-02   4.4356364e-01   8.9599377e-01
   2.1155203e-02   2.3645701e-02   9.9949654e-01
   2.1155203e-02   6.6643331e-01   7.4526445e-01
   2.1527701e-02   2.3307077e-02   9.9949654e-01
   2.1527701e-02   6.7816781e-01   7.3459171e-01
   2.1692258e-02   5.9598989e-02   9.9798668e-01
   2.1692258e-02   3.4133155e-01   9.3969262e-01
   2.1803296e-02   4.2292493e-02   9.9886734e-01
   2.1803296e-02   4.5770751e-01   8.8883545e-01
   2.1894781e-02   2.2962585e-02   9.9949654e-01
   2.1894781e-02   6.8973159e-01   7.2373404e-01
   2.1982549e-02   1.2466923e-01   9.9195481e-01
   2.1982549e-02   1.7225115e-01   9.8480775e-01
   2.2256349e-02   2.2612313e-02   9.9949654e-01
   2.2256349e-02   7.0112172e-01   7.1269417e-01
   2.2327293e-02   7.6039777e-02   9.9685478e-01
   2.2327293e-02   2.8084644e-01   9.5949297e-01
   2.2410312e-02   9.2376563e-02   9.9547192e-01
   2.2410312e-02   2.3469140e-01   9.7181157e-01
   2.2471563e-02   4.1941240e-02   9.9886734e-01
   2.2471563e-02   4.7173615e-01   8.8145336e-01
   2.2485943e-02   1.4052721e-01   9.8982144e-01
   2.2485943e-02   1.5639317e-01   9.8743889e-01
   2.2612313e-02   2.2256349e-02   9.9949654e-01
   2.2612313e-02   7.1233536e-01   7.0147489e-01
   2.2635123e-02   5.9247319e-02   9.9798668e-01
   2.2635123e-02   3.5616769e-01   9.3414786e-01
   2.2700402e-02   1.0848870e-01   9.9383846e-01
   2.2700402e-02   2.0354474e-01   9.7880245e-01
   2.2962585e-02   2.1894781e-02   9.9949654e-01
   2.2962585e-02   7.2336967e-01   6.9007901e-01
   2.3134172e-02   4.1579428e-02   9.9886734e-01
   2.3134172e-02   4.8564604e-01   8.7384938e-01
   2.3307077e-02   2.1527701e-02   9.9949654e-01
   2.3307077e-02   7.3422187e-01   6.7850941e-01
   2.3530927e-02   7.5675961e-02   9.9685478e-01
   2.3530927e-02   2.9598649e-01   9.5490224e-01
   2.3572290e-02   5.8880733e-02   9.9798668e-01
   2.3572290e-02   3.7091418e-01   9.2836793e-01
   2.3645701e-02   2.1155203e-02   9.9949654e-01
   2.3645701e-02   7.4488924e-01   6.6676900e-01
   2.3790958e-02   4.1207148e-02   9.9886734e-01
   2.3790958e-02   4.9943367e-01   8.6602540e-01
   2.3873134e-02   9.2009374e-02   9.9547192e-01
   2.3873134e-02   2.5001077e-01   9.6794870e-01
   2.3957779e-02   1.2430476e-01   9.9195481e-01
   2.3957779e-02   1.8772868e-01   9.8192870e-01
   2.3978372e-02   2.0777378e-02   9.9949654e-01
   2.3978372e-02   7.5536909e-01   6.5486073e-01
   2.4305007e-02   2.0394323e-02   9.9949654e-01
   2.4305007e-02   7.6565877e-01   6.4278761e-01
   2.4418823e-02   1.0811488e-01   9.9383846e-01
   2.4418823e-02   2.1895308e-01   9.7542979e-01
   2.4441754e-02   4.0824495e-02   9.9886734e-01
   2.4441754e-02   5.1309557e-01   8.5798341e-01
   2.4503522e-02   5.8499325e-02   9.9798668e-01
   2.4503522e-02   3.8556729e-01   9.2235429e-01
   2.4625523e-02   2.0006133e-02   9.9949654e-01
   2.4625523e-02   7.7575571e-01   6.3055267e-01
   2.4712712e-02   1.4015276e-01   9.8982144e-01
   2.4712712e-02   1.7188069e-01   9.8480775e-01
   2.4728637e-02   7.5293095e-02   9.9685478e-01
   2.4728637e-02   3.1105203e-01   9.5007112e-01
   2.4939840e-02   1.9612907e-02   9.9949654e-01
   2.4939840e-02   7.8565735e-01   6.1815899e-01
   2.4964441e-02   1.5601672e-01   9.8743889e-01
   2.5086398e-02   4.0431564e-02   9.9886734e-01
   2.5086398e-02   5.2662830e-01   8.4972543e-01
   2.5247879e-02   1.9214744e-02   9.9949654e-01
   2.5247879e-02   7.9536121e-01   6.0560969e-01
   2.5329946e-02   9.1619022e-02   9.9547192e-01
   2.5329946e-02   2.6526720e-01   9.6384216e-01
   2.5428586e-02   5.8103189e-02   9.9798668e-01
   2.5428586e-02   4.0012333e-01   9.1610846e-01
   2.5549561e-02   1.8811743e-02   9.9949654e-01
   2.5549561e-02   8.0486484e-01   5.9290793e-01
   2.5724726e-02   4.0028455e-02   9.9886734e-01
   2.5724726e-02   5.4002845e-01   8.4125353e-01
   2.5844812e-02   1.8404007e-02   9.9949654e-01
   2.5844812e-02   8.1416585e-01   5.8005691e-01
   2.5920122e-02   7.4891274e-02   9.9685478e-01
   2.5920122e-02   3.2603926e-01   9.4500082e-01
   2.5926979e-02   1.2390900e-01   9.9195481e-01
   2.5926979e-02   2.0315896e-01   9.7880245e-01
   2.6131096e-02   1.0771384e-01   9.9383846e-01
   2.6131096e-02   2.3430630e-01   9.7181157e-01
   2.6133556e-02   1.7991638e-02   9.9949654e-01
   2.6133556e-02   8.2326190e-01   5.6705986e-01
   2.6347248e-02   5.7692427e-02   9.9798668e-01
   2.6347248e-02   4.1457865e-01   9.0963200e-01
   2.6356578e-02   3.9615269e-02   9.9886734e-01
   2.6356578e-02   5.5329266e-01   8.3256985e-01
   2.6415721e-02   1.7574739e-02   9.9949654e-01
   2.6415721e-02   8.3215069e-01   5.5392006e-01
   2.6691236e-02   1.7153416e-02   9.9949654e-01
   2.6691236e-02   8.4083000e-01   5.4064082e-01
   2.6780382e-02   9.1205606e-02   9.9547192e-01
   2.6780382e-02   2.8045685e-01   9.5949297e-01
   2.6933260e-02   1.3974302e-01   9.8982144e-01
   2.6933260e-02   1.8732494e-01   9.8192870e-01
   2.6960032e-02   1.6727775e-02   9.9949654e-01
   2.6960032e-02   8.4929763e-01   5.2722547e-01
   2.6981795e-02   3.9192110e-02   9.9886734e-01
   2.6981795e-02   5.6641758e-01   8.2367658e-01
   2.7105082e-02   7.4470600e-02   9.9685478e-01
   2.7105082e-02   3.4094441e-01   9.3969262e-01
   2.7222041e-02   1.6297922e-02   9.9949654e-01
   2.7222041e-02   8.5755145e-01   5.1367739e-01
   2.7259278e-02   5.7267140e-02   9.9798668e-01
   2.7259278e-02   4.2892960e-01   9.0292654e-01
   2.7436654e-02   1.5560100e-01   9.8743889e-01
   2.7436654e-02   1.7146696e-01   9.8480775e-01
   2.7477196e-02   1.5863967e-02   9.9949654e-01
   2.7477196e-02   8.6558940e-01   5.0000000e-01
   2.7600219e-02   3.8759084e-02   9.9886734e-01
   2.7600219e-02   5.7939990e-01   8.1457595e-01
   2.7725435e-02   1.5426018e-02   9.9949654e-01
   2.7725435e-02   8.7340943e-01   4.8619674e-01
   2.7836791e-02   1.0728569e-01   9.9383846e-01
   2.7836791e-02   2.4960053e-01   9.6794870e-01
   2.7889651e-02   1.2348205e-01   9.9195481e-01
   2.7889651e-02   2.1853809e-01   9.7542979e-01
   2.7966694e-02   1.4984185e-02   9.9949654e-01
   2.7966694e-02   8.8100959e-01   4.7227107e-01
   2.8164445e-02   5.6827437e-02   9.9798668e-01
   2.8164445e-02   4.4317256e-01   8.9599377e-01
   2.8200912e-02   1.4538581e-02   9.9949654e-01
   2.8200912e-02   8.8838796e-01   4.5822652e-01
   2.8211695e-02   3.8316302e-02   9.9886734e-01
   2.8211695e-02   5.9223637e-01   8.0527026e-01
   2.8224076e-02   9.0769229e-02   9.9547192e-01
   2.8224076e-02   2.9557590e-01   9.5490224e-01
   2.8283218e-02   7.4031178e-02   9.9685478e-01
   2.8283218e-02   3.5576373e-01   9.3414786e-01
   2.8428031e-02   1.4089316e-02   9.9949654e-01
   2.8428031e-02   8.9554268e-01   4.4406661e-01
   2.8647993e-02   1.3636504e-02   9.9949654e-01
   2.8647993e-02   9.0247195e-01   4.2979491e-01
   2.8816069e-02   3.7863873e-02   9.9886734e-01
   2.8816069e-02   6.0492374e-01   7.9576184e-01
   2.8860743e-02   1.3180260e-02   9.9949654e-01
   2.8860743e-02   9.0917403e-01   4.1541501e-01
   2.9062522e-02   5.6373428e-02   9.9798668e-01
   2.9062522e-02   4.5730396e-01   8.8883545e-01
   2.9066228e-02   1.2720697e-02   9.9949654e-01
   2.9066228e-02   9.1564724e-01   4.0093054e-01
   2.9147028e-02   1.3929811e-01   9.8982144e-01
   2.9147028e-02   2.0272203e-01   9.7880245e-01
   2.9264396e-02   1.2257932e-02   9.9949654e-01
   2.9264396e-02   9.2188993e-01   3.8634513e-01
   2.9413189e-02   3.7401912e-02   9.9886734e-01
   2.9413189e-02   6.1745882e-01   7.8605309e-01
   2.9454234e-02   7.3573119e-02   9.9685478e-01
   2.9454234e-02   3.7049349e-01   9.2836793e-01
   2.9455196e-02   1.1792082e-02   9.9949654e-01
   2.9455196e-02   9.2790054e-01   3.7166246e-01
   2.9535478e-02   1.0683053e-01   9.9383846e-01
   2.9535478e-02   2.6483193e-01   9.6384216e-01
   2.9638581e-02   1.1323262e-02   9.9949654e-01
   2.9638581e-02   9.3367756e-01   3.5688622e-01
   2.9660665e-02   9.0310001e-02   9.9547192e-01
   2.9660665e-02   3.1062053e-01   9.5007112e-01
   2.9814505e-02   1.0851592e-02   9.9949654e-01
   2.9814505e-02   9.3921953e-01   3.4202014e-01
   2.9845302e-02   1.2302401e-01   9.9195481e-01
   2.9845302e-02   2.3386221e-01   9.7181157e-01
   2.9901961e-02   1.5514610e-01   9.8743889e-01
   2.9901961e-02   1.8687404e-01   9.8192870e-01
   2.9953283e-02   5.5905227e-02   9.9798668e-01
   2.9953283e-02   4.7132024e-01   8.8145336e-01
   2.9982923e-02   1.0377191e-02   9.9949654e-01
   2.9982923e-02   9.4452505e-01   3.2706796e-01
   3.0002904e-02   3.6930536e-02   9.9886734e-01
   3.0002904e-02   6.2983846e-01   7.7614646e-01
   3.0143793e-02   9.9001764e-03   9.9949654e-01
   3.0143793e-02   9.4959280e-01   3.1203345e-01
   3.0153690e-02   1.7101007e-01   9.8480775e-01
   3.0297075e-02   9.4206699e-03   9.9949654e-01
   3.0297075e-02   9.5442149e-01   2.9692038e-01
   3.0442729e-02   8.9387918e-03   9.9949654e-01
   3.0442729e-02   9.5900991e-01   2.8173256e-01
   3.0580720e-02   8.4546634e-03   9.9949654e-01
   3.0580720e-02   9.6335690e-01   2.6647381e-01
   3.0585066e-02   3.6449862e-02   9.9886734e-01
   3.0585066e-02   6.4205955e-01   7.6604444e-01
   3.0617835e-02   7.3096538e-02   9.9685478e-01
   3.0617835e-02   3.8512998e-01   9.2235429e-01
   3.0711012e-02   7.9684066e-03   9.9949654e-01
   3.0711012e-02   9.6746138e-01   2.5114799e-01
   3.0833573e-02   7.4801438e-03   9.9949654e-01
   3.0833573e-02   9.7132230e-01   2.3575894e-01
   3.0836503e-02   5.5422953e-02   9.9798668e-01
   3.0836503e-02   4.8521786e-01   8.7384938e-01
   3.0948371e-02   6.9899979e-03   9.9949654e-01
   3.0948371e-02   9.7493870e-01   2.2031053e-01
   3.1055379e-02   6.4980923e-03   9.9949654e-01
   3.1055379e-02   9.7830966e-01   2.0480667e-01
   3.1089786e-02   8.9828039e-02   9.9547192e-01
   3.1089786e-02   3.2558697e-01   9.4500082e-01
   3.1154568e-02   6.0045509e-03   9.9949654e-01
   3.1154568e-02   9.8143434e-01   1.8925124e-01
   3.1159528e-02   3.5960013e-02   9.9886734e-01
   3.1159528e-02   6.5411900e-01   7.5574957e-01
   3.1226729e-02   1.0634847e-01   9.9383846e-01
   3.1226729e-02   2.7999665e-01   9.5949297e-01
   3.1245915e-02   5.5094978e-03   9.9949654e-01
   3.1245915e-02   9.8431194e-01   1.7364818e-01
   3.1329395e-02   5.0130578e-03   9.9949654e-01
   3.1329395e-02   9.8694176e-01   1.5800140e-01
   3.1353458e-02   1.3881813e-01   9.8982144e-01
   3.1353458e-02   2.1806809e-01   9.7542979e-01
   3.1404989e-02   4.5153557e-03   9.9949654e-01
   3.1404989e-02   9.8932311e-01   1.4231484e-01
   3.1472676e-02   4.0165169e-03   9.9949654e-01
   3.1472676e-02   9.9145541e-01   1.2659245e-01
   3.1532441e-02   3.5166670e-03   9.9949654e-01
   3.1532441e-02   9.9333811e-01   1.1083820e-01
   3.1584267e-02   3.0159318e-03   9.9949654e-01
   3.1584267e-02   9.9497074e-01   9.5056043e-02
   3.1628142e-02   2.5144374e-03   9.9949654e-01
   3.1628142e-02   9.9635290e-01   7.9249957e-02
   3.1664055e-02   2.0123099e-03   9.9949654e-01
   3.1664055e-02   9.9748423e-01   6.3423920e-02
   3.1691997e-02   1.5096759e-03   9.9949654e-01
   3.1691997e-02   9.9836445e-01   4.7581916e-02
   3.1711960e-02   1.0066618e-03   9.9949654e-01
   3.1711960e-02   5.4926726e-02   9.9798668e-01
   3.1711960e-02   4.9899334e-01   8.6602540e-01
   3.1711960e-02   9.9899334e-01   3.1727933e-02
   3.1723940e-02   5.0339425e-04   9.9949654e-01
   3.1723940e-02   9.9937073e-01   1.5865964e-02
   3.1726146e-02   3.5461110e-02   9.9886734e-01
   3.1726146e-02   6.6601378e-01   7.4526445e-01
   3.1727933e-02   0.0000000e+00   9.9949654e-01
   3.1727933e-02   9.9949654e-01   0.0000000e+00
   3.1773728e-02   7.2601556e-02   9.9685478e-01
   3.1773728e-02   3.9966952e-01   9.1610846e-01
   3.1793440e-02   1.2253500e-01   9.9195481e-01
   3.1793440e-02   2.4912745e-01   9.6794870e-01
   3.2284778e-02   3.4953281e-02   9.9886734e-01
   3.2284778e-02   6.7774089e-01   7.3459171e-01
   3.2359739e-02   1.5465215e-01   9.8743889e-01
   3.2359739e-02   2.0223407e-01   9.7880245e-01
   3.2511082e-02   8.9323462e-02   9.9547192e-01
   3.2511082e-02   3.4047145e-01   9.3969262e-01
   3.2579434e-02   5.4416671e-02   9.9798668e-01
   3.2579434e-02   5.1264319e-01   8.5798341e-01
   3.2835281e-02   3.4436652e-02   9.9886734e-01
   3.2835281e-02   6.8929739e-01   7.2373404e-01
   3.2863134e-02   1.7051013e-01   9.8480775e-01
   3.2863134e-02   1.8637609e-01   9.8192870e-01
   3.2910120e-02   1.0583965e-01   9.9383846e-01
   3.2910120e-02   2.9509089e-01   9.5490224e-01
   3.2921622e-02   7.2088296e-02   9.9685478e-01
   3.2921622e-02   4.1410844e-01   9.0963200e-01
   3.3377519e-02   3.3911354e-02   9.9886734e-01
   3.3377519e-02   7.0068035e-01   7.1269417e-01
   3.3438706e-02   5.3892917e-02   9.9798668e-01
   3.3438706e-02   5.2616399e-01   8.4972543e-01
   3.3551995e-02   1.3830321e-01   9.8982144e-01
   3.3551995e-02   2.3335925e-01   9.7181157e-01
   3.3733574e-02   1.2201514e-01   9.9195481e-01
   3.3733574e-02   2.6432998e-01   9.6384216e-01
   3.3911354e-02   3.3377519e-02   9.9886734e-01
   3.3911354e-02   7.1188693e-01   7.0147489e-01
   3.3924192e-02   8.8796399e-02   9.9547192e-01
   3.3924192e-02   3.5527021e-01   9.3414786e-01
   3.4061228e-02   7.1556889e-02   9.9685478e-01
   3.4061228e-02   4.2844311e-01   9.0292654e-01
   3.4289560e-02   5.3355596e-02   9.9798668e-01
   3.4289560e-02   5.3955233e-01   8.4125353e-01
   3.4436652e-02   3.2835281e-02   9.9886734e-01
   3.4436652e-02   7.2291429e-01   6.9007901e-01
   3.4585225e-02   1.0530417e-01   9.9383846e-01
   3.4585225e-02   3.1011084e-01   9.5007112e-01
   3.4809372e-02   1.5411927e-01   9.8743889e-01
   3.4809372e-02   2.1754319e-01   9.7542979e-01
   3.4953281e-02   3.2284778e-02   9.9886734e-01
   3.4953281e-02   7.3375967e-01   6.7850941e-01
   3.5131782e-02   5.2804844e-02   9.9798668e-01
   3.5131782e-02   5.5280484e-01   8.3256985e-01
   3.5192260e-02   7.1007468e-02   9.9685478e-01
   3.5192260e-02   4.4266992e-01   8.9599377e-01
   3.5328762e-02   8.8246982e-02   9.9547192e-01
   3.5328762e-02   3.6997954e-01   9.2836793e-01
   3.5461110e-02   3.1726146e-02   9.9886734e-01
   3.5461110e-02   7.4442032e-01   6.6676900e-01
   3.5564305e-02   1.6996726e-01   9.8480775e-01
   3.5564305e-02   2.0169519e-01   9.7880245e-01
   3.5665216e-02   1.2146457e-01   9.9195481e-01
   3.5665216e-02   2.7946597e-01   9.5949297e-01
   3.5742085e-02   1.3775346e-01   9.8982144e-01
   3.5742085e-02   2.4859166e-01   9.6794870e-01
   3.5816033e-02   1.8583123e-01   9.8192870e-01
   3.5960013e-02   3.1159528e-02   9.9886734e-01
   3.5960013e-02   7.5489357e-01   6.5486073e-01
   3.5965159e-02   5.2240797e-02   9.9798668e-01
   3.5965159e-02   5.6591819e-01   8.2367658e-01
   3.6251624e-02   1.0474219e-01   9.9383846e-01
   3.6251624e-02   3.2505272e-01   9.4500082e-01
   3.6314432e-02   7.0440171e-02   9.9685478e-01
   3.6314432e-02   4.5678530e-01   8.8883545e-01
   3.6449862e-02   3.0585066e-02   9.9886734e-01
   3.6449862e-02   7.6517677e-01   6.4278761e-01
   3.6724439e-02   8.7675350e-02   9.9547192e-01
   3.6724439e-02   3.8459573e-01   9.2235429e-01
   3.6789483e-02   5.1663600e-02   9.9798668e-01
   3.6789483e-02   5.7888907e-01   8.1457595e-01
   3.6930536e-02   3.0002904e-02   9.9886734e-01
   3.6930536e-02   7.7526735e-01   6.3055267e-01
   3.7250241e-02   1.5354758e-01   9.8743889e-01
   3.7250241e-02   2.3279754e-01   9.7181157e-01
   3.7401912e-02   2.9413189e-02   9.9886734e-01
   3.7401912e-02   7.8516276e-01   6.1815899e-01
   3.7427462e-02   6.9855141e-02   9.9685478e-01
   3.7427462e-02   4.7078568e-01   8.8145336e-01
   3.7587879e-02   1.2088342e-01   9.9195481e-01
   3.7587879e-02   2.9453160e-01   9.5490224e-01
   3.7604545e-02   5.1073396e-02   9.9798668e-01
   3.7604545e-02   5.9171421e-01   8.0527026e-01
   3.7863873e-02   2.8816069e-02   9.9886734e-01
   3.7863873e-02   7.9486051e-01   6.0560969e-01
   3.7908897e-02   1.0415384e-01   9.9383846e-01
   3.7908897e-02   3.3991277e-01   9.3969262e-01
   3.7923178e-02   1.3716904e-01   9.8982144e-01
   3.7923178e-02   2.6376149e-01   9.6384216e-01
   3.8110870e-02   8.7081645e-02   9.9547192e-01
   3.8110870e-02   3.9911509e-01   9.1610846e-01
   3.8256523e-02   1.6938160e-01   9.8480775e-01
   3.8256523e-02   2.1696352e-01   9.7542979e-01
   3.8316302e-02   2.8211695e-02   9.9886734e-01
   3.8316302e-02   8.0435816e-01   5.9290793e-01
   3.8410140e-02   5.0470335e-02   9.9798668e-01
   3.8410140e-02   6.0439040e-01   7.9576184e-01
   3.8531070e-02   6.9252525e-02   9.9685478e-01
   3.8531070e-02   4.8466754e-01   8.7384938e-01
   3.8759084e-02   2.7600219e-02   9.9886734e-01
   3.8759084e-02   8.1365331e-01   5.8005691e-01
   3.8759917e-02   1.8523958e-01   9.8192870e-01
   3.8759917e-02   2.0110554e-01   9.7880245e-01
   3.9192110e-02   2.6981795e-02   9.9886734e-01
   3.9192110e-02   8.2274364e-01   5.6705986e-01
   3.9206066e-02   4.9854568e-02   9.9798668e-01
   3.9206066e-02   6.1691443e-01   7.8605309e-01
   3.9487707e-02   8.6466018e-02   9.9547192e-01
   3.9487707e-02   4.1353398e-01   9.0963200e-01
   3.9501079e-02   1.2027183e-01   9.9195481e-01
   3.9501079e-02   3.0952308e-01   9.5007112e-01
   3.9556626e-02   1.0353927e-01   9.9383846e-01
   3.9556626e-02   3.5468725e-01   9.3414786e-01
   3.9615269e-02   2.6356578e-02   9.9886734e-01
   3.9615269e-02   8.3162684e-01   5.5392006e-01
   3.9624978e-02   6.8632476e-02   9.9685478e-01
   3.9624978e-02   4.9842739e-01   8.6602540e-01
   3.9681733e-02   1.5293725e-01   9.8743889e-01
   3.9681733e-02   2.4799329e-01   9.6794870e-01
   3.9992122e-02   4.9226251e-02   9.9798668e-01
   3.9992122e-02   6.2928316e-01   7.7614646e-01
   4.0028455e-02   2.5724726e-02   9.9886734e-01
   4.0028455e-02   8.4030068e-01   5.4064082e-01
   4.0094723e-02   1.3655009e-01   9.8982144e-01
   4.0094723e-02   2.7886493e-01   9.5949297e-01
   4.0431564e-02   2.5086398e-02   9.9886734e-01
   4.0431564e-02   8.4876298e-01   5.2722547e-01
   4.0708911e-02   6.7995148e-02   9.9685478e-01
   4.0708911e-02   5.1206176e-01   8.5798341e-01
   4.0768110e-02   4.8585541e-02   9.9798668e-01
   4.0768110e-02   6.4149347e-01   7.6604444e-01
   4.0824495e-02   2.4441754e-02   9.9886734e-01
   4.0824495e-02   8.5701161e-01   5.1367739e-01
   4.0854604e-02   8.5828624e-02   9.9547192e-01
   4.0854604e-02   4.2784877e-01   9.0292654e-01
   4.0939110e-02   1.6875331e-01   9.8480775e-01
   4.0939110e-02   2.3217723e-01   9.7181157e-01
   4.1194398e-02   1.0289863e-01   9.9383846e-01
   4.1194398e-02   3.6937244e-01   9.2836793e-01
   4.1207148e-02   2.3790958e-02   9.9886734e-01
   4.1207148e-02   8.6504449e-01   5.0000000e-01
   4.1404336e-02   1.1962997e-01   9.9195481e-01
   4.1404336e-02   3.2443664e-01   9.4500082e-01
   4.1533835e-02   4.7932600e-02   9.9798668e-01
   4.1533835e-02   6.5354229e-01   7.5574957e-01
   4.1579428e-02   2.3134172e-02   9.9886734e-01
   4.1579428e-02   8.7285960e-01   4.8619674e-01
   4.1694042e-02   1.8460130e-01   9.8192870e-01
   4.1694042e-02   2.1632923e-01   9.7542979e-01
   4.1782596e-02   6.7340704e-02   9.9685478e-01
   4.1782596e-02   5.2556723e-01   8.4972543e-01
   4.1941240e-02   2.2471563e-02   9.9886734e-01
   4.1941240e-02   8.8045498e-01   4.7227107e-01
   4.1945771e-02   2.0046527e-01   9.7880245e-01
   4.2103235e-02   1.5228841e-01   9.8743889e-01
   4.2103235e-02   2.6312661e-01   9.6384216e-01
   4.2211215e-02   8.5169623e-02   9.9547192e-01
   4.2211215e-02   4.4205584e-01   8.9599377e-01
   4.2256175e-02   1.3589676e-01   9.8982144e-01
   4.2256175e-02   2.9389815e-01   9.5490224e-01
   4.2289104e-02   4.7267593e-02   9.9798668e-01
   4.2289104e-02   6.6542658e-01   7.4526445e-01
   4.2292493e-02   2.1803296e-02   9.9886734e-01
   4.2292493e-02   8.8782870e-01   4.5822652e-01
   4.2633100e-02   2.1129540e-02   9.9886734e-01
   4.2633100e-02   8.9497892e-01   4.4406661e-01
   4.2821798e-02   1.0223209e-01   9.9383846e-01
   4.2821798e-02   3.8396465e-01   9.2235429e-01
   4.2845761e-02   6.6669306e-02   9.9685478e-01
   4.2845761e-02   5.3894038e-01   8.4125353e-01
   4.2962975e-02   2.0450465e-02   9.9886734e-01
   4.2962975e-02   9.0190383e-01   4.2979491e-01
   4.3033726e-02   4.6590686e-02   9.9798668e-01
   4.3033726e-02   6.7714335e-01   7.3459171e-01
   4.3282033e-02   1.9766242e-02   9.9886734e-01
   4.3282033e-02   9.0860169e-01   4.1541501e-01
   4.3297169e-02   1.1895799e-01   9.9195481e-01
   4.3297169e-02   3.3926853e-01   9.3969262e-01
   4.3557200e-02   8.4489181e-02   9.9547192e-01
   4.3557200e-02   4.5615164e-01   8.8883545e-01
   4.3590196e-02   1.9077043e-02   9.9886734e-01
   4.3590196e-02   9.1507082e-01   4.0093054e-01
   4.3611390e-02   1.6808253e-01   9.8480775e-01
   4.3611390e-02   2.4733248e-01   9.6794870e-01
   4.3767516e-02   4.5902049e-02   9.9798668e-01
   4.3767516e-02   6.8868966e-01   7.2373404e-01
   4.3887384e-02   1.8383041e-02   9.9886734e-01
   4.3887384e-02   9.2130958e-01   3.8634513e-01
   4.3898141e-02   6.5981125e-02   9.9685478e-01
   4.3898141e-02   5.5217786e-01   8.3256985e-01
   4.4173525e-02   1.7684412e-02   9.9886734e-01
   4.4173525e-02   9.2731641e-01   3.7166246e-01
   4.4406989e-02   1.3520922e-01   9.8982144e-01
   4.4406989e-02   3.0885740e-01   9.5007112e-01
   4.4438419e-02   1.0153981e-01   9.9383846e-01
   4.4438419e-02   3.9846019e-01   9.1610846e-01
   4.4448545e-02   1.6981330e-02   9.9886734e-01
   4.4448545e-02   9.3308979e-01   3.5688622e-01
   4.4490287e-02   4.5201858e-02   9.9798668e-01
   4.4490287e-02   7.0006259e-01   7.1269417e-01
   4.4514137e-02   1.5160123e-01   9.8743889e-01
   4.4514137e-02   2.7819368e-01   9.5949297e-01
   4.4617672e-02   1.8391655e-01   9.8192870e-01
   4.4617672e-02   2.3149846e-01   9.7181157e-01
   4.4712375e-02   1.6273974e-02   9.9886734e-01
   4.4712375e-02   9.3862827e-01   3.4202014e-01
   4.4892220e-02   8.3787469e-02   9.9547192e-01
   4.4892220e-02   4.7013259e-01   8.8145336e-01
   4.4939470e-02   6.5276334e-02   9.9685478e-01
   4.4939470e-02   5.6527633e-01   8.2367658e-01
   4.4964949e-02   1.5562520e-02   9.9886734e-01
   4.4964949e-02   9.4393045e-01   3.2706796e-01
   4.5121066e-02   1.9977452e-01   9.7880245e-01
   4.5121066e-02   2.1564049e-01   9.7542979e-01
   4.5179102e-02   1.1825607e-01   9.9195481e-01
   4.5179102e-02   3.5401501e-01   9.3414786e-01
   4.5201858e-02   4.4490287e-02   9.9798668e-01
   4.5201858e-02   7.1125929e-01   7.0147489e-01
   4.5206204e-02   1.4847149e-02   9.9886734e-01
   4.5206204e-02   9.4899501e-01   3.1203345e-01
   4.5436078e-02   1.4128040e-02   9.9886734e-01
   4.5436078e-02   9.5382066e-01   2.9692038e-01
   4.5654514e-02   1.3405375e-02   9.9886734e-01
   4.5654514e-02   9.5840619e-01   2.8173256e-01
   4.5861456e-02   1.2679335e-02   9.9886734e-01
   4.5861456e-02   9.6275045e-01   2.6647381e-01
   4.5902049e-02   4.3767516e-02   9.9798668e-01
   4.5902049e-02   7.2227693e-01   6.9007901e-01
   4.5969485e-02   6.4555109e-02   9.9685478e-01
   4.5969485e-02   5.7823250e-01   8.1457595e-01
   4.6043852e-02   1.0082197e-01   9.9383846e-01
   4.6043852e-02   4.1285542e-01   9.0963200e-01
   4.6056854e-02   1.1950102e-02   9.9886734e-01
   4.6056854e-02   9.6685234e-01   2.5114799e-01
   4.6215938e-02   8.3064664e-02   9.9547192e-01
   4.6215938e-02   4.8399520e-01   8.7384938e-01
   4.6240656e-02   1.1217862e-02   9.9886734e-01
   4.6240656e-02   9.7071084e-01   2.3575894e-01
   4.6272692e-02   1.6736943e-01   9.8480775e-01
   4.6272692e-02   2.6242548e-01   9.6384216e-01
   4.6412818e-02   1.0482797e-02   9.9886734e-01
   4.6412818e-02   9.7432496e-01   2.2031053e-01
   4.6546624e-02   1.3448764e-01   9.8982144e-01
   4.6546624e-02   3.2373888e-01   9.4500082e-01
   4.6573296e-02   9.7450936e-03   9.9886734e-01
   4.6573296e-02   9.7769380e-01   2.0480667e-01
   4.6590686e-02   4.3033726e-02   9.9798668e-01
   4.6590686e-02   7.3311274e-01   6.7850941e-01
   4.6722049e-02   9.0049368e-03   9.9886734e-01
   4.6722049e-02   9.8081651e-01   1.8925124e-01
   4.6859040e-02   8.2625130e-03   9.9886734e-01
   4.6859040e-02   9.8369230e-01   1.7364818e-01
   4.6913834e-02   1.5087589e-01   9.8743889e-01
   4.6913834e-02   2.9319073e-01   9.5490224e-01
   4.6984234e-02   7.5180091e-03   9.9886734e-01
   4.6984234e-02   9.8632046e-01   1.5800140e-01
   4.6987928e-02   6.3817633e-02   9.9685478e-01
   4.6987928e-02   5.9104310e-01   8.0527026e-01
   4.7049662e-02   1.1752437e-01   9.9195481e-01
   4.7049662e-02   3.6867236e-01   9.2836793e-01
   4.7097601e-02   6.7716127e-03   9.9886734e-01
   4.7097601e-02   9.8870031e-01   1.4231484e-01
   4.7199110e-02   6.0235115e-03   9.9886734e-01
   4.7199110e-02   9.9083126e-01   1.2659245e-01
   4.7267593e-02   4.2289104e-02   9.9798668e-01
   4.7267593e-02   7.4376399e-01   6.6676900e-01
   4.7288738e-02   5.2738939e-03   9.9886734e-01
   4.7288738e-02   9.9271278e-01   1.1083820e-01
   4.7366461e-02   4.5229487e-03   9.9886734e-01
   4.7366461e-02   9.9434439e-01   9.5056043e-02
   4.7432260e-02   3.7708648e-03   9.9886734e-01
   4.7432260e-02   9.9572568e-01   7.9249957e-02
   4.7486118e-02   3.0178316e-03   9.9886734e-01
   4.7486118e-02   9.9685630e-01   6.3423920e-02
   4.7528022e-02   2.2640387e-03   9.9886734e-01
   4.7528022e-02   8.2320948e-02   9.9547192e-01
   4.7528022e-02   4.9773596e-01   8.6602540e-01
   4.7528022e-02   9.9773596e-01   4.7581916e-02
   4.7530069e-02   1.8318550e-01   9.8192870e-01
   4.7530069e-02   2.4660942e-01   9.6794870e-01
   4.7557960e-02   1.5096759e-03   9.9886734e-01
   4.7557960e-02   9.9836445e-01   3.1727933e-02
   4.7575927e-02   7.5493296e-04   9.9886734e-01
   4.7575927e-02   9.9874161e-01   1.5865964e-02
   4.7581916e-02   0.0000000e+00   9.9886734e-01
   4.7581916e-02   9.9886734e-01   0.0000000e+00
   4.7637694e-02   1.0007875e-01   9.9383846e-01
   4.7637694e-02   4.2714672e-01   9.0292654e-01
   4.7932600e-02   4.1533835e-02   9.9798668e-01
   4.7932600e-02   7.5422801e-01   6.5486073e-01
   4.7994542e-02   6.3064092e-02   9.9685478e-01
   4.7994542e-02   6.0370491e-01   7.9576184e-01
   4.8285002e-02   1.9903349e-01   9.7880245e-01
   4.8285002e-02   2.3076142e-01   9.7181157e-01
   4.8536731e-02   2.1489746e-01   9.7542979e-01
   4.8585541e-02   4.0768110e-02   9.9798668e-01
   4.8585541e-02   7.6450215e-01   6.4278761e-01
   4.8674541e-02   1.3373220e-01   9.8982144e-01
   4.8674541e-02   3.3853887e-01   9.3969262e-01
   4.8828140e-02   8.1556508e-02   9.9547192e-01
   4.8828140e-02   5.1135142e-01   8.5798341e-01
   4.8908377e-02   1.1676309e-01   9.9195481e-01
   4.8908377e-02   3.8323691e-01   9.2235429e-01
   4.8922345e-02   1.6661421e-01   9.8480775e-01
   4.8922345e-02   2.7745241e-01   9.5949297e-01
   4.8989073e-02   6.2294674e-02   9.9685478e-01
   4.8989073e-02   6.1621474e-01   7.8605309e-01
   4.9219544e-02   9.9310337e-02   9.9383846e-01
   4.9219544e-02   4.4133048e-01   8.9599377e-01
   4.9226251e-02   3.9992122e-02   9.9798668e-01
   4.9226251e-02   7.7458383e-01   6.3055267e-01
   4.9301720e-02   1.5011256e-01   9.8743889e-01
   4.9301720e-02   3.0811396e-01   9.5007112e-01
   4.9854568e-02   3.9206066e-02   9.9798668e-01
   4.9854568e-02   7.8447052e-01   6.1815899e-01
   4.9971272e-02   6.1509574e-02   9.9685478e-01
   4.9971272e-02   6.2856944e-01   7.7614646e-01
   5.0115967e-02   8.0771537e-02   9.9547192e-01
   5.0115967e-02   5.2483815e-01   8.4972543e-01
   5.0430501e-02   1.8240833e-01   9.8192870e-01
   5.0430501e-02   2.6165828e-01   9.6384216e-01
   5.0470335e-02   3.8410140e-02   9.9798668e-01
   5.0470335e-02   7.9415971e-01   6.0560969e-01
   5.0754780e-02   1.1597242e-01   9.9195481e-01
   5.0754780e-02   3.9770497e-01   9.1610846e-01
   5.0789003e-02   9.8516921e-02   9.9383846e-01
   5.0789003e-02   4.5540314e-01   8.8883545e-01
   5.0790205e-02   1.3294310e-01   9.8982144e-01
   5.0790205e-02   3.5325363e-01   9.3414786e-01
   5.0940890e-02   6.0708989e-02   9.9685478e-01
   5.0940890e-02   6.4076590e-01   7.6604444e-01
   5.1073396e-02   3.7604545e-02   9.9798668e-01
   5.1073396e-02   8.0364899e-01   5.9290793e-01
   5.1391177e-02   7.9966232e-02   9.9547192e-01
   5.1391177e-02   5.3819275e-01   8.4125353e-01
   5.1436782e-02   1.9824235e-01   9.7880245e-01
   5.1436782e-02   2.4582426e-01   9.6794870e-01
   5.1559682e-02   1.6581703e-01   9.8480775e-01
   5.1559682e-02   2.9240949e-01   9.5490224e-01
   5.1663600e-02   3.6789483e-02   9.9798668e-01
   5.1663600e-02   8.1293595e-01   5.8005691e-01
   5.1677195e-02   1.4931145e-01   9.8743889e-01
   5.1677195e-02   3.2295963e-01   9.4500082e-01
   5.1897685e-02   5.9893121e-02   9.9685478e-01
   5.1897685e-02   6.5280105e-01   7.5574957e-01
   5.1940177e-02   2.1410032e-01   9.7542979e-01
   5.1940177e-02   2.2996629e-01   9.7181157e-01
   5.2240797e-02   3.5965159e-02   9.9798668e-01
   5.2240797e-02   8.2201825e-01   5.6705986e-01
   5.2345676e-02   9.7698704e-02   9.9383846e-01
   5.2345676e-02   4.6936116e-01   8.8145336e-01
   5.2588406e-02   1.1515255e-01   9.9195481e-01
   5.2588406e-02   4.1207292e-01   9.0963200e-01
   5.2653450e-02   7.9140796e-02   9.9547192e-01
   5.2653450e-02   5.5141187e-01   8.3256985e-01
   5.2804844e-02   3.5131782e-02   9.9798668e-01
   5.2804844e-02   8.3089362e-01   5.5392006e-01
   5.2841415e-02   5.9062175e-02   9.9685478e-01
   5.2841415e-02   6.6467186e-01   7.4526445e-01
   5.2893082e-02   1.3212053e-01   9.8982144e-01
   5.2893082e-02   3.6787947e-01   9.2836793e-01
   5.3318237e-02   1.8158524e-01   9.8192870e-01
   5.3318237e-02   2.7664128e-01   9.5949297e-01
   5.3355596e-02   3.4289560e-02   9.9798668e-01
   5.3355596e-02   8.3955982e-01   5.4064082e-01
   5.3771842e-02   5.8216361e-02   9.9685478e-01
   5.3771842e-02   6.7637535e-01   7.3459171e-01
   5.3889171e-02   9.6855892e-02   9.9383846e-01
   5.3889171e-02   4.8320102e-01   8.7384938e-01
   5.3892917e-02   3.3438706e-02   9.9798668e-01
   5.3892917e-02   8.4801466e-01   5.2722547e-01
   5.3902467e-02   7.8295437e-02   9.9547192e-01
   5.3902467e-02   5.6449217e-01   8.2367658e-01
   5.4039660e-02   1.4847275e-01   9.8743889e-01
   5.4039660e-02   3.3772399e-01   9.3969262e-01
   5.4184039e-02   1.6497812e-01   9.8480775e-01
   5.4184039e-02   3.0729296e-01   9.5007112e-01
   5.4408792e-02   1.1430369e-01   9.9195481e-01
   5.4408792e-02   4.2633713e-01   9.0292654e-01
   5.4416671e-02   3.2579434e-02   9.9798668e-01
   5.4416671e-02   8.5625602e-01   5.1367739e-01
   5.4575614e-02   1.9740130e-01   9.7880245e-01
   5.4575614e-02   2.6082522e-01   9.6384216e-01
   5.4688732e-02   5.7355891e-02   9.9685478e-01
   5.4688732e-02   6.8790856e-01   7.2373404e-01
   5.4926726e-02   3.1711960e-02   9.9798668e-01
   5.4926726e-02   8.6428181e-01   5.0000000e-01
   5.4982644e-02   1.3126470e-01   9.8982144e-01
   5.4982644e-02   3.8241269e-01   9.2235429e-01
   5.5137915e-02   7.7430367e-02   9.9547192e-01
   5.5137915e-02   5.7743037e-01   8.1457595e-01
   5.5330547e-02   2.1324929e-01   9.7542979e-01
   5.5330547e-02   2.4497723e-01   9.6794870e-01
   5.5419100e-02   9.5988697e-02   9.9383846e-01
   5.5419100e-02   4.9691923e-01   8.6602540e-01
   5.5422953e-02   3.0836503e-02   9.9798668e-01
   5.5422953e-02   8.7209004e-01   4.8619674e-01
   5.5582276e-02   2.2911326e-01   9.7181157e-01
   5.5591855e-02   5.6480982e-02   9.9685478e-01
   5.5591855e-02   6.9926859e-01   7.1269417e-01
   5.5905227e-02   2.9953283e-02   9.9798668e-01
   5.5905227e-02   8.7967871e-01   4.7227107e-01
   5.6192551e-02   1.8071644e-01   9.8192870e-01
   5.6192551e-02   2.9155464e-01   9.5490224e-01
   5.6215482e-02   1.1342605e-01   9.9195481e-01
   5.6215482e-02   4.4049401e-01   8.9599377e-01
   5.6359482e-02   7.6545804e-02   9.9547192e-01
   5.6359482e-02   5.9022320e-01   8.0527026e-01
   5.6373428e-02   2.9062522e-02   9.9798668e-01
   5.6373428e-02   8.8704594e-01   4.5822652e-01
   5.6388521e-02   1.4759667e-01   9.8743889e-01
   5.6388521e-02   3.5240333e-01   9.3414786e-01
   5.6480982e-02   5.5591855e-02   9.9685478e-01
   5.6480982e-02   7.1045259e-01   7.0147489e-01
   5.6794756e-02   1.6409767e-01   9.8480775e-01
   5.6794756e-02   3.2209907e-01   9.4500082e-01
   5.6827437e-02   2.8164445e-02   9.9798668e-01
   5.6827437e-02   8.9418985e-01   4.4406661e-01
   5.6935077e-02   9.5097337e-02   9.9383846e-01
   5.6935077e-02   5.1051235e-01   8.5798341e-01
   5.7058364e-02   1.3037583e-01   9.8982144e-01
   5.7058364e-02   3.9684964e-01   9.1610846e-01
   5.7267140e-02   2.7259278e-02   9.9798668e-01
   5.7267140e-02   9.0110866e-01   4.2979491e-01
   5.7355891e-02   5.4688732e-02   9.9685478e-01
   5.7355891e-02   7.2145773e-01   6.9007901e-01
   5.7566861e-02   7.5641972e-02   9.9547192e-01
   5.7566861e-02   6.0286744e-01   7.9576184e-01
   5.7692427e-02   2.6347248e-02   9.9798668e-01
   5.7692427e-02   9.0780061e-01   4.1541501e-01
   5.7700706e-02   1.9651056e-01   9.7880245e-01
   5.7700706e-02   2.7576052e-01   9.5949297e-01
   5.8008020e-02   1.1251986e-01   9.9195481e-01
   5.8008020e-02   4.5454000e-01   8.8883545e-01
   5.8103189e-02   2.5428586e-02   9.9798668e-01
   5.8103189e-02   9.1426403e-01   4.0093054e-01
   5.8216361e-02   5.3771842e-02   9.9685478e-01
   5.8216361e-02   7.3228125e-01   6.7850941e-01
   5.8436722e-02   9.4182037e-02   9.9383846e-01
   5.8436722e-02   5.2397695e-01   8.4972543e-01
   5.8499325e-02   2.4503522e-02   9.9798668e-01
   5.8499325e-02   9.2049730e-01   3.8634513e-01
   5.8706988e-02   2.1234458e-01   9.7542979e-01
   5.8706988e-02   2.5992650e-01   9.6384216e-01
   5.8723187e-02   1.4668343e-01   9.8743889e-01
   5.8723187e-02   3.6699396e-01   9.2836793e-01
   5.8759747e-02   7.4719097e-02   9.9547192e-01
   5.8759747e-02   6.1535991e-01   7.8605309e-01
   5.8880733e-02   2.3572290e-02   9.9798668e-01
   5.8880733e-02   9.2649883e-01   3.7166246e-01
   5.9052718e-02   1.7980214e-01   9.8192870e-01
   5.9052718e-02   3.0639459e-01   9.5007112e-01
   5.9062175e-02   5.2841415e-02   9.9685478e-01
   5.9062175e-02   7.4292043e-01   6.6676900e-01
   5.9119720e-02   1.2945413e-01   9.8982144e-01
   5.9119720e-02   4.1118669e-01   9.0963200e-01
   5.9210382e-02   2.2820256e-01   9.7181157e-01
   5.9210382e-02   2.4406852e-01   9.6794870e-01
   5.9247319e-02   2.2635123e-02   9.9798668e-01
   5.9247319e-02   9.3226712e-01   3.5688622e-01
   5.9391175e-02   1.6317591e-01   9.8480775e-01
   5.9391175e-02   3.3682409e-01   9.3969262e-01
   5.9598989e-02   2.1692258e-02   9.9798668e-01
   5.9598989e-02   9.3780072e-01   3.4202014e-01
   5.9785954e-02   1.1158534e-01   9.9195481e-01
   5.9785954e-02   4.6847157e-01   8.8145336e-01
   5.9893121e-02   5.1897685e-02   9.9685478e-01
   5.9893121e-02   7.5337257e-01   6.5486073e-01
   5.9923655e-02   9.3243027e-02   9.9383846e-01
   5.9923655e-02   5.3730964e-01   8.4125353e-01
   5.9935656e-02   2.0743932e-02   9.9798668e-01
   5.9935656e-02   9.4309823e-01   3.2706796e-01
   5.9937842e-02   7.3777412e-02   9.9547192e-01
   5.9937842e-02   6.2769748e-01   7.7614646e-01
   6.0257234e-02   1.9790384e-02   9.9798668e-01
   6.0257234e-02   9.4815832e-01   3.1203345e-01
   6.0563643e-02   1.8831854e-02   9.9798668e-01
   6.0563643e-02   9.5297971e-01   2.9692038e-01
   6.0708989e-02   5.0940890e-02   9.9685478e-01
   6.0708989e-02   7.6363506e-01   6.4278761e-01
   6.0811273e-02   1.9557035e-01   9.7880245e-01
   6.0811273e-02   2.9062639e-01   9.5490224e-01
   6.0854805e-02   1.7868583e-02   9.9798668e-01
   6.0854805e-02   9.5756120e-01   2.8173256e-01
   6.1043069e-02   1.4573327e-01   9.8743889e-01
   6.1043069e-02   3.8149220e-01   9.2235429e-01
   6.1100847e-02   7.2817154e-02   9.9547192e-01
   6.1100847e-02   6.3987702e-01   7.6604444e-01
   6.1130648e-02   1.6900814e-02   9.9798668e-01
   6.1130648e-02   9.6190163e-01   2.6647381e-01
   6.1166193e-02   1.2849984e-01   9.8982144e-01
   6.1166193e-02   4.2542022e-01   9.0292654e-01
   6.1391101e-02   1.5928790e-02   9.9798668e-01
   6.1391101e-02   9.6599991e-01   2.5114799e-01
   6.1395503e-02   9.2280544e-02   9.9383846e-01
   6.1395503e-02   5.5050707e-01   8.3256985e-01
   6.1509574e-02   4.9971272e-02   9.9685478e-01
   6.1509574e-02   7.7370531e-01   6.3055267e-01
   6.1548838e-02   1.1062274e-01   9.9195481e-01
   6.1548838e-02   4.8228519e-01   8.7384938e-01
   6.1636099e-02   1.4952756e-02   9.9798668e-01
   6.1636099e-02   9.6985500e-01   2.3575894e-01
   6.1865580e-02   1.3972958e-02   9.9798668e-01
   6.1865580e-02   9.7346593e-01   2.2031053e-01
   6.1898019e-02   1.7884258e-01   9.8192870e-01
   6.1898019e-02   3.2115742e-01   9.4500082e-01
   6.1972642e-02   1.6221307e-01   9.8480775e-01
   6.1972642e-02   3.5146432e-01   9.3414786e-01
   6.2068650e-02   2.1138641e-01   9.7542979e-01
   6.2068650e-02   2.7481033e-01   9.5949297e-01
   6.2079488e-02   1.2989642e-02   9.9798668e-01
   6.2079488e-02   9.7683180e-01   2.0480667e-01
   6.2248470e-02   7.1838564e-02   9.9547192e-01
   6.2248470e-02   6.5189547e-01   7.5574957e-01
   6.2277767e-02   1.2003056e-02   9.9798668e-01
   6.2277767e-02   9.7995176e-01   1.8925124e-01
   6.2294674e-02   4.8989073e-02   9.9685478e-01
   6.2294674e-02   7.8358078e-01   6.1815899e-01
   6.2460368e-02   1.1013448e-02   9.9798668e-01
   6.2460368e-02   9.8282502e-01   1.7364818e-01
   6.2627245e-02   1.0021068e-02   9.9798668e-01
   6.2627245e-02   9.8545085e-01   1.5800140e-01
   6.2778356e-02   9.0261649e-03   9.9798668e-01
   6.2778356e-02   9.8782861e-01   1.4231484e-01
   6.2823583e-02   2.2723440e-01   9.7181157e-01
   6.2823583e-02   2.5896233e-01   9.6384216e-01
   6.2851895e-02   9.1294830e-02   9.9383846e-01
   6.2851895e-02   5.6356590e-01   8.2367658e-01
   6.2913662e-02   8.0289896e-03   9.9798668e-01
   6.2913662e-02   9.8995769e-01   1.2659245e-01
   6.3033131e-02   7.0297931e-03   9.9798668e-01
   6.3033131e-02   9.9183755e-01   1.1083820e-01
   6.3064092e-02   4.7994542e-02   9.9685478e-01
   6.3064092e-02   7.9325899e-01   6.0560969e-01
   6.3075311e-02   2.4309837e-01   9.6794870e-01
   6.3136731e-02   6.0288269e-03   9.9798668e-01
   6.3136731e-02   9.9346772e-01   9.5056043e-02
   6.3197268e-02   1.2751321e-01   9.8982144e-01
   6.3197268e-02   4.3954665e-01   8.9599377e-01
   6.3224437e-02   5.0263429e-03   9.9798668e-01
   6.3224437e-02   9.9484778e-01   7.9249957e-02
   6.3296227e-02   4.0225936e-03   9.9798668e-01
   6.3296227e-02   1.0963228e-01   9.9195481e-01
   6.3296227e-02   4.9597741e-01   8.6602540e-01
   6.3296227e-02   9.9597741e-01   6.3423920e-02
   6.3347584e-02   1.4474642e-01   9.8743889e-01
   6.3347584e-02   3.9589440e-01   9.1610846e-01
   6.3352082e-02   3.0178316e-03   9.9798668e-01
   6.3352082e-02   9.9685630e-01   4.7581916e-02
   6.3380423e-02   7.0841890e-02   9.9547192e-01
   6.3380423e-02   6.6374982e-01   7.4526445e-01
   6.3391988e-02   2.0123099e-03   9.9798668e-01
   6.3391988e-02   9.9748423e-01   3.1727933e-02
   6.3415936e-02   1.0062816e-03   9.9798668e-01
   6.3415936e-02   9.9786106e-01   1.5865964e-02
   6.3423920e-02   0.0000000e+00   9.9798668e-01
   6.3423920e-02   9.9798668e-01   0.0000000e+00
   6.3817633e-02   4.6987928e-02   9.9685478e-01
   6.3817633e-02   8.0273750e-01   5.9290793e-01
   6.3906530e-02   1.9458090e-01   9.7880245e-01
   6.3906530e-02   3.0541910e-01   9.5007112e-01
   6.4292464e-02   9.0286132e-02   9.9383846e-01
   6.4292464e-02   5.7648287e-01   8.1457595e-01
   6.4496420e-02   6.9827381e-02   9.9547192e-01
   6.4496420e-02   6.7543707e-01   7.3459171e-01
   6.4538508e-02   1.6120940e-01   9.8480775e-01
   6.4538508e-02   3.6601607e-01   9.2836793e-01
   6.4555109e-02   4.5969485e-02   9.9685478e-01
   6.4555109e-02   8.1201393e-01   5.8005691e-01
   6.4727738e-02   1.7783800e-01   9.8192870e-01
   6.4727738e-02   3.3583939e-01   9.3969262e-01
   6.5027681e-02   1.0861423e-01   9.9195481e-01
   6.5027681e-02   5.0954476e-01   8.5798341e-01
   6.5212433e-02   1.2649447e-01   9.8982144e-01
   6.5212433e-02   4.5356244e-01   8.8883545e-01
   6.5276334e-02   4.4939470e-02   9.9685478e-01
   6.5276334e-02   8.2108593e-01   5.6705986e-01
   6.5414686e-02   2.1037502e-01   9.7542979e-01
   6.5414686e-02   2.8962498e-01   9.5490224e-01
   6.5596180e-02   6.8795294e-02   9.9547192e-01
   6.5596180e-02   6.8695428e-01   7.2373404e-01
   6.5636152e-02   1.4372313e-01   9.8743889e-01
   6.5636152e-02   4.1019694e-01   9.0963200e-01
   6.5716848e-02   8.9254706e-02   9.9383846e-01
   6.5716848e-02   5.8925471e-01   8.0527026e-01
   6.5981125e-02   4.3898141e-02   9.9685478e-01
   6.5981125e-02   8.2995124e-01   5.5392006e-01
   6.6420968e-02   2.2620904e-01   9.7181157e-01
   6.6420968e-02   2.7379096e-01   9.5949297e-01
   6.6669306e-02   4.2845761e-02   9.9685478e-01
   6.6669306e-02   8.3860760e-01   5.4064082e-01
   6.6679427e-02   6.7745888e-02   9.9547192e-01
   6.6679427e-02   6.9829856e-01   7.1269417e-01
   6.6742766e-02   1.0756883e-01   9.9195481e-01
   6.6742766e-02   5.2298384e-01   8.4972543e-01
   6.6924362e-02   2.4206702e-01   9.6794870e-01
   6.6924362e-02   2.5793298e-01   9.6384216e-01
   6.6985700e-02   1.9354247e-01   9.7880245e-01
   6.6985700e-02   3.2013492e-01   9.4500082e-01
   6.7088127e-02   1.6016514e-01   9.8480775e-01
   6.7088127e-02   3.8047568e-01   9.2235429e-01
   6.7124688e-02   8.8200810e-02   9.9383846e-01
   6.7124688e-02   6.0187820e-01   7.9576184e-01
   6.7211182e-02   1.2544389e-01   9.8982144e-01
   6.7211182e-02   4.6746404e-01   8.8145336e-01
   6.7340704e-02   4.1782596e-02   9.9685478e-01
   6.7340704e-02   8.4705285e-01   5.2722547e-01
   6.7541162e-02   1.7678864e-01   9.8192870e-01
   6.7541162e-02   3.5043682e-01   9.3414786e-01
   6.7745888e-02   6.6679427e-02   9.9547192e-01
   6.7745888e-02   7.0946704e-01   7.0147489e-01
   6.7908196e-02   1.4266365e-01   9.8743889e-01
   6.7908196e-02   4.2439621e-01   9.0292654e-01
   6.7995148e-02   4.0708911e-02   9.9685478e-01
   6.7995148e-02   8.5528486e-01   5.1367739e-01
   6.8441048e-02   1.0649635e-01   9.9195481e-01
   6.8441048e-02   5.3629126e-01   8.4125353e-01
   6.8515629e-02   8.7124710e-02   9.9383846e-01
   6.8515629e-02   6.1435018e-01   7.8605309e-01
   6.8632476e-02   3.9624978e-02   9.9685478e-01
   6.8632476e-02   8.6330156e-01   5.0000000e-01
   6.8744255e-02   2.0931067e-01   9.7542979e-01
   6.8744255e-02   3.0436672e-01   9.5007112e-01
   6.8795294e-02   6.5596180e-02   9.9547192e-01
   6.8795294e-02   7.2045691e-01   6.9007901e-01
   6.9193010e-02   1.2436173e-01   9.8982144e-01
   6.9193010e-02   4.8124795e-01   8.7384938e-01
   6.9252525e-02   3.8531070e-02   9.9685478e-01
   6.9252525e-02   8.7110092e-01   4.8619674e-01
   6.9620857e-02   1.5908056e-01   9.8480775e-01
   6.9620857e-02   3.9483950e-01   9.1610846e-01
   6.9827381e-02   6.4496420e-02   9.9547192e-01
   6.9827381e-02   7.3126542e-01   6.7850941e-01
   6.9855141e-02   3.7427462e-02   9.9685478e-01
   6.9855141e-02   8.7868100e-01   4.7227107e-01
   6.9889323e-02   8.6026677e-02   9.9383846e-01
   6.9889323e-02   6.2666749e-01   7.7614646e-01
   7.0001632e-02   2.2512674e-01   9.7181157e-01
   7.0001632e-02   2.8855066e-01   9.5490224e-01
   7.0048006e-02   1.9245531e-01   9.7880245e-01
   7.0048006e-02   3.3477015e-01   9.3969262e-01
   7.0122100e-02   1.0539706e-01   9.9195481e-01
   7.0122100e-02   5.4946367e-01   8.3256985e-01
   7.0163145e-02   1.4156827e-01   9.8743889e-01
   7.0163145e-02   4.3848864e-01   8.9599377e-01
   7.0337582e-02   1.7569479e-01   9.8192870e-01
   7.0337582e-02   3.6494603e-01   9.2836793e-01
   7.0440171e-02   3.6314432e-02   9.9685478e-01
   7.0440171e-02   8.8603986e-01   4.5822652e-01
   7.0756565e-02   2.4097473e-01   9.6794870e-01
   7.0756565e-02   2.7270266e-01   9.5949297e-01
   7.0841890e-02   6.3380423e-02   9.9547192e-01
   7.0841890e-02   7.4188983e-01   6.6676900e-01
   7.1007468e-02   3.5192260e-02   9.9685478e-01
   7.1007468e-02   8.9317567e-01   4.4406661e-01
   7.1008293e-02   2.5683870e-01   9.6384216e-01
   7.1157419e-02   1.2324827e-01   9.8982144e-01
   7.1157419e-02   4.9491072e-01   8.6602540e-01
   7.1245422e-02   8.4906987e-02   9.9383846e-01
   7.1245422e-02   6.3882705e-01   7.6604444e-01
   7.1556889e-02   3.4061228e-02   9.9685478e-01
   7.1556889e-02   9.0008663e-01   4.2979491e-01
   7.1785499e-02   1.0427124e-01   9.9195481e-01
   7.1785499e-02   5.6249776e-01   8.2367658e-01
   7.1838564e-02   6.2248470e-02   9.9547192e-01
   7.1838564e-02   7.5232748e-01   6.5486073e-01
   7.2056517e-02   2.0819363e-01   9.7542979e-01
   7.2056517e-02   3.1903183e-01   9.4500082e-01
   7.2088296e-02   3.2921622e-02   9.9685478e-01
   7.2088296e-02   9.0677100e-01   4.1541501e-01
   7.2136060e-02   1.5795594e-01   9.8480775e-01
   7.2136060e-02   4.0910393e-01   9.0963200e-01
   7.2400430e-02   1.4043724e-01   9.8743889e-01
   7.2400430e-02   4.5247069e-01   8.8883545e-01
   7.2583585e-02   8.3765922e-02   9.9383846e-01
   7.2583585e-02   6.5082579e-01   7.5574957e-01
   7.2601556e-02   3.1773728e-02   9.9685478e-01
   7.2601556e-02   9.1322709e-01   4.0093054e-01
   7.2817154e-02   6.1100847e-02   9.9547192e-01
   7.2817154e-02   7.6257573e-01   6.4278761e-01
   7.3092678e-02   1.9131971e-01   9.7880245e-01
   7.3092678e-02   3.4932111e-01   9.3414786e-01
   7.3096538e-02   3.0617835e-02   9.9685478e-01
   7.3096538e-02   9.1945328e-01   3.8634513e-01
   7.3103915e-02   1.2210377e-01   9.8982144e-01
   7.3103915e-02   5.0844890e-01   8.5798341e-01
   7.3116296e-02   1.7455670e-01   9.8192870e-01
   7.3116296e-02   3.7936337e-01   9.2235429e-01
   7.3430827e-02   1.0311917e-01   9.9195481e-01
   7.3430827e-02   5.7539024e-01   8.1457595e-01
   7.3564673e-02   2.2398776e-01   9.7181157e-01
   7.3564673e-02   3.0323771e-01   9.5007112e-01
   7.3573119e-02   2.9454234e-02   9.9685478e-01
   7.3573119e-02   9.2544801e-01   3.7166246e-01
   7.3777412e-02   5.9937842e-02   9.9547192e-01
   7.3777412e-02   7.7263201e-01   6.3055267e-01
   7.3903476e-02   8.2603770e-02   9.9383846e-01
   7.3903476e-02   6.6266068e-01   7.4526445e-01
   7.4031178e-02   2.8283218e-02   9.9685478e-01
   7.4031178e-02   9.3120976e-01   3.5688622e-01
   7.4470600e-02   2.7105082e-02   9.9685478e-01
   7.4470600e-02   9.3673708e-01   3.4202014e-01
   7.4570955e-02   2.3982178e-01   9.6794870e-01
   7.4570955e-02   2.8740369e-01   9.5490224e-01
   7.4619489e-02   1.3927086e-01   9.8743889e-01
   7.4619489e-02   4.6633883e-01   8.8145336e-01
   7.4633103e-02   1.5679155e-01   9.8480775e-01
   7.4633103e-02   4.2326536e-01   9.0292654e-01
   7.4719097e-02   5.8759747e-02   9.9547192e-01
   7.4719097e-02   7.8249379e-01   6.1815899e-01
   7.4891274e-02   2.5920122e-02   9.9685478e-01
   7.4891274e-02   9.4202858e-01   3.2706796e-01
   7.5032007e-02   1.2092854e-01   9.8982144e-01
   7.5032007e-02   5.2185907e-01   8.4972543e-01
   7.5057669e-02   1.0194114e-01   9.9195481e-01
   7.5057669e-02   5.8813787e-01   8.0527026e-01
   7.5074349e-02   2.5567975e-01   9.6384216e-01
   7.5074349e-02   2.7154572e-01   9.5949297e-01
   7.5204762e-02   8.1420823e-02   9.9383846e-01
   7.5204762e-02   6.7432875e-01   7.3459171e-01
   7.5293095e-02   2.4728637e-02   9.9685478e-01
   7.5293095e-02   9.4708293e-01   3.1203345e-01
   7.5350640e-02   2.0702418e-01   9.7542979e-01
   7.5350640e-02   3.3361664e-01   9.3969262e-01
   7.5641972e-02   5.7566861e-02   9.9547192e-01
   7.5641972e-02   7.9215857e-01   6.0560969e-01
   7.5675961e-02   2.3530927e-02   9.9685478e-01
   7.5675961e-02   9.5189886e-01   2.9692038e-01
   7.5876603e-02   1.7337467e-01   9.8192870e-01
   7.5876603e-02   3.9368520e-01   9.1610846e-01
   7.6039777e-02   2.2327293e-02   9.9685478e-01
   7.6039777e-02   9.5647515e-01   2.8173256e-01
   7.6118949e-02   1.9013594e-01   9.7880245e-01
   7.6118949e-02   3.6378412e-01   9.2836793e-01
   7.6384449e-02   2.1118038e-02   9.9685478e-01
   7.6384449e-02   9.6081066e-01   2.6647381e-01
   7.6487115e-02   8.0217378e-02   9.9383846e-01
   7.6487115e-02   6.8582707e-01   7.2373404e-01
   7.6545804e-02   5.6359482e-02   9.9547192e-01
   7.6545804e-02   8.0162393e-01   5.9290793e-01
   7.6665616e-02   1.0073744e-01   9.9195481e-01
   7.6665616e-02   6.0073744e-01   7.9576184e-01
   7.6709893e-02   1.9903467e-02   9.9685478e-01
   7.6709893e-02   9.6490429e-01   2.5114799e-01
   7.6819763e-02   1.3806942e-01   9.8743889e-01
   7.6819763e-02   4.8008956e-01   8.7384938e-01
   7.6941211e-02   1.1972286e-01   9.8982144e-01
   7.6941211e-02   5.3513787e-01   8.4125353e-01
   7.7016025e-02   1.8683885e-02   9.9685478e-01
   7.7016025e-02   9.6875500e-01   2.3575894e-01
   7.7109195e-02   2.2279239e-01   9.7181157e-01
   7.7109195e-02   3.1784843e-01   9.4500082e-01
   7.7111358e-02   1.5558769e-01   9.8480775e-01
   7.7111358e-02   4.3732024e-01   8.9599377e-01
   7.7302769e-02   1.7459600e-02   9.9685478e-01
   7.7302769e-02   9.7236184e-01   2.2031053e-01
   7.7430367e-02   5.5137915e-02   9.9547192e-01
   7.7430367e-02   8.1088749e-01   5.8005691e-01
   7.7570052e-02   1.6230920e-02   9.9685478e-01
   7.7570052e-02   9.7572389e-01   2.0480667e-01
   7.7750214e-02   7.8993739e-02   9.9383846e-01
   7.7750214e-02   6.9715273e-01   7.1269417e-01
   7.7817807e-02   1.4998153e-02   9.9685478e-01
   7.7817807e-02   9.7884031e-01   1.8925124e-01
   7.8045972e-02   1.3761611e-02   9.9685478e-01
   7.8045972e-02   9.8171031e-01   1.7364818e-01
   7.8254263e-02   9.9508390e-02   9.9195481e-01
   7.8254263e-02   6.1318578e-01   7.8605309e-01
   7.8254489e-02   1.2521604e-02   9.9685478e-01
   7.8254489e-02   9.8433317e-01   1.5800140e-01
   7.8295437e-02   5.3902467e-02   9.9547192e-01
   7.8295437e-02   8.1994691e-01   5.6705986e-01
   7.8366572e-02   2.3860845e-01   9.6794870e-01
   7.8366572e-02   3.0203237e-01   9.5007112e-01
   7.8443307e-02   1.1278445e-02   9.9685478e-01
   7.8443307e-02   9.8670823e-01   1.4231484e-01
   7.8612376e-02   1.0032446e-02   9.9685478e-01
   7.8612376e-02   9.8883489e-01   1.2659245e-01
   7.8617808e-02   1.7214899e-01   9.8192870e-01
   7.8617808e-02   4.0790792e-01   9.0963200e-01
   7.8625794e-02   2.0580261e-01   9.7542979e-01
   7.8625794e-02   3.4811745e-01   9.3414786e-01
   7.8761655e-02   8.7839226e-03   9.9685478e-01
   7.8761655e-02   9.9071262e-01   1.1083820e-01
   7.8831044e-02   1.1848704e-01   9.8982144e-01
   7.8831044e-02   5.4828196e-01   8.3256985e-01
   7.8891107e-02   7.5331873e-03   9.9685478e-01
   7.8891107e-02   9.9234094e-01   9.5056043e-02
   7.8993739e-02   7.7750214e-02   9.9383846e-01
   7.8993739e-02   7.0830288e-01   7.0147489e-01
   7.9000698e-02   6.2805557e-03   9.9685478e-01
   7.9000698e-02   1.3683322e-01   9.8743889e-01
   7.9000698e-02   4.9371944e-01   8.6602540e-01
   7.9000698e-02   9.9371944e-01   7.9249957e-02
   7.9090401e-02   5.0263429e-03   9.9685478e-01
   7.9090401e-02   9.9484778e-01   6.3423920e-02
   7.9121505e-02   2.5445644e-01   9.6384216e-01
   7.9121505e-02   2.8618438e-01   9.5490224e-01
   7.9126058e-02   1.8890431e-01   9.7880245e-01
   7.9126058e-02   3.7815555e-01   9.2235429e-01
   7.9140796e-02   5.2653450e-02   9.9547192e-01
   7.9140796e-02   8.2879991e-01   5.5392006e-01
   7.9160194e-02   3.7708648e-03   9.9685478e-01
   7.9160194e-02   9.9572568e-01   4.7581916e-02
   7.9210058e-02   2.5144374e-03   9.9685478e-01
   7.9210058e-02   9.9635290e-01   3.1727933e-02
   7.9239981e-02   1.2573769e-03   9.9685478e-01
   7.9239981e-02   9.9672930e-01   1.5865964e-02
   7.9249957e-02   0.0000000e+00   9.9685478e-01
   7.9249957e-02   9.9685478e-01   0.0000000e+00
   7.9373234e-02   2.7032041e-01   9.5949297e-01
   7.9570200e-02   1.5434466e-01   9.8480775e-01
   7.9570200e-02   4.5126503e-01   8.8883545e-01
   7.9823209e-02   9.8254285e-02   9.9195481e-01
   7.9823209e-02   6.2547975e-01   7.7614646e-01
   7.9966232e-02   5.1391177e-02   9.9547192e-01
   7.9966232e-02   8.3744427e-01   5.4064082e-01
   8.0217378e-02   7.6487115e-02   9.9383846e-01
   8.0217378e-02   7.1927473e-01   6.9007901e-01
   8.0634305e-02   2.2154093e-01   9.7181157e-01
   8.0634305e-02   3.3237913e-01   9.3969262e-01
   8.0701033e-02   1.1722140e-01   9.8982144e-01
   8.0701033e-02   5.6128801e-01   8.2367658e-01
   8.0771537e-02   5.0115967e-02   9.9547192e-01
   8.0771537e-02   8.4587781e-01   5.2722547e-01
   8.1161745e-02   1.3556258e-01   9.8743889e-01
   8.1161745e-02   5.0722503e-01   8.5798341e-01
   8.1339222e-02   1.7087997e-01   9.8192870e-01
   8.1339222e-02   4.2202796e-01   9.0292654e-01
   8.1372061e-02   9.6975446e-02   9.9195481e-01
   8.1372061e-02   6.3761626e-01   7.6604444e-01
   8.1420823e-02   7.5204762e-02   9.9383846e-01
   8.1420823e-02   7.3006550e-01   6.7850941e-01
   8.1556508e-02   4.8828140e-02   9.9547192e-01
   8.1556508e-02   8.5409840e-01   5.1367739e-01
   8.1881154e-02   2.0452923e-01   9.7542979e-01
   8.1881154e-02   3.6253063e-01   9.2836793e-01
   8.2009011e-02   1.5306277e-01   9.8480775e-01
   8.2009011e-02   4.6509622e-01   8.8145336e-01
   8.2113247e-02   1.8762512e-01   9.7880245e-01
   8.2113247e-02   3.9243179e-01   9.1610846e-01
   8.2142461e-02   2.3733505e-01   9.6794870e-01
   8.2142461e-02   3.1658501e-01   9.4500082e-01
   8.2320948e-02   4.7528022e-02   9.9547192e-01
   8.2320948e-02   8.6210397e-01   5.0000000e-01
   8.2550705e-02   1.1592624e-01   9.8982144e-01
   8.2550705e-02   5.7415277e-01   8.1457595e-01
   8.2603770e-02   7.3903476e-02   9.9383846e-01
   8.2603770e-02   7.4067248e-01   6.6676900e-01
   8.2900427e-02   9.5672193e-02   9.9195481e-01
   8.2900427e-02   6.4959226e-01   7.5574957e-01
   8.3064664e-02   4.6215938e-02   9.9547192e-01
   8.3064664e-02   8.6989252e-01   4.8619674e-01
   8.3148742e-02   2.5316907e-01   9.6384216e-01
   8.3148742e-02   3.0075099e-01   9.5007112e-01
   8.3302360e-02   1.3425780e-01   9.8743889e-01
   8.3302360e-02   5.2060293e-01   8.4972543e-01
   8.3652137e-02   2.6902705e-01   9.5949297e-01
   8.3652137e-02   2.8489301e-01   9.5490224e-01
   8.3765922e-02   7.2583585e-02   9.9383846e-01
   8.3765922e-02   7.5109300e-01   6.5486073e-01
   8.3787469e-02   4.4892220e-02   9.9547192e-01
   8.3787469e-02   8.7746207e-01   4.7227107e-01
   8.4040159e-02   1.6956794e-01   9.8192870e-01
   8.4040159e-02   4.3604175e-01   8.9599377e-01
   8.4139116e-02   2.2023371e-01   9.7181157e-01
   8.4139116e-02   3.4682616e-01   9.3414786e-01
   8.4379596e-02   1.1460191e-01   9.8982144e-01
   8.4379596e-02   5.8687298e-01   8.0527026e-01
   8.4407924e-02   9.4344855e-02   9.9195481e-01
   8.4407924e-02   6.6140472e-01   7.4526445e-01
   8.4427177e-02   1.5174235e-01   9.8480775e-01
   8.4427177e-02   4.7881032e-01   8.7384938e-01
   8.4489181e-02   4.3557200e-02   9.9547192e-01
   8.4489181e-02   8.8481073e-01   4.5822652e-01
   8.4906987e-02   7.1245422e-02   9.9383846e-01
   8.4906987e-02   7.6132443e-01   6.4278761e-01
   8.5079765e-02   1.8629870e-01   9.7880245e-01
   8.5079765e-02   4.0660923e-01   9.0963200e-01
   8.5115900e-02   2.0320437e-01   9.7542979e-01
   8.5115900e-02   3.7685254e-01   9.2235429e-01
   8.5169623e-02   4.2211215e-02   9.9547192e-01
   8.5169623e-02   8.9193665e-01   4.4406661e-01
   8.5422004e-02   1.3291923e-01   9.8743889e-01
   8.5422004e-02   5.3384977e-01   8.4125353e-01
   8.5828624e-02   4.0854604e-02   9.9547192e-01
   8.5828624e-02   8.9883802e-01   4.2979491e-01
   8.5894171e-02   9.2993767e-02   9.9195481e-01
   8.5894171e-02   6.7305068e-01   7.3459171e-01
   8.5897671e-02   2.3600191e-01   9.6794870e-01
   8.5897671e-02   3.3105795e-01   9.3969262e-01
   8.6026677e-02   6.9889323e-02   9.9383846e-01
   8.6026677e-02   7.7136421e-01   6.3055267e-01
   8.6187245e-02   1.1324872e-01   9.8982144e-01
   8.6187245e-02   5.9944545e-01   7.9576184e-01
   8.6466018e-02   3.9487707e-02   9.9547192e-01
   8.6466018e-02   9.0551311e-01   4.1541501e-01
   8.6719939e-02   1.6821321e-01   9.8192870e-01
   8.6719939e-02   4.4994577e-01   8.8883545e-01
   8.6824089e-02   1.5038373e-01   9.8480775e-01
   8.6824089e-02   4.9240388e-01   8.6602540e-01
   8.7081645e-02   3.8110870e-02   9.9547192e-01
   8.7081645e-02   9.1196025e-01   4.0093054e-01
   8.7124710e-02   6.8515629e-02   9.9383846e-01
   8.7124710e-02   7.8120980e-01   6.1815899e-01
   8.7155048e-02   2.5181797e-01   9.6384216e-01
   8.7155048e-02   3.1524189e-01   9.4500082e-01
   8.7358795e-02   9.1619268e-02   9.9195481e-01
   8.7358795e-02   6.8452720e-01   7.2373404e-01
   8.7520143e-02   1.3154720e-01   9.8743889e-01
   8.7520143e-02   5.4696221e-01   8.3256985e-01
   8.7622745e-02   2.1887104e-01   9.7181157e-01
   8.7622745e-02   3.6118587e-01   9.2836793e-01
   8.7675350e-02   3.6724439e-02   9.9547192e-01
   8.7675350e-02   9.1817780e-01   3.8634513e-01
   8.7909980e-02   2.6766597e-01   9.5949297e-01
   8.7909980e-02   2.9939390e-01   9.5007112e-01
   8.7973196e-02   1.1186702e-01   9.8982144e-01
   8.7973196e-02   6.1186702e-01   7.8605309e-01
   8.8024864e-02   1.8492538e-01   9.7880245e-01
   8.8024864e-02   4.2068431e-01   9.0292654e-01
   8.8161709e-02   2.8352993e-01   9.5490224e-01
   8.8200810e-02   6.7124688e-02   9.9383846e-01
   8.8200810e-02   7.9085873e-01   6.0560969e-01
   8.8246982e-02   3.5328762e-02   9.9547192e-01
   8.8246982e-02   9.2416421e-01   3.7166246e-01
   8.8329220e-02   2.0182834e-01   9.7542979e-01
   8.8329220e-02   3.9107959e-01   9.1610846e-01
   8.8796399e-02   3.3924192e-02   9.9547192e-01
   8.8796399e-02   9.2991797e-01   3.5688622e-01
   8.8801427e-02   9.0221704e-02   9.9195481e-01
   8.8801427e-02   6.9583139e-01   7.1269417e-01
   8.9199143e-02   1.4898726e-01   9.8480775e-01
   8.9199143e-02   5.0587348e-01   8.5798341e-01
   8.9254706e-02   6.5716848e-02   9.9383846e-01
   8.9254706e-02   8.0030856e-01   5.9290793e-01
   8.9323462e-02   3.2511082e-02   9.9547192e-01
   8.9323462e-02   9.3543762e-01   3.4202014e-01
   8.9377889e-02   1.6681615e-01   9.8192870e-01
   8.9377889e-02   4.6373652e-01   8.8145336e-01
   8.9596250e-02   1.3014205e-01   9.8743889e-01
   8.9596250e-02   5.5993696e-01   8.2367658e-01
   8.9631256e-02   2.3460935e-01   9.6794870e-01
   8.9631256e-02   3.4544755e-01   9.3414786e-01
   8.9737001e-02   1.1045716e-01   9.8982144e-01
   8.9737001e-02   6.2413455e-01   7.7614646e-01
   8.9828039e-02   3.1089786e-02   9.9547192e-01
   8.9828039e-02   9.4072178e-01   3.2706796e-01
   9.0221704e-02   8.8801427e-02   9.9195481e-01
   9.0221704e-02   7.0696041e-01   7.0147489e-01
   9.0286132e-02   6.4292464e-02   9.9383846e-01
   9.0286132e-02   8.0955691e-01   5.8005691e-01
   9.0310001e-02   2.9660665e-02   9.9547192e-01
   9.0310001e-02   9.4576912e-01   3.1203345e-01
   9.0769229e-02   2.8224076e-02   9.9547192e-01
   9.0769229e-02   9.5057837e-01   2.9692038e-01
   9.0947803e-02   1.8350550e-01   9.7880245e-01
   9.0947803e-02   4.3465349e-01   8.9599377e-01
   9.1084316e-02   2.1745327e-01   9.7181157e-01
   9.1084316e-02   3.7545466e-01   9.2235429e-01
   9.1139412e-02   2.5040348e-01   9.6384216e-01
   9.1139412e-02   3.2965343e-01   9.3969262e-01
   9.1205606e-02   2.6780382e-02   9.9547192e-01
   9.1205606e-02   9.5514832e-01   2.8173256e-01
   9.1294830e-02   6.2851895e-02   9.9383846e-01
   9.1294830e-02   8.1860147e-01   5.6705986e-01
   9.1478215e-02   1.0901949e-01   9.8982144e-01
   9.1478215e-02   6.3624496e-01   7.6604444e-01
   9.1520303e-02   2.0040151e-01   9.7542979e-01
   9.1520303e-02   4.0520818e-01   9.0963200e-01
   9.1551742e-02   1.4755327e-01   9.8480775e-01
   9.1551742e-02   5.1921573e-01   8.4972543e-01
   9.1619022e-02   2.5329946e-02   9.9547192e-01
   9.1619022e-02   9.5947781e-01   2.6647381e-01
   9.1619268e-02   8.7358795e-02   9.9195481e-01
   9.1619268e-02   7.1791146e-01   6.9007901e-01
   9.1649801e-02   1.2870414e-01   9.8743889e-01
   9.1649801e-02   5.7277075e-01   8.1457595e-01
   9.2009374e-02   2.3873134e-02   9.9547192e-01
   9.2009374e-02   9.6356575e-01   2.5114799e-01
   9.2013337e-02   1.6537708e-01   9.8192870e-01
   9.2013337e-02   4.7741053e-01   8.7384938e-01
   9.2145694e-02   2.6623750e-01   9.5949297e-01
   9.2145694e-02   3.1381941e-01   9.4500082e-01
   9.2280544e-02   6.1395503e-02   9.9383846e-01
   9.2280544e-02   8.2743995e-01   5.5392006e-01
   9.2376563e-02   2.2410312e-02   9.9547192e-01
   9.2376563e-02   9.6741113e-01   2.3575894e-01
   9.2649088e-02   2.8209547e-01   9.5490224e-01
   9.2649088e-02   2.9796144e-01   9.5007112e-01
   9.2720496e-02   2.0941848e-02   9.9547192e-01
   9.2720496e-02   9.7101297e-01   2.2031053e-01
   9.2993767e-02   8.5894171e-02   9.9195481e-01
   9.2993767e-02   7.2868178e-01   6.7850941e-01
   9.3041088e-02   1.9468112e-02   9.9547192e-01
   9.3041088e-02   9.7437035e-01   2.0480667e-01
   9.3196399e-02   1.0755438e-01   9.8982144e-01
   9.3196399e-02   6.4819520e-01   7.5574957e-01
   9.3243027e-02   5.9923655e-02   9.9383846e-01
   9.3243027e-02   8.3607012e-01   5.4064082e-01
   9.3338257e-02   1.7989474e-02   9.9547192e-01
   9.3338257e-02   9.7748245e-01   1.8925124e-01
   9.3342278e-02   2.3315774e-01   9.6794870e-01
   9.3342278e-02   3.5975019e-01   9.2836793e-01
   9.3611928e-02   1.6506309e-02   9.9547192e-01
   9.3611928e-02   9.8034847e-01   1.7364818e-01
   9.3680280e-02   1.2723382e-01   9.8743889e-01
   9.3680280e-02   5.8546035e-01   8.0527026e-01
   9.3847847e-02   1.8203943e-01   9.7880245e-01
   9.3847847e-02   4.4851324e-01   8.8883545e-01
   9.3862034e-02   1.5018988e-02   9.9547192e-01
   9.3862034e-02   9.8296769e-01   1.5800140e-01
   9.3881293e-02   1.4608214e-01   9.8480775e-01
   9.3881293e-02   5.3242727e-01   8.4125353e-01
   9.4088510e-02   1.3527885e-02   9.9547192e-01
   9.4088510e-02   9.8533945e-01   1.4231484e-01
   9.4182037e-02   5.8436722e-02   9.9383846e-01
   9.4182037e-02   8.4448982e-01   5.2722547e-01
   9.4291300e-02   1.2033378e-02   9.9547192e-01
   9.4291300e-02   9.8746316e-01   1.2659245e-01
   9.4344855e-02   8.4407924e-02   9.9195481e-01
   9.4344855e-02   7.3926866e-01   6.6676900e-01
   9.4470352e-02   1.0535841e-02   9.9547192e-01
   9.4470352e-02   9.8933829e-01   1.1083820e-01
   9.4522956e-02   2.1598075e-01   9.7181157e-01
   9.4522956e-02   3.8962893e-01   9.1610846e-01
   9.4625622e-02   9.0356514e-03   9.9547192e-01
   9.4625622e-02   1.6389639e-01   9.8192870e-01
   9.4625622e-02   4.9096435e-01   8.6602540e-01
   9.4625622e-02   9.9096435e-01   9.5056043e-02
   9.4688346e-02   1.9892423e-01   9.7542979e-01
   9.4688346e-02   4.1923476e-01   9.0292654e-01
   9.4757071e-02   7.5331873e-03   9.9547192e-01
   9.4757071e-02   9.9234094e-01   7.9249957e-02
   9.4864665e-02   6.0288269e-03   9.9547192e-01
   9.4864665e-02   9.9346772e-01   6.3423920e-02
   9.4891122e-02   1.0606219e-01   9.8982144e-01
   9.4891122e-02   6.5998225e-01   7.4526445e-01
   9.4948377e-02   4.5229487e-03   9.9547192e-01
   9.4948377e-02   9.9434439e-01   4.7581916e-02
   9.5008187e-02   3.0159318e-03   9.9547192e-01
   9.5008187e-02   9.9497074e-01   3.1727933e-02
   9.5044078e-02   1.5081557e-03   9.9547192e-01
   9.5044078e-02   9.9534662e-01   1.5865964e-02
   9.5056043e-02   0.0000000e+00   9.9547192e-01
   9.5056043e-02   9.9547192e-01   0.0000000e+00
   9.5097337e-02   5.6935077e-02   9.9383846e-01
   9.5097337e-02   8.5269692e-01   5.1367739e-01
   9.5100833e-02   2.4892594e-01   9.6384216e-01
   9.5100833e-02   3.4398199e-01   9.3414786e-01
   9.5672193e-02   8.2900427e-02   9.9195481e-01
   9.5672193e-02   7.4966943e-01   6.5486073e-01
   9.5687176e-02   1.2573148e-01   9.8743889e-01
   9.5687176e-02   5.9800256e-01   7.9576184e-01
   9.5988697e-02   5.5419100e-02   9.9383846e-01
   9.5988697e-02   8.6068936e-01   5.0000000e-01
   9.6187210e-02   1.4457424e-01   9.8480775e-01
   9.6187210e-02   5.4550477e-01   8.3256985e-01
   9.6358209e-02   2.6474200e-01   9.5949297e-01
   9.6358209e-02   3.2816592e-01   9.3969262e-01
   9.6561957e-02   1.0454330e-01   9.8982144e-01
   9.6561957e-02   6.7160316e-01   7.3459171e-01
   9.6724265e-02   1.8052753e-01   9.7880245e-01
   9.6724265e-02   4.6226008e-01   8.8145336e-01
   9.6855892e-02   5.3889171e-02   9.9383846e-01
   9.6855892e-02   8.6846512e-01   4.8619674e-01
   9.6975446e-02   8.1372061e-02   9.9195481e-01
   9.6975446e-02   7.5988147e-01   6.4278761e-01
   9.7029801e-02   2.3164742e-01   9.6794870e-01
   9.7029801e-02   3.7396226e-01   9.2235429e-01
   9.7113142e-02   2.8059000e-01   9.5490224e-01
   9.7113142e-02   3.1231793e-01   9.4500082e-01
   9.7214086e-02   1.6237443e-01   9.8192870e-01
   9.7214086e-02   5.0439457e-01   8.5798341e-01
   9.7364871e-02   2.9645396e-01   9.5007112e-01
   9.7669983e-02   1.2419749e-01   9.8743889e-01
   9.7669983e-02   6.1039422e-01   7.8605309e-01
   9.7698704e-02   5.2345676e-02   9.9383846e-01
   9.7698704e-02   8.7602226e-01   4.7227107e-01
   9.7832552e-02   1.9739687e-01   9.7542979e-01
   9.7832552e-02   4.3315580e-01   8.9599377e-01
   9.7937801e-02   2.1445387e-01   9.7181157e-01
   9.7937801e-02   4.0370512e-01   9.0963200e-01
   9.8208483e-02   1.0299809e-01   9.8982144e-01
   9.8208483e-02   6.8305500e-01   7.2373404e-01
   9.8254285e-02   7.9823209e-02   9.9195481e-01
   9.8254285e-02   7.6990222e-01   6.3055267e-01
   9.8468912e-02   1.4302994e-01   9.8480775e-01
   9.8468912e-02   5.5844495e-01   8.2367658e-01
   9.8516921e-02   5.0789003e-02   9.9383846e-01
   9.8516921e-02   8.8335886e-01   4.5822652e-01
   9.9038312e-02   2.4738574e-01   9.6384216e-01
   9.9038312e-02   3.5822394e-01   9.2836793e-01
   9.9310337e-02   4.9219544e-02   9.9383846e-01
   9.9310337e-02   8.9047308e-01   4.4406661e-01
   9.9508390e-02   7.8254263e-02   9.9195481e-01
   9.9508390e-02   7.7972915e-01   6.1815899e-01
   9.9576334e-02   1.7897018e-01   9.7880245e-01
   9.9576334e-02   4.7589055e-01   8.7384938e-01
   9.9628202e-02   1.2263222e-01   9.8743889e-01
   9.9628202e-02   6.2263222e-01   7.7614646e-01
   9.9778076e-02   1.6081159e-01   9.8192870e-01
   9.9778076e-02   5.1769782e-01   8.4972543e-01
   9.9830285e-02   1.0142696e-01   9.8982144e-01
   9.9830285e-02   6.9433488e-01   7.1269417e-01
   1.0007875e-01   4.7637694e-02   9.9383846e-01
   1.0007875e-01   8.9736312e-01   4.2979491e-01
   1.0054647e-01   2.6317987e-01   9.5949297e-01
   1.0054647e-01   3.4242982e-01   9.3414786e-01
   1.0069290e-01   2.3007880e-01   9.6794870e-01
   1.0069290e-01   3.8808019e-01   9.1610846e-01
   1.0072583e-01   1.4144963e-01   9.8480775e-01
   1.0072583e-01   5.7124454e-01   8.1457595e-01
   1.0073744e-01   7.6665616e-02   9.9195481e-01
   1.0073744e-01   7.8935979e-01   6.0560969e-01
   1.0082197e-01   4.6043852e-02   9.9383846e-01
   1.0082197e-01   9.0402727e-01   4.1541501e-01
   1.0095213e-01   1.9581981e-01   9.7542979e-01
   1.0095213e-01   4.4696780e-01   8.8883545e-01
   1.0132799e-01   2.1287300e-01   9.7181157e-01
   1.0132799e-01   4.1767967e-01   9.0292654e-01
   1.0142696e-01   9.9830285e-02   9.8982144e-01
   1.0142696e-01   7.0543997e-01   7.0147489e-01
   1.0153981e-01   4.4438419e-02   9.9383846e-01
   1.0153981e-01   9.1046382e-01   4.0093054e-01
   1.0155275e-01   2.7901389e-01   9.5490224e-01
   1.0155275e-01   3.2659580e-01   9.3969262e-01
   1.0156134e-01   1.2103609e-01   9.8743889e-01
   1.0156134e-01   6.3471348e-01   7.6604444e-01
   1.0194114e-01   7.5057669e-02   9.9195481e-01
   1.0194114e-01   7.9879171e-01   5.9290793e-01
   1.0205614e-01   2.9487186e-01   9.5007112e-01
   1.0205614e-01   3.1073783e-01   9.4500082e-01
   1.0223209e-01   4.2821798e-02   9.9383846e-01
   1.0223209e-01   9.1667118e-01   3.8634513e-01
   1.0231695e-01   1.5920828e-01   9.8192870e-01
   1.0231695e-01   5.3087073e-01   8.4125353e-01
   1.0240333e-01   1.7736778e-01   9.7880245e-01
   1.0240333e-01   4.8940122e-01   8.6602540e-01
   1.0289863e-01   4.1194398e-02   9.9383846e-01
   1.0289863e-01   9.2264776e-01   3.7166246e-01
   1.0295086e-01   2.4578327e-01   9.6384216e-01
   1.0295086e-01   3.7237572e-01   9.2235429e-01
   1.0295738e-01   1.3983371e-01   9.8480775e-01
   1.0295738e-01   5.8390033e-01   8.0527026e-01
   1.0299809e-01   9.8208483e-02   9.8982144e-01
   1.0299809e-01   7.1636747e-01   6.9007901e-01
   1.0311917e-01   7.3430827e-02   9.9195481e-01
   1.0311917e-01   8.0802254e-01   5.8005691e-01
   1.0346891e-01   1.1940949e-01   9.8743889e-01
   1.0346891e-01   6.4663496e-01   7.5574957e-01
   1.0353927e-01   3.9556626e-02   9.9383846e-01
   1.0353927e-01   9.2839208e-01   3.5688622e-01
   1.0404629e-01   1.9419346e-01   9.7542979e-01
   1.0404629e-01   4.6066727e-01   8.8145336e-01
   1.0415384e-01   3.7908897e-02   9.9383846e-01
   1.0415384e-01   9.3390267e-01   3.4202014e-01
   1.0427124e-01   7.1785499e-02   9.9195481e-01
   1.0427124e-01   8.1704995e-01   5.6705986e-01
   1.0433064e-01   2.2845224e-01   9.6794870e-01
   1.0433064e-01   4.0210042e-01   9.0963200e-01
   1.0454330e-01   9.6561957e-02   9.8982144e-01
   1.0454330e-01   7.2711462e-01   6.7850941e-01
   1.0469267e-01   2.1123854e-01   9.7181157e-01
   1.0469267e-01   4.3154907e-01   8.9599377e-01
   1.0470941e-01   2.6155147e-01   9.5949297e-01
   1.0470941e-01   3.5660751e-01   9.2836793e-01
   1.0474219e-01   3.6251624e-02   9.9383846e-01
   1.0474219e-01   9.3917816e-01   3.2706796e-01
   1.0483006e-01   1.5756488e-01   9.8192870e-01
   1.0483006e-01   5.4391001e-01   8.3256985e-01
   1.0516302e-01   1.3818259e-01   9.8480775e-01
   1.0516302e-01   5.9640912e-01   7.9576184e-01
   1.0520456e-01   1.7572072e-01   9.7880245e-01
   1.0520456e-01   5.0278869e-01   8.5798341e-01
   1.0530417e-01   3.4585225e-02   9.9383846e-01
   1.0530417e-01   9.4421722e-01   3.1203345e-01
   1.0535043e-01   1.1775282e-01   9.8743889e-01
   1.0535043e-01   6.5839364e-01   7.4526445e-01
   1.0539706e-01   7.0122100e-02   9.9195481e-01
   1.0539706e-01   8.2587167e-01   5.5392006e-01
   1.0583965e-01   3.2910120e-02   9.9383846e-01
   1.0583965e-01   9.4901858e-01   2.9692038e-01
   1.0596679e-01   2.7736753e-01   9.5490224e-01
   1.0596679e-01   3.4079145e-01   9.3414786e-01
   1.0606219e-01   9.4891122e-02   9.8982144e-01
   1.0606219e-01   7.3767873e-01   6.6676900e-01
   1.0634847e-01   3.1226729e-02   9.9383846e-01
   1.0634847e-01   9.5358102e-01   2.8173256e-01
   1.0649635e-01   6.8441048e-02   9.9195481e-01
   1.0649635e-01   8.3448549e-01   5.4064082e-01
   1.0672172e-01   2.9321553e-01   9.5007112e-01
   1.0672172e-01   3.2494346e-01   9.3969262e-01
   1.0683053e-01   2.9535478e-02   9.9383846e-01
   1.0683053e-01   9.5790341e-01   2.6647381e-01
   1.0683749e-01   2.4411891e-01   9.6384216e-01
   1.0683749e-01   3.8643375e-01   9.1610846e-01
   1.0697345e-01   3.0907949e-01   9.4500082e-01
   1.0711426e-01   1.9251822e-01   9.7542979e-01
   1.0711426e-01   4.7425078e-01   8.7384938e-01
   1.0720543e-01   1.1606652e-01   9.8743889e-01
   1.0720543e-01   6.6998658e-01   7.3459171e-01
   1.0728569e-01   2.7836791e-02   9.9383846e-01
   1.0728569e-01   9.6198465e-01   2.5114799e-01
   1.0731678e-01   1.5588182e-01   9.8192870e-01
   1.0731678e-01   5.5681235e-01   8.2367658e-01
   1.0734218e-01   1.3649669e-01   9.8480775e-01
   1.0734218e-01   6.0876776e-01   7.8605309e-01
   1.0755438e-01   9.3196399e-02   9.8982144e-01
   1.0755438e-01   7.4805713e-01   6.5486073e-01
   1.0756883e-01   6.6742766e-02   9.9195481e-01
   1.0756883e-01   8.4288923e-01   5.2722547e-01
   1.0771384e-01   2.6131096e-02   9.9383846e-01
   1.0771384e-01   9.6582372e-01   2.3575894e-01
   1.0794213e-01   2.2676818e-01   9.6794870e-01
   1.0794213e-01   4.1601943e-01   9.0292654e-01
   1.0797929e-01   1.7402943e-01   9.7880245e-01
   1.0797929e-01   5.1604958e-01   8.4972543e-01
   1.0803100e-01   2.0955090e-01   9.7181157e-01
   1.0803100e-01   4.4530983e-01   8.8883545e-01
   1.0811488e-01   2.4418823e-02   9.9383846e-01
   1.0811488e-01   9.6941964e-01   2.2031053e-01
   1.0848870e-01   2.2700402e-02   9.9383846e-01
   1.0848870e-01   9.7277152e-01   2.0480667e-01
   1.0861423e-01   6.5027681e-02   9.9195481e-01
   1.0861423e-01   8.5108078e-01   5.1367739e-01
   1.0883521e-01   2.0976267e-02   9.9383846e-01
   1.0883521e-01   9.7587851e-01   1.8925124e-01
   1.0884600e-01   2.5985723e-01   9.5949297e-01
   1.0884600e-01   3.7069543e-01   9.2235429e-01
   1.0901949e-01   9.1478215e-02   9.8982144e-01
   1.0901949e-01   7.5824722e-01   6.4278761e-01
   1.0903345e-01   1.1435099e-01   9.8743889e-01
   1.0903345e-01   6.8141085e-01   7.2373404e-01
   1.0915432e-01   1.9246851e-02   9.9383846e-01
   1.0915432e-01   9.7873983e-01   1.7364818e-01
   1.0944595e-01   1.7512590e-02   9.9383846e-01
   1.0944595e-01   9.8135475e-01   1.5800140e-01
   1.0949432e-01   1.3477642e-01   9.8480775e-01
   1.0949432e-01   6.2097316e-01   7.7614646e-01
   1.0963228e-01   6.3296227e-02   9.9195481e-01
   1.0963228e-01   8.5905807e-01   5.0000000e-01
   1.0971003e-01   1.5773920e-02   9.9383846e-01
   1.0971003e-01   9.8372262e-01   1.4231484e-01
   1.0977649e-01   1.5415951e-01   9.8192870e-01
   1.0977649e-01   5.6957453e-01   8.1457595e-01
   1.0994649e-01   1.4031280e-02   9.9383846e-01
   1.0994649e-01   9.8584285e-01   1.2659245e-01
   1.1015527e-01   1.2285107e-02   9.9383846e-01
   1.1015527e-01   1.9079452e-01   9.7542979e-01
   1.1015527e-01   4.8771489e-01   8.6602540e-01
   1.1015527e-01   9.8771489e-01   1.1083820e-01
   1.1033632e-01   1.0535841e-02   9.9383846e-01
   1.1033632e-01   9.8933829e-01   9.5056043e-02
   1.1035416e-01   2.7565136e-01   9.5490224e-01
   1.1035416e-01   3.5490131e-01   9.2836793e-01
   1.1045716e-01   8.9737001e-02   9.8982144e-01
   1.1045716e-01   7.6824641e-01   6.3055267e-01
   1.1048959e-01   8.7839226e-03   9.9383846e-01
   1.1048959e-01   9.9071262e-01   7.9249957e-02
   1.1061505e-01   7.0297931e-03   9.9383846e-01
   1.1061505e-01   9.9183755e-01   6.3423920e-02
   1.1062274e-01   6.1548838e-02   9.9195481e-01
   1.1062274e-01   8.6681910e-01   4.8619674e-01
   1.1069722e-01   2.4239311e-01   9.6384216e-01
   1.1069722e-01   4.0039450e-01   9.0963200e-01
   1.1071266e-01   5.2738939e-03   9.9383846e-01
   1.1071266e-01   9.9271278e-01   4.7581916e-02
   1.1072684e-01   1.7229433e-01   9.7880245e-01
   1.1072684e-01   5.2918055e-01   8.4125353e-01
   1.1078240e-01   3.5166670e-03   9.9383846e-01
   1.1078240e-01   9.9333811e-01   3.1727933e-02
   1.1082425e-01   1.7585549e-03   9.9383846e-01
   1.1082425e-01   9.9371337e-01   1.5865964e-02
   1.1083401e-01   1.1260667e-01   9.8743889e-01
   1.1083401e-01   6.9266358e-01   7.1269417e-01
   1.1083820e-01   0.0000000e+00   9.9383846e-01
   1.1083820e-01   9.9383846e-01   0.0000000e+00
   1.1134213e-01   2.0781051e-01   9.7181157e-01
   1.1134213e-01   4.5895849e-01   8.8145336e-01
   1.1136044e-01   2.9148538e-01   9.5007112e-01
   1.1136044e-01   3.3906729e-01   9.3414786e-01
   1.1152644e-01   2.2502703e-01   9.6794870e-01
   1.1152644e-01   4.2983370e-01   8.9599377e-01
   1.1158534e-01   5.9785954e-02   9.9195481e-01
   1.1158534e-01   8.7436191e-01   4.7227107e-01
   1.1161890e-01   1.3302222e-01   9.8480775e-01
   1.1161890e-01   6.3302222e-01   7.6604444e-01
   1.1186383e-01   3.0734335e-01   9.4500082e-01
   1.1186383e-01   3.2320932e-01   9.3969262e-01
   1.1186702e-01   8.7973196e-02   9.8982144e-01
   1.1186702e-01   7.7805221e-01   6.1815899e-01
   1.1220856e-01   1.5239840e-01   9.8192870e-01
   1.1220856e-01   5.8219331e-01   8.0527026e-01
   1.1251986e-01   5.8008020e-02   9.9195481e-01
   1.1251986e-01   8.8168460e-01   4.5822652e-01
   1.1260667e-01   1.1083401e-01   9.8743889e-01
   1.1260667e-01   7.0374194e-01   7.0147489e-01
   1.1295518e-01   2.5809758e-01   9.5949297e-01
   1.1295518e-01   3.8469003e-01   9.1610846e-01
   1.1316854e-01   1.8902278e-01   9.7542979e-01
   1.1316854e-01   5.0105623e-01   8.5798341e-01
   1.1324872e-01   8.6187245e-02   9.8982144e-01
   1.1324872e-01   7.8766213e-01   6.0560969e-01
   1.1342605e-01   5.6215482e-02   9.9195481e-01
   1.1342605e-01   8.8878534e-01   4.4406661e-01
   1.1344652e-01   1.7051586e-01   9.7880245e-01
   1.1344652e-01   5.4217831e-01   8.3256985e-01
   1.1371537e-01   1.3123454e-01   9.8480775e-01
   1.1371537e-01   6.4491193e-01   7.5574957e-01
   1.1430369e-01   5.4408792e-02   9.9195481e-01
   1.1430369e-01   8.9566233e-01   4.2979491e-01
   1.1435099e-01   1.0903345e-01   9.8743889e-01
   1.1435099e-01   7.1464313e-01   6.9007901e-01
   1.1452909e-01   2.4060628e-01   9.6384216e-01
   1.1452909e-01   4.1425446e-01   9.0292654e-01
   1.1460191e-01   8.4379596e-02   9.8982144e-01
   1.1460191e-01   7.9707377e-01   5.9290793e-01
   1.1461239e-01   1.5059892e-01   9.8192870e-01
   1.1461239e-01   5.9466553e-01   7.9576184e-01
   1.1462522e-01   2.0601780e-01   9.7181157e-01
   1.1462522e-01   4.7249161e-01   8.7384938e-01
   1.1471374e-01   2.7386578e-01   9.5490224e-01
   1.1471374e-01   3.6892183e-01   9.2235429e-01
   1.1508267e-01   2.2322923e-01   9.6794870e-01
   1.1508267e-01   4.4353977e-01   8.8883545e-01
   1.1515255e-01   5.2588406e-02   9.9195481e-01
   1.1515255e-01   9.0231384e-01   4.1541501e-01
   1.1578322e-01   1.2941381e-01   9.8480775e-01
   1.1578322e-01   6.5663928e-01   7.4526445e-01
   1.1592624e-01   8.2550705e-02   9.8982144e-01
   1.1592624e-01   8.0628474e-01   5.8005691e-01
   1.1597112e-01   2.8968185e-01   9.5007112e-01
   1.1597112e-01   3.5310576e-01   9.2836793e-01
   1.1597242e-01   5.0754780e-02   9.9195481e-01
   1.1597242e-01   9.0873819e-01   4.0093054e-01
   1.1606652e-01   1.0720543e-01   9.8743889e-01
   1.1606652e-01   7.2536442e-01   6.7850941e-01
   1.1613764e-01   1.6869446e-01   9.7880245e-01
   1.1613764e-01   5.5503958e-01   8.2367658e-01
   1.1615332e-01   1.8720346e-01   9.7542979e-01
   1.1615332e-01   5.1427143e-01   8.4972543e-01
   1.1672605e-01   3.0552984e-01   9.4500082e-01
   1.1672605e-01   3.3725777e-01   9.3414786e-01
   1.1676309e-01   4.8908377e-02   9.9195481e-01
   1.1676309e-01   9.1493378e-01   3.8634513e-01
   1.1697778e-01   3.2139380e-01   9.3969262e-01
   1.1698736e-01   1.4876153e-01   9.8192870e-01
   1.1698736e-01   6.0698805e-01   7.8605309e-01
   1.1703593e-01   2.5627295e-01   9.5949297e-01
   1.1703593e-01   3.9858779e-01   9.0963200e-01
   1.1722140e-01   8.0701033e-02   9.8982144e-01
   1.1722140e-01   8.1529274e-01   5.6705986e-01
   1.1752437e-01   4.7049662e-02   9.9195481e-01
   1.1752437e-01   9.2089904e-01   3.7166246e-01
   1.1775282e-01   1.0535043e-01   9.8743889e-01
   1.1775282e-01   7.3590310e-01   6.6676900e-01
   1.1782192e-01   1.2756051e-01   9.8480775e-01
   1.1782192e-01   6.6820133e-01   7.3459171e-01
   1.1787947e-01   2.0417323e-01   9.7181157e-01
   1.1787947e-01   4.8590578e-01   8.6602540e-01
   1.1825607e-01   4.5179102e-02   9.9195481e-01
   1.1825607e-01   9.2663247e-01   3.5688622e-01
   1.1833212e-01   2.3875888e-01   9.6384216e-01
   1.1833212e-01   4.2801012e-01   8.9599377e-01
   1.1848704e-01   7.8831044e-02   9.8982144e-01
   1.1848704e-01   8.2409549e-01   5.5392006e-01
   1.1860993e-01   2.2137524e-01   9.6794870e-01
   1.1860993e-01   4.5713417e-01   8.8145336e-01
   1.1879952e-01   1.6683059e-01   9.7880245e-01
   1.1879952e-01   5.6776112e-01   8.1457595e-01
   1.1895799e-01   4.3297169e-02   9.9195481e-01
   1.1895799e-01   9.3213262e-01   3.4202014e-01
   1.1904445e-01   2.7201127e-01   9.5490224e-01
   1.1904445e-01   3.8284947e-01   9.1610846e-01
   1.1910887e-01   1.8533701e-01   9.7542979e-01
   1.1910887e-01   5.2735716e-01   8.4125353e-01
   1.1933288e-01   1.4688668e-01   9.8192870e-01
   1.1933288e-01   6.1915776e-01   7.7614646e-01
   1.1940949e-01   1.0346891e-01   9.8743889e-01
   1.1940949e-01   7.4625652e-01   6.5486073e-01
   1.1962997e-01   4.1404336e-02   9.9195481e-01
   1.1962997e-01   9.3739811e-01   3.2706796e-01
   1.1972286e-01   7.6941211e-02   9.8982144e-01
   1.1972286e-01   8.3269078e-01   5.4064082e-01
   1.1983096e-01   1.2567510e-01   9.8480775e-01
   1.1983096e-01   6.7959516e-01   7.2373404e-01
   1.2027183e-01   3.9501079e-02   9.9195481e-01
   1.2027183e-01   9.4242762e-01   3.1203345e-01
   1.2055260e-01   2.8780539e-01   9.5007112e-01
   1.2055260e-01   3.6705535e-01   9.2235429e-01
   1.2088342e-01   3.7587879e-02   9.9195481e-01
   1.2088342e-01   9.4721987e-01   2.9692038e-01
   1.2092854e-01   7.5032007e-02   9.8982144e-01
   1.2092854e-01   8.4107645e-01   5.2722547e-01
   1.2103609e-01   1.0156134e-01   9.8743889e-01
   1.2103609e-01   7.5642207e-01   6.4278761e-01
   1.2108722e-01   2.5438380e-01   9.5949297e-01
   1.2108722e-01   4.1238520e-01   9.0292654e-01
   1.2110404e-01   2.0227726e-01   9.7181157e-01
   1.2110404e-01   4.9919763e-01   8.5798341e-01
   1.2143150e-01   1.6492472e-01   9.7880245e-01
   1.2143150e-01   5.8033973e-01   8.0527026e-01
   1.2146457e-01   3.5665216e-02   9.9195481e-01
   1.2146457e-01   9.5177367e-01   2.8173256e-01
   1.2155888e-01   3.0363941e-01   9.4500082e-01
   1.2155888e-01   3.5122132e-01   9.2836793e-01
   1.2164835e-01   1.4497486e-01   9.8192870e-01
   1.2164835e-01   6.3117160e-01   7.6604444e-01
   1.2180984e-01   1.2375804e-01   9.8480775e-01
   1.2180984e-01   6.9081791e-01   7.1269417e-01
   1.2201514e-01   3.3733574e-02   9.9195481e-01
   1.2201514e-01   9.5608787e-01   2.6647381e-01
   1.2203442e-01   1.8342391e-01   9.7542979e-01
   1.2203442e-01   5.4031013e-01   8.3256985e-01
   1.2206228e-01   3.1949739e-01   9.3969262e-01
   1.2206228e-01   3.3536335e-01   9.3414786e-01
   1.2210377e-01   7.3103915e-02   9.8982144e-01
   1.2210377e-01   8.4925038e-01   5.1367739e-01
   1.2210537e-01   2.3685137e-01   9.6384216e-01
   1.2210537e-01   4.4165804e-01   8.8883545e-01
   1.2210733e-01   2.1946551e-01   9.6794870e-01
   1.2210733e-01   4.7061350e-01   8.7384938e-01
   1.2253500e-01   3.1793440e-02   9.9195481e-01
   1.2253500e-01   9.6016137e-01   2.5114799e-01
   1.2263222e-01   9.9628202e-02   9.8743889e-01
   1.2263222e-01   7.6639720e-01   6.3055267e-01
   1.2302401e-01   2.9845302e-02   9.9195481e-01
   1.2302401e-01   9.6399316e-01   2.3575894e-01
   1.2324827e-01   7.1157419e-02   9.8982144e-01
   1.2324827e-01   8.5721051e-01   5.0000000e-01
   1.2334518e-01   2.7008827e-01   9.5490224e-01
   1.2334518e-01   3.9668073e-01   9.0963200e-01
   1.2348205e-01   2.7889651e-02   9.9195481e-01
   1.2348205e-01   9.6758227e-01   2.2031053e-01
   1.2375804e-01   1.2180984e-01   9.8480775e-01
   1.2375804e-01   7.0186675e-01   7.0147489e-01
   1.2390900e-01   2.5926979e-02   9.9195481e-01
   1.2390900e-01   9.7092780e-01   2.0480667e-01
   1.2393321e-01   1.4302655e-01   9.8192870e-01
   1.2393321e-01   6.4302655e-01   7.5574957e-01
   1.2403290e-01   1.6297733e-01   9.7880245e-01
   1.2403290e-01   5.9277224e-01   7.9576184e-01
   1.2419749e-01   9.7669983e-02   9.8743889e-01
   1.2419749e-01   7.7617939e-01   6.1815899e-01
   1.2429812e-01   2.0033036e-01   9.7181157e-01
   1.2429812e-01   5.1236381e-01   8.4972543e-01
   1.2430476e-01   2.3957779e-02   9.9195481e-01
   1.2430476e-01   9.7402890e-01   1.8925124e-01
   1.2436173e-01   6.9193010e-02   9.8982144e-01
   1.2436173e-01   8.6495485e-01   4.8619674e-01
   1.2466923e-01   2.1982549e-02   9.9195481e-01
   1.2466923e-01   9.7688479e-01   1.7364818e-01
   1.2492926e-01   1.8146463e-01   9.7542979e-01
   1.2492926e-01   5.5312708e-01   8.2367658e-01
   1.2500231e-01   2.0001784e-02   9.9195481e-01
   1.2500231e-01   9.7949476e-01   1.5800140e-01
   1.2510374e-01   2.8585648e-01   9.5007112e-01
   1.2510374e-01   3.8091252e-01   9.1610846e-01
   1.2510802e-01   2.5243062e-01   9.5949297e-01
   1.2510802e-01   4.2607879e-01   8.9599377e-01
   1.2530392e-01   1.8015985e-02   9.9195481e-01
   1.2530392e-01   9.8185814e-01   1.4231484e-01
   1.2544389e-01   6.7211182e-02   9.8982144e-01
   1.2544389e-01   8.7248144e-01   4.7227107e-01
   1.2557399e-01   1.6025649e-02   9.9195481e-01
   1.2557399e-01   2.1750054e-01   9.6794870e-01
   1.2557399e-01   4.8397435e-01   8.6602540e-01
   1.2557399e-01   9.8397435e-01   1.2659245e-01
   1.2567510e-01   1.1983096e-01   9.8480775e-01
   1.2567510e-01   7.1273889e-01   6.9007901e-01
   1.2573148e-01   9.5687176e-02   9.8743889e-01
   1.2573148e-01   7.8576619e-01   6.0560969e-01
   1.2581245e-01   1.4031280e-02   9.9195481e-01
   1.2581245e-01   9.8584285e-01   1.1083820e-01
   1.2584787e-01   2.3488424e-01   9.6384216e-01
   1.2584787e-01   4.5519477e-01   8.8145336e-01
   1.2601923e-01   1.2033378e-02   9.9195481e-01
   1.2601923e-01   9.8746316e-01   9.5056043e-02
   1.2618686e-01   1.4104222e-01   9.8192870e-01
   1.2618686e-01   6.5471962e-01   7.4526445e-01
   1.2619429e-01   1.0032446e-02   9.9195481e-01
   1.2619429e-01   9.8883489e-01   7.9249957e-02
   1.2633758e-01   8.0289896e-03   9.9195481e-01
   1.2633758e-01   9.8995769e-01   6.3423920e-02
   1.2636111e-01   3.0167254e-01   9.4500082e-01
   1.2636111e-01   3.6509646e-01   9.2235429e-01
   1.2644907e-01   6.0235115e-03   9.9195481e-01
   1.2644907e-01   9.9083126e-01   4.7581916e-02
   1.2649447e-01   6.5212433e-02   9.8982144e-01
   1.2649447e-01   8.7978839e-01   4.5822652e-01
   1.2652872e-01   4.0165169e-03   9.9195481e-01
   1.2652872e-01   9.9145541e-01   3.1727933e-02
   1.2657652e-01   2.0085113e-03   9.9195481e-01
   1.2657652e-01   9.9182995e-01   1.5865964e-02
   1.2659245e-01   0.0000000e+00   9.9195481e-01
   1.2659245e-01   9.9195481e-01   0.0000000e+00
   1.2660308e-01   1.6098892e-01   9.7880245e-01
   1.2660308e-01   6.0505553e-01   7.8605309e-01
   1.2711605e-01   3.1752053e-01   9.3969262e-01
   1.2711605e-01   3.4924847e-01   9.2836793e-01
   1.2723382e-01   9.3680280e-02   9.8743889e-01
   1.2723382e-01   7.9515517e-01   5.9290793e-01
   1.2736778e-01   3.3338450e-01   9.3414786e-01
   1.2746090e-01   1.9833304e-01   9.7181157e-01
   1.2746090e-01   5.2540100e-01   8.4125353e-01
   1.2751321e-01   6.3197268e-02   9.8982144e-01
   1.2751321e-01   8.8687385e-01   4.4406661e-01
   1.2756051e-01   1.1782192e-01   9.8480775e-01
   1.2756051e-01   7.2343161e-01   6.7850941e-01
   1.2761487e-01   2.6809729e-01   9.5490224e-01
   1.2761487e-01   4.1041212e-01   9.0292654e-01
   1.2779265e-01   1.7945966e-01   9.7542979e-01
   1.2779265e-01   5.6580479e-01   8.1457595e-01
   1.2840875e-01   1.3902239e-01   9.8192870e-01
   1.2840875e-01   6.6624786e-01   7.3459171e-01
   1.2849984e-01   6.1166193e-02   9.8982144e-01
   1.2849984e-01   8.9373605e-01   4.2979491e-01
   1.2870414e-01   9.1649801e-02   9.8743889e-01
   1.2870414e-01   8.0434397e-01   5.8005691e-01
   1.2900904e-01   2.1548081e-01   9.6794870e-01
   1.2900904e-01   4.9721336e-01   8.5798341e-01
   1.2909733e-01   2.5041388e-01   9.5949297e-01
   1.2909733e-01   4.3966513e-01   8.8883545e-01
   1.2914139e-01   1.5895997e-01   9.7880245e-01
   1.2914139e-01   6.1718649e-01   7.7614646e-01
   1.2941381e-01   1.1578322e-01   9.8480775e-01
   1.2941381e-01   7.3394221e-01   6.6676900e-01
   1.2945413e-01   5.9119720e-02   9.8982144e-01
   1.2945413e-01   9.0037325e-01   4.1541501e-01
   1.2955870e-01   2.3285798e-01   9.6384216e-01
   1.2955870e-01   4.6861691e-01   8.7384938e-01
   1.2962338e-01   2.8383561e-01   9.5007112e-01
   1.2962338e-01   3.9467381e-01   9.0963200e-01
   1.3014205e-01   8.9596250e-02   9.8743889e-01
   1.3014205e-01   8.1333029e-01   5.6705986e-01
   1.3037583e-01   5.7058364e-02   9.8982144e-01
   1.3037583e-01   9.0678379e-01   4.0093054e-01
   1.3059160e-01   1.9628578e-01   9.7181157e-01
   1.3059160e-01   5.3830593e-01   8.3256985e-01
   1.3059831e-01   1.3696757e-01   9.8192870e-01
   1.3059831e-01   6.7760838e-01   7.2373404e-01
   1.3062386e-01   1.7740952e-01   9.7542979e-01
   1.3062386e-01   5.7834005e-01   8.0527026e-01
   1.3113153e-01   2.9962973e-01   9.4500082e-01
   1.3113153e-01   3.7887968e-01   9.1610846e-01
   1.3123454e-01   1.1371537e-01   9.8480775e-01
   1.3123454e-01   7.4426804e-01   6.5486073e-01
   1.3126470e-01   5.4982644e-02   9.8982144e-01
   1.3126470e-01   9.1296606e-01   3.8634513e-01
   1.3154720e-01   8.7520143e-02   9.8743889e-01
   1.3154720e-01   8.2211185e-01   5.5392006e-01
   1.3164719e-01   1.5689101e-01   9.7880245e-01
   1.3164719e-01   6.2916208e-01   7.6604444e-01
   1.3185243e-01   2.6603881e-01   9.5490224e-01
   1.3185243e-01   4.2404020e-01   8.9599377e-01
   1.3212053e-01   5.2893082e-02   9.8982144e-01
   1.3212053e-01   9.1891849e-01   3.7166246e-01
   1.3213782e-01   3.1546375e-01   9.3969262e-01
   1.3213782e-01   3.6304566e-01   9.2235429e-01
   1.3241161e-01   2.1340683e-01   9.6794870e-01
   1.3241161e-01   5.1032721e-01   8.4972543e-01
   1.3264121e-01   3.3132172e-01   9.3414786e-01
   1.3264121e-01   3.4718769e-01   9.2836793e-01
   1.3275500e-01   1.3487826e-01   9.8192870e-01
   1.3275500e-01   6.8879832e-01   7.1269417e-01
   1.3291923e-01   8.5422004e-02   9.8743889e-01
   1.3291923e-01   8.3068645e-01   5.4064082e-01
   1.3294310e-01   5.0790205e-02   9.8982144e-01
   1.3294310e-01   9.2463958e-01   3.5688622e-01
   1.3302222e-01   1.1161890e-01   9.8480775e-01
   1.3302222e-01   7.5440651e-01   6.4278761e-01
   1.3305414e-01   2.4833411e-01   9.5949297e-01
   1.3305414e-01   4.5314078e-01   8.8145336e-01
   1.3323691e-01   2.3077309e-01   9.6384216e-01
   1.3323691e-01   4.8192108e-01   8.6602540e-01
   1.3342219e-01   1.7531472e-01   9.7542979e-01
   1.3342219e-01   5.9072973e-01   7.9576184e-01
   1.3368943e-01   1.9418911e-01   9.7181157e-01
   1.3368943e-01   5.5107534e-01   8.2367658e-01
   1.3373220e-01   4.8674541e-02   9.8982144e-01
   1.3373220e-01   9.3012790e-01   3.4202014e-01
   1.3411039e-01   2.8174328e-01   9.5007112e-01
   1.3411039e-01   4.0833573e-01   9.0292654e-01
   1.3411984e-01   1.5478255e-01   9.7880245e-01
   1.3411984e-01   6.4097929e-01   7.5574957e-01
   1.3425780e-01   8.3302360e-02   9.8743889e-01
   1.3425780e-01   8.3905193e-01   5.2722547e-01
   1.3448764e-01   4.6546624e-02   9.8982144e-01
   1.3448764e-01   9.3538207e-01   3.2706796e-01
   1.3477642e-01   1.0949432e-01   9.8480775e-01
   1.3477642e-01   7.6435506e-01   6.3055267e-01
   1.3487826e-01   1.3275500e-01   9.8192870e-01
   1.3487826e-01   6.9981486e-01   7.0147489e-01
   1.3520922e-01   4.4406989e-02   9.8982144e-01
   1.3520922e-01   9.4040076e-01   3.1203345e-01
   1.3556258e-01   8.1161745e-02   9.8743889e-01
   1.3556258e-01   8.4720619e-01   5.1367739e-01
   1.3578085e-01   2.1127913e-01   9.6794870e-01
   1.3578085e-01   5.2331258e-01   8.4125353e-01
   1.3586894e-01   2.9751148e-01   9.4500082e-01
   1.3586894e-01   3.9256753e-01   9.0963200e-01
   1.3589676e-01   4.2256175e-02   9.8982144e-01
   1.3589676e-01   9.4518271e-01   2.9692038e-01
   1.3605679e-01   2.6391336e-01   9.5490224e-01
   1.3605679e-01   4.3756153e-01   8.8883545e-01
   1.3618694e-01   1.7317578e-01   9.7542979e-01
   1.3618694e-01   6.0297069e-01   7.8605309e-01
   1.3649669e-01   1.0734218e-01   9.8480775e-01
   1.3649669e-01   7.7411118e-01   6.1815899e-01
   1.3655009e-01   4.0094723e-02   9.8982144e-01
   1.3655009e-01   9.4972672e-01   2.8173256e-01
   1.3655874e-01   1.5263513e-01   9.7880245e-01
   1.3655874e-01   6.5263513e-01   7.4526445e-01
   1.3675360e-01   1.9204356e-01   9.7181157e-01
   1.3675360e-01   5.6370602e-01   8.1457595e-01
   1.3683322e-01   7.9000698e-02   9.8743889e-01
   1.3683322e-01   8.5514716e-01   5.0000000e-01
   1.3688157e-01   2.2863011e-01   9.6384216e-01
   1.3688157e-01   4.9510393e-01   8.5798341e-01
   1.3696757e-01   1.3059831e-01   9.8192870e-01
   1.3696757e-01   7.1065522e-01   6.9007901e-01
   1.3697745e-01   2.4619182e-01   9.5949297e-01
   1.3697745e-01   4.6650235e-01   8.7384938e-01
   1.3712632e-01   3.1332755e-01   9.3969262e-01
   1.3712632e-01   3.7675147e-01   9.1610846e-01
   1.3716904e-01   3.7923178e-02   9.8982144e-01
   1.3716904e-01   9.5403164e-01   2.6647381e-01
   1.3775346e-01   3.5742085e-02   9.8982144e-01
   1.3775346e-01   9.5809638e-01   2.5114799e-01
   1.3788125e-01   3.2917554e-01   9.3414786e-01
   1.3788125e-01   3.6090347e-01   9.2235429e-01
   1.3806942e-01   7.6819763e-02   9.8743889e-01
   1.3806942e-01   8.6287286e-01   4.8619674e-01
   1.3813298e-01   3.4503951e-01   9.2836793e-01
   1.3818259e-01   1.0516302e-01   9.8480775e-01
   1.3818259e-01   7.8367243e-01   6.0560969e-01
   1.3830321e-01   3.3551995e-02   9.8982144e-01
   1.3830321e-01   9.6191993e-01   2.3575894e-01
   1.3856364e-01   2.7958002e-01   9.5007112e-01
   1.3856364e-01   4.2189486e-01   8.9599377e-01
   1.3881813e-01   3.1353458e-02   9.8982144e-01
   1.3881813e-01   9.6550132e-01   2.2031053e-01
   1.3891739e-01   1.7099324e-01   9.7542979e-01
   1.3891739e-01   6.1505985e-01   7.7614646e-01
   1.3896325e-01   1.5044928e-01   9.7880245e-01
   1.3896325e-01   6.6412667e-01   7.3459171e-01
   1.3902239e-01   1.2840875e-01   9.8192870e-01
   1.3902239e-01   7.2131668e-01   6.7850941e-01
   1.3911591e-01   2.0909824e-01   9.6794870e-01
   1.3911591e-01   5.3616621e-01   8.3256985e-01
   1.3927086e-01   7.4619489e-02   9.8743889e-01
   1.3927086e-01   8.7038133e-01   4.7227107e-01
   1.3929811e-01   2.9147028e-02   9.8982144e-01
   1.3929811e-01   9.6883965e-01   2.0480667e-01
   1.3974302e-01   2.6933260e-02   9.8982144e-01
   1.3974302e-01   9.7193408e-01   1.8925124e-01
   1.3978334e-01   1.8984966e-01   9.7181157e-01
   1.3978334e-01   5.7619478e-01   8.0527026e-01
   1.3983371e-01   1.0295738e-01   9.8480775e-01
   1.3983371e-01   7.9303639e-01   5.9290793e-01
   1.4015276e-01   2.4712712e-02   9.8982144e-01
   1.4015276e-01   9.7478383e-01   1.7364818e-01
   1.4022690e-01   2.6172146e-01   9.5490224e-01
   1.4022690e-01   4.5097271e-01   8.8145336e-01
   1.4043724e-01   7.2400430e-02   9.8743889e-01
   1.4043724e-01   8.7767069e-01   4.5822652e-01
   1.4049178e-01   2.2642958e-01   9.6384216e-01
   1.4049178e-01   5.0816213e-01   8.4972543e-01
   1.4052721e-01   2.2485943e-02   9.8982144e-01
   1.4052721e-01   9.7738818e-01   1.5800140e-01
   1.4057215e-01   2.9531834e-01   9.4500082e-01
   1.4057215e-01   4.0615654e-01   9.0292654e-01
   1.4086628e-01   2.0253513e-02   9.8982144e-01
   1.4086628e-01   2.4398755e-01   9.5949297e-01
   1.4086628e-01   4.7974649e-01   8.6602540e-01
   1.4086628e-01   9.7974649e-01   1.4231484e-01
   1.4104222e-01   1.2618686e-01   9.8192870e-01
   1.4104222e-01   7.3179655e-01   6.6676900e-01
   1.4116989e-01   1.8015985e-02   9.8982144e-01
   1.4116989e-01   9.8185814e-01   1.2659245e-01
   1.4133278e-01   1.4822556e-01   9.7880245e-01
   1.4133278e-01   6.7545102e-01   7.2373404e-01
   1.4143796e-01   1.5773920e-02   9.8982144e-01
   1.4143796e-01   9.8372262e-01   1.1083820e-01
   1.4144963e-01   1.0072583e-01   9.8480775e-01
   1.4144963e-01   8.0220071e-01   5.8005691e-01
   1.4156827e-01   7.0163145e-02   9.8743889e-01
   1.4156827e-01   8.8473910e-01   4.4406661e-01
   1.4161288e-01   1.6876766e-01   9.7542979e-01
   1.4161288e-01   6.2699418e-01   7.6604444e-01
   1.4167043e-01   1.3527885e-02   9.8982144e-01
   1.4167043e-01   9.8533945e-01   9.5056043e-02
   1.4186723e-01   1.1278445e-02   9.8982144e-01
   1.4186723e-01   9.8670823e-01   7.9249957e-02
   1.4202831e-01   9.0261649e-03   9.8982144e-01
   1.4202831e-01   9.8782861e-01   6.3423920e-02
   1.4208030e-01   3.1111247e-01   9.3969262e-01
   1.4208030e-01   3.9036242e-01   9.0963200e-01
   1.4215364e-01   6.7716127e-03   9.8982144e-01
   1.4215364e-01   9.8870031e-01   4.7581916e-02
   1.4224319e-01   4.5153557e-03   9.8982144e-01
   1.4224319e-01   9.8932311e-01   3.1727933e-02
   1.4229692e-01   2.2579621e-03   9.8982144e-01
   1.4229692e-01   9.8969685e-01   1.5865964e-02
   1.4231484e-01   0.0000000e+00   9.8982144e-01
   1.4231484e-01   9.8982144e-01   0.0000000e+00
   1.4241594e-01   2.0686472e-01   9.6794870e-01
   1.4241594e-01   5.4888486e-01   8.2367658e-01
   1.4266365e-01   6.7908196e-02   9.8743889e-01
   1.4266365e-01   8.9158478e-01   4.2979491e-01
   1.4277790e-01   1.8760796e-01   9.7181157e-01
   1.4277790e-01   5.8853850e-01   7.9576184e-01
   1.4298200e-01   2.7734639e-01   9.5007112e-01
   1.4298200e-01   4.3534778e-01   8.8883545e-01
   1.4302655e-01   1.2393321e-01   9.8192870e-01
   1.4302655e-01   7.4209220e-01   6.5486073e-01
   1.4302994e-01   9.8468912e-02   9.8480775e-01
   1.4302994e-01   8.1116308e-01   5.6705986e-01
   1.4308658e-01   3.2694649e-01   9.3414786e-01
   1.4308658e-01   3.7452840e-01   9.1610846e-01
   1.4358998e-01   3.4280446e-01   9.2836793e-01
   1.4358998e-01   3.5867043e-01   9.2235429e-01
   1.4366673e-01   1.4596452e-01   9.7880245e-01
   1.4366673e-01   6.8660534e-01   7.1269417e-01
   1.4372313e-01   6.5636152e-02   9.8743889e-01
   1.4372313e-01   8.9820601e-01   4.1541501e-01
   1.4406662e-01   2.2417204e-01   9.6384216e-01
   1.4406662e-01   5.2109241e-01   8.4125353e-01
   1.4427272e-01   1.6649959e-01   9.7542979e-01
   1.4427272e-01   6.3877067e-01   7.5574957e-01
   1.4436172e-01   2.5946369e-01   9.5490224e-01
   1.4436172e-01   4.6427035e-01   8.7384938e-01
   1.4457424e-01   9.6187210e-02   9.8480775e-01
   1.4457424e-01   8.1992125e-01   5.5392006e-01
   1.4471964e-01   2.4172186e-01   9.5949297e-01
   1.4471964e-01   4.9286985e-01   8.5798341e-01
   1.4474642e-01   6.3347584e-02   9.8743889e-01
   1.4474642e-01   9.0460112e-01   4.0093054e-01
   1.4497486e-01   1.2164835e-01   9.8192870e-01
   1.4497486e-01   7.5220102e-01   6.4278761e-01
   1.4523996e-01   2.9305086e-01   9.4500082e-01
   1.4523996e-01   4.1964331e-01   8.9599377e-01
   1.4568013e-01   2.0457911e-01   9.6794870e-01
   1.4568013e-01   5.6146533e-01   8.1457595e-01
   1.4573327e-01   6.1043069e-02   9.8743889e-01
   1.4573327e-01   9.1076850e-01   3.8634513e-01
   1.4573650e-01   1.8531904e-01   9.7181157e-01
   1.4573650e-01   6.0073405e-01   7.8605309e-01
   1.4596452e-01   1.4366673e-01   9.7880245e-01
   1.4596452e-01   6.9758680e-01   7.0147489e-01
   1.4608214e-01   9.3881293e-02   9.8480775e-01
   1.4608214e-01   8.2847300e-01   5.4064082e-01
   1.4668343e-01   5.8723187e-02   9.8743889e-01
   1.4668343e-01   9.1670660e-01   3.7166246e-01
   1.4688668e-01   1.1933288e-01   9.8192870e-01
   1.4688668e-01   7.6212049e-01   6.3055267e-01
   1.4689623e-01   1.6418961e-01   9.7542979e-01
   1.4689623e-01   6.5038634e-01   7.4526445e-01
   1.4699852e-01   3.0881906e-01   9.3969262e-01
   1.4699852e-01   4.0387511e-01   9.0292654e-01
   1.4736437e-01   2.7504293e-01   9.5007112e-01
   1.4736437e-01   4.4869111e-01   8.8145336e-01
   1.4755327e-01   9.1551742e-02   9.8480775e-01
   1.4755327e-01   8.3681619e-01   5.2722547e-01
   1.4759667e-01   5.6388521e-02   9.8743889e-01
   1.4759667e-01   9.2241392e-01   3.5688622e-01
   1.4760519e-01   2.2185806e-01   9.6384216e-01
   1.4760519e-01   5.3389151e-01   8.3256985e-01
   1.4822556e-01   1.4133278e-01   9.7880245e-01
   1.4822556e-01   7.0839265e-01   6.9007901e-01
   1.4825589e-01   3.2463513e-01   9.3414786e-01
   1.4825589e-01   3.8805905e-01   9.0963200e-01
   1.4846019e-01   2.5714059e-01   9.5490224e-01
   1.4846019e-01   4.7745112e-01   8.6602540e-01
   1.4847275e-01   5.4039660e-02   9.8743889e-01
   1.4847275e-01   9.2788904e-01   3.4202014e-01
   1.4853658e-01   2.3939532e-01   9.5949297e-01
   1.4853658e-01   5.0586913e-01   8.4972543e-01
   1.4865843e-01   1.8298346e-01   9.7181157e-01
   1.4865843e-01   6.1277838e-01   7.7614646e-01
   1.4876153e-01   1.1698736e-01   9.8192870e-01
   1.4876153e-01   7.7184809e-01   6.1815899e-01
   1.4890763e-01   2.0224200e-01   9.6794870e-01
   1.4890763e-01   5.7390446e-01   8.0527026e-01
   1.4898726e-01   8.9199143e-02   9.8480775e-01
   1.4898726e-01   8.4494872e-01   5.1367739e-01
   1.4901083e-01   3.4048312e-01   9.2836793e-01
   1.4901083e-01   3.7221105e-01   9.1610846e-01
   1.4926256e-01   3.5634709e-01   9.2235429e-01
   1.4931145e-01   5.1677195e-02   9.8743889e-01
   1.4931145e-01   9.3313056e-01   3.2706796e-01
   1.4948277e-01   1.6183829e-01   9.7542979e-01
   1.4948277e-01   6.6183829e-01   7.3459171e-01
   1.4987122e-01   2.9070960e-01   9.4500082e-01
   1.4987122e-01   4.3302444e-01   8.8883545e-01
   1.5011256e-01   4.9301720e-02   9.8743889e-01
   1.5011256e-01   9.3813717e-01   3.1203345e-01
   1.5038373e-01   8.6824089e-02   9.8480775e-01
   1.5038373e-01   8.5286853e-01   5.0000000e-01
   1.5044928e-01   1.3896325e-01   9.7880245e-01
   1.5044928e-01   7.1902016e-01   6.7850941e-01
   1.5059892e-01   1.1461239e-01   9.8192870e-01
   1.5059892e-01   7.8138139e-01   6.0560969e-01
   1.5087589e-01   4.6913834e-02   9.8743889e-01
   1.5087589e-01   9.4290761e-01   2.9692038e-01
   1.5110660e-01   2.1948824e-01   9.6384216e-01
   1.5110660e-01   5.4655620e-01   8.2367658e-01
   1.5154292e-01   1.8060182e-01   9.7181157e-01
   1.5154292e-01   6.2466844e-01   7.6604444e-01
   1.5160123e-01   4.4514137e-02   9.8743889e-01
   1.5160123e-01   9.4744068e-01   2.8173256e-01
   1.5170964e-01   2.7267023e-01   9.5007112e-01
   1.5170964e-01   4.6192148e-01   8.7384938e-01
   1.5174235e-01   8.4427177e-02   9.8480775e-01
   1.5174235e-01   8.6057364e-01   4.8619674e-01
   1.5187973e-01   3.0644792e-01   9.3969262e-01
   1.5187973e-01   4.1728612e-01   8.9599377e-01
   1.5203167e-01   1.5944623e-01   9.7542979e-01
   1.5203167e-01   6.7312362e-01   7.2373404e-01
   1.5209765e-01   1.9985398e-01   9.6794870e-01
   1.5209765e-01   5.8619911e-01   7.9576184e-01
   1.5228841e-01   4.2103235e-02   9.8743889e-01
   1.5228841e-01   9.5173523e-01   2.6647381e-01
   1.5231612e-01   2.3700851e-01   9.5949297e-01
   1.5231612e-01   5.1874107e-01   8.4125353e-01
   1.5239840e-01   1.1220856e-01   9.8192870e-01
   1.5239840e-01   7.9071797e-01   5.9290793e-01
   1.5252128e-01   2.5475276e-01   9.5490224e-01
   1.5252128e-01   4.9051169e-01   8.5798341e-01
   1.5263513e-01   1.3655874e-01   9.7880245e-01
   1.5263513e-01   7.2946667e-01   6.6676900e-01
   1.5293725e-01   3.9681733e-02   9.8743889e-01
   1.5293725e-01   9.5579019e-01   2.5114799e-01
   1.5306277e-01   8.2009011e-02   9.8480775e-01
   1.5306277e-01   8.6806211e-01   4.7227107e-01
   1.5338788e-01   3.2224204e-01   9.3414786e-01
   1.5338788e-01   4.0149200e-01   9.0292654e-01
   1.5354758e-01   3.7250241e-02   9.8743889e-01
   1.5354758e-01   9.5960454e-01   2.3575894e-01
   1.5411927e-01   3.4809372e-02   9.8743889e-01
   1.5411927e-01   9.6317730e-01   2.2031053e-01
   1.5415951e-01   1.0977649e-01   9.8192870e-01
   1.5415951e-01   7.9985550e-01   5.8005691e-01
   1.5434466e-01   7.9570200e-02   9.8480775e-01
   1.5434466e-01   8.7533204e-01   4.5822652e-01
   1.5438927e-01   1.7817472e-01   9.7181157e-01
   1.5438927e-01   6.3640124e-01   7.5574957e-01
   1.5439416e-01   3.3807606e-01   9.2836793e-01
   1.5439416e-01   3.8565798e-01   9.0963200e-01
   1.5446474e-01   2.8829516e-01   9.4500082e-01
   1.5446474e-01   4.4629655e-01   8.8145336e-01
   1.5454231e-01   1.5701403e-01   9.7542979e-01
   1.5454231e-01   6.8423950e-01   7.1269417e-01
   1.5456998e-01   2.1706316e-01   9.6384216e-01
   1.5456998e-01   5.5908330e-01   8.1457595e-01
   1.5465215e-01   3.2359739e-02   9.8743889e-01
   1.5465215e-01   9.6650760e-01   2.0480667e-01
   1.5478255e-01   1.3411984e-01   9.7880245e-01
   1.5478255e-01   7.3972953e-01   6.5486073e-01
   1.5489756e-01   3.5393404e-01   9.2235429e-01
   1.5489756e-01   3.6980000e-01   9.1610846e-01
   1.5514610e-01   2.9901961e-02   9.8743889e-01
   1.5514610e-01   9.6959458e-01   1.8925124e-01
   1.5524939e-01   1.9741565e-01   9.6794870e-01
   1.5524939e-01   5.9834619e-01   7.8605309e-01
   1.5558769e-01   7.7111358e-02   9.8480775e-01
   1.5558769e-01   8.8238162e-01   4.4406661e-01
   1.5560100e-01   2.7436654e-02   9.8743889e-01
   1.5560100e-01   9.7243747e-01   1.7364818e-01
   1.5588182e-01   1.0731678e-01   9.8192870e-01
   1.5588182e-01   8.0879167e-01   5.6705986e-01
   1.5601672e-01   2.4964441e-02   9.8743889e-01
   1.5601672e-01   2.7022889e-01   9.5007112e-01
   1.5601672e-01   4.7503556e-01   8.6602540e-01
   1.5601672e-01   9.7503556e-01   1.5800140e-01
   1.5605732e-01   2.3456203e-01   9.5949297e-01
   1.5605732e-01   5.3148241e-01   8.3256985e-01
   1.5639317e-01   2.2485943e-02   9.8743889e-01
   1.5639317e-01   9.7738818e-01   1.4231484e-01
   1.5654398e-01   2.5230079e-01   9.5490224e-01
   1.5654398e-01   5.0344878e-01   8.4972543e-01
   1.5672270e-01   3.0399963e-01   9.3969262e-01
   1.5672270e-01   4.3059208e-01   8.8883545e-01
   1.5673025e-01   2.0001784e-02   9.8743889e-01
   1.5673025e-01   9.7949476e-01   1.2659245e-01
   1.5679155e-01   7.4633103e-02   9.8480775e-01
   1.5679155e-01   8.8920906e-01   4.2979491e-01
   1.5689101e-01   1.3164719e-01   9.7880245e-01
   1.5689101e-01   7.4980617e-01   6.4278761e-01
   1.5701403e-01   1.5454231e-01   9.7542979e-01
   1.5701403e-01   6.9518312e-01   7.0147489e-01
   1.5702786e-01   1.7512590e-02   9.8743889e-01
   1.5702786e-01   9.8135475e-01   1.1083820e-01
   1.5719675e-01   1.7570275e-01   9.7181157e-01
   1.5719675e-01   6.4797383e-01   7.4526445e-01
   1.5728595e-01   1.5018988e-02   9.8743889e-01
   1.5728595e-01   9.8296769e-01   9.5056043e-02
   1.5750445e-01   1.2521604e-02   9.8743889e-01
   1.5750445e-01   9.8433317e-01   7.9249957e-02
   1.5756488e-01   1.0483006e-01   9.8192870e-01
   1.5756488e-01   8.1752423e-01   5.5392006e-01
   1.5768329e-01   1.0021068e-02   9.8743889e-01
   1.5768329e-01   9.8545085e-01   6.3423920e-02
   1.5782243e-01   7.5180091e-03   9.8743889e-01
   1.5782243e-01   9.8632046e-01   4.7581916e-02
   1.5792185e-01   5.0130578e-03   9.8743889e-01
   1.5792185e-01   9.8694176e-01   3.1727933e-02
   1.5795594e-01   7.2136060e-02   9.8480775e-01
   1.5795594e-01   8.9581264e-01   4.1541501e-01
   1.5798151e-01   2.5068444e-03   9.8743889e-01
   1.5798151e-01   9.8731460e-01   1.5865964e-02
   1.5799444e-01   2.1458344e-01   9.6384216e-01
   1.5799444e-01   5.7146966e-01   8.0527026e-01
   1.5800140e-01   0.0000000e+00   9.8743889e-01
   1.5800140e-01   9.8743889e-01   0.0000000e+00
   1.5836203e-01   1.9492762e-01   9.6794870e-01
   1.5836203e-01   6.1034264e-01   7.7614646e-01
   1.5848126e-01   3.1976783e-01   9.3414786e-01
   1.5848126e-01   4.1482388e-01   8.9599377e-01
   1.5895997e-01   1.2914139e-01   9.7880245e-01
   1.5895997e-01   7.5969406e-01   6.3055267e-01
   1.5901938e-01   2.8580814e-01   9.4500082e-01
   1.5901938e-01   4.5945631e-01   8.7384938e-01
   1.5908056e-01   6.9620857e-02   9.8480775e-01
   1.5908056e-01   9.0219071e-01   4.0093054e-01
   1.5920828e-01   1.0231695e-01   9.8192870e-01
   1.5920828e-01   8.2605099e-01   5.4064082e-01
   1.5944623e-01   1.5203167e-01   9.7542979e-01
   1.5944623e-01   7.0595174e-01   6.9007901e-01
   1.5973863e-01   3.3558389e-01   9.2836793e-01
   1.5973863e-01   3.9900781e-01   9.0292654e-01
   1.5975923e-01   2.3205651e-01   9.5949297e-01
   1.5975923e-01   5.4408995e-01   8.2367658e-01
   1.5996466e-01   1.7318656e-01   9.7181157e-01
   1.5996466e-01   6.5938330e-01   7.3459171e-01
   1.6016514e-01   6.7088127e-02   9.8480775e-01
   1.6016514e-01   9.0834166e-01   3.8634513e-01
   1.6028453e-01   2.6771952e-01   9.5007112e-01
   1.6028453e-01   4.8803005e-01   8.5798341e-01
   1.6049357e-01   3.5143189e-01   9.2235429e-01
   1.6049357e-01   3.8315982e-01   9.0963200e-01
   1.6052727e-01   2.4978531e-01   9.5490224e-01
   1.6052727e-01   5.1625913e-01   8.4125353e-01
   1.6074529e-01   3.6729585e-01   9.1610846e-01
   1.6081159e-01   9.9778076e-02   9.8192870e-01
   1.6081159e-01   8.3436978e-01   5.2722547e-01
   1.6098892e-01   1.2660308e-01   9.7880245e-01
   1.6098892e-01   7.6939069e-01   6.1815899e-01
   1.6120940e-01   6.4538508e-02   9.8480775e-01
   1.6120940e-01   9.1426394e-01   3.7166246e-01
   1.6137912e-01   2.1204969e-01   9.6384216e-01
   1.6137912e-01   5.8371215e-01   7.9576184e-01
   1.6143481e-01   1.9239052e-01   9.6794870e-01
   1.6143481e-01   6.2218543e-01   7.6604444e-01
   1.6152622e-01   3.0147481e-01   9.3969262e-01
   1.6152622e-01   4.4378964e-01   8.8145336e-01
   1.6183829e-01   1.4948277e-01   9.7542979e-01
   1.6183829e-01   7.1654263e-01   6.7850941e-01
   1.6221307e-01   6.1972642e-02   9.8480775e-01
   1.6221307e-01   9.1995606e-01   3.5688622e-01
   1.6237443e-01   9.7214086e-02   9.8192870e-01
   1.6237443e-01   8.4247854e-01   5.1367739e-01
   1.6269229e-01   1.7062677e-01   9.7181157e-01
   1.6269229e-01   6.7062677e-01   7.2373404e-01
   1.6297733e-01   1.2403290e-01   9.7880245e-01
   1.6297733e-01   7.7889364e-01   6.0560969e-01
   1.6317591e-01   5.9391175e-02   9.8480775e-01
   1.6317591e-01   9.2541658e-01   3.4202014e-01
   1.6342092e-01   2.2949257e-01   9.5949297e-01
   1.6342092e-01   5.5656053e-01   8.1457595e-01
   1.6353398e-01   2.8324916e-01   9.4500082e-01
   1.6353398e-01   4.7250041e-01   8.6602540e-01
   1.6353473e-01   3.1721312e-01   9.3414786e-01
   1.6353473e-01   4.2805132e-01   8.8883545e-01
   1.6389639e-01   9.4625622e-02   9.8192870e-01
   1.6389639e-01   8.5037520e-01   5.0000000e-01
   1.6409767e-01   5.6794756e-02   9.8480775e-01
   1.6409767e-01   9.3064413e-01   3.2706796e-01
   1.6418961e-01   1.4689623e-01   9.7542979e-01
   1.6418961e-01   7.2695314e-01   6.6676900e-01
   1.6446696e-01   1.8980498e-01   9.6794870e-01
   1.6446696e-01   6.3387160e-01   7.5574957e-01
   1.6447015e-01   2.4720695e-01   9.5490224e-01
   1.6447015e-01   5.2893951e-01   8.3256985e-01
   1.6451198e-01   2.6514275e-01   9.5007112e-01
   1.6451198e-01   5.0090169e-01   8.4972543e-01
   1.6472318e-01   2.0946257e-01   9.6384216e-01
   1.6472318e-01   5.9580769e-01   7.8605309e-01
   1.6492472e-01   1.2143150e-01   9.7880245e-01
   1.6492472e-01   7.8820050e-01   5.9290793e-01
   1.6497812e-01   5.4184039e-02   9.8480775e-01
   1.6497812e-01   9.3563740e-01   3.1203345e-01
   1.6504289e-01   3.3300725e-01   9.2836793e-01
   1.6504289e-01   4.1225720e-01   8.9599377e-01
   1.6537708e-01   9.2013337e-02   9.8192870e-01
   1.6537708e-01   8.5805778e-01   4.8619674e-01
   1.6537897e-01   1.6802402e-01   9.7181157e-01
   1.6537897e-01   6.8170141e-01   7.1269417e-01
   1.6581703e-01   5.1559682e-02   9.8480775e-01
   1.6581703e-01   9.4039513e-01   2.9692038e-01
   1.6604917e-01   3.4884127e-01   9.2235429e-01
   1.6604917e-01   3.9642318e-01   9.0292654e-01
   1.6628908e-01   2.9887409e-01   9.3969262e-01
   1.6628908e-01   4.5687549e-01   8.7384938e-01
   1.6649959e-01   1.4427272e-01   9.7542979e-01
   1.6649959e-01   7.3718065e-01   6.5486073e-01
   1.6655256e-01   3.6469924e-01   9.1610846e-01
   1.6655256e-01   3.8056521e-01   9.0963200e-01
   1.6661421e-01   4.8922345e-02   9.8480775e-01
   1.6661421e-01   9.4491612e-01   2.8173256e-01
   1.6681615e-01   8.9377889e-02   9.8192870e-01
   1.6681615e-01   8.6552435e-01   4.7227107e-01
   1.6683059e-01   1.1879952e-01   9.7880245e-01
   1.6683059e-01   7.9730893e-01   5.8005691e-01
   1.6704147e-01   2.2687085e-01   9.5949297e-01
   1.6704147e-01   5.6889099e-01   8.0527026e-01
   1.6736943e-01   4.6272692e-02   9.8480775e-01
   1.6736943e-01   9.4919923e-01   2.6647381e-01
   1.6745769e-01   1.8717167e-01   9.6794870e-01
   1.6745769e-01   6.4539819e-01   7.4526445e-01
   1.6800742e-01   2.8061889e-01   9.4500082e-01
   1.6800742e-01   4.8542556e-01   8.5798341e-01
   1.6802402e-01   1.6537897e-01   9.7181157e-01
   1.6802402e-01   6.9260444e-01   7.0147489e-01
   1.6802577e-01   2.0682271e-01   9.6384216e-01
   1.6802577e-01   6.0775324e-01   7.7614646e-01
   1.6808253e-01   4.3611390e-02   9.8480775e-01
   1.6808253e-01   9.5324339e-01   2.5114799e-01
   1.6821321e-01   8.6719939e-02   9.8192870e-01
   1.6821321e-01   8.7277303e-01   4.5822652e-01
   1.6837163e-01   2.4456636e-01   9.5490224e-01
   1.6837163e-01   5.4148674e-01   8.2367658e-01
   1.6854704e-01   3.1457856e-01   9.3414786e-01
   1.6854704e-01   4.4117101e-01   8.8145336e-01
   1.6869446e-01   1.1613764e-01   9.7880245e-01
   1.6869446e-01   8.0621665e-01   5.6705986e-01
   1.6869802e-01   2.6249924e-01   9.5007112e-01
   1.6869802e-01   5.1364723e-01   8.4125353e-01
   1.6875331e-01   4.0939110e-02   9.8480775e-01
   1.6875331e-01   9.5704757e-01   2.3575894e-01
   1.6876766e-01   1.4161288e-01   9.7542979e-01
   1.6876766e-01   7.4722257e-01   6.4278761e-01
   1.6938160e-01   3.8256523e-02   9.8480775e-01
   1.6938160e-01   9.6061082e-01   2.2031053e-01
   1.6956794e-01   8.4040159e-02   9.8192870e-01
   1.6956794e-01   8.7980200e-01   4.4406661e-01
   1.6996726e-01   3.5564305e-02   9.8480775e-01
   1.6996726e-01   9.6393224e-01   2.0480667e-01
   1.7030559e-01   3.3034677e-01   9.2836793e-01
   1.7030559e-01   4.2540281e-01   8.8883545e-01
   1.7040627e-01   1.8449123e-01   9.6794870e-01
   1.7040627e-01   6.5676230e-01   7.3459171e-01
   1.7051013e-01   3.2863134e-02   9.8480775e-01
   1.7051013e-01   9.6701099e-01   1.8925124e-01
   1.7051586e-01   1.1344652e-01   9.7880245e-01
   1.7051586e-01   8.1492141e-01   5.5392006e-01
   1.7061997e-01   2.2419202e-01   9.5949297e-01
   1.7061997e-01   5.8107824e-01   7.9576184e-01
   1.7062677e-01   1.6269229e-01   9.7181157e-01
   1.7062677e-01   7.0333311e-01   6.9007901e-01
   1.7087997e-01   8.1339222e-02   9.8192870e-01
   1.7087997e-01   8.8660948e-01   4.2979491e-01
   1.7099324e-01   1.3891739e-01   9.7542979e-01
   1.7099324e-01   7.5707638e-01   6.3055267e-01
   1.7101007e-01   3.0153690e-02   9.8480775e-01
   1.7101007e-01   2.9619813e-01   9.3969262e-01
   1.7101007e-01   4.6984631e-01   8.6602540e-01
   1.7101007e-01   9.6984631e-01   1.7364818e-01
   1.7128607e-01   2.0413078e-01   9.6384216e-01
   1.7128607e-01   6.1954580e-01   7.6604444e-01
   1.7146696e-01   2.7436654e-02   9.8480775e-01
   1.7146696e-01   9.7243747e-01   1.5800140e-01
   1.7156297e-01   3.4616283e-01   9.2235429e-01
   1.7156297e-01   4.0958675e-01   8.9599377e-01
   1.7188069e-01   2.4712712e-02   9.8480775e-01
   1.7188069e-01   9.7478383e-01   1.4231484e-01
   1.7214899e-01   7.8617808e-02   9.8192870e-01
   1.7214899e-01   8.9319376e-01   4.1541501e-01
   1.7223072e-01   2.4186420e-01   9.5490224e-01
   1.7223072e-01   5.5389764e-01   8.1457595e-01
   1.7225115e-01   2.1982549e-02   9.8480775e-01
   1.7225115e-01   9.7688479e-01   1.2659245e-01
   1.7229433e-01   1.1072684e-01   9.7880245e-01
   1.7229433e-01   8.2342102e-01   5.4064082e-01
   1.7231790e-01   3.6201082e-01   9.1610846e-01
   1.7231790e-01   3.9373875e-01   9.0292654e-01
   1.7243856e-01   2.7791797e-01   9.4500082e-01
   1.7243856e-01   4.9822850e-01   8.4972543e-01
   1.7256963e-01   3.7787479e-01   9.0963200e-01
   1.7257824e-01   1.9246851e-02   9.8480775e-01
   1.7257824e-01   9.7873983e-01   1.1083820e-01
   1.7284159e-01   2.5978964e-01   9.5007112e-01
   1.7284159e-01   5.2626345e-01   8.3256985e-01
   1.7286189e-01   1.6506309e-02   9.8480775e-01
   1.7286189e-01   9.8034847e-01   9.5056043e-02
   1.7310202e-01   1.3761611e-02   9.8480775e-01
   1.7310202e-01   9.8171031e-01   7.9249957e-02
   1.7317578e-01   1.3618694e-01   9.7542979e-01
   1.7317578e-01   7.6673960e-01   6.1815899e-01
   1.7318656e-01   1.5996466e-01   9.7181157e-01
   1.7318656e-01   7.1388472e-01   6.7850941e-01
   1.7329857e-01   1.1013448e-02   9.8480775e-01
   1.7329857e-01   9.8282502e-01   6.3423920e-02
   1.7331195e-01   1.8176435e-01   9.6794870e-01
   1.7331195e-01   6.6796108e-01   7.2373404e-01
   1.7337467e-01   7.5876603e-02   9.8192870e-01
   1.7337467e-01   8.9955318e-01   4.0093054e-01
   1.7345149e-01   8.2625130e-03   9.8480775e-01
   1.7345149e-01   9.8369230e-01   4.7581916e-02
   1.7351692e-01   3.1186480e-01   9.3414786e-01
   1.7351692e-01   4.5417964e-01   8.7384938e-01
   1.7356075e-01   5.5094978e-03   9.8480775e-01
   1.7356075e-01   9.8431194e-01   3.1727933e-02
   1.7362632e-01   2.7550957e-03   9.8480775e-01
   1.7362632e-01   9.8468379e-01   1.5865964e-02
   1.7364818e-01   0.0000000e+00   9.8480775e-01
   1.7364818e-01   9.8480775e-01   0.0000000e+00
   1.7402943e-01   1.0797929e-01   9.7880245e-01
   1.7402943e-01   8.3171333e-01   5.2722547e-01
   1.7415551e-01   2.2145675e-01   9.5949297e-01
   1.7415551e-01   5.9311920e-01   7.8605309e-01
   1.7450324e-01   2.0138747e-01   9.6384216e-01
   1.7450324e-01   6.3118238e-01   7.5574957e-01
   1.7455670e-01   7.3116296e-02   9.8192870e-01
   1.7455670e-01   9.0568615e-01   3.8634513e-01
   1.7531472e-01   1.3342219e-01   9.7542979e-01
   1.7531472e-01   7.7620980e-01   6.0560969e-01
   1.7552543e-01   3.2760312e-01   9.2836793e-01
   1.7552543e-01   4.3844132e-01   8.8145336e-01
   1.7568802e-01   2.9344761e-01   9.3969262e-01
   1.7568802e-01   4.8269885e-01   8.5798341e-01
   1.7569479e-01   7.0337582e-02   9.8192870e-01
   1.7569479e-01   9.1159112e-01   3.7166246e-01
   1.7570275e-01   1.5719675e-01   9.7181157e-01
   1.7570275e-01   7.2425661e-01   6.6676900e-01
   1.7572072e-01   1.0520456e-01   9.7880245e-01
   1.7572072e-01   8.3979626e-01   5.1367739e-01
   1.7604644e-01   2.3910115e-01   9.5490224e-01
   1.7604644e-01   5.6616911e-01   8.0527026e-01
   1.7617401e-01   1.7899171e-01   9.6794870e-01
   1.7617401e-01   6.7899171e-01   7.1269417e-01
   1.7678864e-01   6.7541162e-02   9.8192870e-01
   1.7678864e-01   9.1726659e-01   3.5688622e-01
   1.7682629e-01   2.7514708e-01   9.4500082e-01
   1.7682629e-01   5.1090602e-01   8.4125353e-01
   1.7694164e-01   2.5701464e-01   9.5007112e-01
   1.7694164e-01   5.3874720e-01   8.2367658e-01
   1.7703358e-01   3.4339724e-01   9.2235429e-01
   1.7703358e-01   4.2264720e-01   8.8883545e-01
   1.7736778e-01   1.0240333e-01   9.7880245e-01
   1.7736778e-01   8.4766778e-01   5.0000000e-01
   1.7740952e-01   1.3062386e-01   9.7542979e-01
   1.7740952e-01   7.8548460e-01   5.9290793e-01
   1.7764722e-01   2.1866573e-01   9.5949297e-01
   1.7764722e-01   6.0501085e-01   7.7614646e-01
   1.7767648e-01   1.9859346e-01   9.6384216e-01
   1.7767648e-01   6.4266007e-01   7.4526445e-01
   1.7783800e-01   6.4727738e-02   9.8192870e-01
   1.7783800e-01   9.2271115e-01   3.4202014e-01
   1.7803986e-01   3.5923126e-01   9.1610846e-01
   1.7803986e-01   4.0681318e-01   8.9599377e-01
   1.7817472e-01   1.5438927e-01   9.7181157e-01
   1.7817472e-01   7.3444618e-01   6.5486073e-01
   1.7844311e-01   3.0907253e-01   9.3414786e-01
   1.7844311e-01   4.6707393e-01   8.6602540e-01
   1.7854326e-01   3.7508924e-01   9.0963200e-01
   1.7854326e-01   3.9095520e-01   9.0292654e-01
   1.7884258e-01   6.1898019e-02   9.8192870e-01
   1.7884258e-01   9.2792342e-01   3.2706796e-01
   1.7897018e-01   9.9576334e-02   9.7880245e-01
   1.7897018e-01   8.5532591e-01   4.8619674e-01
   1.7899171e-01   1.7617401e-01   9.6794870e-01
   1.7899171e-01   6.8985140e-01   7.0147489e-01
   1.7945966e-01   1.2779265e-01   9.7542979e-01
   1.7945966e-01   7.9456165e-01   5.8005691e-01
   1.7980214e-01   5.9052718e-02   9.8192870e-01
   1.7980214e-01   9.3290209e-01   3.1203345e-01
   1.7981786e-01   2.3627790e-01   9.5490224e-01
   1.7981786e-01   5.7829805e-01   7.9576184e-01
   1.8032173e-01   2.9062321e-01   9.3969262e-01
   1.8032173e-01   4.9542988e-01   8.4972543e-01
   1.8052753e-01   9.6724265e-02   9.7880245e-01
   1.8052753e-01   8.6276871e-01   4.7227107e-01
   1.8060182e-01   1.5154292e-01   9.7181157e-01
   1.8060182e-01   7.4445085e-01   6.4278761e-01
   1.8070107e-01   3.2477701e-01   9.2836793e-01
   1.8070107e-01   4.5136946e-01   8.7384938e-01
   1.8071644e-01   5.6192551e-02   9.8192870e-01
   1.8071644e-01   9.3764591e-01   2.9692038e-01
   1.8080499e-01   1.9574945e-01   9.6384216e-01
   1.8080499e-01   6.5397598e-01   7.3459171e-01
   1.8099716e-01   2.5417494e-01   9.5007112e-01
   1.8099716e-01   5.5109532e-01   8.1457595e-01
   1.8109420e-01   2.1581966e-01   9.5949297e-01
   1.8109420e-01   6.1675020e-01   7.6604444e-01
   1.8116951e-01   2.7230693e-01   9.4500082e-01
   1.8116951e-01   5.2345491e-01   8.3256985e-01
   1.8146463e-01   1.2492926e-01   9.7542979e-01
   1.8146463e-01   8.0343867e-01   5.6705986e-01
   1.8158524e-01   5.3318237e-02   9.8192870e-01
   1.8158524e-01   9.4215369e-01   2.8173256e-01
   1.8176435e-01   1.7331195e-01   9.6794870e-01
   1.8176435e-01   7.0053742e-01   6.9007901e-01
   1.8203943e-01   9.3847847e-02   9.7880245e-01
   1.8203943e-01   8.6999431e-01   4.5822652e-01
   1.8240833e-01   5.0430501e-02   9.8192870e-01
   1.8240833e-01   9.4642428e-01   2.6647381e-01
   1.8245963e-01   3.4054521e-01   9.2235429e-01
   1.8245963e-01   4.3560125e-01   8.8145336e-01
   1.8298346e-01   1.4865843e-01   9.7181157e-01
   1.8298346e-01   7.5426811e-01   6.3055267e-01
   1.8318550e-01   4.7530069e-02   9.8192870e-01
   1.8318550e-01   9.5045661e-01   2.5114799e-01
   1.8332438e-01   3.0620246e-01   9.3414786e-01
   1.8332438e-01   4.7985064e-01   8.5798341e-01
   1.8342391e-01   1.2203442e-01   9.7542979e-01
   1.8342391e-01   8.1211344e-01   5.5392006e-01
   1.8350550e-01   9.0947803e-02   9.7880245e-01
   1.8350550e-01   8.7700090e-01   4.4406661e-01
   1.8354400e-01   2.3339518e-01   9.5490224e-01
   1.8354400e-01   5.9028140e-01   7.8605309e-01
   1.8371700e-01   3.5636127e-01   9.1610846e-01
   1.8371700e-01   4.1978519e-01   8.8883545e-01
   1.8388799e-01   1.9285617e-01   9.6384216e-01
   1.8388799e-01   6.6512724e-01   7.2373404e-01
   1.8391655e-01   4.4617672e-02   9.8192870e-01
   1.8391655e-01   9.5424967e-01   2.3575894e-01
   1.8447194e-01   3.7220927e-01   9.0963200e-01
   1.8447194e-01   4.0393720e-01   8.9599377e-01
   1.8449123e-01   1.7040627e-01   9.6794870e-01
   1.8449123e-01   7.1104709e-01   6.7850941e-01
   1.8449559e-01   2.1291926e-01   9.5949297e-01
   1.8449559e-01   6.2833427e-01   7.5574957e-01
   1.8460130e-01   4.1694042e-02   9.8192870e-01
   1.8460130e-01   9.5780250e-01   2.2031053e-01
   1.8472367e-01   3.8807323e-01   9.0292654e-01
   1.8491005e-01   2.8772565e-01   9.3969262e-01
   1.8491005e-01   5.0803619e-01   8.4125353e-01
   1.8492538e-01   8.8024864e-02   9.7880245e-01
   1.8492538e-01   8.8378670e-01   4.2979491e-01
   1.8500710e-01   2.5127125e-01   9.5007112e-01
   1.8500710e-01   5.6330470e-01   8.0527026e-01
   1.8523958e-01   3.8759917e-02   9.8192870e-01
   1.8523958e-01   9.6111421e-01   2.0480667e-01
   1.8531904e-01   1.4573650e-01   9.7181157e-01
   1.8531904e-01   7.6389549e-01   6.1815899e-01
   1.8533701e-01   1.1910887e-01   9.7542979e-01
   1.8533701e-01   8.2058375e-01   5.4064082e-01
   1.8546711e-01   2.6939822e-01   9.4500082e-01
   1.8546711e-01   5.3587204e-01   8.2367658e-01
   1.8583123e-01   3.5816033e-02   9.8192870e-01
   1.8583123e-01   3.2186913e-01   9.2836793e-01
   1.8583123e-01   4.6418397e-01   8.6602540e-01
   1.8583123e-01   9.6418397e-01   1.8925124e-01
   1.8629870e-01   8.5079765e-02   9.7880245e-01
   1.8629870e-01   8.9035002e-01   4.1541501e-01
   1.8637609e-01   3.2863134e-02   9.8192870e-01
   1.8637609e-01   9.6701099e-01   1.7364818e-01
   1.8687404e-01   2.9901961e-02   9.8192870e-01
   1.8687404e-01   9.6959458e-01   1.5800140e-01
   1.8692469e-01   1.8991433e-01   9.6384216e-01
   1.8692469e-01   6.7611107e-01   7.1269417e-01
   1.8717167e-01   1.6745769e-01   9.6794870e-01
   1.8717167e-01   7.2137776e-01   6.6676900e-01
   1.8720346e-01   1.1615332e-01   9.7542979e-01
   1.8720346e-01   8.2884750e-01   5.2722547e-01
   1.8722393e-01   2.3045370e-01   9.5490224e-01
   1.8722393e-01   6.0211616e-01   7.7614646e-01
   1.8732494e-01   2.6933260e-02   9.8192870e-01
   1.8732494e-01   9.7193408e-01   1.4231484e-01
   1.8760796e-01   1.4277790e-01   9.7181157e-01
   1.8760796e-01   7.7333056e-01   6.0560969e-01
   1.8762512e-01   8.2113247e-02   9.7880245e-01
   1.8762512e-01   8.9668920e-01   4.0093054e-01
   1.8772868e-01   2.3957779e-02   9.8192870e-01
   1.8772868e-01   9.7402890e-01   1.2659245e-01
   1.8783974e-01   3.3760745e-01   9.2235429e-01
   1.8783974e-01   4.4844565e-01   8.7384938e-01
   1.8785054e-01   2.0996526e-01   9.5949297e-01
   1.8785054e-01   6.3976017e-01   7.4526445e-01
   1.8808517e-01   2.0976267e-02   9.8192870e-01
   1.8808517e-01   9.7587851e-01   1.1083820e-01
   1.8815951e-01   3.0325530e-01   9.3414786e-01
   1.8815951e-01   4.9250654e-01   8.4972543e-01
   1.8839430e-01   1.7989474e-02   9.8192870e-01
   1.8839430e-01   9.7748245e-01   9.5056043e-02
   1.8865601e-01   1.4998153e-02   9.8192870e-01
   1.8865601e-01   9.7884031e-01   7.9249957e-02
   1.8887022e-01   1.2003056e-02   9.8192870e-01
   1.8887022e-01   9.7995176e-01   6.3423920e-02
   1.8890431e-01   7.9126058e-02   9.7880245e-01
   1.8890431e-01   9.0280264e-01   3.8634513e-01
   1.8897048e-01   2.4830431e-01   9.5007112e-01
   1.8897048e-01   5.7537227e-01   7.9576184e-01
   1.8902278e-01   1.1316854e-01   9.7542979e-01
   1.8902278e-01   8.3690258e-01   5.1367739e-01
   1.8903689e-01   9.0049368e-03   9.8192870e-01
   1.8903689e-01   9.8081651e-01   4.7581916e-02
   1.8915596e-01   6.0045509e-03   9.8192870e-01
   1.8915596e-01   9.8143434e-01   3.1727933e-02
   1.8922742e-01   3.0026534e-03   9.8192870e-01
   1.8922742e-01   9.8180510e-01   1.5865964e-02
   1.8925124e-01   0.0000000e+00   9.8192870e-01
   1.8925124e-01   9.8192870e-01   0.0000000e+00
   1.8934789e-01   3.5340157e-01   9.1610846e-01
   1.8934789e-01   4.3265153e-01   8.8145336e-01
   1.8945182e-01   2.8475566e-01   9.3969262e-01
   1.8945182e-01   5.2051460e-01   8.3256985e-01
   1.8971803e-01   2.6642170e-01   9.4500082e-01
   1.8971803e-01   5.4815425e-01   8.1457595e-01
   1.8980498e-01   1.6446696e-01   9.6794870e-01
   1.8980498e-01   7.3152682e-01   6.5486073e-01
   1.8984966e-01   1.3978334e-01   9.7181157e-01
   1.8984966e-01   7.8257095e-01   5.9290793e-01
   1.8991433e-01   1.8692469e-01   9.6384216e-01
   1.8991433e-01   6.8692469e-01   7.0147489e-01
   1.9013594e-01   7.6118949e-02   9.7880245e-01
   1.9013594e-01   9.0868880e-01   3.7166246e-01
   1.9035418e-01   3.6923559e-01   9.0963200e-01
   1.9035418e-01   4.1681751e-01   8.8883545e-01
   1.9079452e-01   1.1015527e-01   9.7542979e-01
   1.9079452e-01   8.4474698e-01   5.0000000e-01
   1.9085674e-01   2.2745420e-01   9.5490224e-01
   1.9085674e-01   6.1379933e-01   7.6604444e-01
   1.9085757e-01   3.8509357e-01   9.0292654e-01
   1.9085757e-01   4.0095953e-01   8.9599377e-01
   1.9091460e-01   3.1888022e-01   9.2836793e-01
   1.9091460e-01   4.7688162e-01   8.5798341e-01
   1.9115819e-01   2.0695840e-01   9.5949297e-01
   1.9115819e-01   6.5102501e-01   7.3459171e-01
   1.9131971e-01   7.3092678e-02   9.7880245e-01
   1.9131971e-01   9.1434621e-01   3.5688622e-01
   1.9204356e-01   1.3675360e-01   9.7181157e-01
   1.9204356e-01   7.9161433e-01   5.8005691e-01
   1.9239052e-01   1.6143481e-01   9.6794870e-01
   1.9239052e-01   7.4149172e-01   6.4278761e-01
   1.9245531e-01   7.0048006e-02   9.7880245e-01
   1.9245531e-01   9.1977344e-01   3.4202014e-01
   1.9251822e-01   1.0711426e-01   9.7542979e-01
   1.9251822e-01   8.5237871e-01   4.8619674e-01
   1.9285617e-01   1.8388799e-01   9.6384216e-01
   1.9285617e-01   6.9756538e-01   6.9007901e-01
   1.9288628e-01   2.4527486e-01   9.5007112e-01
   1.9288628e-01   5.8729500e-01   7.8605309e-01
   1.9294726e-01   3.0023179e-01   9.3414786e-01
   1.9294726e-01   5.0503846e-01   8.4125353e-01
   1.9317256e-01   3.3458469e-01   9.2235429e-01
   1.9317256e-01   4.6117715e-01   8.6602540e-01
   1.9354247e-01   6.6985700e-02   9.7880245e-01
   1.9354247e-01   9.2496911e-01   3.2706796e-01
   1.9392119e-01   2.6337810e-01   9.4500082e-01
   1.9392119e-01   5.6029848e-01   8.0527026e-01
   1.9394590e-01   2.8171398e-01   9.3969262e-01
   1.9394590e-01   5.3286197e-01   8.2367658e-01
   1.9418911e-01   1.3368943e-01   9.7181157e-01
   1.9418911e-01   8.0045843e-01   5.6705986e-01
   1.9419346e-01   1.0404629e-01   9.7542979e-01
   1.9419346e-01   8.5979587e-01   4.7227107e-01
   1.9441772e-01   2.0389944e-01   9.5949297e-01
   1.9441772e-01   6.6212596e-01   7.2373404e-01
   1.9444149e-01   2.2439745e-01   9.5490224e-01
   1.9444149e-01   6.2532798e-01   7.5574957e-01
   1.9458090e-01   6.3906530e-02   9.7880245e-01
   1.9458090e-01   9.2993193e-01   3.1203345e-01
   1.9492762e-01   1.5836203e-01   9.6794870e-01
   1.9492762e-01   7.5126996e-01   6.3055267e-01
   1.9493112e-01   3.5035290e-01   9.1610846e-01
   1.9493112e-01   4.4540894e-01   8.7384938e-01
   1.9557035e-01   6.0811273e-02   9.7880245e-01
   1.9557035e-01   9.3466065e-01   2.9692038e-01
   1.9574945e-01   1.8080499e-01   9.6384216e-01
   1.9574945e-01   7.0803046e-01   6.7850941e-01
   1.9581981e-01   1.0095213e-01   9.7542979e-01
   1.9581981e-01   8.6699657e-01   4.5822652e-01
   1.9594991e-01   3.1581104e-01   9.2836793e-01
   1.9594991e-01   4.8945922e-01   8.4972543e-01
   1.9618849e-01   3.6616896e-01   9.0963200e-01
   1.9618849e-01   4.2959288e-01   8.8145336e-01
   1.9628578e-01   1.3059160e-01   9.7181157e-01
   1.9628578e-01   8.0910102e-01   5.5392006e-01
   1.9651056e-01   5.7700706e-02   9.7880245e-01
   1.9651056e-01   9.3915407e-01   2.8173256e-01
   1.9675352e-01   2.4218366e-01   9.5007112e-01
   1.9675352e-01   5.9906988e-01   7.7614646e-01
   1.9694343e-01   3.8201695e-01   9.0292654e-01
   1.9694343e-01   4.1374489e-01   8.8883545e-01
   1.9719516e-01   3.9788092e-01   8.9599377e-01
   1.9739687e-01   9.7832552e-02   9.7542979e-01
   1.9739687e-01   8.7397902e-01   4.4406661e-01
   1.9740130e-01   5.4575614e-02   9.7880245e-01
   1.9740130e-01   9.4341106e-01   2.6647381e-01
   1.9741565e-01   1.5524939e-01   9.6794870e-01
   1.9741565e-01   7.6085907e-01   6.1815899e-01
   1.9762831e-01   2.0078915e-01   9.5949297e-01
   1.9762831e-01   6.7306023e-01   7.1269417e-01
   1.9768644e-01   2.9713271e-01   9.3414786e-01
   1.9768644e-01   5.1744324e-01   8.3256985e-01
   1.9797730e-01   2.2128420e-01   9.5490224e-01
   1.9797730e-01   6.3669921e-01   7.4526445e-01
   1.9807553e-01   2.6026820e-01   9.4500082e-01
   1.9807553e-01   5.7230165e-01   7.9576184e-01
   1.9824235e-01   5.1436782e-02   9.7880245e-01
   1.9824235e-01   9.4743056e-01   2.5114799e-01
   1.9833304e-01   1.2746090e-01   9.7181157e-01
   1.9833304e-01   8.1753992e-01   5.4064082e-01
   1.9839115e-01   2.7860138e-01   9.3969262e-01
   1.9839115e-01   5.4507520e-01   8.1457595e-01
   1.9845676e-01   3.3147771e-01   9.2235429e-01
   1.9845676e-01   4.7379255e-01   8.5798341e-01
   1.9859346e-01   1.7767648e-01   9.6384216e-01
   1.9859346e-01   7.1831730e-01   6.6676900e-01
   1.9892423e-01   9.4688346e-02   9.7542979e-01
   1.9892423e-01   8.8074144e-01   4.2979491e-01
   1.9903349e-01   4.8285002e-02   9.7880245e-01
   1.9903349e-01   9.5121154e-01   2.3575894e-01
   1.9977452e-01   4.5121066e-02   9.7880245e-01
   1.9977452e-01   9.5475306e-01   2.2031053e-01
   1.9985398e-01   1.5209765e-01   9.6794870e-01
   1.9985398e-01   7.7025664e-01   6.0560969e-01
   2.0033036e-01   1.2429812e-01   9.7181157e-01
   2.0033036e-01   8.2577300e-01   5.2722547e-01
   2.0040151e-01   9.1520303e-02   9.7542979e-01
   2.0040151e-01   8.8728214e-01   4.1541501e-01
   2.0046527e-01   4.1945771e-02   9.7880245e-01
   2.0046527e-01   3.4721603e-01   9.1610846e-01
   2.0046527e-01   4.5805423e-01   8.6602540e-01
   2.0046527e-01   9.5805423e-01   2.0480667e-01
   2.0057123e-01   2.3903149e-01   9.5007112e-01
   2.0057123e-01   6.1069394e-01   7.6604444e-01
   2.0078915e-01   1.9762831e-01   9.5949297e-01
   2.0078915e-01   6.8382505e-01   7.0147489e-01
   2.0093589e-01   3.1266235e-01   9.2836793e-01
   2.0093589e-01   5.0191360e-01   8.4125353e-01
   2.0110554e-01   3.8759917e-02   9.7880245e-01
   2.0110554e-01   9.6111421e-01   1.8925124e-01
   2.0138747e-01   1.7450324e-01   9.6384216e-01
   2.0138747e-01   7.2842330e-01   6.5486073e-01
   2.0146327e-01   2.1811525e-01   9.5490224e-01
   2.0146327e-01   6.4791016e-01   7.3459171e-01
   2.0169519e-01   3.5564305e-02   9.7880245e-01
   2.0169519e-01   9.6393224e-01   1.7364818e-01
   2.0182834e-01   8.8329220e-02   9.7542979e-01
   2.0182834e-01   8.9359948e-01   4.0093054e-01
   2.0197342e-01   3.6301015e-01   9.0963200e-01
   2.0197342e-01   4.4226011e-01   8.7384938e-01
   2.0218000e-01   2.5709278e-01   9.4500082e-01
   2.0218000e-01   5.8416075e-01   7.8605309e-01
   2.0223407e-01   3.2359739e-02   9.7880245e-01
   2.0223407e-01   9.6650760e-01   1.5800140e-01
   2.0224200e-01   1.4890763e-01   9.6794870e-01
   2.0224200e-01   7.7946030e-01   5.9290793e-01
   2.0227726e-01   1.2110404e-01   9.7181157e-01
   2.0227726e-01   8.3379821e-01   5.1367739e-01
   2.0237585e-01   2.9395882e-01   9.3414786e-01
   2.0237585e-01   5.2971776e-01   8.2367658e-01
   2.0272203e-01   2.9147028e-02   9.7880245e-01
   2.0272203e-01   9.6883965e-01   1.4231484e-01
   2.0278645e-01   2.7541865e-01   9.3969262e-01
   2.0278645e-01   5.5715121e-01   8.0527026e-01
   2.0297971e-01   3.7884417e-01   9.0292654e-01
   2.0297971e-01   4.2642609e-01   8.8145336e-01
   2.0315896e-01   2.5926979e-02   9.7880245e-01
   2.0315896e-01   9.7092780e-01   1.2659245e-01
   2.0320437e-01   8.5115900e-02   9.7542979e-01
   2.0320437e-01   8.9969185e-01   3.8634513e-01
   2.0348310e-01   3.9470215e-01   8.9599377e-01
   2.0348310e-01   4.1056811e-01   8.8883545e-01
   2.0354474e-01   2.2700402e-02   9.7880245e-01
   2.0354474e-01   9.7277152e-01   1.1083820e-01
   2.0369099e-01   3.2828728e-01   9.2235429e-01
   2.0369099e-01   4.8628867e-01   8.4972543e-01
   2.0387929e-01   1.9468112e-02   9.7880245e-01
   2.0387929e-01   9.7437035e-01   9.5056043e-02
   2.0389944e-01   1.9441772e-01   9.5949297e-01
   2.0389944e-01   6.9441772e-01   6.9007901e-01
   2.0413078e-01   1.7128607e-01   9.6384216e-01
   2.0413078e-01   7.3834593e-01   6.4278761e-01
   2.0416251e-01   1.6230920e-02   9.7880245e-01
   2.0416251e-01   9.7572389e-01   7.9249957e-02
   2.0417323e-01   1.1787947e-01   9.7181157e-01
   2.0417323e-01   8.4161351e-01   5.0000000e-01
   2.0433845e-01   2.3581914e-01   9.5007112e-01
   2.0433845e-01   6.2216427e-01   7.5574957e-01
   2.0439433e-01   1.2989642e-02   9.7880245e-01
   2.0439433e-01   9.7683180e-01   6.3423920e-02
   2.0452923e-01   8.1881154e-02   9.7542979e-01
   2.0452923e-01   9.0555774e-01   3.7166246e-01
   2.0457469e-01   9.7450936e-03   9.7880245e-01
   2.0457469e-01   9.7769380e-01   4.7581916e-02
   2.0457911e-01   1.4568013e-01   9.6794870e-01
   2.0457911e-01   7.8846773e-01   5.8005691e-01
   2.0470356e-01   6.4980923e-03   9.7880245e-01
   2.0470356e-01   9.7830966e-01   3.1727933e-02
   2.0478089e-01   3.2494552e-03   9.7880245e-01
   2.0478089e-01   9.7867924e-01   1.5865964e-02
   2.0480667e-01   0.0000000e+00   9.7880245e-01
   2.0480667e-01   9.7880245e-01   0.0000000e+00
   2.0489852e-01   2.1489138e-01   9.5490224e-01
   2.0489852e-01   6.5895799e-01   7.2373404e-01
   2.0580261e-01   7.8625794e-02   9.7542979e-01
   2.0580261e-01   9.1119565e-01   3.5688622e-01
   2.0587129e-01   3.0943496e-01   9.2836793e-01
   2.0587129e-01   5.1424162e-01   8.3256985e-01
   2.0594895e-01   3.4399175e-01   9.1610846e-01
   2.0594895e-01   4.7058420e-01   8.5798341e-01
   2.0601780e-01   1.1462522e-01   9.7181157e-01
   2.0601780e-01   8.4921693e-01   4.8619674e-01
   2.0623358e-01   2.5385264e-01   9.4500082e-01
   2.0623358e-01   5.9587279e-01   7.7614646e-01
   2.0682271e-01   1.6802577e-01   9.6384216e-01
   2.0682271e-01   7.4808268e-01   6.3055267e-01
   2.0686472e-01   1.4241594e-01   9.6794870e-01
   2.0686472e-01   7.9727668e-01   5.6705986e-01
   2.0695840e-01   1.9115819e-01   9.5949297e-01
   2.0695840e-01   7.0483558e-01   6.7850941e-01
   2.0701432e-01   2.9071093e-01   9.3414786e-01
   2.0701432e-01   5.4185892e-01   8.1457595e-01
   2.0702418e-01   7.5350640e-02   9.7542979e-01
   2.0702418e-01   9.1660417e-01   3.4202014e-01
   2.0713071e-01   2.7216658e-01   9.3969262e-01
   2.0713071e-01   5.6908695e-01   7.9576184e-01
   2.0770751e-01   3.5975995e-01   9.0963200e-01
   2.0770751e-01   4.5481600e-01   8.6602540e-01
   2.0781051e-01   1.1134213e-01   9.7181157e-01
   2.0781051e-01   8.5660658e-01   4.7227107e-01
   2.0805423e-01   2.3254743e-01   9.5007112e-01
   2.0805423e-01   6.3347797e-01   7.4526445e-01
   2.0819363e-01   7.2056517e-02   9.7542979e-01
   2.0819363e-01   9.2178195e-01   3.2706796e-01
   2.0828219e-01   2.1161342e-01   9.5490224e-01
   2.0828219e-01   6.6983994e-01   7.1269417e-01
   2.0887394e-01   3.2501420e-01   9.2235429e-01
   2.0887394e-01   4.9866238e-01   8.4125353e-01
   2.0896488e-01   3.7557602e-01   9.0292654e-01
   2.0896488e-01   4.3899994e-01   8.7384938e-01
   2.0909824e-01   1.3911591e-01   9.6794870e-01
   2.0909824e-01   8.0588491e-01   5.5392006e-01
   2.0931067e-01   6.8744255e-02   9.7542979e-01
   2.0931067e-01   9.2672767e-01   3.1203345e-01
   2.0946257e-01   1.6472318e-01   9.6384216e-01
   2.0946257e-01   7.5763111e-01   6.1815899e-01
   2.0955090e-01   1.0803100e-01   9.7181157e-01
   2.0955090e-01   8.6378057e-01   4.5822652e-01
   2.0971982e-01   3.9142401e-01   8.9599377e-01
   2.0971982e-01   4.2315194e-01   8.8145336e-01
   2.0996526e-01   1.8785054e-01   9.5949297e-01
   2.0996526e-01   7.1507600e-01   6.6676900e-01
   2.0997155e-01   4.0728798e-01   8.8883545e-01
   2.1023523e-01   2.5054860e-01   9.4500082e-01
   2.1023523e-01   6.0743482e-01   7.6604444e-01
   2.1037502e-01   6.5414686e-02   9.7542979e-01
   2.1037502e-01   9.3144009e-01   2.9692038e-01
   2.1075486e-01   3.0612966e-01   9.2836793e-01
   2.1075486e-01   5.2644019e-01   8.2367658e-01
   2.1123854e-01   1.0469267e-01   9.7181157e-01
   2.1123854e-01   8.7073712e-01   4.4406661e-01
   2.1127913e-01   1.3578085e-01   9.6794870e-01
   2.1127913e-01   8.1429026e-01   5.4064082e-01
   2.1138079e-01   3.4068087e-01   9.1610846e-01
   2.1138079e-01   4.8299571e-01   8.4972543e-01
   2.1138641e-01   6.2068650e-02   9.7542979e-01
   2.1138641e-01   9.3591803e-01   2.8173256e-01
   2.1142283e-01   2.6884599e-01   9.3969262e-01
   2.1142283e-01   5.8087944e-01   7.8605309e-01
   2.1160067e-01   2.8738986e-01   9.3414786e-01
   2.1160067e-01   5.5386367e-01   8.0527026e-01
   2.1161342e-01   2.0828219e-01   9.5490224e-01
   2.1161342e-01   6.8055326e-01   7.0147489e-01
   2.1171763e-01   2.2921718e-01   9.5007112e-01
   2.1171763e-01   6.4463220e-01   7.3459171e-01
   2.1204969e-01   1.6137912e-01   9.6384216e-01
   2.1204969e-01   7.6698881e-01   6.0560969e-01
   2.1234458e-01   5.8706988e-02   9.7542979e-01
   2.1234458e-01   9.4016035e-01   2.6647381e-01
   2.1287300e-01   1.0132799e-01   9.7181157e-01
   2.1287300e-01   8.7747446e-01   4.2979491e-01
   2.1291926e-01   1.8449559e-01   9.5949297e-01
   2.1291926e-01   7.2513641e-01   6.5486073e-01
   2.1324929e-01   5.5330547e-02   9.7542979e-01
   2.1324929e-01   9.4416600e-01   2.5114799e-01
   2.1338930e-01   3.5641919e-01   9.0963200e-01
   2.1338930e-01   4.6725739e-01   8.5798341e-01
   2.1340683e-01   1.3241161e-01   9.6794870e-01
   2.1340683e-01   8.2249063e-01   5.2722547e-01
   2.1400432e-01   3.2165931e-01   9.2235429e-01
   2.1400432e-01   5.1091055e-01   8.3256985e-01
   2.1410032e-01   5.1940177e-02   9.7542979e-01
   2.1410032e-01   9.4793395e-01   2.3575894e-01
   2.1418397e-01   2.4718147e-01   9.4500082e-01
   2.1418397e-01   6.1884393e-01   7.5574957e-01
   2.1445387e-01   9.7937801e-02   9.7181157e-01
   2.1445387e-01   8.8399090e-01   4.1541501e-01
   2.1458344e-01   1.5799444e-01   9.6384216e-01
   2.1458344e-01   7.7615342e-01   5.9290793e-01
   2.1489138e-01   2.0489852e-01   9.5490224e-01
   2.1489138e-01   6.9109526e-01   6.9007901e-01
   2.1489746e-01   4.8536731e-02   9.7542979e-01
   2.1489746e-01   3.7221331e-01   9.0292654e-01
   2.1489746e-01   4.5146327e-01   8.6602540e-01
   2.1489746e-01   9.5146327e-01   2.2031053e-01
   2.1532773e-01   2.2582923e-01   9.5007112e-01
   2.1532773e-01   6.5562414e-01   7.2373404e-01
   2.1548081e-01   1.2900904e-01   9.6794870e-01
   2.1548081e-01   8.3048393e-01   5.1367739e-01
   2.1558538e-01   3.0274730e-01   9.2836793e-01
   2.1558538e-01   5.3850623e-01   8.1457595e-01
   2.1564049e-01   4.5121066e-02   9.7542979e-01
   2.1564049e-01   9.5475306e-01   2.0480667e-01
   2.1566171e-01   2.6545772e-01   9.3969262e-01
   2.1566171e-01   5.9252569e-01   7.7614646e-01
   2.1581966e-01   1.8109420e-01   9.5949297e-01
   2.1581966e-01   7.3501426e-01   6.4278761e-01
   2.1590374e-01   3.8804733e-01   8.9599377e-01
   2.1590374e-01   4.3562925e-01   8.7384938e-01
   2.1598075e-01   9.4522956e-02   9.7181157e-01
   2.1598075e-01   8.9028480e-01   4.0093054e-01
   2.1613375e-01   2.8399644e-01   9.3414786e-01
   2.1613375e-01   5.6572899e-01   7.9576184e-01
   2.1632923e-01   4.1694042e-02   9.7542979e-01
   2.1632923e-01   9.5780250e-01   1.8925124e-01
   2.1640713e-01   4.0390531e-01   8.8883545e-01
   2.1640713e-01   4.1977127e-01   8.8145336e-01
   2.1675941e-01   3.3728423e-01   9.1610846e-01
   2.1675941e-01   4.9528563e-01   8.4125353e-01
   2.1696352e-01   3.8256523e-02   9.7542979e-01
   2.1696352e-01   9.6061082e-01   1.7364818e-01
   2.1706316e-01   1.5456998e-01   9.6384216e-01
   2.1706316e-01   7.8512264e-01   5.8005691e-01
   2.1745327e-01   9.1084316e-02   9.7181157e-01
   2.1745327e-01   8.9635457e-01   3.8634513e-01
   2.1750054e-01   1.2557399e-01   9.6794870e-01
   2.1750054e-01   8.3826816e-01   5.0000000e-01
   2.1754319e-01   3.4809372e-02   9.7542979e-01
   2.1754319e-01   9.6317730e-01   1.5800140e-01
   2.1806809e-01   3.1353458e-02   9.7542979e-01
   2.1806809e-01   9.6550132e-01   1.4231484e-01
   2.1807878e-01   2.4375213e-01   9.4500082e-01
   2.1807878e-01   6.3009725e-01   7.4526445e-01
   2.1811525e-01   2.0146327e-01   9.5490224e-01
   2.1811525e-01   7.0146327e-01   6.7850941e-01
   2.1853809e-01   2.7889651e-02   9.7542979e-01
   2.1853809e-01   9.6758227e-01   1.2659245e-01
   2.1866573e-01   1.7764722e-01   9.5949297e-01
   2.1866573e-01   7.4470708e-01   6.3055267e-01
   2.1887104e-01   8.7622745e-02   9.7181157e-01
   2.1887104e-01   9.0219870e-01   3.7166246e-01
   2.1888363e-01   2.2238442e-01   9.5007112e-01
   2.1888363e-01   6.6645103e-01   7.1269417e-01
   2.1895308e-01   2.4418823e-02   9.7542979e-01
   2.1895308e-01   9.6941964e-01   1.1083820e-01
   2.1901737e-01   3.5298870e-01   9.0963200e-01
   2.1901737e-01   4.7958115e-01   8.4972543e-01
   2.1908081e-01   3.1822343e-01   9.2235429e-01
   2.1908081e-01   5.2303010e-01   8.2367658e-01
   2.1931295e-01   2.0941848e-02   9.7542979e-01
   2.1931295e-01   9.7101297e-01   9.5056043e-02
   2.1946551e-01   1.2210733e-01   9.6794870e-01
   2.1946551e-01   8.4584137e-01   4.8619674e-01
   2.1948824e-01   1.5110660e-01   9.6384216e-01
   2.1948824e-01   7.9389421e-01   5.6705986e-01
   2.1961761e-01   1.7459600e-02   9.7542979e-01
   2.1961761e-01   9.7236184e-01   7.9249957e-02
   2.1984631e-01   2.6200263e-01   9.3969262e-01
   2.1984631e-01   6.0402277e-01   7.6604444e-01
   2.1986698e-01   1.3972958e-02   9.7542979e-01
   2.1986698e-01   9.7346593e-01   6.3423920e-02
   2.2006100e-01   1.0482797e-02   9.7542979e-01
   2.2006100e-01   9.7432496e-01   4.7581916e-02
   2.2019962e-01   6.9899979e-03   9.7542979e-01
   2.2019962e-01   9.7493870e-01   3.1727933e-02
   2.2023371e-01   8.4139116e-02   9.7181157e-01
   2.2023371e-01   9.0781570e-01   3.5688622e-01
   2.2028280e-01   3.4954389e-03   9.7542979e-01
   2.2028280e-01   9.7530701e-01   1.5865964e-02
   2.2031053e-01   0.0000000e+00   9.7542979e-01
   2.2031053e-01   9.7542979e-01   0.0000000e+00
   2.2036162e-01   2.9928872e-01   9.2836793e-01
   2.2036162e-01   5.5043671e-01   8.0527026e-01
   2.2061242e-01   2.8053152e-01   9.3414786e-01
   2.2061242e-01   5.7745189e-01   7.8605309e-01
   2.2077593e-01   3.6875691e-01   9.0292654e-01
   2.2077593e-01   4.6381295e-01   8.5798341e-01
   2.2128420e-01   1.9797730e-01   9.5490224e-01
   2.2128420e-01   7.1165469e-01   6.6676900e-01
   2.2137524e-01   1.1860993e-01   9.6794870e-01
   2.2137524e-01   8.5320164e-01   4.7227107e-01
   2.2145675e-01   1.7415551e-01   9.5949297e-01
   2.2145675e-01   7.5421242e-01   6.1815899e-01
   2.2154093e-01   8.0634305e-02   9.7181157e-01
   2.2154093e-01   9.1320416e-01   3.4202014e-01
   2.2185806e-01   1.4760519e-01   9.6384216e-01
   2.2185806e-01   8.0246593e-01   5.5392006e-01
   2.2191869e-01   2.4026141e-01   9.4500082e-01
   2.2191869e-01   6.4119195e-01   7.3459171e-01
   2.2203331e-01   3.8457297e-01   8.9599377e-01
   2.2203331e-01   4.4799689e-01   8.6602540e-01
   2.2208347e-01   3.3380268e-01   9.1610846e-01
   2.2208347e-01   5.0745086e-01   8.3256985e-01
   2.2238442e-01   2.1888363e-01   9.5007112e-01
   2.2238442e-01   6.7711015e-01   7.0147489e-01
   2.2278824e-01   4.0042096e-01   8.8883545e-01
   2.2278824e-01   4.3214889e-01   8.7384938e-01
   2.2279239e-01   7.7109195e-02   9.7181157e-01
   2.2279239e-01   9.1836273e-01   3.2706796e-01
   2.2303997e-01   4.1628493e-01   8.8145336e-01
   2.2322923e-01   1.1508267e-01   9.6794870e-01
   2.2322923e-01   8.6034712e-01   4.5822652e-01
   2.2397556e-01   2.5848158e-01   9.3969262e-01
   2.2397556e-01   6.1536780e-01   7.5574957e-01
   2.2398776e-01   7.3564673e-02   9.7181157e-01
   2.2398776e-01   9.2329010e-01   3.1203345e-01
   2.2410216e-01   3.1470745e-01   9.2235429e-01
   2.2410216e-01   5.3501798e-01   8.1457595e-01
   2.2417204e-01   1.4406662e-01   9.6384216e-01
   2.2417204e-01   8.1083562e-01   5.4064082e-01
   2.2419202e-01   1.7061997e-01   9.5949297e-01
   2.2419202e-01   7.6352789e-01   6.0560969e-01
   2.2439745e-01   1.9444149e-01   9.5490224e-01
   2.2439745e-01   7.2166696e-01   6.5486073e-01
   2.2459031e-01   3.4946935e-01   9.0963200e-01
   2.2459031e-01   4.9178419e-01   8.4125353e-01
   2.2502703e-01   1.1152644e-01   9.6794870e-01
   2.2502703e-01   8.6727601e-01   4.4406661e-01
   2.2503556e-01   2.7699598e-01   9.3414786e-01
   2.2503556e-01   5.8902942e-01   7.7614646e-01
   2.2508238e-01   2.9575480e-01   9.2836793e-01
   2.2508238e-01   5.6222861e-01   7.9576184e-01
   2.2512674e-01   7.0001632e-02   9.7181157e-01
   2.2512674e-01   9.2798504e-01   2.9692038e-01
   2.2570274e-01   2.3671022e-01   9.4500082e-01
   2.2570274e-01   6.5212523e-01   7.2373404e-01
   2.2582923e-01   2.1532773e-01   9.5007112e-01
   2.2582923e-01   6.8759881e-01   6.9007901e-01
   2.2620904e-01   6.6420968e-02   9.7181157e-01
   2.2620904e-01   9.3244637e-01   2.8173256e-01
   2.2642958e-01   1.4049178e-01   9.6384216e-01
   2.2642958e-01   8.1900119e-01   5.2722547e-01
   2.2659882e-01   3.6520767e-01   9.0292654e-01
   2.2659882e-01   4.7604587e-01   8.4972543e-01
   2.2676818e-01   1.0794213e-01   9.6794870e-01
   2.2676818e-01   8.7398657e-01   4.2979491e-01
   2.2687085e-01   1.6704147e-01   9.5949297e-01
   2.2687085e-01   7.7265115e-01   5.9290793e-01
   2.2723440e-01   6.2823583e-02   9.7181157e-01
   2.2723440e-01   9.3667296e-01   2.6647381e-01
   2.2735161e-01   3.3023709e-01   9.1610846e-01
   2.2735161e-01   5.1948834e-01   8.2367658e-01
   2.2745420e-01   1.9085674e-01   9.5490224e-01
   2.2745420e-01   7.3149756e-01   6.4278761e-01
   2.2804843e-01   2.5489545e-01   9.3969262e-01
   2.2804843e-01   6.2655791e-01   7.4526445e-01
   2.2810698e-01   3.8100179e-01   8.9599377e-01
   2.2810698e-01   4.6025174e-01   8.5798341e-01
   2.2820256e-01   5.9210382e-02   9.7181157e-01
   2.2820256e-01   9.4066375e-01   2.5114799e-01
   2.2845224e-01   1.0433064e-01   9.6794870e-01
   2.2845224e-01   8.8047711e-01   4.1541501e-01
   2.2863011e-01   1.3688157e-01   9.6384216e-01
   2.2863011e-01   8.2696059e-01   5.1367739e-01
   2.2906709e-01   3.1111224e-01   9.2235429e-01
   2.2906709e-01   5.4687117e-01   8.0527026e-01
   2.2911326e-01   5.5582276e-02   9.7181157e-01
   2.2911326e-01   3.9683581e-01   8.8883545e-01
   2.2911326e-01   4.4441772e-01   8.6602540e-01
   2.2911326e-01   9.4441772e-01   2.3575894e-01
   2.2921718e-01   2.1171763e-01   9.5007112e-01
   2.2921718e-01   6.9791437e-01   6.7850941e-01
   2.2940204e-01   2.7339071e-01   9.3414786e-01
   2.2940204e-01   6.0045867e-01   7.6604444e-01
   2.2942996e-01   2.3309943e-01   9.4500082e-01
   2.2942996e-01   6.6289434e-01   7.1269417e-01
   2.2949257e-01   1.6342092e-01   9.5949297e-01
   2.2949257e-01   7.8157990e-01   5.8005691e-01
   2.2961666e-01   4.1269378e-01   8.8145336e-01
   2.2961666e-01   4.2855975e-01   8.7384938e-01
   2.2974649e-01   2.9214642e-01   9.2836793e-01
   2.2974649e-01   5.7387898e-01   7.8605309e-01
   2.2996629e-01   5.1940177e-02   9.7181157e-01
   2.2996629e-01   9.4793395e-01   2.2031053e-01
   2.3007880e-01   1.0069290e-01   9.6794870e-01
   2.3007880e-01   8.8674599e-01   4.0093054e-01
   2.3010671e-01   3.4586202e-01   9.0963200e-01
   2.3010671e-01   5.0386341e-01   8.3256985e-01
   2.3045370e-01   1.8722393e-01   9.5490224e-01
   2.3045370e-01   7.4114400e-01   6.3055267e-01
   2.3076142e-01   4.8285002e-02   9.7181157e-01
   2.3076142e-01   9.5121154e-01   2.0480667e-01
   2.3077309e-01   1.3323691e-01   9.6384216e-01
   2.3077309e-01   8.3471179e-01   5.0000000e-01
   2.3149846e-01   4.4617672e-02   9.7181157e-01
   2.3149846e-01   9.5424967e-01   1.8925124e-01
   2.3164742e-01   9.7029801e-02   9.6794870e-01
   2.3164742e-01   8.9279164e-01   3.8634513e-01
   2.3205651e-01   1.5975923e-01   9.5949297e-01
   2.3205651e-01   7.9031189e-01   5.6705986e-01
   2.3206389e-01   2.5124516e-01   9.3969262e-01
   2.3206389e-01   6.3759029e-01   7.3459171e-01
   2.3217723e-01   4.0939110e-02   9.7181157e-01
   2.3217723e-01   9.5704757e-01   1.7364818e-01
   2.3236467e-01   3.6156649e-01   9.0292654e-01
   2.3236467e-01   4.8815894e-01   8.4125353e-01
   2.3254743e-01   2.0805423e-01   9.5007112e-01
   2.3254743e-01   7.0805423e-01   6.6676900e-01
   2.3256253e-01   3.2658837e-01   9.1610846e-01
   2.3256253e-01   5.3139504e-01   8.1457595e-01
   2.3279754e-01   3.7250241e-02   9.7181157e-01
   2.3279754e-01   9.5960454e-01   1.5800140e-01
   2.3285798e-01   1.2955870e-01   9.6384216e-01
   2.3285798e-01   8.4225287e-01   4.8619674e-01
   2.3309943e-01   2.2942996e-01   9.4500082e-01
   2.3309943e-01   6.7349658e-01   7.0147489e-01
   2.3315774e-01   9.3342278e-02   9.6794870e-01
   2.3315774e-01   8.9861254e-01   3.7166246e-01
   2.3335925e-01   3.3551995e-02   9.7181157e-01
   2.3335925e-01   9.6191993e-01   1.4231484e-01
   2.3339518e-01   1.8354400e-01   9.5490224e-01
   2.3339518e-01   7.5060386e-01   6.1815899e-01
   2.3371077e-01   2.6971661e-01   9.3414786e-01
   2.3371077e-01   6.1173675e-01   7.5574957e-01
   2.3386221e-01   2.9845302e-02   9.7181157e-01
   2.3386221e-01   9.6399316e-01   1.2659245e-01
   2.3397435e-01   3.0743871e-01   9.2235429e-01
   2.3397435e-01   5.5858670e-01   7.9576184e-01
   2.3412323e-01   3.7733469e-01   8.9599377e-01
   2.3412323e-01   4.7239074e-01   8.4972543e-01
   2.3430630e-01   2.6131096e-02   9.7181157e-01
   2.3430630e-01   9.6582372e-01   1.1083820e-01
   2.3435275e-01   2.8846450e-01   9.2836793e-01
   2.3435275e-01   5.8538488e-01   7.7614646e-01
   2.3456203e-01   1.5605732e-01   9.5949297e-01
   2.3456203e-01   7.9884493e-01   5.5392006e-01
   2.3460935e-01   8.9631256e-02   9.6794870e-01
   2.3460935e-01   9.0420721e-01   3.5688622e-01
   2.3469140e-01   2.2410312e-02   9.7181157e-01
   2.3469140e-01   9.6741113e-01   9.5056043e-02
   2.3488424e-01   1.2584787e-01   9.6384216e-01
   2.3488424e-01   8.4958191e-01   4.7227107e-01
   2.3501742e-01   1.8683885e-02   9.7181157e-01
   2.3501742e-01   9.6875500e-01   7.9249957e-02
   2.3528428e-01   1.4952756e-02   9.7181157e-01
   2.3528428e-01   9.6985500e-01   6.3423920e-02
   2.3538060e-01   3.9315076e-01   8.8883545e-01
   2.3538060e-01   4.5657467e-01   8.5798341e-01
   2.3549190e-01   1.1217862e-02   9.7181157e-01
   2.3549190e-01   9.7071084e-01   4.7581916e-02
   2.3556518e-01   3.4216762e-01   9.0963200e-01
   2.3556518e-01   5.1581580e-01   8.2367658e-01
   2.3564024e-01   7.4801438e-03   9.7181157e-01
   2.3564024e-01   9.7132230e-01   3.1727933e-02
   2.3572926e-01   3.7405427e-03   9.7181157e-01
   2.3572926e-01   9.7168924e-01   1.5865964e-02
   2.3575894e-01   0.0000000e+00   9.7181157e-01
   2.3575894e-01   9.7181157e-01   0.0000000e+00
   2.3581914e-01   2.0433845e-01   9.5007112e-01
   2.3581914e-01   7.1801584e-01   6.5486073e-01
   2.3600191e-01   8.5897671e-02   9.6794870e-01
   2.3600191e-01   9.0957425e-01   3.4202014e-01
   2.3602092e-01   2.4753162e-01   9.3969262e-01
   2.3602092e-01   6.4846215e-01   7.2373404e-01
   2.3613554e-01   4.0899875e-01   8.8145336e-01
   2.3613554e-01   4.4072668e-01   8.6602540e-01
   2.3627790e-01   1.7981786e-01   9.5490224e-01
   2.3627790e-01   7.5987477e-01   6.0560969e-01
   2.3638727e-01   4.2486271e-01   8.7384938e-01
   2.3671022e-01   2.2570274e-01   9.4500082e-01
   2.3671022e-01   6.8392926e-01   6.9007901e-01
   2.3685137e-01   1.2210537e-01   9.6384216e-01
   2.3685137e-01   8.5669708e-01   4.5822652e-01
   2.3700851e-01   1.5231612e-01   9.5949297e-01
   2.3700851e-01   8.0717685e-01   5.4064082e-01
   2.3733505e-01   8.2142461e-02   9.6794870e-01
   2.3733505e-01   9.1471232e-01   3.2706796e-01
   2.3771489e-01   3.2285744e-01   9.1610846e-01
   2.3771489e-01   5.4316797e-01   8.0527026e-01
   2.3796067e-01   2.6597461e-01   9.3414786e-01
   2.3796067e-01   6.2286084e-01   7.4526445e-01
   2.3807203e-01   3.5783429e-01   9.0292654e-01
   2.3807203e-01   5.0014913e-01   8.3256985e-01
   2.3860845e-01   7.8366572e-02   9.6794870e-01
   2.3860845e-01   9.1962010e-01   3.1203345e-01
   2.3875888e-01   1.1833212e-01   9.6384216e-01
   2.3875888e-01   8.6359657e-01   4.4406661e-01
   2.3882271e-01   3.0368778e-01   9.2235429e-01
   2.3882271e-01   5.7016160e-01   7.8605309e-01
   2.3890002e-01   2.8470996e-01   9.2836793e-01
   2.3890002e-01   5.9674340e-01   7.6604444e-01
   2.3903149e-01   2.0057123e-01   9.5007112e-01
   2.3903149e-01   7.2779670e-01   6.4278761e-01
   2.3910115e-01   1.7604644e-01   9.5490224e-01
   2.3910115e-01   7.6895437e-01   5.9290793e-01
   2.3939532e-01   1.4853658e-01   9.5949297e-01
   2.3939532e-01   8.1530558e-01   5.2722547e-01
   2.3982178e-01   7.4570955e-02   9.6794870e-01
   2.3982178e-01   9.2429638e-01   2.9692038e-01
   2.3991854e-01   2.4375576e-01   9.3969262e-01
   2.3991854e-01   6.5917078e-01   7.1269417e-01
   2.4008054e-01   3.7357261e-01   8.9599377e-01
   2.4008054e-01   4.8441081e-01   8.4125353e-01
   2.4026141e-01   2.2191869e-01   9.4500082e-01
   2.4026141e-01   6.9418977e-01   6.7850941e-01
   2.4060628e-01   1.1452909e-01   9.6384216e-01
   2.4060628e-01   8.7027866e-01   4.2979491e-01
   2.4096435e-01   3.3838708e-01   9.0963200e-01
   2.4096435e-01   5.2763832e-01   8.1457595e-01
   2.4097473e-01   7.0756565e-02   9.6794870e-01
   2.4097473e-01   9.2873998e-01   2.8173256e-01
   2.4158869e-01   3.8936673e-01   8.8883545e-01
   2.4158869e-01   4.6861669e-01   8.4972543e-01
   2.4172186e-01   1.4471964e-01   9.5949297e-01
   2.4172186e-01   8.2322906e-01   5.1367739e-01
   2.4186420e-01   1.7223072e-01   9.5490224e-01
   2.4186420e-01   7.7784040e-01   5.8005691e-01
   2.4206702e-01   6.6924362e-02   9.6794870e-01
   2.4206702e-01   9.3294977e-01   2.6647381e-01
   2.4215066e-01   2.6216566e-01   9.3414786e-01
   2.4215066e-01   6.3382811e-01   7.3459171e-01
   2.4218366e-01   1.9675352e-01   9.5007112e-01
   2.4218366e-01   7.3739434e-01   6.3055267e-01
   2.4239311e-01   1.1069722e-01   9.6384216e-01
   2.4239311e-01   8.7674167e-01   4.1541501e-01
   2.4259497e-01   4.0520075e-01   8.8145336e-01
   2.4259497e-01   4.5278266e-01   8.5798341e-01
   2.4280742e-01   3.1904522e-01   9.1610846e-01
   2.4280742e-01   5.5480416e-01   7.9576184e-01
   2.4309837e-01   6.3075311e-02   9.6794870e-01
   2.4309837e-01   4.2105872e-01   8.7384938e-01
   2.4309837e-01   4.3692469e-01   8.6602540e-01
   2.4309837e-01   9.3692469e-01   2.5114799e-01
   2.4338715e-01   2.8088374e-01   9.2836793e-01
   2.4338715e-01   6.0795171e-01   7.5574957e-01
   2.4361095e-01   2.9986040e-01   9.2235429e-01
   2.4361095e-01   5.8159296e-01   7.7614646e-01
   2.4371944e-01   3.5401200e-01   9.0292654e-01
   2.4371944e-01   5.1201340e-01   8.2367658e-01
   2.4375213e-01   2.1807878e-01   9.4500082e-01
   2.4375213e-01   7.0427552e-01   6.6676900e-01
   2.4375576e-01   2.3991854e-01   9.3969262e-01
   2.4375576e-01   6.6971345e-01   7.0147489e-01
   2.4398755e-01   1.4086628e-01   9.5949297e-01
   2.4398755e-01   8.3094529e-01   5.0000000e-01
   2.4406852e-01   5.9210382e-02   9.6794870e-01
   2.4406852e-01   9.4066375e-01   2.3575894e-01
   2.4411891e-01   1.0683749e-01   9.6384216e-01
   2.4411891e-01   8.8298395e-01   4.0093054e-01
   2.4456636e-01   1.6837163e-01   9.5490224e-01
   2.4456636e-01   7.8653061e-01   5.6705986e-01
   2.4497723e-01   5.5330547e-02   9.6794870e-01
   2.4497723e-01   9.4416600e-01   2.2031053e-01
   2.4527486e-01   1.9288628e-01   9.5007112e-01
   2.4527486e-01   7.4680634e-01   6.1815899e-01
   2.4578327e-01   1.0295086e-01   9.6384216e-01
   2.4578327e-01   8.8900395e-01   3.8634513e-01
   2.4582426e-01   5.1436782e-02   9.6794870e-01
   2.4582426e-01   9.4743056e-01   2.0480667e-01
   2.4597741e-01   3.6971648e-01   8.9599377e-01
   2.4597741e-01   4.9630893e-01   8.3256985e-01
   2.4619182e-01   1.3697745e-01   9.5949297e-01
   2.4619182e-01   8.3845234e-01   4.8619674e-01
   2.4627969e-01   2.5829071e-01   9.3414786e-01
   2.4627969e-01   6.4463583e-01   7.2373404e-01
   2.4630286e-01   3.3452135e-01   9.0963200e-01
   2.4630286e-01   5.3932802e-01   8.0527026e-01
   2.4660942e-01   4.7530069e-02   9.6794870e-01
   2.4660942e-01   9.5045661e-01   1.8925124e-01
   2.4718147e-01   2.1418397e-01   9.4500082e-01
   2.4718147e-01   7.1418397e-01   6.5486073e-01
   2.4720695e-01   1.6447015e-01   9.5490224e-01
   2.4720695e-01   7.9502282e-01   5.5392006e-01
   2.4733248e-01   4.3611390e-02   9.6794870e-01
   2.4733248e-01   9.5324339e-01   1.7364818e-01
   2.4738574e-01   9.9038312e-02   9.6384216e-01
   2.4738574e-01   8.9480015e-01   3.7166246e-01
   2.4753162e-01   2.3602092e-01   9.3969262e-01
   2.4753162e-01   6.8008754e-01   6.9007901e-01
   2.4773596e-01   3.8548468e-01   8.8883545e-01
   2.4773596e-01   4.8054072e-01   8.4125353e-01
   2.4781300e-01   2.7698682e-01   9.2836793e-01
   2.4781300e-01   6.1900696e-01   7.4526445e-01
   2.4783881e-01   3.1515269e-01   9.1610846e-01
   2.4783881e-01   5.6630068e-01   7.8605309e-01
   2.4799329e-01   3.9681733e-02   9.6794870e-01
   2.4799329e-01   9.5579019e-01   1.5800140e-01
   2.4830431e-01   1.8897048e-01   9.5007112e-01
   2.4830431e-01   7.5603034e-01   6.0560969e-01
   2.4833411e-01   1.3305414e-01   9.5949297e-01
   2.4833411e-01   8.4574831e-01   4.7227107e-01
   2.4833786e-01   2.9595754e-01   9.2235429e-01
   2.4833786e-01   5.9287791e-01   7.6604444e-01
   2.4859166e-01   3.5742085e-02   9.6794870e-01
   2.4859166e-01   9.5809638e-01   1.4231484e-01
   2.4892594e-01   9.5100833e-02   9.6384216e-01
   2.4892594e-01   9.0037109e-01   3.5688622e-01
   2.4899334e-01   4.0130074e-01   8.8145336e-01
   2.4899334e-01   4.6472466e-01   8.4972543e-01
   2.4912745e-01   3.1793440e-02   9.6794870e-01
   2.4912745e-01   9.6016137e-01   1.2659245e-01
   2.4930551e-01   3.5010060e-01   9.0292654e-01
   2.4930551e-01   5.2374878e-01   8.1457595e-01
   2.4960053e-01   2.7836791e-02   9.6794870e-01
   2.4960053e-01   9.6198465e-01   1.1083820e-01
   2.4974827e-01   4.1714874e-01   8.7384938e-01
   2.4974827e-01   4.4887667e-01   8.5798341e-01
   2.4978531e-01   1.6052727e-01   9.5490224e-01
   2.4978531e-01   8.0331488e-01   5.4064082e-01
   2.5000000e-01   4.3301270e-01   8.6602540e-01
   2.5001077e-01   2.3873134e-02   9.6794870e-01
   2.5001077e-01   9.6356575e-01   9.5056043e-02
   2.5034672e-01   2.5435073e-01   9.3414786e-01
   2.5034672e-01   6.5528127e-01   7.1269417e-01
   2.5035807e-01   1.9903467e-02   9.6794870e-01
   2.5035807e-01   9.6490429e-01   7.9249957e-02
   2.5040348e-01   9.1139412e-02   9.6384216e-01
   2.5040348e-01   9.0571536e-01   3.4202014e-01
   2.5041388e-01   1.2909733e-01   9.5949297e-01
   2.5041388e-01   8.5283137e-01   4.5822652e-01
   2.5054860e-01   2.1023523e-01   9.4500082e-01
   2.5054860e-01   7.2391263e-01   6.4278761e-01
   2.5064235e-01   1.5928790e-02   9.6794870e-01
   2.5064235e-01   9.6599991e-01   6.3423920e-02
   2.5086352e-01   1.1950102e-02   9.6794870e-01
   2.5086352e-01   9.6685234e-01   4.7581916e-02
   2.5102154e-01   7.9684066e-03   9.6794870e-01
   2.5102154e-01   9.6746138e-01   3.1727933e-02
   2.5111637e-01   3.9847049e-03   9.6794870e-01
   2.5111637e-01   9.6782686e-01   1.5865964e-02
   2.5114799e-01   0.0000000e+00   9.6794870e-01
   2.5114799e-01   9.6794870e-01   0.0000000e+00
   2.5124516e-01   2.3206389e-01   9.3969262e-01
   2.5124516e-01   6.9029041e-01   6.7850941e-01
   2.5127125e-01   1.8500710e-01   9.5007112e-01
   2.5127125e-01   7.6506401e-01   5.9290793e-01
   2.5157936e-01   3.3057142e-01   9.0963200e-01
   2.5157936e-01   5.5088195e-01   7.9576184e-01
   2.5181235e-01   3.6576727e-01   8.9599377e-01
   2.5181235e-01   5.0808211e-01   8.2367658e-01
   2.5181797e-01   8.7155048e-02   9.6384216e-01
   2.5181797e-01   9.1083163e-01   3.2706796e-01
   2.5217647e-01   2.7302016e-01   9.2836793e-01
   2.5217647e-01   6.2990638e-01   7.3459171e-01
   2.5230079e-01   1.5654398e-01   9.5490224e-01
   2.5230079e-01   8.1140472e-01   5.2722547e-01
   2.5243062e-01   1.2510802e-01   9.5949297e-01
   2.5243062e-01   8.5969973e-01   4.4406661e-01
   2.5280782e-01   3.1118082e-01   9.1610846e-01
   2.5280782e-01   5.7765463e-01   7.7614646e-01
   2.5300225e-01   2.9198016e-01   9.2235429e-01
   2.5300225e-01   6.0401361e-01   7.5574957e-01
   2.5316907e-01   8.3148742e-02   9.6384216e-01
   2.5316907e-01   9.1571860e-01   3.1203345e-01
   2.5382086e-01   3.8150559e-01   8.8883545e-01
   2.5382086e-01   4.9234379e-01   8.3256985e-01
   2.5385264e-01   2.0623358e-01   9.4500082e-01
   2.5385264e-01   7.3345904e-01   6.3055267e-01
   2.5417494e-01   1.8099716e-01   9.5007112e-01
   2.5417494e-01   7.7390509e-01   5.8005691e-01
   2.5435073e-01   2.5034672e-01   9.3414786e-01
   2.5435073e-01   6.6576174e-01   7.0147489e-01
   2.5438380e-01   1.2108722e-01   9.5949297e-01
   2.5438380e-01   8.6635167e-01   4.2979491e-01
   2.5445644e-01   7.9121505e-02   9.6384216e-01
   2.5445644e-01   9.2037504e-01   2.9692038e-01
   2.5475276e-01   1.5252128e-01   9.5490224e-01
   2.5475276e-01   8.1929028e-01   5.1367739e-01
   2.5482881e-01   3.4610106e-01   9.0292654e-01
   2.5482881e-01   5.3535230e-01   8.0527026e-01
   2.5489545e-01   2.2804843e-01   9.3969262e-01
   2.5489545e-01   7.0031950e-01   6.6676900e-01
   2.5532902e-01   3.9729971e-01   8.8145336e-01
   2.5532902e-01   4.7654967e-01   8.4125353e-01
   2.5567975e-01   7.5074349e-02   9.6384216e-01
   2.5567975e-01   9.2479978e-01   2.8173256e-01
   2.5627295e-01   1.1703593e-01   9.5949297e-01
   2.5627295e-01   8.7278551e-01   4.1541501e-01
   2.5633530e-01   4.1313373e-01   8.7384938e-01
   2.5633530e-01   4.6071565e-01   8.4972543e-01
   2.5647646e-01   2.6898477e-01   9.2836793e-01
   2.5647646e-01   6.4064723e-01   7.2373404e-01
   2.5679252e-01   3.2653826e-01   9.0963200e-01
   2.5679252e-01   5.6229719e-01   7.8605309e-01
   2.5683870e-01   7.1008293e-02   9.6384216e-01
   2.5683870e-01   4.2899171e-01   8.6602540e-01
   2.5683870e-01   4.4485767e-01   8.5798341e-01
   2.5683870e-01   9.2899171e-01   2.6647381e-01
   2.5701464e-01   1.7694164e-01   9.5007112e-01
   2.5701464e-01   7.8255133e-01   5.6705986e-01
   2.5709278e-01   2.0218000e-01   9.4500082e-01
   2.5709278e-01   7.4282082e-01   6.1815899e-01
   2.5714059e-01   1.4846019e-01   9.5490224e-01
   2.5714059e-01   8.2696960e-01   5.0000000e-01
   2.5758391e-01   3.6172598e-01   8.9599377e-01
   2.5758391e-01   5.1972738e-01   8.1457595e-01
   2.5760295e-01   2.8792929e-01   9.2235429e-01
   2.5760295e-01   6.1499725e-01   7.4526445e-01
   2.5771318e-01   3.0713061e-01   9.1610846e-01
   2.5771318e-01   5.8886317e-01   7.6604444e-01
   2.5793298e-01   6.6924362e-02   9.6384216e-01
   2.5793298e-01   9.3294977e-01   2.5114799e-01
   2.5809758e-01   1.1295518e-01   9.5949297e-01
   2.5809758e-01   8.7899963e-01   4.0093054e-01
   2.5829071e-01   2.4627969e-01   9.3414786e-01
   2.5829071e-01   6.7607460e-01   6.9007901e-01
   2.5848158e-01   2.2397556e-01   9.3969262e-01
   2.5848158e-01   7.1017230e-01   6.5486073e-01
   2.5896233e-01   6.2823583e-02   9.6384216e-01
   2.5896233e-01   9.3667296e-01   2.3575894e-01
   2.5946369e-01   1.4436172e-01   9.5490224e-01
   2.5946369e-01   8.3444073e-01   4.8619674e-01
   2.5978964e-01   1.7284159e-01   9.5007112e-01
   2.5978964e-01   7.9100057e-01   5.5392006e-01
   2.5984187e-01   3.7743045e-01   8.8883545e-01
   2.5984187e-01   5.0402291e-01   8.2367658e-01
   2.5985723e-01   1.0884600e-01   9.5949297e-01
   2.5985723e-01   8.8499246e-01   3.8634513e-01
   2.5992650e-01   5.8706988e-02   9.6384216e-01
   2.5992650e-01   9.4016035e-01   2.2031053e-01
   2.6026820e-01   1.9807553e-01   9.4500082e-01
   2.6026820e-01   7.5199559e-01   6.0560969e-01
   2.6028796e-01   3.4201439e-01   9.0292654e-01
   2.6028796e-01   5.4682106e-01   7.9576184e-01
   2.6071188e-01   2.6488167e-01   9.2836793e-01
   2.6071188e-01   6.5122679e-01   7.1269417e-01
   2.6082522e-01   5.4575614e-02   9.6384216e-01
   2.6082522e-01   9.4341106e-01   2.0480667e-01
   2.6155147e-01   1.0470941e-01   9.5949297e-01
   2.6155147e-01   8.9076251e-01   3.7166246e-01
   2.6160042e-01   3.9319866e-01   8.8145336e-01
   2.6160042e-01   4.8825470e-01   8.3256985e-01
   2.6165828e-01   5.0430501e-02   9.6384216e-01
   2.6165828e-01   9.4642428e-01   1.8925124e-01
   2.6172146e-01   1.4022690e-01   9.5490224e-01
   2.6172146e-01   8.4170179e-01   4.7227107e-01
   2.6194104e-01   3.2242289e-01   9.0963200e-01
   2.6194104e-01   5.7357088e-01   7.7614646e-01
   2.6200263e-01   2.1984631e-01   9.3969262e-01
   2.6200263e-01   7.1984631e-01   6.4278761e-01
   2.6213880e-01   2.8380593e-01   9.2235429e-01
   2.6213880e-01   6.2582607e-01   7.3459171e-01
   2.6216566e-01   2.4215066e-01   9.3414786e-01
   2.6216566e-01   6.8621727e-01   6.7850941e-01
   2.6242548e-01   4.6272692e-02   9.6384216e-01
   2.6242548e-01   9.4919923e-01   1.7364818e-01
   2.6249924e-01   1.6869802e-01   9.5007112e-01
   2.6249924e-01   7.9925068e-01   5.4064082e-01
   2.6255366e-01   3.0300308e-01   9.1610846e-01
   2.6255366e-01   5.9992346e-01   7.5574957e-01
   2.6285780e-01   4.0901472e-01   8.7384938e-01
   2.6285780e-01   4.7243864e-01   8.4125353e-01
   2.6312661e-01   4.2103235e-02   9.6384216e-01
   2.6312661e-01   9.5173523e-01   1.5800140e-01
   2.6317987e-01   1.0054647e-01   9.5949297e-01
   2.6317987e-01   8.9630831e-01   3.5688622e-01
   2.6329062e-01   3.5759364e-01   8.9599377e-01
   2.6329062e-01   5.3124181e-01   8.0527026e-01
   2.6337810e-01   1.9392119e-01   9.4500082e-01
   2.6337810e-01   7.6098105e-01   5.9290793e-01
   2.6361273e-01   4.2486271e-01   8.6602540e-01
   2.6361273e-01   4.5659065e-01   8.4972543e-01
   2.6376149e-01   3.7923178e-02   9.6384216e-01
   2.6376149e-01   9.5403164e-01   1.4231484e-01
   2.6386446e-01   4.4072668e-01   8.5798341e-01
   2.6391336e-01   1.3605679e-01   9.5490224e-01
   2.6391336e-01   8.4875096e-01   4.5822652e-01
   2.6432998e-01   3.3733574e-02   9.6384216e-01
   2.6432998e-01   9.5608787e-01   1.2659245e-01
   2.6474200e-01   9.6358209e-02   9.5949297e-01
   2.6474200e-01   9.0162847e-01   3.4202014e-01
   2.6483193e-01   2.9535478e-02   9.6384216e-01
   2.6483193e-01   9.5790341e-01   1.1083820e-01
   2.6488167e-01   2.6071188e-01   9.2836793e-01
   2.6488167e-01   6.6164241e-01   7.0147489e-01
   2.6514275e-01   1.6451198e-01   9.5007112e-01
   2.6514275e-01   8.0729959e-01   5.2722547e-01
   2.6526720e-01   2.5329946e-02   9.6384216e-01
   2.6526720e-01   9.5947781e-01   9.5056043e-02
   2.6545772e-01   2.1566171e-01   9.3969262e-01
   2.6545772e-01   7.2933911e-01   6.3055267e-01
   2.6563569e-01   2.1118038e-02   9.6384216e-01
   2.6563569e-01   9.6081066e-01   7.9249957e-02
   2.6568159e-01   3.3784162e-01   9.0292654e-01
   2.6568159e-01   5.5815215e-01   7.8605309e-01
   2.6579746e-01   3.7326031e-01   8.8883545e-01
   2.6579746e-01   5.1557514e-01   8.1457595e-01
   2.6593732e-01   1.6900814e-02   9.6384216e-01
   2.6593732e-01   9.6190163e-01   6.3423920e-02
   2.6597461e-01   2.3796067e-01   9.3414786e-01
   2.6597461e-01   6.9618719e-01   6.6676900e-01
   2.6603881e-01   1.3185243e-01   9.5490224e-01
   2.6603881e-01   8.5558646e-01   4.4406661e-01
   2.6617199e-01   1.2679335e-02   9.6384216e-01
   2.6617199e-01   9.6275045e-01   4.7581916e-02
   2.6623750e-01   9.2145694e-02   9.5949297e-01
   2.6623750e-01   9.0672165e-01   3.2706796e-01
   2.6633966e-01   8.4546634e-03   9.6384216e-01
   2.6633966e-01   9.6335690e-01   3.1727933e-02
   2.6642170e-01   1.8971803e-01   9.4500082e-01
   2.6642170e-01   7.6977494e-01   5.8005691e-01
   2.6644027e-01   4.2278639e-03   9.6384216e-01
   2.6644027e-01   9.6372084e-01   1.5865964e-02
   2.6647381e-01   0.0000000e+00   9.6384216e-01
   2.6647381e-01   9.6384216e-01   0.0000000e+00
   2.6660866e-01   2.7961112e-01   9.2235429e-01
   2.6660866e-01   6.3649734e-01   7.2373404e-01
   2.6702362e-01   3.1822636e-01   9.0963200e-01
   2.6702362e-01   5.8470018e-01   7.6604444e-01
   2.6732805e-01   2.9879927e-01   9.1610846e-01
   2.6732805e-01   6.1083272e-01   7.4526445e-01
   2.6766597e-01   8.7909980e-02   9.5949297e-01
   2.6766597e-01   9.1158656e-01   3.1203345e-01
   2.6771952e-01   1.6028453e-01   9.5007112e-01
   2.6771952e-01   8.1514526e-01   5.1367739e-01
   2.6780597e-01   3.8899862e-01   8.8145336e-01
   2.6780597e-01   4.9983682e-01   8.2367658e-01
   2.6809729e-01   1.2761487e-01   9.5490224e-01
   2.6809729e-01   8.6220658e-01   4.2979491e-01
   2.6884599e-01   2.1142283e-01   9.3969262e-01
   2.6884599e-01   7.3864829e-01   6.1815899e-01
   2.6893104e-01   3.5337126e-01   8.9599377e-01
   2.6893104e-01   5.4262251e-01   7.9576184e-01
   2.6898477e-01   2.5647646e-01   9.2836793e-01
   2.6898477e-01   6.7189147e-01   6.9007901e-01
   2.6902705e-01   8.3652137e-02   9.5949297e-01
   2.6902705e-01   9.1622199e-01   2.9692038e-01
   2.6931413e-01   4.0479275e-01   8.7384938e-01
   2.6931413e-01   4.8404270e-01   8.3256985e-01
   2.6939822e-01   1.8546711e-01   9.4500082e-01
   2.6939822e-01   7.7837504e-01   5.6705986e-01
   2.6971661e-01   2.3371077e-01   9.3414786e-01
   2.6971661e-01   7.0598185e-01   6.5486073e-01
   2.7008827e-01   1.2334518e-01   9.5490224e-01
   2.7008827e-01   8.6860963e-01   4.1541501e-01
   2.7022889e-01   1.5601672e-01   9.5007112e-01
   2.7022889e-01   8.2278572e-01   5.0000000e-01
   2.7032041e-01   7.9373234e-02   9.5949297e-01
   2.7032041e-01   4.2062677e-01   8.6602540e-01
   2.7032041e-01   4.6820868e-01   8.4125353e-01
   2.7032041e-01   9.2062677e-01   2.8173256e-01
   2.7082380e-01   4.3648474e-01   8.5798341e-01
   2.7082380e-01   4.5235071e-01   8.4972543e-01
   2.7100833e-01   3.3358380e-01   9.0292654e-01
   2.7100833e-01   5.6934274e-01   7.7614646e-01
   2.7101140e-01   2.7534592e-01   9.2235429e-01
   2.7101140e-01   6.4700837e-01   7.1269417e-01
   2.7154572e-01   7.5074349e-02   9.5949297e-01
   2.7154572e-01   9.2479978e-01   2.6647381e-01
   2.7168614e-01   3.6899619e-01   8.8883545e-01
   2.7168614e-01   5.2699759e-01   8.0527026e-01
   2.7201127e-01   1.1904445e-01   9.5490224e-01
   2.7201127e-01   8.7479402e-01   4.0093054e-01
   2.7203514e-01   2.9452025e-01   9.1610846e-01
   2.7203514e-01   6.2158821e-01   7.3459171e-01
   2.7203898e-01   3.1394972e-01   9.0963200e-01
   2.7203898e-01   5.9568228e-01   7.5574957e-01
   2.7216658e-01   2.0713071e-01   9.3969262e-01
   2.7216658e-01   7.4777153e-01   6.0560969e-01
   2.7230693e-01   1.8116951e-01   9.4500082e-01
   2.7230693e-01   7.8677919e-01   5.5392006e-01
   2.7267023e-01   1.5170964e-01   9.5007112e-01
   2.7267023e-01   8.3021905e-01   4.8619674e-01
   2.7270266e-01   7.0756565e-02   9.5949297e-01
   2.7270266e-01   9.2873998e-01   2.5114799e-01
   2.7302016e-01   2.5217647e-01   9.2836793e-01
   2.7302016e-01   6.8197139e-01   6.7850941e-01
   2.7339071e-01   2.2940204e-01   9.3414786e-01
   2.7339071e-01   7.1559878e-01   6.4278761e-01
   2.7379096e-01   6.6420968e-02   9.5949297e-01
   2.7379096e-01   9.3244637e-01   2.3575894e-01
   2.7386578e-01   1.1471374e-01   9.5490224e-01
   2.7386578e-01   8.8075818e-01   3.8634513e-01
   2.7394410e-01   3.8470066e-01   8.8145336e-01
   2.7394410e-01   5.1129311e-01   8.1457595e-01
   2.7450377e-01   3.4905994e-01   8.9599377e-01
   2.7450377e-01   5.5386660e-01   7.8605309e-01
   2.7481033e-01   6.2068650e-02   9.5949297e-01
   2.7481033e-01   9.3591803e-01   2.2031053e-01
   2.7504293e-01   1.4736437e-01   9.5007112e-01
   2.7504293e-01   8.3744338e-01   4.7227107e-01
   2.7514708e-01   1.7682629e-01   9.4500082e-01
   2.7514708e-01   7.9498528e-01   5.4064082e-01
   2.7534592e-01   2.7101140e-01   9.2235429e-01
   2.7534592e-01   6.5735653e-01   7.0147489e-01
   2.7541865e-01   2.0278645e-01   9.3969262e-01
   2.7541865e-01   7.5670652e-01   5.9290793e-01
   2.7565136e-01   1.1035416e-01   9.5490224e-01
   2.7565136e-01   8.8650062e-01   3.7166246e-01
   2.7570265e-01   4.0046887e-01   8.7384938e-01
   2.7570265e-01   4.9552491e-01   8.2367658e-01
   2.7576052e-01   5.7700706e-02   9.5949297e-01
   2.7576052e-01   9.3915407e-01   2.0480667e-01
   2.7626684e-01   3.2924200e-01   9.0292654e-01
   2.7626684e-01   5.8038999e-01   7.6604444e-01
   2.7664128e-01   5.3318237e-02   9.5949297e-01
   2.7664128e-01   9.4215369e-01   1.8925124e-01
   2.7667375e-01   2.9016708e-01   9.1610846e-01
   2.7667375e-01   6.3218722e-01   7.2373404e-01
   2.7696003e-01   4.1628493e-01   8.6602540e-01
   2.7696003e-01   4.7970885e-01   8.3256985e-01
   2.7698585e-01   3.0959404e-01   9.0963200e-01
   2.7698585e-01   6.0651442e-01   7.4526445e-01
   2.7698682e-01   2.4781300e-01   9.2836793e-01
   2.7698682e-01   6.9187962e-01   6.6676900e-01
   2.7699598e-01   2.2503556e-01   9.3414786e-01
   2.7699598e-01   7.2503556e-01   6.3055267e-01
   2.7734639e-01   1.4298200e-01   9.5007112e-01
   2.7734639e-01   8.4445689e-01   4.5822652e-01
   2.7736753e-01   1.0596679e-01   9.5490224e-01
   2.7736753e-01   8.9201989e-01   3.5688622e-01
   2.7745241e-01   4.8922345e-02   9.5949297e-01
   2.7745241e-01   9.4491612e-01   1.7364818e-01
   2.7750642e-01   3.6463918e-01   8.8883545e-01
   2.7750642e-01   5.3828736e-01   7.9576184e-01
   2.7771496e-01   4.3213292e-01   8.5798341e-01
   2.7771496e-01   4.6386085e-01   8.4125353e-01
   2.7791797e-01   1.7243856e-01   9.4500082e-01
   2.7791797e-01   8.0299123e-01   5.2722547e-01
   2.7796669e-01   4.4799689e-01   8.4972543e-01
   2.7819368e-01   4.4514137e-02   9.5949297e-01
   2.7819368e-01   9.4744068e-01   1.5800140e-01
   2.7860138e-01   1.9839115e-01   9.3969262e-01
   2.7860138e-01   7.6545101e-01   5.8005691e-01
   2.7886493e-01   4.0094723e-02   9.5949297e-01
   2.7886493e-01   9.4972672e-01   1.4231484e-01
   2.7901389e-01   1.0155275e-01   9.5490224e-01
   2.7901389e-01   8.9731459e-01   3.4202014e-01
   2.7946597e-01   3.5665216e-02   9.5949297e-01
   2.7946597e-01   9.5177367e-01   1.2659245e-01
   2.7958002e-01   1.3856364e-01   9.5007112e-01
   2.7958002e-01   8.5125781e-01   4.4406661e-01
   2.7961112e-01   2.6660866e-01   9.2235429e-01
   2.7961112e-01   6.6753920e-01   6.9007901e-01
   2.7999665e-01   3.1226729e-02   9.5949297e-01
   2.7999665e-01   9.5358102e-01   1.1083820e-01
   2.8000739e-01   3.4466073e-01   8.9599377e-01
   2.8000739e-01   5.6497126e-01   7.7614646e-01
   2.8001326e-01   3.8030585e-01   8.8145336e-01
   2.8001326e-01   5.2262069e-01   8.0527026e-01
   2.8045685e-01   2.6780382e-02   9.5949297e-01
   2.8045685e-01   9.5514832e-01   9.5056043e-02
   2.8053152e-01   2.2061242e-01   9.3414786e-01
   2.8053152e-01   7.3428982e-01   6.1815899e-01
   2.8059000e-01   9.7113142e-02   9.5490224e-01
   2.8059000e-01   9.0238340e-01   3.2706796e-01
   2.8061889e-01   1.6800742e-01   9.4500082e-01
   2.8061889e-01   8.1079503e-01   5.1367739e-01
   2.8084644e-01   2.2327293e-02   9.5949297e-01
   2.8084644e-01   9.5647515e-01   7.9249957e-02
   2.8088374e-01   2.4338715e-01   9.2836793e-01
   2.8088374e-01   7.0161367e-01   6.5486073e-01
   2.8116534e-01   1.7868583e-02   9.5949297e-01
   2.8116534e-01   9.5756120e-01   6.3423920e-02
   2.8124270e-01   2.8574086e-01   9.1610846e-01
   2.8124270e-01   6.4262708e-01   7.1269417e-01
   2.8141345e-01   1.3405375e-02   9.5949297e-01
   2.8141345e-01   9.5840619e-01   4.7581916e-02
   2.8145581e-01   3.2481732e-01   9.0292654e-01
   2.8145581e-01   5.9129114e-01   7.5574957e-01
   2.8159072e-01   8.9387918e-03   9.5949297e-01
   2.8159072e-01   9.5900991e-01   3.1727933e-02
   2.8169709e-01   4.4699586e-03   9.5949297e-01
   2.8169709e-01   9.5937220e-01   1.5865964e-02
   2.8171398e-01   1.9394590e-01   9.3969262e-01
   2.8171398e-01   7.7400281e-01   5.6705986e-01
   2.8173256e-01   0.0000000e+00   9.5949297e-01
   2.8173256e-01   9.5949297e-01   0.0000000e+00
   2.8174328e-01   1.3411039e-01   9.5007112e-01
   2.8174328e-01   8.5784443e-01   4.2979491e-01
   2.8186300e-01   3.0516042e-01   9.0963200e-01
   2.8186300e-01   6.1719387e-01   7.3459171e-01
   2.8202178e-01   3.9604417e-01   8.7384938e-01
   2.8202178e-01   5.0688237e-01   8.1457595e-01
   2.8209547e-01   9.2649088e-02   9.5490224e-01
   2.8209547e-01   9.0722504e-01   3.1203345e-01
   2.8324916e-01   1.6353398e-01   9.4500082e-01
   2.8324916e-01   8.1839472e-01   5.0000000e-01
   2.8325684e-01   3.6019038e-01   8.8883545e-01
   2.8325684e-01   5.4944162e-01   7.8605309e-01
   2.8352993e-01   8.8161709e-02   9.5490224e-01
   2.8352993e-01   4.1183829e-01   8.6602540e-01
   2.8352993e-01   4.9108825e-01   8.2367658e-01
   2.8352993e-01   9.1183829e-01   2.9692038e-01
   2.8380593e-01   2.6213880e-01   9.2235429e-01
   2.8380593e-01   6.7755382e-01   6.7850941e-01
   2.8383561e-01   1.2962338e-01   9.5007112e-01
   2.8383561e-01   8.6421509e-01   4.1541501e-01
   2.8399644e-01   2.1613375e-01   9.3414786e-01
   2.8399644e-01   7.4335922e-01   6.0560969e-01
   2.8453621e-01   4.2767231e-01   8.5798341e-01
   2.8453621e-01   4.7525423e-01   8.3256985e-01
   2.8470996e-01   2.3890002e-01   9.2836793e-01
   2.8470996e-01   7.1117110e-01   6.4278761e-01
   2.8475566e-01   1.8945182e-01   9.3969262e-01
   2.8475566e-01   7.8235975e-01   5.5392006e-01
   2.8489301e-01   8.3652137e-02   9.5490224e-01
   2.8489301e-01   9.1622199e-01   2.8173256e-01
   2.8503961e-01   4.4353029e-01   8.4972543e-01
   2.8503961e-01   4.5939625e-01   8.4125353e-01
   2.8544052e-01   3.4017476e-01   8.9599377e-01
   2.8544052e-01   5.7593370e-01   7.6604444e-01
   2.8574086e-01   2.8124270e-01   9.1610846e-01
   2.8574086e-01   6.5290516e-01   7.0147489e-01
   2.8580814e-01   1.5901938e-01   9.4500082e-01
   2.8580814e-01   8.2578838e-01   4.8619674e-01
   2.8585648e-01   1.2510374e-01   9.5007112e-01
   2.8585648e-01   8.7036819e-01   4.0093054e-01
   2.8601194e-01   3.7581530e-01   8.8145336e-01
   2.8601194e-01   5.3381670e-01   7.9576184e-01
   2.8618438e-01   7.9121505e-02   9.5490224e-01
   2.8618438e-01   9.2037504e-01   2.6647381e-01
   2.8657392e-01   3.2031087e-01   9.0292654e-01
   2.8657392e-01   6.0204343e-01   7.4526445e-01
   2.8666918e-01   3.0064998e-01   9.0963200e-01
   2.8666918e-01   6.2771795e-01   7.2373404e-01
   2.8738986e-01   2.1160067e-01   9.3414786e-01
   2.8738986e-01   7.5224149e-01   5.9290793e-01
   2.8740369e-01   7.4570955e-02   9.5490224e-01
   2.8740369e-01   9.2429638e-01   2.5114799e-01
   2.8772565e-01   1.8491005e-01   9.3969262e-01
   2.8772565e-01   7.9051974e-01   5.4064082e-01
   2.8780539e-01   1.2055260e-01   9.5007112e-01
   2.8780539e-01   8.7630218e-01   3.8634513e-01
   2.8792929e-01   2.5760295e-01   9.2235429e-01
   2.8792929e-01   6.8739787e-01   6.6676900e-01
   2.8826990e-01   3.9151977e-01   8.7384938e-01
   2.8826990e-01   5.1811222e-01   8.0527026e-01
   2.8829516e-01   1.5446474e-01   9.4500082e-01
   2.8829516e-01   8.3297415e-01   4.7227107e-01
   2.8846450e-01   2.3435275e-01   9.2836793e-01
   2.8846450e-01   7.2054949e-01   6.3055267e-01
   2.8855066e-01   7.0001632e-02   9.5490224e-01
   2.8855066e-01   9.2798504e-01   2.3575894e-01
   2.8893596e-01   3.5565089e-01   8.8883545e-01
   2.8893596e-01   5.6045756e-01   7.7614646e-01
   2.8962498e-01   6.5414686e-02   9.5490224e-01
   2.8962498e-01   9.3144009e-01   2.2031053e-01
   2.8968185e-01   1.1597112e-01   9.5007112e-01
   2.8968185e-01   8.8201556e-01   3.7166246e-01
   2.9002845e-01   4.0728798e-01   8.6602540e-01
   2.9002845e-01   5.0234402e-01   8.1457595e-01
   2.9016708e-01   2.7667375e-01   9.1610846e-01
   2.9016708e-01   6.6301887e-01   6.9007901e-01
   2.9062321e-01   1.8032173e-01   9.3969262e-01
   2.9062321e-01   7.9848072e-01   5.2722547e-01
   2.9062639e-01   6.0811273e-02   9.5490224e-01
   2.9062639e-01   9.3466065e-01   2.0480667e-01
   2.9070960e-01   1.4987122e-01   9.4500082e-01
   2.9070960e-01   8.3995023e-01   4.5822652e-01
   2.9071093e-01   2.0701432e-01   9.3414786e-01
   2.9071093e-01   7.6093438e-01   5.8005691e-01
   2.9080179e-01   3.3560315e-01   8.9599377e-01
   2.9080179e-01   5.8675114e-01   7.5574957e-01
   2.9128583e-01   4.2310404e-01   8.5798341e-01
   2.9128583e-01   4.8652796e-01   8.2367658e-01
   2.9140320e-01   2.9606386e-01   9.0963200e-01
   2.9140320e-01   6.3808400e-01   7.1269417e-01
   2.9148538e-01   1.1136044e-01   9.5007112e-01
   2.9148538e-01   8.8750690e-01   3.5688622e-01
   2.9155464e-01   5.6192551e-02   9.5490224e-01
   2.9155464e-01   9.3764591e-01   1.8925124e-01
   2.9161989e-01   3.1572378e-01   9.0292654e-01
   2.9161989e-01   6.1264415e-01   7.3459171e-01
   2.9193861e-01   3.7123014e-01   8.8145336e-01
   2.9193861e-01   5.4487832e-01   7.8605309e-01
   2.9198016e-01   2.5300225e-01   9.2235429e-01
   2.9198016e-01   6.9706887e-01   6.5486073e-01
   2.9204076e-01   4.3895203e-01   8.4972543e-01
   2.9204076e-01   4.7067996e-01   8.3256985e-01
   2.9214642e-01   2.2974649e-01   9.2836793e-01
   2.9214642e-01   7.2974649e-01   6.1815899e-01
   2.9229249e-01   4.5481600e-01   8.4125353e-01
   2.9240949e-01   5.1559682e-02   9.5490224e-01
   2.9240949e-01   9.4039513e-01   1.7364818e-01
   2.9305086e-01   1.4523996e-01   9.4500082e-01
   2.9305086e-01   8.4671485e-01   4.4406661e-01
   2.9319073e-01   4.6913834e-02   9.5490224e-01
   2.9319073e-01   9.4290761e-01   1.5800140e-01
   2.9321553e-01   1.0672172e-01   9.5007112e-01
   2.9321553e-01   8.9277482e-01   3.4202014e-01
   2.9344761e-01   1.7568802e-01   9.3969262e-01
   2.9344761e-01   8.0624068e-01   5.1367739e-01
   2.9389815e-01   4.2256175e-02   9.5490224e-01
   2.9389815e-01   9.4518271e-01   1.4231484e-01
   2.9395882e-01   2.0237585e-01   9.3414786e-01
   2.9395882e-01   7.6943572e-01   5.6705986e-01
   2.9444545e-01   3.8689681e-01   8.7384938e-01
   2.9444545e-01   5.2921165e-01   7.9576184e-01
   2.9452025e-01   2.7203514e-01   9.1610846e-01
   2.9452025e-01   6.7296568e-01   6.7850941e-01
   2.9453160e-01   3.7587879e-02   9.5490224e-01
   2.9453160e-01   9.4721987e-01   1.2659245e-01
   2.9454233e-01   3.5102188e-01   8.8883545e-01
   2.9454233e-01   5.7133241e-01   7.6604444e-01
   2.9487186e-01   1.0205614e-01   9.5007112e-01
   2.9487186e-01   8.9781798e-01   3.2706796e-01
   2.9509089e-01   3.2910120e-02   9.5490224e-01
   2.9509089e-01   9.4901858e-01   1.1083820e-01
   2.9531834e-01   1.4057215e-01   9.4500082e-01
   2.9531834e-01   8.5326632e-01   4.2979491e-01
   2.9557590e-01   2.8224076e-02   9.5490224e-01
   2.9557590e-01   9.5057837e-01   9.5056043e-02
   2.9575480e-01   2.2508238e-01   9.2836793e-01
   2.9575480e-01   7.3875978e-01   6.0560969e-01
   2.9595754e-01   2.4833786e-01   9.2235429e-01
   2.9595754e-01   7.0656438e-01   6.4278761e-01
   2.9598649e-01   2.3530927e-02   9.5490224e-01
   2.9598649e-01   9.5189886e-01   7.9249957e-02
   2.9606386e-01   2.9140320e-01   9.0963200e-01
   2.9606386e-01   6.4828942e-01   7.0147489e-01
   2.9608985e-01   3.3094706e-01   8.9599377e-01
   2.9608985e-01   5.9742087e-01   7.4526445e-01
   2.9619813e-01   1.7101007e-01   9.3969262e-01
   2.9619813e-01   8.1379768e-01   5.0000000e-01
   2.9632258e-01   1.8831854e-02   9.5490224e-01
   2.9632258e-01   9.5297971e-01   6.3423920e-02
   2.9645396e-01   9.7364871e-02   9.5007112e-01
   2.9645396e-01   4.0263513e-01   8.6602540e-01
   2.9645396e-01   5.1347333e-01   8.0527026e-01
   2.9645396e-01   9.0263513e-01   3.1203345e-01
   2.9658407e-01   1.4128040e-02   9.5490224e-01
   2.9658407e-01   9.5382066e-01   4.7581916e-02
   2.9659245e-01   3.1105721e-01   9.0292654e-01
   2.9659245e-01   6.2309065e-01   7.2373404e-01
   2.9677089e-01   9.4206699e-03   9.5490224e-01
   2.9677089e-01   9.5442149e-01   3.1727933e-02
   2.9688300e-01   4.7109279e-03   9.5490224e-01
   2.9688300e-01   9.5478205e-01   1.5865964e-02
   2.9692038e-01   0.0000000e+00   9.5490224e-01
   2.9692038e-01   9.5490224e-01   0.0000000e+00
   2.9713271e-01   1.9768644e-01   9.3414786e-01
   2.9713271e-01   7.7774335e-01   5.5392006e-01
   2.9751148e-01   1.3586894e-01   9.4500082e-01
   2.9751148e-01   8.5960298e-01   4.1541501e-01
   2.9779179e-01   3.6655152e-01   8.8145336e-01
   2.9779179e-01   5.5580277e-01   7.7614646e-01
   2.9796144e-01   9.2649088e-02   9.5007112e-01
   2.9796144e-01   9.0722504e-01   2.9692038e-01
   2.9796212e-01   4.1842925e-01   8.5798341e-01
   2.9796212e-01   4.9767921e-01   8.1457595e-01
   2.9879927e-01   2.6732805e-01   9.1610846e-01
   2.9879927e-01   6.8274307e-01   6.6676900e-01
   2.9887409e-01   1.6628908e-01   9.3969262e-01
   2.9887409e-01   8.2114981e-01   4.8619674e-01
   2.9896840e-01   4.3426327e-01   8.4972543e-01
   2.9896840e-01   4.8184519e-01   8.2367658e-01
   2.9928872e-01   2.2036162e-01   9.2836793e-01
   2.9928872e-01   7.4758708e-01   5.9290793e-01
   2.9939390e-01   8.7909980e-02   9.5007112e-01
   2.9939390e-01   9.1158656e-01   2.8173256e-01
   2.9947180e-01   4.5012125e-01   8.4125353e-01
   2.9947180e-01   4.6598721e-01   8.3256985e-01
   2.9962973e-01   1.3113153e-01   9.4500082e-01
   2.9962973e-01   8.6572324e-01   4.0093054e-01
   2.9986040e-01   2.4361095e-01   9.2235429e-01
   2.9986040e-01   7.1588202e-01   6.3055267e-01
   3.0007456e-01   3.4630450e-01   8.8883545e-01
   3.0007456e-01   5.8206343e-01   7.5574957e-01
   3.0023179e-01   1.9294726e-01   9.3414786e-01
   3.0023179e-01   7.8585519e-01   5.4064082e-01
   3.0054688e-01   3.8217645e-01   8.7384938e-01
   3.0054688e-01   5.4017785e-01   7.8605309e-01
   3.0064998e-01   2.8666918e-01   9.0963200e-01
   3.0064998e-01   6.5833164e-01   6.9007901e-01
   3.0075099e-01   8.3148742e-02   9.5007112e-01
   3.0075099e-01   9.1571860e-01   2.6647381e-01
   3.0130338e-01   3.2620765e-01   8.9599377e-01
   3.0130338e-01   6.0794021e-01   7.3459171e-01
   3.0147481e-01   1.6152622e-01   9.3969262e-01
   3.0147481e-01   8.2829522e-01   4.7227107e-01
   3.0149034e-01   3.0631233e-01   9.0292654e-01
   3.0149034e-01   6.3338029e-01   7.1269417e-01
   3.0167254e-01   1.2636111e-01   9.4500082e-01
   3.0167254e-01   8.7162556e-01   3.8634513e-01
   3.0203237e-01   7.8366572e-02   9.5007112e-01
   3.0203237e-01   9.1962010e-01   2.5114799e-01
   3.0274730e-01   2.1558538e-01   9.2836793e-01
   3.0274730e-01   7.5622619e-01   5.8005691e-01
   3.0280484e-01   3.9788092e-01   8.6602540e-01
   3.0280484e-01   5.2447337e-01   7.9576184e-01
   3.0300308e-01   2.6255366e-01   9.1610846e-01
   3.0300308e-01   6.9234858e-01   6.5486073e-01
   3.0323771e-01   7.3564673e-02   9.5007112e-01
   3.0323771e-01   9.2329010e-01   2.3575894e-01
   3.0325530e-01   1.8815951e-01   9.3414786e-01
   3.0325530e-01   7.9376919e-01   5.2722547e-01
   3.0357000e-01   3.6178063e-01   8.8145336e-01
   3.0357000e-01   5.6658730e-01   7.6604444e-01
   3.0363941e-01   1.2155888e-01   9.4500082e-01
   3.0363941e-01   8.7730846e-01   3.7166246e-01
   3.0368778e-01   2.3882271e-01   9.2235429e-01
   3.0368778e-01   7.2501945e-01   6.1815899e-01
   3.0399963e-01   1.5672270e-01   9.3969262e-01
   3.0399963e-01   8.3523211e-01   4.5822652e-01
   3.0436672e-01   6.8744255e-02   9.5007112e-01
   3.0436672e-01   9.2672767e-01   2.2031053e-01
   3.0456340e-01   4.1364913e-01   8.5798341e-01
   3.0456340e-01   5.0870517e-01   8.0527026e-01
   3.0516042e-01   2.8186300e-01   9.0963200e-01
   3.0516042e-01   6.6820812e-01   6.7850941e-01
   3.0541910e-01   6.3906530e-02   9.5007112e-01
   3.0541910e-01   9.2993193e-01   2.0480667e-01
   3.0552984e-01   1.1672605e-01   9.4500082e-01
   3.0552984e-01   8.8277049e-01   3.5688622e-01
   3.0553124e-01   3.4149994e-01   8.8883545e-01
   3.0553124e-01   5.9264792e-01   7.4526445e-01
   3.0582078e-01   4.2946519e-01   8.4972543e-01
   3.0582078e-01   4.9288911e-01   8.1457595e-01
   3.0612966e-01   2.1075486e-01   9.2836793e-01
   3.0612966e-01   7.6467493e-01   5.6705986e-01
   3.0620246e-01   1.8332438e-01   9.3414786e-01
   3.0620246e-01   8.0148337e-01   5.1367739e-01
   3.0631233e-01   3.0149034e-01   9.0292654e-01
   3.0631233e-01   6.4351048e-01   7.0147489e-01
   3.0639459e-01   5.9052718e-02   9.5007112e-01
   3.0639459e-01   9.3290209e-01   1.8925124e-01
   3.0644105e-01   3.2138612e-01   8.9599377e-01
   3.0644105e-01   6.1830650e-01   7.2373404e-01
   3.0644792e-01   1.5187973e-01   9.3969262e-01
   3.0644792e-01   8.4195874e-01   4.4406661e-01
   3.0657265e-01   3.7735988e-01   8.7384938e-01
   3.0657265e-01   5.5100806e-01   7.7614646e-01
   3.0657571e-01   4.4531318e-01   8.4125353e-01
   3.0657571e-01   4.7704111e-01   8.2367658e-01
   3.0682744e-01   4.6117715e-01   8.3256985e-01
   3.0713061e-01   2.5771318e-01   9.1610846e-01
   3.0713061e-01   7.0177979e-01   6.4278761e-01
   3.0729296e-01   5.4184039e-02   9.5007112e-01
   3.0729296e-01   9.3563740e-01   1.7364818e-01
   3.0734335e-01   1.1186383e-01   9.4500082e-01
   3.0734335e-01   8.8801030e-01   3.4202014e-01
   3.0743871e-01   2.3397435e-01   9.2235429e-01
   3.0743871e-01   7.3397435e-01   6.0560969e-01
   3.0811396e-01   4.9301720e-02   9.5007112e-01
   3.0811396e-01   9.3813717e-01   1.5800140e-01
   3.0881906e-01   1.4699852e-01   9.3969262e-01
   3.0881906e-01   8.4847341e-01   4.2979491e-01
   3.0885740e-01   4.4406989e-02   9.5007112e-01
   3.0885740e-01   9.4040076e-01   1.4231484e-01
   3.0907253e-01   1.7844311e-01   9.3414786e-01
   3.0907253e-01   8.0899578e-01   5.0000000e-01
   3.0907949e-01   1.0697345e-01   9.4500082e-01
   3.0907949e-01   3.9302655e-01   8.6602540e-01
   3.0907949e-01   5.3534139e-01   7.8605309e-01
   3.0907949e-01   8.9302655e-01   3.2706796e-01
   3.0927178e-01   3.5691866e-01   8.8145336e-01
   3.0927178e-01   5.7722920e-01   7.5574957e-01
   3.0943496e-01   2.0587129e-01   9.2836793e-01
   3.0943496e-01   7.7293116e-01   5.5392006e-01
   3.0952308e-01   3.9501079e-02   9.5007112e-01
   3.0952308e-01   9.4242762e-01   1.2659245e-01
   3.0959404e-01   2.7698585e-01   9.0963200e-01
   3.0959404e-01   6.7791639e-01   6.6676900e-01
   3.1011084e-01   3.4585225e-02   9.5007112e-01
   3.1011084e-01   9.4421722e-01   1.1083820e-01
   3.1062053e-01   2.9660665e-02   9.5007112e-01
   3.1062053e-01   9.4576912e-01   9.5056043e-02
   3.1073783e-01   1.0205614e-01   9.4500082e-01
   3.1073783e-01   8.9781798e-01   3.1203345e-01
   3.1091101e-01   3.3660940e-01   8.8883545e-01
   3.1091101e-01   6.0308322e-01   7.3459171e-01
   3.1105203e-01   2.4728637e-02   9.5007112e-01
   3.1105203e-01   9.4708293e-01   7.9249957e-02
   3.1105721e-01   2.9659245e-01   9.0292654e-01
   3.1105721e-01   6.5347867e-01   6.9007901e-01
   3.1108800e-01   4.0876487e-01   8.5798341e-01
   3.1108800e-01   5.1960307e-01   7.9576184e-01
   3.1111224e-01   2.2906709e-01   9.2235429e-01
   3.1111224e-01   7.4274448e-01   5.9290793e-01
   3.1111247e-01   1.4208030e-01   9.3969262e-01
   3.1111247e-01   8.5477447e-01   4.1541501e-01
   3.1118082e-01   2.5280782e-01   9.1610846e-01
   3.1118082e-01   7.1103434e-01   6.3055267e-01
   3.1140522e-01   1.9790384e-02   9.5007112e-01
   3.1140522e-01   9.4815832e-01   6.3423920e-02
   3.1150158e-01   3.1648369e-01   8.9599377e-01
   3.1150158e-01   6.2851713e-01   7.1269417e-01
   3.1168002e-01   1.4847149e-02   9.5007112e-01
   3.1168002e-01   9.4899501e-01   4.7581916e-02
   3.1186480e-01   1.7351692e-01   9.3414786e-01
   3.1186480e-01   8.1630453e-01   4.8619674e-01
   3.1187635e-01   9.9001764e-03   9.5007112e-01
   3.1187635e-01   9.4959280e-01   3.1727933e-02
   3.1199417e-01   4.9507114e-03   9.5007112e-01
   3.1199417e-01   9.4995153e-01   1.5865964e-02
   3.1203345e-01   0.0000000e+00   9.5007112e-01
   3.1203345e-01   9.5007112e-01   0.0000000e+00
   3.1231793e-01   9.7113142e-02   9.4500082e-01
   3.1231793e-01   9.0238340e-01   2.9692038e-01
   3.1252124e-01   3.7244831e-01   8.7384938e-01
   3.1252124e-01   5.6169955e-01   7.6604444e-01
   3.1259616e-01   4.2455899e-01   8.4972543e-01
   3.1259616e-01   5.0380894e-01   8.0527026e-01
   3.1266235e-01   2.0093589e-01   9.2836793e-01
   3.1266235e-01   7.8099280e-01   5.4064082e-01
   3.1332755e-01   1.3712632e-01   9.3969262e-01
   3.1332755e-01   8.6086036e-01   4.0093054e-01
   3.1360244e-01   4.4039301e-01   8.4125353e-01
   3.1360244e-01   4.8797492e-01   8.1457595e-01
   3.1381941e-01   9.2145694e-02   9.4500082e-01
   3.1381941e-01   9.0672165e-01   2.8173256e-01
   3.1394972e-01   2.7203898e-01   9.0963200e-01
   3.1394972e-01   6.8745399e-01   6.5486073e-01
   3.1410584e-01   4.5625098e-01   8.3256985e-01
   3.1410584e-01   4.7211695e-01   8.2367658e-01
   3.1457856e-01   1.6854704e-01   9.3414786e-01
   3.1457856e-01   8.2340777e-01   4.7227107e-01
   3.1470745e-01   2.2410216e-01   9.2235429e-01
   3.1470745e-01   7.5132763e-01   5.8005691e-01
   3.1489571e-01   3.5196684e-01   8.8145336e-01
   3.1489571e-01   5.8772578e-01   7.4526445e-01
   3.1515269e-01   2.4783881e-01   9.1610846e-01
   3.1515269e-01   7.2010989e-01   6.1815899e-01
   3.1524189e-01   8.7155048e-02   9.4500082e-01
   3.1524189e-01   9.1083163e-01   2.6647381e-01
   3.1527633e-01   3.8807323e-01   8.6602540e-01
   3.1527633e-01   5.4607463e-01   7.7614646e-01
   3.1546375e-01   1.3213782e-01   9.3969262e-01
   3.1546375e-01   8.6672952e-01   3.8634513e-01
   3.1572378e-01   2.9161989e-01   9.0292654e-01
   3.1572378e-01   6.6328235e-01   6.7850941e-01
   3.1581104e-01   1.9594991e-01   9.2836793e-01
   3.1581104e-01   7.8885784e-01   5.2722547e-01
   3.1621251e-01   3.3163413e-01   8.8883545e-01
   3.1621251e-01   6.1336669e-01   7.2373404e-01
   3.1648369e-01   3.1150158e-01   8.9599377e-01
   3.1648369e-01   6.3856954e-01   7.0147489e-01
   3.1658501e-01   8.2142461e-02   9.4500082e-01
   3.1658501e-01   9.1471232e-01   2.5114799e-01
   3.1721312e-01   1.6353473e-01   9.3414786e-01
   3.1721312e-01   8.3030373e-01   4.5822652e-01
   3.1752053e-01   1.2711605e-01   9.3969262e-01
   3.1752053e-01   8.7238050e-01   3.7166246e-01
   3.1753430e-01   4.0377770e-01   8.5798341e-01
   3.1753430e-01   5.3037016e-01   7.8605309e-01
   3.1784843e-01   7.7109195e-02   9.4500082e-01
   3.1784843e-01   9.1836273e-01   2.3575894e-01
   3.1822343e-01   2.1908081e-01   9.2235429e-01
   3.1822343e-01   7.5972163e-01   5.6705986e-01
   3.1822636e-01   2.6702362e-01   9.0963200e-01
   3.1822636e-01   6.9681854e-01   6.4278761e-01
   3.1839115e-01   3.6744298e-01   8.7384938e-01
   3.1839115e-01   5.7224964e-01   7.5574957e-01
   3.1888022e-01   1.9091460e-01   9.2836793e-01
   3.1888022e-01   7.9652429e-01   5.1367739e-01
   3.1903183e-01   7.2056517e-02   9.4500082e-01
   3.1903183e-01   9.2178195e-01   2.2031053e-01
   3.1904522e-01   2.4280742e-01   9.1610846e-01
   3.1904522e-01   7.2900415e-01   6.0560969e-01
   3.1929285e-01   4.1954591e-01   8.4972543e-01
   3.1929285e-01   5.1460195e-01   7.9576184e-01
   3.1949739e-01   1.2206228e-01   9.3969262e-01
   3.1949739e-01   8.7781185e-01   3.5688622e-01
   3.1976783e-01   1.5848126e-01   9.3414786e-01
   3.1976783e-01   8.3699067e-01   4.4406661e-01
   3.2013492e-01   6.6985700e-02   9.4500082e-01
   3.2013492e-01   9.2496911e-01   2.0480667e-01
   3.2031087e-01   2.8657392e-01   9.0292654e-01
   3.2031087e-01   6.7291905e-01   6.6676900e-01
   3.2044037e-01   3.4692642e-01   8.8145336e-01
   3.2044037e-01   5.9807440e-01   7.3459171e-01
   3.2055023e-01   4.3536197e-01   8.4125353e-01
   3.2055023e-01   4.9878589e-01   8.0527026e-01
   3.2115742e-01   6.1898019e-02   9.4500082e-01
   3.2115742e-01   9.2792342e-01   1.8925124e-01
   3.2130516e-01   4.5120996e-01   8.3256985e-01
   3.2130516e-01   4.8293790e-01   8.1457595e-01
   3.2138612e-01   3.0644105e-01   8.9599377e-01
   3.2138612e-01   6.4846119e-01   6.9007901e-01
   3.2139380e-01   1.1697778e-01   9.3969262e-01
   3.2139380e-01   3.8302222e-01   8.6602540e-01
   3.2139380e-01   5.5667040e-01   7.6604444e-01
   3.2139380e-01   8.8302222e-01   3.4202014e-01
   3.2143440e-01   3.2657537e-01   8.8883545e-01
   3.2143440e-01   6.2349575e-01   7.1269417e-01
   3.2155689e-01   4.6707393e-01   8.2367658e-01
   3.2165931e-01   2.1400432e-01   9.2235429e-01
   3.2165931e-01   7.6792438e-01   5.5392006e-01
   3.2186913e-01   1.8583123e-01   9.2836793e-01
   3.2186913e-01   8.0399021e-01   5.0000000e-01
   3.2209907e-01   5.6794756e-02   9.4500082e-01
   3.2209907e-01   9.3064413e-01   1.7364818e-01
   3.2224204e-01   1.5338788e-01   9.3414786e-01
   3.2224204e-01   8.4346689e-01   4.2979491e-01
   3.2242289e-01   2.6194104e-01   9.0963200e-01
   3.2242289e-01   7.0600766e-01   6.3055267e-01
   3.2285744e-01   2.3771489e-01   9.1610846e-01
   3.2285744e-01   7.3771489e-01   5.9290793e-01
   3.2295963e-01   5.1677195e-02   9.4500082e-01
   3.2295963e-01   9.3313056e-01   1.5800140e-01
   3.2320932e-01   1.1186383e-01   9.3969262e-01
   3.2320932e-01   8.8801030e-01   3.2706796e-01
   3.2373888e-01   4.6546624e-02   9.4500082e-01
   3.2373888e-01   9.3538207e-01   1.4231484e-01
   3.2390065e-01   3.9868889e-01   8.5798341e-01
   3.2390065e-01   5.4100373e-01   7.7614646e-01
   3.2418091e-01   3.6234514e-01   8.7384938e-01
   3.2418091e-01   5.8265568e-01   7.4526445e-01
   3.2443664e-01   4.1404336e-02   9.4500082e-01
   3.2443664e-01   9.3739811e-01   1.2659245e-01
   3.2463513e-01   1.4825589e-01   9.3414786e-01
   3.2463513e-01   8.4973078e-01   4.1541501e-01
   3.2477701e-01   1.8070107e-01   9.2836793e-01
   3.2477701e-01   8.1125374e-01   4.8619674e-01
   3.2481732e-01   2.8145581e-01   9.0292654e-01
   3.2481732e-01   6.8238635e-01   6.5486073e-01
   3.2494346e-01   1.0672172e-01   9.3969262e-01
   3.2494346e-01   8.9277482e-01   3.1203345e-01
   3.2501420e-01   2.0887394e-01   9.2235429e-01
   3.2501420e-01   7.7593381e-01   5.4064082e-01
   3.2505272e-01   3.6251624e-02   9.4500082e-01
   3.2505272e-01   9.3917816e-01   1.1083820e-01
   3.2558697e-01   3.1089786e-02   9.4500082e-01
   3.2558697e-01   9.4072178e-01   9.5056043e-02
   3.2590436e-01   3.4179865e-01   8.8145336e-01
   3.2590436e-01   6.0827247e-01   7.2373404e-01
   3.2590916e-01   4.1442721e-01   8.4972543e-01
   3.2590916e-01   5.2526541e-01   7.8605309e-01
   3.2603926e-01   2.5920122e-02   9.4500082e-01
   3.2603926e-01   9.4202858e-01   7.9249957e-02
   3.2620765e-01   3.0130338e-01   8.9599377e-01
   3.2620765e-01   6.5818960e-01   6.7850941e-01
   3.2640947e-01   2.0743932e-02   9.4500082e-01
   3.2640947e-01   9.4309823e-01   6.3423920e-02
   3.2653826e-01   2.5679252e-01   9.0963200e-01
   3.2653826e-01   7.1501905e-01   6.1815899e-01
   3.2657537e-01   3.2143440e-01   8.8883545e-01
   3.2657537e-01   6.3346784e-01   7.0147489e-01
   3.2658837e-01   2.3256253e-01   9.1610846e-01
   3.2658837e-01   7.4623992e-01   5.8005691e-01
   3.2659580e-01   1.0155275e-01   9.3969262e-01
   3.2659580e-01   8.9731459e-01   2.9692038e-01
   3.2669751e-01   1.5562520e-02   9.4500082e-01
   3.2669751e-01   9.4393045e-01   4.7581916e-02
   3.2690330e-01   1.0377191e-02   9.4500082e-01
   3.2690330e-01   9.4452505e-01   3.1727933e-02
   3.2694649e-01   1.4308658e-01   9.3414786e-01
   3.2694649e-01   8.5578076e-01   4.0093054e-01
   3.2702679e-01   5.1892485e-03   9.4500082e-01
   3.2702679e-01   9.4488187e-01   1.5865964e-02
   3.2706796e-01   0.0000000e+00   9.4500082e-01
   3.2706796e-01   9.4500082e-01   0.0000000e+00
   3.2741732e-01   4.3022133e-01   8.4125353e-01
   3.2741732e-01   5.0947129e-01   7.9576184e-01
   3.2743037e-01   3.7787479e-01   8.6602540e-01
   3.2743037e-01   5.6712603e-01   7.5574957e-01
   3.2760312e-01   1.7552543e-01   9.2836793e-01
   3.2760312e-01   8.1831304e-01   4.7227107e-01
   3.2816592e-01   9.6358209e-02   9.3969262e-01
   3.2816592e-01   9.0162847e-01   2.8173256e-01
   3.2828728e-01   2.0369099e-01   9.2235429e-01
   3.2828728e-01   7.8374790e-01   5.2722547e-01
   3.2842360e-01   4.4605535e-01   8.3256985e-01
   3.2842360e-01   4.9363727e-01   8.0527026e-01
   3.2892699e-01   4.6191333e-01   8.2367658e-01
   3.2892699e-01   4.7777929e-01   8.1457595e-01
   3.2917554e-01   1.3788125e-01   9.3414786e-01
   3.2917554e-01   8.6161529e-01   3.8634513e-01
   3.2924200e-01   2.7626684e-01   9.0292654e-01
   3.2924200e-01   6.9168186e-01   6.4278761e-01
   3.2965343e-01   9.1139412e-02   9.3969262e-01
   3.2965343e-01   9.0571536e-01   2.6647381e-01
   3.2988906e-01   3.5715609e-01   8.7384938e-01
   3.2988906e-01   5.9291503e-01   7.3459171e-01
   3.3018546e-01   3.9349971e-01   8.5798341e-01
   3.3018546e-01   5.5150111e-01   7.6604444e-01
   3.3023709e-01   2.2735161e-01   9.1610846e-01
   3.3023709e-01   7.5457708e-01   5.6705986e-01
   3.3034677e-01   1.7030559e-01   9.2836793e-01
   3.3034677e-01   8.2516633e-01   4.5822652e-01
   3.3057142e-01   2.5157936e-01   9.0963200e-01
   3.3057142e-01   7.2385043e-01   6.0560969e-01
   3.3094706e-01   2.9608985e-01   8.9599377e-01
   3.3094706e-01   6.6775231e-01   6.6676900e-01
   3.3105795e-01   8.5897671e-02   9.3969262e-01
   3.3105795e-01   9.0957425e-01   2.5114799e-01
   3.3128630e-01   3.3658484e-01   8.8145336e-01
   3.3128630e-01   6.1831740e-01   7.1269417e-01
   3.3132172e-01   1.3264121e-01   9.3414786e-01
   3.3132172e-01   8.6723292e-01   3.7166246e-01
   3.3147771e-01   1.9845676e-01   9.2235429e-01
   3.3147771e-01   7.9136469e-01   5.1367739e-01
   3.3163413e-01   3.1621251e-01   8.8883545e-01
   3.3163413e-01   6.4328047e-01   6.9007901e-01
   3.3237913e-01   8.0634305e-02   9.3969262e-01
   3.3237913e-01   9.1320416e-01   2.3575894e-01
   3.3244342e-01   4.0920418e-01   8.4972543e-01
   3.3244342e-01   5.3579664e-01   7.7614646e-01
   3.3300725e-01   1.6504289e-01   9.2836793e-01
   3.3300725e-01   8.3181189e-01   4.4406661e-01
   3.3338450e-01   1.2736778e-01   9.3414786e-01
   3.3338450e-01   3.7263222e-01   8.6602540e-01
   3.3338450e-01   5.7743889e-01   7.4526445e-01
   3.3338450e-01   8.7263222e-01   3.5688622e-01
   3.3358380e-01   2.7100833e-01   9.0292654e-01
   3.3358380e-01   7.0080324e-01   6.3055267e-01
   3.3361664e-01   7.5350640e-02   9.3969262e-01
   3.3361664e-01   9.1660417e-01   2.2031053e-01
   3.3380268e-01   2.2208347e-01   9.1610846e-01
   3.3380268e-01   7.6272429e-01   5.5392006e-01
   3.3420198e-01   4.2497239e-01   8.4125353e-01
   3.3420198e-01   5.2002843e-01   7.8605309e-01
   3.3452135e-01   2.4630286e-01   9.0963200e-01
   3.3452135e-01   7.3249959e-01   5.9290793e-01
   3.3458469e-01   1.9317256e-01   9.2235429e-01
   3.3458469e-01   7.9878225e-01   5.0000000e-01
   3.3477015e-01   7.0048006e-02   9.3969262e-01
   3.3477015e-01   9.1977344e-01   2.0480667e-01
   3.3536335e-01   1.2206228e-01   9.3414786e-01
   3.3536335e-01   8.7781185e-01   3.4202014e-01
   3.3545936e-01   4.4078845e-01   8.3256985e-01
   3.3545936e-01   5.0421237e-01   7.9576184e-01
   3.3551416e-01   3.5187713e-01   8.7384938e-01
   3.3551416e-01   6.0302511e-01   7.2373404e-01
   3.3558389e-01   1.5973863e-01   9.2836793e-01
   3.3558389e-01   8.3824804e-01   4.2979491e-01
   3.3560315e-01   2.9080179e-01   8.9599377e-01
   3.3560315e-01   6.7714691e-01   6.5486073e-01
   3.3583939e-01   6.4727738e-02   9.3969262e-01
   3.3583939e-01   9.2271115e-01   1.8925124e-01
   3.3621429e-01   4.5663644e-01   8.2367658e-01
   3.3621429e-01   4.8836438e-01   8.0527026e-01
   3.3638715e-01   3.8821147e-01   8.5798341e-01
   3.3638715e-01   5.6185965e-01   7.5574957e-01
   3.3646602e-01   4.7250041e-01   8.1457595e-01
   3.3658484e-01   3.3128630e-01   8.8145336e-01
   3.3658484e-01   6.2820667e-01   7.0147489e-01
   3.3660940e-01   3.1091101e-01   8.8883545e-01
   3.3660940e-01   6.5293115e-01   6.7850941e-01
   3.3682409e-01   5.9391175e-02   9.3969262e-01
   3.3682409e-01   9.2541658e-01   1.7364818e-01
   3.3725777e-01   1.1672605e-01   9.3414786e-01
   3.3725777e-01   8.8277049e-01   3.2706796e-01
   3.3728423e-01   2.1675941e-01   9.1610846e-01
   3.3728423e-01   7.7067948e-01   5.4064082e-01
   3.3760745e-01   1.8783974e-01   9.2235429e-01
   3.3760745e-01   8.0599873e-01   4.8619674e-01
   3.3772399e-01   5.4039660e-02   9.3969262e-01
   3.3772399e-01   9.2788904e-01   1.5800140e-01
   3.3784162e-01   2.6568159e-01   9.0292654e-01
   3.3784162e-01   7.0974820e-01   6.1815899e-01
   3.3807606e-01   1.5439416e-01   9.2836793e-01
   3.3807606e-01   8.4447318e-01   4.1541501e-01
   3.3838708e-01   2.4096435e-01   9.0963200e-01
   3.3838708e-01   7.4096435e-01   5.8005691e-01
   3.3853887e-01   4.8674541e-02   9.3969262e-01
   3.3853887e-01   9.3012790e-01   1.4231484e-01
   3.3889400e-01   4.0387814e-01   8.4972543e-01
   3.3889400e-01   5.4619298e-01   7.6604444e-01
   3.3906729e-01   1.1136044e-01   9.3414786e-01
   3.3906729e-01   8.8750690e-01   3.1203345e-01
   3.3925471e-01   3.6729585e-01   8.6602540e-01
   3.3925471e-01   5.8760639e-01   7.3459171e-01
   3.3926853e-01   4.3297169e-02   9.3969262e-01
   3.3926853e-01   9.3213262e-01   1.2659245e-01
   3.3991277e-01   3.7908897e-02   9.3969262e-01
   3.3991277e-01   9.3390267e-01   1.1083820e-01
   3.4017476e-01   2.8544052e-01   8.9599377e-01
   3.4017476e-01   6.8637105e-01   6.4278761e-01
   3.4047145e-01   3.2511082e-02   9.3969262e-01
   3.4047145e-01   9.3543762e-01   9.5056043e-02
   3.4048312e-01   1.4901083e-01   9.2836793e-01
   3.4048312e-01   8.5048572e-01   4.0093054e-01
   3.4054521e-01   1.8245963e-01   9.2235429e-01
   3.4054521e-01   8.1301229e-01   4.7227107e-01
   3.4068087e-01   2.1138079e-01   9.1610846e-01
   3.4068087e-01   7.7844065e-01   5.2722547e-01
   3.4079145e-01   1.0596679e-01   9.3414786e-01
   3.4079145e-01   8.9201989e-01   2.9692038e-01
   3.4090251e-01   4.1961646e-01   8.4125353e-01
   3.4090251e-01   5.3045466e-01   7.7614646e-01
   3.4094441e-01   2.7105082e-02   9.3969262e-01
   3.4094441e-01   9.3673708e-01   7.9249957e-02
   3.4105480e-01   3.4650958e-01   8.7384938e-01
   3.4105480e-01   6.1298339e-01   7.1269417e-01
   3.4133155e-01   2.1692258e-02   9.3969262e-01
   3.4133155e-01   9.3780072e-01   6.3423920e-02
   3.4149994e-01   3.0553124e-01   8.8883545e-01
   3.4149994e-01   6.6241746e-01   6.6676900e-01
   3.4163275e-01   1.6273974e-02   9.3969262e-01
   3.4163275e-01   9.3862827e-01   4.7581916e-02
   3.4179865e-01   3.2590436e-01   8.8145336e-01
   3.4179865e-01   6.3793780e-01   6.9007901e-01
   3.4184795e-01   1.0851592e-02   9.3969262e-01
   3.4184795e-01   9.3921953e-01   3.1727933e-02
   3.4197709e-01   5.4264792e-03   9.3969262e-01
   3.4197709e-01   9.3957434e-01   1.5865964e-02
   3.4201439e-01   2.6028796e-01   9.0292654e-01
   3.4201439e-01   7.1851448e-01   6.0560969e-01
   3.4202014e-01   0.0000000e+00   9.3969262e-01
   3.4202014e-01   9.3969262e-01   0.0000000e+00
   3.4216762e-01   2.3556518e-01   9.0963200e-01
   3.4216762e-01   7.4924257e-01   5.6705986e-01
   3.4241067e-01   4.3541058e-01   8.3256985e-01
   3.4241067e-01   5.1466054e-01   7.8605309e-01
   3.4242982e-01   1.0054647e-01   9.3414786e-01
   3.4242982e-01   8.9630831e-01   2.8173256e-01
   3.4250416e-01   3.8282550e-01   8.5798341e-01
   3.4250416e-01   5.7207674e-01   7.4526445e-01
   3.4280446e-01   1.4358998e-01   9.2836793e-01
   3.4280446e-01   8.5628415e-01   3.8634513e-01
   3.4339724e-01   1.7703358e-01   9.2235429e-01
   3.4339724e-01   8.1982119e-01   4.5822652e-01
   3.4341695e-01   4.5124460e-01   8.2367658e-01
   3.4341695e-01   4.9882652e-01   7.9576184e-01
   3.4392034e-01   4.6710258e-01   8.1457595e-01
   3.4392034e-01   4.8296854e-01   8.0527026e-01
   3.4398199e-01   9.5100833e-02   9.3414786e-01
   3.4398199e-01   9.0037109e-01   2.6647381e-01
   3.4399175e-01   2.0594895e-01   9.1610846e-01
   3.4399175e-01   7.8600586e-01   5.1367739e-01
   3.4466073e-01   2.8000739e-01   8.9599377e-01
   3.4466073e-01   6.9542240e-01   6.3055267e-01
   3.4503951e-01   1.3813298e-01   9.2836793e-01
   3.4503951e-01   3.6186702e-01   8.6602540e-01
   3.4503951e-01   5.9762595e-01   7.2373404e-01
   3.4503951e-01   8.6186702e-01   3.7166246e-01
   3.4525926e-01   3.9845042e-01   8.4972543e-01
   3.4525926e-01   5.5645182e-01   7.5574957e-01
   3.4544755e-01   8.9631256e-02   9.3414786e-01
   3.4544755e-01   9.0420721e-01   2.5114799e-01
   3.4586202e-01   2.3010671e-01   9.0963200e-01
   3.4586202e-01   7.5733218e-01   5.5392006e-01
   3.4610106e-01   2.5482881e-01   9.0292654e-01
   3.4610106e-01   7.2709989e-01   5.9290793e-01
   3.4616283e-01   1.7156297e-01   9.2235429e-01
   3.4616283e-01   8.2642371e-01   4.4406661e-01
   3.4630450e-01   3.0007456e-01   8.8883545e-01
   3.4630450e-01   6.7173701e-01   6.5486073e-01
   3.4650958e-01   3.4105480e-01   8.7384938e-01
   3.4650958e-01   6.2278736e-01   7.0147489e-01
   3.4682616e-01   8.4139116e-02   9.3414786e-01
   3.4682616e-01   9.0781570e-01   2.3575894e-01
   3.4692642e-01   3.2044037e-01   8.8145336e-01
   3.4692642e-01   6.4750833e-01   6.7850941e-01
   3.4718769e-01   1.3264121e-01   9.2836793e-01
   3.4718769e-01   8.6723292e-01   3.5688622e-01
   3.4721603e-01   2.0046527e-01   9.1610846e-01
   3.4721603e-01   7.9337320e-01   5.0000000e-01
   3.4751722e-01   4.1415489e-01   8.4125353e-01
   3.4751722e-01   5.4074735e-01   7.6604444e-01
   3.4811745e-01   7.8625794e-02   9.3414786e-01
   3.4811745e-01   9.1119565e-01   2.2031053e-01
   3.4853494e-01   3.7734315e-01   8.5798341e-01
   3.4853494e-01   5.8214982e-01   7.3459171e-01
   3.4884127e-01   1.6604917e-01   9.2235429e-01
   3.4884127e-01   8.3281817e-01   4.2979491e-01
   3.4905994e-01   2.7450377e-01   8.9599377e-01
   3.4905994e-01   7.0429868e-01   6.1815899e-01
   3.4924847e-01   1.2711605e-01   9.2836793e-01
   3.4924847e-01   8.7238050e-01   3.4202014e-01
   3.4927577e-01   4.2992310e-01   8.3256985e-01
   3.4927577e-01   5.2497914e-01   7.7614646e-01
   3.4932111e-01   7.3092678e-02   9.3414786e-01
   3.4932111e-01   9.1434621e-01   2.0480667e-01
   3.4946935e-01   2.2459031e-01   9.0963200e-01
   3.4946935e-01   7.6523113e-01   5.4064082e-01
   3.5010060e-01   2.4930551e-01   9.0292654e-01
   3.5010060e-01   7.3550224e-01   5.8005691e-01
   3.5035290e-01   1.9493112e-01   9.1610846e-01
   3.5035290e-01   8.0054080e-01   4.8619674e-01
   3.5043682e-01   6.7541162e-02   9.3414786e-01
   3.5043682e-01   9.1726659e-01   1.8925124e-01
   3.5053315e-01   4.4573916e-01   8.2367658e-01
   3.5053315e-01   5.0916308e-01   7.8605309e-01
   3.5073744e-01   3.5634709e-01   8.6602540e-01
   3.5073744e-01   6.0749507e-01   7.1269417e-01
   3.5102188e-01   2.9454233e-01   8.8883545e-01
   3.5102188e-01   6.8088746e-01   6.4278761e-01
   3.5122132e-01   1.2155888e-01   9.2836793e-01
   3.5122132e-01   8.7730846e-01   3.2706796e-01
   3.5128808e-01   4.6158715e-01   8.1457595e-01
   3.5128808e-01   4.9331509e-01   7.9576184e-01
   3.5143189e-01   1.6049357e-01   9.2235429e-01
   3.5143189e-01   8.3900298e-01   4.1541501e-01
   3.5146432e-01   6.1972642e-02   9.3414786e-01
   3.5146432e-01   9.1995606e-01   1.7364818e-01
   3.5153760e-01   3.9292240e-01   8.4972543e-01
   3.5153760e-01   5.6657058e-01   7.4526445e-01
   3.5153981e-01   4.7745112e-01   8.0527026e-01
   3.5187713e-01   3.3551416e-01   8.7384938e-01
   3.5187713e-01   6.3243454e-01   6.9007901e-01
   3.5196684e-01   3.1489571e-01   8.8145336e-01
   3.5196684e-01   6.5691586e-01   6.6676900e-01
   3.5240333e-01   5.6388521e-02   9.3414786e-01
   3.5240333e-01   9.2241392e-01   1.5800140e-01
   3.5298870e-01   2.1901737e-01   9.0963200e-01
   3.5298870e-01   7.7293744e-01   5.2722547e-01
   3.5310576e-01   1.1597112e-01   9.2836793e-01
   3.5310576e-01   8.8201556e-01   3.1203345e-01
   3.5325363e-01   5.0790205e-02   9.3414786e-01
   3.5325363e-01   9.2463958e-01   1.4231484e-01
   3.5337126e-01   2.6893104e-01   8.9599377e-01
   3.5337126e-01   7.1299765e-01   6.0560969e-01
   3.5340157e-01   1.8934789e-01   9.1610846e-01
   3.5340157e-01   8.0750688e-01   4.7227107e-01
   3.5393404e-01   1.5489756e-01   9.2235429e-01
   3.5393404e-01   8.4497657e-01   4.0093054e-01
   3.5401200e-01   2.4371944e-01   9.0292654e-01
   3.5401200e-01   7.4371944e-01   5.6705986e-01
   3.5401501e-01   4.5179102e-02   9.3414786e-01
   3.5401501e-01   9.2663247e-01   1.2659245e-01
   3.5404444e-01   4.0858907e-01   8.4125353e-01
   3.5404444e-01   5.5090391e-01   7.5574957e-01
   3.5447799e-01   3.7176581e-01   8.5798341e-01
   3.5447799e-01   5.9207635e-01   7.2373404e-01
   3.5468725e-01   3.9556626e-02   9.3414786e-01
   3.5468725e-01   9.2839208e-01   1.1083820e-01
   3.5490131e-01   1.1035416e-01   9.2836793e-01
   3.5490131e-01   8.8650062e-01   2.9692038e-01
   3.5527021e-01   3.3924192e-02   9.3414786e-01
   3.5527021e-01   9.2991797e-01   9.5056043e-02
   3.5565089e-01   2.8893596e-01   8.8883545e-01
   3.5565089e-01   6.8986649e-01   6.3055267e-01
   3.5576373e-01   2.8283218e-02   9.3414786e-01
   3.5576373e-01   9.3120976e-01   7.9249957e-02
   3.5605295e-01   4.2432739e-01   8.3256985e-01
   3.5605295e-01   5.3516559e-01   7.6604444e-01
   3.5616769e-01   2.2635123e-02   9.3414786e-01
   3.5616769e-01   9.3226712e-01   6.3423920e-02
   3.5634709e-01   1.4926256e-01   9.2235429e-01
   3.5634709e-01   3.5073744e-01   8.6602540e-01
   3.5634709e-01   6.1721126e-01   7.0147489e-01
   3.5634709e-01   8.5073744e-01   3.8634513e-01
   3.5636127e-01   1.8371700e-01   9.1610846e-01
   3.5636127e-01   8.1426967e-01   4.5822652e-01
   3.5641919e-01   2.1338930e-01   9.0963200e-01
   3.5641919e-01   7.8044916e-01   5.1367739e-01
   3.5648199e-01   1.6981330e-02   9.3414786e-01
   3.5648199e-01   9.3308979e-01   4.7581916e-02
   3.5660751e-01   1.0470941e-01   9.2836793e-01
   3.5660751e-01   8.9076251e-01   2.8173256e-01
   3.5670654e-01   1.1323262e-02   9.3414786e-01
   3.5670654e-01   9.3367756e-01   3.1727933e-02
   3.5684130e-01   5.6623439e-03   9.3414786e-01
   3.5684130e-01   9.3403028e-01   1.5865964e-02
   3.5688622e-01   0.0000000e+00   9.3414786e-01
   3.5688622e-01   9.3414786e-01   0.0000000e+00
   3.5691866e-01   3.0927178e-01   8.8145336e-01
   3.5691866e-01   6.6615800e-01   6.5486073e-01
   3.5715609e-01   3.2988906e-01   8.7384938e-01
   3.5715609e-01   6.4192251e-01   6.7850941e-01
   3.5756111e-01   4.4012151e-01   8.2367658e-01
   3.5756111e-01   5.1937147e-01   7.7614646e-01
   3.5759364e-01   2.6329062e-01   8.9599377e-01
   3.5759364e-01   7.2151714e-01   5.9290793e-01
   3.5772744e-01   3.8729546e-01   8.4972543e-01
   3.5772744e-01   5.7654670e-01   7.3459171e-01
   3.5783429e-01   2.3807203e-01   9.0292654e-01
   3.5783429e-01   7.5174942e-01   5.5392006e-01
   3.5822394e-01   9.9038312e-02   9.2836793e-01
   3.5822394e-01   8.9480015e-01   2.6647381e-01
   3.5856739e-01   4.5595553e-01   8.1457595e-01
   3.5856739e-01   5.0353744e-01   7.8605309e-01
   3.5867043e-01   1.4358998e-01   9.2235429e-01
   3.5867043e-01   8.5628415e-01   3.7166246e-01
   3.5907079e-01   4.7181350e-01   8.0527026e-01
   3.5907079e-01   4.8767947e-01   7.9576184e-01
   3.5923126e-01   1.7803986e-01   9.1610846e-01
   3.5923126e-01   8.2082747e-01   4.4406661e-01
   3.5975019e-01   9.3342278e-02   9.2836793e-01
   3.5975019e-01   8.9861254e-01   2.5114799e-01
   3.5975995e-01   2.0770751e-01   9.0963200e-01
   3.5975995e-01   7.8776442e-01   5.0000000e-01
   3.6019038e-01   2.8325684e-01   8.8883545e-01
   3.6019038e-01   6.9867186e-01   6.1815899e-01
   3.6033179e-01   3.6609488e-01   8.5798341e-01
   3.6033179e-01   6.0185382e-01   7.1269417e-01
   3.6048254e-01   4.0292038e-01   8.4125353e-01
   3.6048254e-01   5.6092178e-01   7.4526445e-01
   3.6090347e-01   1.3788125e-01   9.2235429e-01
   3.6090347e-01   8.6161529e-01   3.5688622e-01
   3.6118587e-01   8.7622745e-02   9.2836793e-01
   3.6118587e-01   9.0219870e-01   2.3575894e-01
   3.6156649e-01   2.3236467e-01   9.0292654e-01
   3.6156649e-01   7.5959014e-01   5.4064082e-01
   3.6172598e-01   2.5758391e-01   8.9599377e-01
   3.6172598e-01   7.2985498e-01   5.8005691e-01
   3.6178063e-01   3.0357000e-01   8.8145336e-01
   3.6178063e-01   6.7523245e-01   6.4278761e-01
   3.6186702e-01   3.4503951e-01   8.6602540e-01
   3.6186702e-01   6.2677206e-01   6.9007901e-01
   3.6201082e-01   1.7231790e-01   9.1610846e-01
   3.6201082e-01   8.2717864e-01   4.2979491e-01
   3.6234514e-01   3.2418091e-01   8.7384938e-01
   3.6234514e-01   6.5124888e-01   6.6676900e-01
   3.6253063e-01   8.1881154e-02   9.2836793e-01
   3.6253063e-01   9.0555774e-01   2.2031053e-01
   3.6274050e-01   4.1862485e-01   8.3256985e-01
   3.6274050e-01   5.4521731e-01   7.5574957e-01
   3.6301015e-01   2.0197342e-01   9.0963200e-01
   3.6301015e-01   7.9488135e-01   4.8619674e-01
   3.6304566e-01   1.3213782e-01   9.2235429e-01
   3.6304566e-01   8.6672952e-01   3.4202014e-01
   3.6378412e-01   7.6118949e-02   9.2836793e-01
   3.6378412e-01   9.0868880e-01   2.0480667e-01
   3.6382723e-01   3.8157102e-01   8.4972543e-01
   3.6382723e-01   5.8637768e-01   7.2373404e-01
   3.6449905e-01   4.3439306e-01   8.2367658e-01
   3.6449905e-01   5.2944910e-01   7.6604444e-01
   3.6463918e-01   2.7750642e-01   8.8883545e-01
   3.6463918e-01   7.0730133e-01   6.0560969e-01
   3.6469924e-01   1.6655256e-01   9.1610846e-01
   3.6469924e-01   8.3332156e-01   4.1541501e-01
   3.6494603e-01   7.0337582e-02   9.2836793e-01
   3.6494603e-01   9.1159112e-01   1.8925124e-01
   3.6509646e-01   1.2636111e-01   9.2235429e-01
   3.6509646e-01   8.7162556e-01   3.2706796e-01
   3.6520767e-01   2.2659882e-01   9.0292654e-01
   3.6520767e-01   7.6723964e-01   5.2722547e-01
   3.6575643e-01   4.5020912e-01   8.1457595e-01
   3.6575643e-01   5.1363304e-01   7.7614646e-01
   3.6576727e-01   2.5181235e-01   8.9599377e-01
   3.6576727e-01   7.3800909e-01   5.6705986e-01
   3.6601607e-01   6.4538508e-02   9.2836793e-01
   3.6601607e-01   9.1426394e-01   1.7364818e-01
   3.6609488e-01   3.6033179e-01   8.5798341e-01
   3.6609488e-01   6.1147978e-01   7.0147489e-01
   3.6616896e-01   1.9618849e-01   9.0963200e-01
   3.6616896e-01   8.0179818e-01   4.7227107e-01
   3.6651136e-01   4.6605711e-01   8.0527026e-01
   3.6651136e-01   4.9778505e-01   7.8605309e-01
   3.6655152e-01   2.9779179e-01   8.8145336e-01
   3.6655152e-01   6.8413691e-01   6.3055267e-01
   3.6676309e-01   4.8192108e-01   7.9576184e-01
   3.6682988e-01   3.9715026e-01   8.4125353e-01
   3.6682988e-01   5.7079844e-01   7.3459171e-01
   3.6699396e-01   5.8723187e-02   9.2836793e-01
   3.6699396e-01   9.1670660e-01   1.5800140e-01
   3.6705535e-01   1.2055260e-01   9.2235429e-01
   3.6705535e-01   8.7630218e-01   3.1203345e-01
   3.6729585e-01   1.6074529e-01   9.1610846e-01
   3.6729585e-01   3.3925471e-01   8.6602540e-01
   3.6729585e-01   6.3617508e-01   6.7850941e-01
   3.6729585e-01   8.3925471e-01   4.0093054e-01
   3.6744298e-01   3.1839115e-01   8.7384938e-01
   3.6744298e-01   6.6041129e-01   6.5486073e-01
   3.6787947e-01   5.2893082e-02   9.2836793e-01
   3.6787947e-01   9.1891849e-01   1.4231484e-01
   3.6867236e-01   4.7049662e-02   9.2836793e-01
   3.6867236e-01   9.2089904e-01   1.2659245e-01
   3.6875691e-01   2.2077593e-01   9.0292654e-01
   3.6875691e-01   7.7469599e-01   5.1367739e-01
   3.6892183e-01   1.1471374e-01   9.2235429e-01
   3.6892183e-01   8.8075818e-01   2.9692038e-01
   3.6899619e-01   2.7168614e-01   8.8883545e-01
   3.6899619e-01   7.1575275e-01   5.9290793e-01
   3.6923559e-01   1.9035418e-01   9.0963200e-01
   3.6923559e-01   8.0851316e-01   4.5822652e-01
   3.6933673e-01   4.1281693e-01   8.3256985e-01
   3.6933673e-01   5.5513177e-01   7.4526445e-01
   3.6937244e-01   4.1194398e-02   9.2836793e-01
   3.6937244e-01   9.2264776e-01   1.1083820e-01
   3.6971648e-01   2.4597741e-01   8.9599377e-01
   3.6971648e-01   7.4597741e-01   5.5392006e-01
   3.6980000e-01   1.5489756e-01   9.1610846e-01
   3.6980000e-01   8.4497657e-01   3.8634513e-01
   3.6983543e-01   3.7575052e-01   8.4972543e-01
   3.6983543e-01   5.9606105e-01   7.1269417e-01
   3.6997954e-01   3.5328762e-02   9.2836793e-01
   3.6997954e-01   9.2416421e-01   9.5056043e-02
   3.7049349e-01   2.9454234e-02   9.2836793e-01
   3.7049349e-01   9.2544801e-01   7.9249957e-02
   3.7069543e-01   1.0884600e-01   9.2235429e-01
   3.7069543e-01   8.8499246e-01   2.8173256e-01
   3.7091418e-01   2.3572290e-02   9.2836793e-01
   3.7091418e-01   9.2649883e-01   6.3423920e-02
   3.7123014e-01   2.9193861e-01   8.8145336e-01
   3.7123014e-01   6.9286914e-01   6.1815899e-01
   3.7124149e-01   1.7684412e-02   9.2836793e-01
   3.7124149e-01   9.2731641e-01   4.7581916e-02
   3.7134524e-01   4.2855525e-01   8.2367658e-01
   3.7134524e-01   5.3939345e-01   7.5574957e-01
   3.7147534e-01   1.1792082e-02   9.2836793e-01
   3.7147534e-01   9.2790054e-01   3.1727933e-02
   3.7161567e-01   5.8967831e-03   9.2836793e-01
   3.7161567e-01   9.2825108e-01   1.5865964e-02
   3.7166246e-01   0.0000000e+00   9.2836793e-01
   3.7166246e-01   9.2836793e-01   0.0000000e+00
   3.7176581e-01   3.5447799e-01   8.5798341e-01
   3.7176581e-01   6.2095180e-01   6.9007901e-01
   3.7220927e-01   1.8447194e-01   9.0963200e-01
   3.7220927e-01   8.1502460e-01   4.4406661e-01
   3.7221105e-01   1.4901083e-01   9.1610846e-01
   3.7221105e-01   8.5048572e-01   3.7166246e-01
   3.7221331e-01   2.1489746e-01   9.0292654e-01
   3.7221331e-01   7.8195732e-01   5.0000000e-01
   3.7237572e-01   1.0295086e-01   9.2235429e-01
   3.7237572e-01   8.8900395e-01   2.6647381e-01
   3.7244831e-01   3.1252124e-01   8.7384938e-01
   3.7244831e-01   6.6940746e-01   6.4278761e-01
   3.7263222e-01   3.3338450e-01   8.6602540e-01
   3.7263222e-01   6.4541795e-01   6.6676900e-01
   3.7285339e-01   4.4434937e-01   8.1457595e-01
   3.7285339e-01   5.2359933e-01   7.6604444e-01
   3.7308488e-01   3.9128016e-01   8.4125353e-01
   3.7308488e-01   5.8053141e-01   7.2373404e-01
   3.7326031e-01   2.6579746e-01   8.8883545e-01
   3.7326031e-01   7.2402398e-01   5.8005691e-01
   3.7357261e-01   2.4008054e-01   8.9599377e-01
   3.7357261e-01   7.5375793e-01   5.4064082e-01
   3.7385968e-01   4.6018339e-01   8.0527026e-01
   3.7385968e-01   5.0776531e-01   7.7614646e-01
   3.7396226e-01   9.7029801e-02   9.2235429e-01
   3.7396226e-01   8.9279164e-01   2.5114799e-01
   3.7436307e-01   4.7604137e-01   7.9576184e-01
   3.7436307e-01   4.9190733e-01   7.8605309e-01
   3.7452840e-01   1.4308658e-01   9.1610846e-01
   3.7452840e-01   8.5578076e-01   3.5688622e-01
   3.7508924e-01   1.7854326e-01   9.0963200e-01
   3.7508924e-01   8.2133087e-01   4.2979491e-01
   3.7545466e-01   9.1084316e-02   9.2235429e-01
   3.7545466e-01   8.9635457e-01   2.3575894e-01
   3.7557602e-01   2.0896488e-01   9.0292654e-01
   3.7557602e-01   7.8902179e-01   4.8619674e-01
   3.7575052e-01   3.6983543e-01   8.4972543e-01
   3.7575052e-01   6.0559436e-01   7.0147489e-01
   3.7581530e-01   2.8601194e-01   8.8145336e-01
   3.7581530e-01   7.0142695e-01   6.0560969e-01
   3.7583998e-01   4.0690509e-01   8.3256985e-01
   3.7583998e-01   5.6490648e-01   7.3459171e-01
   3.7675147e-01   1.3712632e-01   9.1610846e-01
   3.7675147e-01   8.6086036e-01   3.4202014e-01
   3.7685254e-01   8.5115900e-02   9.2235429e-01
   3.7685254e-01   8.9969185e-01   2.2031053e-01
   3.7733469e-01   2.3412323e-01   8.9599377e-01
   3.7733469e-01   7.6134870e-01   5.2722547e-01
   3.7734315e-01   3.4853494e-01   8.5798341e-01
   3.7734315e-01   6.3026750e-01   6.7850941e-01
   3.7735988e-01   3.0657265e-01   8.7384938e-01
   3.7735988e-01   6.7823510e-01   6.3055267e-01
   3.7743045e-01   2.5984187e-01   8.8883545e-01
   3.7743045e-01   7.3211294e-01   5.6705986e-01
   3.7787479e-01   1.7256963e-01   9.0963200e-01
   3.7787479e-01   3.2743037e-01   8.6602540e-01
   3.7787479e-01   6.5449833e-01   6.5486073e-01
   3.7787479e-01   8.2743037e-01   4.1541501e-01
   3.7809794e-01   4.2260956e-01   8.2367658e-01
   3.7809794e-01   5.4920201e-01   7.4526445e-01
   3.7815555e-01   7.9126058e-02   9.2235429e-01
   3.7815555e-01   9.0280264e-01   2.0480667e-01
   3.7884417e-01   2.0297971e-01   9.0292654e-01
   3.7884417e-01   7.9588763e-01   4.7227107e-01
   3.7887968e-01   1.3113153e-01   9.1610846e-01
   3.7887968e-01   8.6572324e-01   3.2706796e-01
   3.7924596e-01   3.8531156e-01   8.4125353e-01
   3.7924596e-01   5.9011823e-01   7.1269417e-01
   3.7936337e-01   7.3116296e-02   9.2235429e-01
   3.7936337e-01   9.0568615e-01   1.8925124e-01
   3.7985649e-01   4.3837776e-01   8.1457595e-01
   3.7985649e-01   5.3343381e-01   7.5574957e-01
   3.8030585e-01   2.8001326e-01   8.8145336e-01
   3.8030585e-01   7.0980818e-01   5.9290793e-01
   3.8047568e-01   6.7088127e-02   9.2235429e-01
   3.8047568e-01   9.0834166e-01   1.7364818e-01
   3.8056521e-01   1.6655256e-01   9.0963200e-01
   3.8056521e-01   8.3332156e-01   4.0093054e-01
   3.8091252e-01   1.2510374e-01   9.1610846e-01
   3.8091252e-01   8.7036819e-01   3.1203345e-01
   3.8100179e-01   2.2810698e-01   8.9599377e-01
   3.8100179e-01   7.6874780e-01   5.1367739e-01
   3.8111387e-01   4.5419382e-01   8.0527026e-01
   3.8111387e-01   5.1761774e-01   7.6604444e-01
   3.8149220e-01   6.1043069e-02   9.2235429e-01
   3.8149220e-01   9.1076850e-01   1.5800140e-01
   3.8150559e-01   2.5382086e-01   8.8883545e-01
   3.8150559e-01   7.4001760e-01   5.5392006e-01
   3.8157102e-01   3.6382723e-01   8.4972543e-01
   3.8157102e-01   6.1497522e-01   6.9007901e-01
   3.8186880e-01   4.7004182e-01   7.9576184e-01
   3.8186880e-01   5.0176975e-01   7.7614646e-01
   3.8201695e-01   1.9694343e-01   9.0292654e-01
   3.8201695e-01   8.0255311e-01   4.5822652e-01
   3.8212053e-01   4.8590578e-01   7.8605309e-01
   3.8217645e-01   3.0054688e-01   8.7384938e-01
   3.8217645e-01   6.8689201e-01   6.1815899e-01
   3.8224861e-01   4.0089080e-01   8.3256985e-01
   3.8224861e-01   5.7453898e-01   7.2373404e-01
   3.8241269e-01   5.4982644e-02   9.2235429e-01
   3.8241269e-01   9.1296606e-01   1.4231484e-01
   3.8282550e-01   3.4250416e-01   8.5798341e-01
   3.8282550e-01   6.3942454e-01   6.6676900e-01
   3.8284947e-01   1.1904445e-01   9.1610846e-01
   3.8284947e-01   8.7479402e-01   2.9692038e-01
   3.8302222e-01   3.2139380e-01   8.6602540e-01
   3.8302222e-01   6.6341395e-01   6.4278761e-01
   3.8315982e-01   1.6049357e-01   9.0963200e-01
   3.8315982e-01   8.3900298e-01   3.8634513e-01
   3.8323691e-01   4.8908377e-02   9.2235429e-01
   3.8323691e-01   9.1493378e-01   1.2659245e-01
   3.8396465e-01   4.2821798e-02   9.2235429e-01
   3.8396465e-01   9.1667118e-01   1.1083820e-01
   3.8457297e-01   2.2203331e-01   8.9599377e-01
   3.8457297e-01   7.7595337e-01   5.0000000e-01
   3.8459573e-01   3.6724439e-02   9.2235429e-01
   3.8459573e-01   9.1817780e-01   9.5056043e-02
   3.8469003e-01   1.1295518e-01   9.1610846e-01
   3.8469003e-01   8.7899963e-01   2.8173256e-01
   3.8470066e-01   2.7394410e-01   8.8145336e-01
   3.8470066e-01   7.1801071e-01   5.8005691e-01
   3.8475545e-01   4.1655747e-01   8.2367658e-01
   3.8475545e-01   5.5887231e-01   7.3459171e-01
   3.8509357e-01   1.9085757e-01   9.0292654e-01
   3.8509357e-01   8.0901656e-01   4.4406661e-01
   3.8512998e-01   3.0617835e-02   9.2235429e-01
   3.8512998e-01   9.1945328e-01   7.9249957e-02
   3.8531156e-01   3.7924596e-01   8.4125353e-01
   3.8531156e-01   5.9955649e-01   7.0147489e-01
   3.8548468e-01   2.4773596e-01   8.8883545e-01
   3.8548468e-01   7.4773596e-01   5.4064082e-01
   3.8556729e-01   2.4503522e-02   9.2235429e-01
   3.8556729e-01   9.2049730e-01   6.3423920e-02
   3.8565798e-01   1.5439416e-01   9.0963200e-01
   3.8565798e-01   8.4447318e-01   3.7166246e-01
   3.8590753e-01   1.8383041e-02   9.2235429e-01
   3.8590753e-01   9.2130958e-01   4.7581916e-02
   3.8615062e-01   1.2257932e-02   9.2235429e-01
   3.8615062e-01   9.2188993e-01   3.1727933e-02
   3.8629650e-01   6.1297378e-03   9.2235429e-01
   3.8629650e-01   9.2223820e-01   1.5865964e-02
   3.8634513e-01   0.0000000e+00   9.2235429e-01
   3.8634513e-01   9.2235429e-01   0.0000000e+00
   3.8643375e-01   1.0683749e-01   9.1610846e-01
   3.8643375e-01   8.8298395e-01   2.6647381e-01
   3.8676397e-01   4.3229579e-01   8.1457595e-01
   3.8676397e-01   5.4313399e-01   7.4526445e-01
   3.8689681e-01   2.9444545e-01   8.7384938e-01
   3.8689681e-01   6.9537599e-01   6.0560969e-01
   3.8729546e-01   3.5772744e-01   8.4972543e-01
   3.8729546e-01   6.2420126e-01   6.7850941e-01
   3.8804733e-01   2.1590374e-01   8.9599377e-01
   3.8804733e-01   7.8296360e-01   4.8619674e-01
   3.8805905e-01   1.4825589e-01   9.0963200e-01
   3.8805905e-01   8.4973078e-01   3.5688622e-01
   3.8807323e-01   1.8472367e-01   9.0292654e-01
   3.8807323e-01   3.1527633e-01   8.6602540e-01
   3.8807323e-01   6.7216256e-01   6.3055267e-01
   3.8807323e-01   8.1527633e-01   4.2979491e-01
   3.8808019e-01   1.0069290e-01   9.1610846e-01
   3.8808019e-01   8.8674599e-01   2.5114799e-01
   3.8821147e-01   3.3638715e-01   8.5798341e-01
   3.8821147e-01   6.4842060e-01   6.5486073e-01
   3.8827212e-01   4.4808992e-01   8.0527026e-01
   3.8827212e-01   5.2733987e-01   7.5574957e-01
   3.8856101e-01   3.9477560e-01   8.3256985e-01
   3.8856101e-01   5.8402685e-01   7.1269417e-01
   3.8899862e-01   2.6780597e-01   8.8145336e-01
   3.8899862e-01   7.2603249e-01   5.6705986e-01
   3.8927840e-01   4.6392394e-01   7.9576184e-01
   3.8927840e-01   5.1150585e-01   7.6604444e-01
   3.8936673e-01   2.4158869e-01   8.8883545e-01
   3.8936673e-01   7.5526608e-01   5.2722547e-01
   3.8962893e-01   9.4522956e-02   9.1610846e-01
   3.8962893e-01   8.9028480e-01   2.3575894e-01
   3.8978180e-01   4.7978191e-01   7.8605309e-01
   3.8978180e-01   4.9564788e-01   7.7614646e-01
   3.9036242e-01   1.4208030e-01   9.0963200e-01
   3.9036242e-01   8.5477447e-01   3.4202014e-01
   3.9095520e-01   1.7854326e-01   9.0292654e-01
   3.9095520e-01   8.2133087e-01   4.1541501e-01
   3.9107959e-01   8.8329220e-02   9.1610846e-01
   3.9107959e-01   8.9359948e-01   2.2031053e-01
   3.9128016e-01   3.7308488e-01   8.4125353e-01
   3.9128016e-01   6.0884382e-01   6.9007901e-01
   3.9131611e-01   4.1040053e-01   8.2367658e-01
   3.9131611e-01   5.6840192e-01   7.2373404e-01
   3.9142401e-01   2.0971982e-01   8.9599377e-01
   3.9142401e-01   7.8977673e-01   4.7227107e-01
   3.9151977e-01   2.8826990e-01   8.7384938e-01
   3.9151977e-01   7.0368491e-01   5.9290793e-01
   3.9243179e-01   8.2113247e-02   9.1610846e-01
   3.9243179e-01   8.9668920e-01   2.0480667e-01
   3.9256753e-01   1.3586894e-01   9.0963200e-01
   3.9256753e-01   8.5960298e-01   3.2706796e-01
   3.9292240e-01   3.5153760e-01   8.4972543e-01
   3.9292240e-01   6.3327015e-01   6.6676900e-01
   3.9302655e-01   3.0907949e-01   8.6602540e-01
   3.9302655e-01   6.8074195e-01   6.1815899e-01
   3.9315076e-01   2.3538060e-01   8.8883545e-01
   3.9315076e-01   7.6260607e-01   5.1367739e-01
   3.9319866e-01   2.6160042e-01   8.8145336e-01
   3.9319866e-01   7.3387150e-01   5.5392006e-01
   3.9349971e-01   3.3018546e-01   8.5798341e-01
   3.9349971e-01   6.5725343e-01   6.4278761e-01
   3.9357407e-01   4.2610500e-01   8.1457595e-01
   3.9357407e-01   5.5269745e-01   7.3459171e-01
   3.9368520e-01   7.5876603e-02   9.1610846e-01
   3.9368520e-01   8.9955318e-01   1.8925124e-01
   3.9373875e-01   1.7231790e-01   9.0292654e-01
   3.9373875e-01   8.2717864e-01   4.0093054e-01
   3.9467381e-01   1.2962338e-01   9.0963200e-01
   3.9467381e-01   8.6421509e-01   3.1203345e-01
   3.9470215e-01   2.0348310e-01   8.9599377e-01
   3.9470215e-01   7.9639103e-01   4.5822652e-01
   3.9477560e-01   3.8856101e-01   8.3256985e-01
   3.9477560e-01   5.9336768e-01   7.0147489e-01
   3.9483950e-01   6.9620857e-02   9.1610846e-01
   3.9483950e-01   9.0219071e-01   1.7364818e-01
   3.9533263e-01   4.4187320e-01   8.0527026e-01
   3.9533263e-01   5.3692924e-01   7.4526445e-01
   3.9589440e-01   6.3347584e-02   9.1610846e-01
   3.9589440e-01   9.0460112e-01   1.5800140e-01
   3.9604417e-01   2.8202178e-01   8.7384938e-01
   3.9604417e-01   7.1181669e-01   5.8005691e-01
   3.9642318e-01   1.6604917e-01   9.0292654e-01
   3.9642318e-01   8.3281817e-01   3.8634513e-01
   3.9659000e-01   4.5768926e-01   7.9576184e-01
   3.9659000e-01   5.2111318e-01   7.5574957e-01
   3.9668073e-01   1.2334518e-01   9.0963200e-01
   3.9668073e-01   8.6860963e-01   2.9692038e-01
   3.9683581e-01   2.2911326e-01   8.8883545e-01
   3.9683581e-01   7.6975408e-01   5.0000000e-01
   3.9684964e-01   5.7058364e-02   9.1610846e-01
   3.9684964e-01   9.0678379e-01   1.4231484e-01
   3.9715026e-01   3.6682988e-01   8.4125353e-01
   3.9715026e-01   6.1797787e-01   6.7850941e-01
   3.9729971e-01   2.5532902e-01   8.8145336e-01
   3.9729971e-01   7.4152576e-01   5.4064082e-01
   3.9734494e-01   4.7353726e-01   7.8605309e-01
   3.9734494e-01   5.0526519e-01   7.6604444e-01
   3.9759667e-01   4.8940122e-01   7.7614646e-01
   3.9770497e-01   5.0754780e-02   9.1610846e-01
   3.9770497e-01   9.0873819e-01   1.2659245e-01
   3.9777825e-01   4.0414026e-01   8.2367658e-01
   3.9777825e-01   5.7778844e-01   7.1269417e-01
   3.9788092e-01   1.9719516e-01   8.9599377e-01
   3.9788092e-01   3.0280484e-01   8.6602540e-01
   3.9788092e-01   6.8914997e-01   6.0560969e-01
   3.9788092e-01   8.0280484e-01   4.4406661e-01
   3.9845042e-01   3.4525926e-01   8.4972543e-01
   3.9845042e-01   6.4217963e-01   6.5486073e-01
   3.9846019e-01   4.4438419e-02   9.1610846e-01
   3.9846019e-01   9.1046382e-01   1.1083820e-01
   3.9858779e-01   1.1703593e-01   9.0963200e-01
   3.9858779e-01   8.7278551e-01   2.8173256e-01
   3.9868889e-01   3.2390065e-01   8.5798341e-01
   3.9868889e-01   6.6592079e-01   6.3055267e-01
   3.9900781e-01   1.5973863e-01   9.0292654e-01
   3.9900781e-01   8.3824804e-01   3.7166246e-01
   3.9911509e-01   3.8110870e-02   9.1610846e-01
   3.9911509e-01   9.1196025e-01   9.5056043e-02
   3.9966952e-01   3.1773728e-02   9.1610846e-01
   3.9966952e-01   9.1322709e-01   7.9249957e-02
   4.0012333e-01   2.5428586e-02   9.1610846e-01
   4.0012333e-01   9.1426403e-01   6.3423920e-02
   4.0028510e-01   4.1980693e-01   8.1457595e-01
   4.0028510e-01   5.6212177e-01   7.2373404e-01
   4.0039450e-01   1.1069722e-01   9.0963200e-01
   4.0039450e-01   8.7674167e-01   2.6647381e-01
   4.0042096e-01   2.2278824e-01   8.8883545e-01
   4.0042096e-01   7.7670830e-01   4.8619674e-01
   4.0046887e-01   2.7570265e-01   8.7384938e-01
   4.0046887e-01   7.1976927e-01   5.6705986e-01
   4.0047642e-01   1.9077043e-02   9.1610846e-01
   4.0047642e-01   9.1507082e-01   4.7581916e-02
   4.0072868e-01   1.2720697e-02   9.1610846e-01
   4.0072868e-01   9.1564724e-01   3.1727933e-02
   4.0088007e-01   6.3611494e-03   9.1610846e-01
   4.0088007e-01   9.1599314e-01   1.5865964e-02
   4.0089080e-01   3.8224861e-01   8.3256985e-01
   4.0089080e-01   6.0255914e-01   6.9007901e-01
   4.0093054e-01   0.0000000e+00   9.1610846e-01
   4.0093054e-01   9.1610846e-01   0.0000000e+00
   4.0095953e-01   1.9085757e-01   8.9599377e-01
   4.0095953e-01   8.0901656e-01   4.2979491e-01
   4.0130074e-01   2.4899334e-01   8.8145336e-01
   4.0130074e-01   7.4899334e-01   5.2722547e-01
   4.0149200e-01   1.5338788e-01   9.0292654e-01
   4.0149200e-01   8.4346689e-01   3.5688622e-01
   4.0210042e-01   1.0433064e-01   9.0963200e-01
   4.0210042e-01   8.8047711e-01   2.5114799e-01
   4.0229361e-01   4.3554525e-01   8.0527026e-01
   4.0229361e-01   5.4638345e-01   7.3459171e-01
   4.0263513e-01   2.9645396e-01   8.6602540e-01
   4.0263513e-01   6.9738450e-01   5.9290793e-01
   4.0292038e-01   3.6048254e-01   8.4125353e-01
   4.0292038e-01   6.2695635e-01   6.6676900e-01
   4.0370512e-01   9.7937801e-02   9.0963200e-01
   4.0370512e-01   8.8399090e-01   2.3575894e-01
   4.0377770e-01   3.1753430e-01   8.5798341e-01
   4.0377770e-01   6.7442052e-01   6.1815899e-01
   4.0380177e-01   4.5133937e-01   7.9576184e-01
   4.0380177e-01   5.3058933e-01   7.4526445e-01
   4.0387511e-01   1.4699852e-01   9.0292654e-01
   4.0387511e-01   8.4847341e-01   3.4202014e-01
   4.0387814e-01   3.3889400e-01   8.4972543e-01
   4.0387814e-01   6.5092744e-01   6.4278761e-01
   4.0390531e-01   2.1640713e-01   8.8883545e-01
   4.0390531e-01   7.8346700e-01   4.7227107e-01
   4.0393720e-01   1.8447194e-01   8.9599377e-01
   4.0393720e-01   8.1502460e-01   4.1541501e-01
   4.0414026e-01   3.9777825e-01   8.2367658e-01
   4.0414026e-01   5.8702950e-01   7.0147489e-01
   4.0479275e-01   2.6931413e-01   8.7384938e-01
   4.0479275e-01   7.2754065e-01   5.5392006e-01
   4.0480805e-01   4.6717339e-01   7.8605309e-01
   4.0480805e-01   5.1475531e-01   7.5574957e-01
   4.0520075e-01   2.4259497e-01   8.8145336e-01
   4.0520075e-01   7.5627237e-01   5.1367739e-01
   4.0520818e-01   9.1520303e-02   9.0963200e-01
   4.0520818e-01   8.8728214e-01   2.2031053e-01
   4.0531144e-01   4.8303137e-01   7.7614646e-01
   4.0531144e-01   4.9889733e-01   7.6604444e-01
   4.0615654e-01   1.4057215e-01   9.0292654e-01
   4.0615654e-01   8.5326632e-01   3.2706796e-01
   4.0660923e-01   8.5079765e-02   9.0963200e-01
   4.0660923e-01   8.9035002e-01   2.0480667e-01
   4.0681318e-01   1.7803986e-01   8.9599377e-01
   4.0681318e-01   8.2082747e-01   4.0093054e-01
   4.0689536e-01   4.1340318e-01   8.1457595e-01
   4.0689536e-01   5.7140457e-01   7.1269417e-01
   4.0690509e-01   3.7583998e-01   8.3256985e-01
   4.0690509e-01   6.1159891e-01   6.7850941e-01
   4.0728798e-01   2.0997155e-01   8.8883545e-01
   4.0728798e-01   2.9002845e-01   8.6602540e-01
   4.0728798e-01   7.0544347e-01   5.8005691e-01
   4.0728798e-01   7.9002845e-01   4.5822652e-01
   4.0790792e-01   7.8617808e-02   9.0963200e-01
   4.0790792e-01   8.9319376e-01   1.8925124e-01
   4.0833573e-01   1.3411039e-01   9.0292654e-01
   4.0833573e-01   8.5784443e-01   3.1203345e-01
   4.0858907e-01   3.5404444e-01   8.4125353e-01
   4.0858907e-01   6.3577700e-01   6.5486073e-01
   4.0876487e-01   3.1108800e-01   8.5798341e-01
   4.0876487e-01   6.8275046e-01   6.0560969e-01
   4.0899875e-01   2.3613554e-01   8.8145336e-01
   4.0899875e-01   7.6336100e-01   5.0000000e-01
   4.0901472e-01   2.6285780e-01   8.7384938e-01
   4.0901472e-01   7.3512888e-01   5.4064082e-01
   4.0910393e-01   7.2136060e-02   9.0963200e-01
   4.0910393e-01   8.9581264e-01   1.7364818e-01
   4.0915332e-01   4.2910765e-01   8.0527026e-01
   4.0915332e-01   5.5570010e-01   7.2373404e-01
   4.0920418e-01   3.3244342e-01   8.4972543e-01
   4.0920418e-01   6.5951139e-01   6.3055267e-01
   4.0958675e-01   1.7156297e-01   8.9599377e-01
   4.0958675e-01   8.2642371e-01   3.8634513e-01
   4.1019694e-01   6.5636152e-02   9.0963200e-01
   4.1019694e-01   8.9820601e-01   1.5800140e-01
   4.1040053e-01   3.9131611e-01   8.2367658e-01
   4.1040053e-01   5.9612278e-01   6.9007901e-01
   4.1041212e-01   1.2761487e-01   9.0292654e-01
   4.1041212e-01   8.6220658e-01   2.9692038e-01
   4.1056811e-01   2.0348310e-01   8.8883545e-01
   4.1056811e-01   7.9639103e-01   4.4406661e-01
   4.1091187e-01   4.4487585e-01   7.9576184e-01
   4.1091187e-01   5.3993190e-01   7.3459171e-01
   4.1118669e-01   5.9119720e-02   9.0963200e-01
   4.1118669e-01   9.0037325e-01   1.4231484e-01
   4.1183829e-01   2.8352993e-01   8.6602540e-01
   4.1183829e-01   7.1332484e-01   5.6705986e-01
   4.1207292e-01   5.2588406e-02   9.0963200e-01
   4.1207292e-01   9.0231384e-01   1.2659245e-01
   4.1216925e-01   4.6069192e-01   7.8605309e-01
   4.1216925e-01   5.2411584e-01   7.4526445e-01
   4.1225720e-01   1.6504289e-01   8.9599377e-01
   4.1225720e-01   8.3181189e-01   3.7166246e-01
   4.1238520e-01   1.2108722e-01   9.0292654e-01
   4.1238520e-01   8.6635167e-01   2.8173256e-01
   4.1269378e-01   2.2961666e-01   8.8145336e-01
   4.1269378e-01   7.7025747e-01   4.8619674e-01
   4.1281693e-01   3.6933673e-01   8.3256985e-01
   4.1281693e-01   6.2048471e-01   6.6676900e-01
   4.1285542e-01   4.6043852e-02   9.0963200e-01
   4.1285542e-01   9.0402727e-01   1.1083820e-01
   4.1292418e-01   4.7653991e-01   7.7614646e-01
   4.1292418e-01   5.0826784e-01   7.5574957e-01
   4.1313373e-01   2.5633530e-01   8.7384938e-01
   4.1313373e-01   7.4253204e-01   5.2722547e-01
   4.1317591e-01   4.9240388e-01   7.6604444e-01
   4.1340318e-01   4.0689536e-01   8.1457595e-01
   4.1340318e-01   5.8054353e-01   7.0147489e-01
   4.1353398e-01   3.9487707e-02   9.0963200e-01
   4.1353398e-01   9.0551311e-01   9.5056043e-02
   4.1364913e-01   3.0456340e-01   8.5798341e-01
   4.1364913e-01   6.9090852e-01   5.9290793e-01
   4.1374489e-01   1.9694343e-01   8.8883545e-01
   4.1374489e-01   8.0255311e-01   4.2979491e-01
   4.1410844e-01   3.2921622e-02   9.0963200e-01
   4.1410844e-01   9.0677100e-01   7.9249957e-02
   4.1415489e-01   3.4751722e-01   8.4125353e-01
   4.1415489e-01   6.4443759e-01   6.4278761e-01
   4.1425446e-01   1.1452909e-01   9.0292654e-01
   4.1425446e-01   8.7027866e-01   2.6647381e-01
   4.1442721e-01   3.2590916e-01   8.4972543e-01
   4.1442721e-01   6.6792930e-01   6.1815899e-01
   4.1457865e-01   2.6347248e-02   9.0963200e-01
   4.1457865e-01   9.0780061e-01   6.3423920e-02
   4.1482388e-01   1.5848126e-01   8.9599377e-01
   4.1482388e-01   8.3699067e-01   3.5688622e-01
   4.1494449e-01   1.9766242e-02   9.0963200e-01
   4.1494449e-01   9.0860169e-01   4.7581916e-02
   4.1520587e-01   1.3180260e-02   9.0963200e-01
   4.1520587e-01   9.0917403e-01   3.1727933e-02
   4.1536272e-01   6.5909596e-03   9.0963200e-01
   4.1536272e-01   9.0951750e-01   1.5865964e-02
   4.1541501e-01   0.0000000e+00   9.0963200e-01
   4.1541501e-01   9.0963200e-01   0.0000000e+00
   4.1591002e-01   4.2256203e-01   8.0527026e-01
   4.1591002e-01   5.6487686e-01   7.1269417e-01
   4.1601943e-01   1.0794213e-01   9.0292654e-01
   4.1601943e-01   8.7398657e-01   2.5114799e-01
   4.1628493e-01   2.2303997e-01   8.8145336e-01
   4.1628493e-01   2.7696003e-01   8.6602540e-01
   4.1628493e-01   7.2102664e-01   5.5392006e-01
   4.1628493e-01   7.7696003e-01   4.7227107e-01
   4.1655747e-01   3.8475545e-01   8.2367658e-01
   4.1655747e-01   6.0506599e-01   6.7850941e-01
   4.1681751e-01   1.9035418e-01   8.8883545e-01
   4.1681751e-01   8.0851316e-01   4.1541501e-01
   4.1714874e-01   2.4974827e-01   8.7384938e-01
   4.1714874e-01   7.4974827e-01   5.1367739e-01
   4.1728612e-01   1.5187973e-01   8.9599377e-01
   4.1728612e-01   8.4195874e-01   3.4202014e-01
   4.1767967e-01   1.0132799e-01   9.0292654e-01
   4.1767967e-01   8.7747446e-01   2.3575894e-01
   4.1791853e-01   4.3830034e-01   7.9576184e-01
   4.1791853e-01   5.4913854e-01   7.2373404e-01
   4.1842925e-01   2.9796212e-01   8.5798341e-01
   4.1842925e-01   6.9889266e-01   5.8005691e-01
   4.1862485e-01   3.6274050e-01   8.3256985e-01
   4.1862485e-01   6.2921431e-01   6.5486073e-01
   4.1923476e-01   9.4688346e-02   9.0292654e-01
   4.1923476e-01   8.8074144e-01   2.2031053e-01
   4.1942669e-01   4.5409447e-01   7.8605309e-01
   4.1942669e-01   5.3334442e-01   7.3459171e-01
   4.1954591e-01   3.1929285e-01   8.4972543e-01
   4.1954591e-01   6.7617907e-01   6.0560969e-01
   4.1961646e-01   3.4090251e-01   8.4125353e-01
   4.1961646e-01   6.5293596e-01   6.3055267e-01
   4.1964331e-01   1.4523996e-01   8.9599377e-01
   4.1964331e-01   8.4671485e-01   3.2706796e-01
   4.1977127e-01   2.1640713e-01   8.8145336e-01
   4.1977127e-01   7.8346700e-01   4.5822652e-01
   4.1978519e-01   1.8371700e-01   8.8883545e-01
   4.1978519e-01   8.1426967e-01   4.0093054e-01
   4.1980693e-01   4.0028510e-01   8.1457595e-01
   4.1980693e-01   5.8953634e-01   6.9007901e-01
   4.2043297e-01   4.6992849e-01   7.7614646e-01
   4.2043297e-01   5.1751040e-01   7.4526445e-01
   4.2062677e-01   2.7032041e-01   8.6602540e-01
   4.2062677e-01   7.2854693e-01   5.4064082e-01
   4.2068431e-01   8.8024864e-02   9.0292654e-01
   4.2068431e-01   8.8378670e-01   2.0480667e-01
   4.2093637e-01   4.8578646e-01   7.6604444e-01
   4.2093637e-01   5.0165243e-01   7.5574957e-01
   4.2105872e-01   2.4309837e-01   8.7384938e-01
   4.2105872e-01   7.5677576e-01   5.0000000e-01
   4.2189486e-01   1.3856364e-01   8.9599377e-01
   4.2189486e-01   8.5125781e-01   3.1203345e-01
   4.2202796e-01   8.1339222e-02   9.0292654e-01
   4.2202796e-01   8.8660948e-01   1.8925124e-01
   4.2256203e-01   4.1591002e-01   8.0527026e-01
   4.2256203e-01   5.7391142e-01   7.0147489e-01
   4.2260956e-01   3.7809794e-01   8.2367658e-01
   4.2260956e-01   6.1385687e-01   6.6676900e-01
   4.2264720e-01   1.7703358e-01   8.8883545e-01
   4.2264720e-01   8.1982119e-01   3.8634513e-01
   4.2310404e-01   2.9128583e-01   8.5798341e-01
   4.2310404e-01   7.0670084e-01   5.6705986e-01
   4.2315194e-01   2.0971982e-01   8.8145336e-01
   4.2315194e-01   7.8977673e-01   4.4406661e-01
   4.2326536e-01   7.4633103e-02   9.0292654e-01
   4.2326536e-01   8.8920906e-01   1.7364818e-01
   4.2404020e-01   1.3185243e-01   8.9599377e-01
   4.2404020e-01   8.5558646e-01   2.9692038e-01
   4.2432739e-01   3.5605295e-01   8.3256985e-01
   4.2432739e-01   6.3778551e-01   6.4278761e-01
   4.2439621e-01   6.7908196e-02   9.0292654e-01
   4.2439621e-01   8.9158478e-01   1.5800140e-01
   4.2455899e-01   3.1259616e-01   8.4972543e-01
   4.2455899e-01   6.8425862e-01   5.9290793e-01
   4.2481999e-01   4.3161449e-01   7.9576184e-01
   4.2481999e-01   5.5820695e-01   7.1269417e-01
   4.2486271e-01   2.3638727e-01   8.7384938e-01
   4.2486271e-01   2.6361273e-01   8.6602540e-01
   4.2486271e-01   7.3588381e-01   5.2722547e-01
   4.2486271e-01   7.6361273e-01   4.8619674e-01
   4.2497239e-01   3.3420198e-01   8.4125353e-01
   4.2497239e-01   6.6126994e-01   6.1815899e-01
   4.2540281e-01   1.7030559e-01   8.8883545e-01
   4.2540281e-01   8.2516633e-01   3.7166246e-01
   4.2542022e-01   6.1166193e-02   9.0292654e-01
   4.2542022e-01   8.9373605e-01   1.4231484e-01
   4.2607879e-01   1.2510802e-01   8.9599377e-01
   4.2607879e-01   8.5969973e-01   2.8173256e-01
   4.2610500e-01   3.9357407e-01   8.1457595e-01
   4.2610500e-01   5.9838074e-01   6.7850941e-01
   4.2633713e-01   5.4408792e-02   9.0292654e-01
   4.2633713e-01   8.9566233e-01   1.2659245e-01
   4.2642609e-01   2.0297971e-01   8.8145336e-01
   4.2642609e-01   7.9588763e-01   4.2979491e-01
   4.2657854e-01   4.4738270e-01   7.8605309e-01
   4.2657854e-01   5.4243874e-01   7.2373404e-01
   4.2714672e-01   4.7637694e-02   9.0292654e-01
   4.2714672e-01   8.9736312e-01   1.1083820e-01
   4.2767231e-01   2.8453621e-01   8.5798341e-01
   4.2767231e-01   7.1433113e-01   5.5392006e-01
   4.2783592e-01   4.6319876e-01   7.7614646e-01
   4.2783592e-01   5.2662268e-01   7.3459171e-01
   4.2784877e-01   4.0854604e-02   9.0292654e-01
   4.2784877e-01   8.9883802e-01   9.5056043e-02
   4.2801012e-01   1.1833212e-01   8.9599377e-01
   4.2801012e-01   8.6359657e-01   2.6647381e-01
   4.2805132e-01   1.6353473e-01   8.8883545e-01
   4.2805132e-01   8.3030373e-01   3.5688622e-01
   4.2844311e-01   3.4061228e-02   9.0292654e-01
   4.2844311e-01   9.0008663e-01   7.9249957e-02
   4.2855525e-01   3.7134524e-01   8.2367658e-01
   4.2855525e-01   6.2249323e-01   6.5486073e-01
   4.2855975e-01   2.2961666e-01   8.7384938e-01
   4.2855975e-01   7.7025747e-01   4.7227107e-01
   4.2859085e-01   4.7904675e-01   7.6604444e-01
   4.2859085e-01   5.1077469e-01   7.4526445e-01
   4.2884258e-01   4.9491072e-01   7.5574957e-01
   4.2892960e-01   2.7259278e-02   9.0292654e-01
   4.2892960e-01   9.0110866e-01   6.3423920e-02
   4.2899171e-01   2.5683870e-01   8.6602540e-01
   4.2899171e-01   7.4303543e-01   5.1367739e-01
   4.2910765e-01   4.0915332e-01   8.0527026e-01
   4.2910765e-01   5.8280150e-01   6.9007901e-01
   4.2930810e-01   2.0450465e-02   9.0292654e-01
   4.2930810e-01   9.0190383e-01   4.7581916e-02
   4.2946519e-01   3.0582078e-01   8.4972543e-01
   4.2946519e-01   6.9216590e-01   5.8005691e-01
   4.2957853e-01   1.3636504e-02   9.0292654e-01
   4.2957853e-01   9.0247195e-01   3.1727933e-02
   4.2959288e-01   1.9618849e-01   8.8145336e-01
   4.2959288e-01   8.0179818e-01   4.1541501e-01
   4.2974081e-01   6.8191105e-03   9.0292654e-01
   4.2974081e-01   9.0281288e-01   1.5865964e-02
   4.2979491e-01   0.0000000e+00   9.0292654e-01
   4.2979491e-01   9.0292654e-01   0.0000000e+00
   4.2983370e-01   1.1152644e-01   8.9599377e-01
   4.2983370e-01   8.6727601e-01   2.5114799e-01
   4.2992310e-01   3.4927577e-01   8.3256985e-01
   4.2992310e-01   6.4619615e-01   6.3055267e-01
   4.3022133e-01   3.2741732e-01   8.4125353e-01
   4.3022133e-01   6.6943746e-01   6.0560969e-01
   4.3059208e-01   1.5672270e-01   8.8883545e-01
   4.3059208e-01   8.3523211e-01   3.4202014e-01
   4.3154907e-01   1.0469267e-01   8.9599377e-01
   4.3154907e-01   8.7073712e-01   2.3575894e-01
   4.3161449e-01   4.2481999e-01   7.9576184e-01
   4.3161449e-01   5.6713483e-01   7.0147489e-01
   4.3213292e-01   2.7771496e-01   8.5798341e-01
   4.3213292e-01   7.2178158e-01   5.4064082e-01
   4.3214889e-01   2.2278824e-01   8.7384938e-01
   4.3214889e-01   7.7670830e-01   4.5822652e-01
   4.3229579e-01   3.8676397e-01   8.1457595e-01
   4.3229579e-01   6.0707450e-01   6.6676900e-01
   4.3265153e-01   1.8934789e-01   8.8145336e-01
   4.3265153e-01   8.0750688e-01   4.0093054e-01
   4.3301270e-01   2.5000000e-01   8.6602540e-01
   4.3301270e-01   7.5000000e-01   5.0000000e-01
   4.3302444e-01   1.4987122e-01   8.8883545e-01
   4.3302444e-01   8.3995023e-01   3.2706796e-01
   4.3315580e-01   9.7832552e-02   8.9599377e-01
   4.3315580e-01   8.7397902e-01   2.2031053e-01
   4.3362301e-01   4.4055831e-01   7.8605309e-01
   4.3362301e-01   5.5139651e-01   7.1269417e-01
   4.3426327e-01   2.9896840e-01   8.4972543e-01
   4.3426327e-01   6.9989894e-01   5.6705986e-01
   4.3439306e-01   3.6449905e-01   8.2367658e-01
   4.3439306e-01   6.3097287e-01   6.4278761e-01
   4.3465349e-01   9.0947803e-02   8.9599377e-01
   4.3465349e-01   8.7700090e-01   2.0480667e-01
   4.3513116e-01   4.5635243e-01   7.7614646e-01
   4.3513116e-01   5.3560238e-01   7.2373404e-01
   4.3534778e-01   1.4298200e-01   8.8883545e-01
   4.3534778e-01   8.4445689e-01   3.1203345e-01
   4.3536197e-01   3.2055023e-01   8.4125353e-01
   4.3536197e-01   6.7743645e-01   5.9290793e-01
   4.3541058e-01   3.4241067e-01   8.3256985e-01
   4.3541058e-01   6.5444411e-01   6.1815899e-01
   4.3554525e-01   4.0229361e-01   8.0527026e-01
   4.3554525e-01   5.9154485e-01   6.7850941e-01
   4.3560125e-01   1.8245963e-01   8.8145336e-01
   4.3560125e-01   8.1301229e-01   3.8634513e-01
   4.3562925e-01   2.1590374e-01   8.7384938e-01
   4.3562925e-01   7.8296360e-01   4.4406661e-01
   4.3604175e-01   8.4040159e-02   8.9599377e-01
   4.3604175e-01   8.7980200e-01   1.8925124e-01
   4.3613744e-01   4.7218645e-01   7.6604444e-01
   4.3613744e-01   5.1976836e-01   7.3459171e-01
   4.3648474e-01   2.7082380e-01   8.5798341e-01
   4.3648474e-01   7.2905032e-01   5.2722547e-01
   4.3664084e-01   4.8804442e-01   7.5574957e-01
   4.3664084e-01   5.0391039e-01   7.4526445e-01
   4.3692469e-01   2.4309837e-01   8.6602540e-01
   4.3692469e-01   7.5677576e-01   4.8619674e-01
   4.3732024e-01   7.7111358e-02   8.9599377e-01
   4.3732024e-01   8.8238162e-01   1.7364818e-01
   4.3756153e-01   1.3605679e-01   8.8883545e-01
   4.3756153e-01   8.4875096e-01   2.9692038e-01
   4.3830034e-01   4.1791853e-01   7.9576184e-01
   4.3830034e-01   5.7591993e-01   6.9007901e-01
   4.3837776e-01   3.7985649e-01   8.1457595e-01
   4.3837776e-01   6.1561543e-01   6.5486073e-01
   4.3844132e-01   1.7552543e-01   8.8145336e-01
   4.3844132e-01   8.1831304e-01   3.7166246e-01
   4.3848864e-01   7.0163145e-02   8.9599377e-01
   4.3848864e-01   8.8473910e-01   1.5800140e-01
   4.3895203e-01   2.9204076e-01   8.4972543e-01
   4.3895203e-01   7.0745578e-01   5.5392006e-01
   4.3899994e-01   2.0896488e-01   8.7384938e-01
   4.3899994e-01   7.8902179e-01   4.2979491e-01
   4.3954665e-01   6.3197268e-02   8.9599377e-01
   4.3954665e-01   8.8687385e-01   1.4231484e-01
   4.3966513e-01   1.2909733e-01   8.8883545e-01
   4.3966513e-01   8.5283137e-01   2.8173256e-01
   4.4012151e-01   3.5756111e-01   8.2367658e-01
   4.4012151e-01   6.3929367e-01   6.3055267e-01
   4.4039301e-01   3.1360244e-01   8.4125353e-01
   4.4039301e-01   6.8526490e-01   5.8005691e-01
   4.4049401e-01   5.6215482e-02   8.9599377e-01
   4.4049401e-01   8.8878534e-01   1.2659245e-01
   4.4055831e-01   4.3362301e-01   7.8605309e-01
   4.4055831e-01   5.6021546e-01   7.0147489e-01
   4.4072668e-01   2.3613554e-01   8.6602540e-01
   4.4072668e-01   2.6386446e-01   8.5798341e-01
   4.4072668e-01   7.3613554e-01   5.1367739e-01
   4.4072668e-01   7.6336100e-01   4.7227107e-01
   4.4078845e-01   3.3545936e-01   8.3256985e-01
   4.4078845e-01   6.6252732e-01   6.0560969e-01
   4.4117101e-01   1.6854704e-01   8.8145336e-01
   4.4117101e-01   8.2340777e-01   3.5688622e-01
   4.4133048e-01   4.9219544e-02   8.9599377e-01
   4.4133048e-01   8.9047308e-01   1.1083820e-01
   4.4165804e-01   1.2210537e-01   8.8883545e-01
   4.4165804e-01   8.5669708e-01   2.6647381e-01
   4.4187320e-01   3.9533263e-01   8.0527026e-01
   4.4187320e-01   6.0013930e-01   6.6676900e-01
   4.4205584e-01   4.2211215e-02   8.9599377e-01
   4.4205584e-01   8.9193665e-01   9.5056043e-02
   4.4226011e-01   2.0197342e-01   8.7384938e-01
   4.4226011e-01   7.9488135e-01   4.1541501e-01
   4.4231686e-01   4.4939121e-01   7.7614646e-01
   4.4231686e-01   5.4444725e-01   7.1269417e-01
   4.4266992e-01   3.5192260e-02   8.9599377e-01
   4.4266992e-01   8.9317567e-01   7.9249957e-02
   4.4317256e-01   2.8164445e-02   8.9599377e-01
   4.4317256e-01   8.9418985e-01   6.3423920e-02
   4.4353029e-01   2.8503961e-01   8.4972543e-01
   4.4353029e-01   7.1483452e-01   5.4064082e-01
   4.4353977e-01   1.1508267e-01   8.8883545e-01
   4.4353977e-01   8.6034712e-01   2.5114799e-01
   4.4356364e-01   2.1129540e-02   8.9599377e-01
   4.4356364e-01   8.9497892e-01   4.7581916e-02
   4.4357424e-01   4.6520727e-01   7.6604444e-01
   4.4357424e-01   5.2863119e-01   7.2373404e-01
   4.4378964e-01   1.6152622e-01   8.8145336e-01
   4.4378964e-01   8.2829522e-01   3.4202014e-01
   4.4384304e-01   1.4089316e-02   8.9599377e-01
   4.4384304e-01   8.9554268e-01   3.1727933e-02
   4.4401072e-01   7.0455448e-03   8.9599377e-01
   4.4401072e-01   8.9588099e-01   1.5865964e-02
   4.4406661e-01   0.0000000e+00   8.9599377e-01
   4.4406661e-01   8.9599377e-01   0.0000000e+00
   4.4432917e-01   4.8105527e-01   7.5574957e-01
   4.4432917e-01   5.1278320e-01   7.3459171e-01
   4.4434937e-01   3.7285339e-01   8.1457595e-01
   4.4434937e-01   6.2400138e-01   6.4278761e-01
   4.4441772e-01   2.2911326e-01   8.6602540e-01
   4.4441772e-01   7.6975408e-01   4.5822652e-01
   4.4458090e-01   4.9691923e-01   7.4526445e-01
   4.4485767e-01   2.5683870e-01   8.5798341e-01
   4.4485767e-01   7.4303543e-01   5.0000000e-01
   4.4487585e-01   4.1091187e-01   7.9576184e-01
   4.4487585e-01   5.8456005e-01   6.7850941e-01
   4.4530983e-01   1.0803100e-01   8.8883545e-01
   4.4530983e-01   8.6378057e-01   2.3575894e-01
   4.4531318e-01   3.0657571e-01   8.4125353e-01
   4.4531318e-01   6.9292083e-01   5.6705986e-01
   4.4540894e-01   1.9493112e-01   8.7384938e-01
   4.4540894e-01   8.0054080e-01   4.0093054e-01
   4.4573916e-01   3.5053315e-01   8.2367658e-01
   4.4573916e-01   6.4745353e-01   6.1815899e-01
   4.4605535e-01   3.2842360e-01   8.3256985e-01
   4.4605535e-01   6.7044374e-01   5.9290793e-01
   4.4629655e-01   1.5446474e-01   8.8145336e-01
   4.4629655e-01   8.3297415e-01   3.2706796e-01
   4.4696780e-01   1.0095213e-01   8.8883545e-01
   4.4696780e-01   8.6699657e-01   2.2031053e-01
   4.4738270e-01   4.2657854e-01   7.8605309e-01
   4.4738270e-01   5.6889338e-01   6.9007901e-01
   4.4799689e-01   2.2203331e-01   8.6602540e-01
   4.4799689e-01   2.7796669e-01   8.4972543e-01
   4.4799689e-01   7.2203331e-01   5.2722547e-01
   4.4799689e-01   7.7595337e-01   4.4406661e-01
   4.4808992e-01   3.8827212e-01   8.0527026e-01
   4.4808992e-01   6.0858265e-01   6.5486073e-01
   4.4844565e-01   1.8783974e-01   8.7384938e-01
   4.4844565e-01   8.0599873e-01   3.8634513e-01
   4.4851324e-01   9.3847847e-02   8.8883545e-01
   4.4851324e-01   8.6999431e-01   2.0480667e-01
   4.4869111e-01   1.4736437e-01   8.8145336e-01
   4.4869111e-01   8.3744338e-01   3.1203345e-01
   4.4887667e-01   2.4974827e-01   8.5798341e-01
   4.4887667e-01   7.4974827e-01   4.8619674e-01
   4.4939121e-01   4.4231686e-01   7.7614646e-01
   4.4939121e-01   5.5315506e-01   7.0147489e-01
   4.4994577e-01   8.6719939e-02   8.8883545e-01
   4.4994577e-01   8.7277303e-01   1.8925124e-01
   4.5012125e-01   2.9947180e-01   8.4125353e-01
   4.5012125e-01   7.0040233e-01   5.5392006e-01
   4.5020912e-01   3.6575643e-01   8.1457595e-01
   4.5020912e-01   6.3223025e-01   6.3055267e-01
   4.5089937e-01   4.5811098e-01   7.6604444e-01
   4.5089937e-01   5.3736094e-01   7.1269417e-01
   4.5097271e-01   1.4022690e-01   8.8145336e-01
   4.5097271e-01   8.4170179e-01   2.9692038e-01
   4.5120996e-01   3.2130516e-01   8.3256985e-01
   4.5120996e-01   6.7819138e-01   5.8005691e-01
   4.5124460e-01   3.4341695e-01   8.2367658e-01
   4.5124460e-01   6.5545039e-01   6.0560969e-01
   4.5126503e-01   7.9570200e-02   8.8883545e-01
   4.5126503e-01   8.7533204e-01   1.7364818e-01
   4.5133937e-01   4.0380177e-01   7.9576184e-01
   4.5133937e-01   5.9305301e-01   6.6676900e-01
   4.5136946e-01   1.8070107e-01   8.7384938e-01
   4.5136946e-01   8.1125374e-01   3.7166246e-01
   4.5146327e-01   2.1489746e-01   8.6602540e-01
   4.5146327e-01   7.8195732e-01   4.2979491e-01
   4.5190565e-01   4.7394500e-01   7.5574957e-01
   4.5190565e-01   5.2152692e-01   7.2373404e-01
   4.5235071e-01   2.7082380e-01   8.4972543e-01
   4.5235071e-01   7.2905032e-01   5.1367739e-01
   4.5240904e-01   4.8980298e-01   7.4526445e-01
   4.5240904e-01   5.0566894e-01   7.3459171e-01
   4.5247069e-01   7.2400430e-02   8.8883545e-01
   4.5247069e-01   8.7767069e-01   1.5800140e-01
   4.5278266e-01   2.4259497e-01   8.5798341e-01
   4.5278266e-01   7.5627237e-01   4.7227107e-01
   4.5314078e-01   1.3305414e-01   8.8145336e-01
   4.5314078e-01   8.4574831e-01   2.8173256e-01
   4.5356244e-01   6.5212433e-02   8.8883545e-01
   4.5356244e-01   8.7978839e-01   1.4231484e-01
   4.5409447e-01   4.1942669e-01   7.8605309e-01
   4.5409447e-01   5.7742809e-01   6.7850941e-01
   4.5417964e-01   1.7351692e-01   8.7384938e-01
   4.5417964e-01   8.1630453e-01   3.5688622e-01
   4.5419382e-01   3.8111387e-01   8.0527026e-01
   4.5419382e-01   6.1687281e-01   6.4278761e-01
   4.5454000e-01   5.8008020e-02   8.8883545e-01
   4.5454000e-01   8.8168460e-01   1.2659245e-01
   4.5481600e-01   2.0770751e-01   8.6602540e-01
   4.5481600e-01   2.9229249e-01   8.4125353e-01
   4.5481600e-01   7.0770751e-01   5.4064082e-01
   4.5481600e-01   7.8776442e-01   4.1541501e-01
   4.5519477e-01   1.2584787e-01   8.8145336e-01
   4.5519477e-01   8.4958191e-01   2.6647381e-01
   4.5540314e-01   5.0789003e-02   8.8883545e-01
   4.5540314e-01   8.8335886e-01   1.1083820e-01
   4.5595553e-01   3.5856739e-01   8.1457595e-01
   4.5595553e-01   6.4029995e-01   6.1815899e-01
   4.5615164e-01   4.3557200e-02   8.8883545e-01
   4.5615164e-01   8.8481073e-01   9.5056043e-02
   4.5625098e-01   3.1410584e-01   8.3256985e-01
   4.5625098e-01   6.8576829e-01   5.6705986e-01
   4.5635243e-01   4.3513116e-01   7.7614646e-01
   4.5635243e-01   5.6172361e-01   6.9007901e-01
   4.5657467e-01   2.3538060e-01   8.5798341e-01
   4.5657467e-01   7.6260607e-01   4.5822652e-01
   4.5659065e-01   2.6361273e-01   8.4972543e-01
   4.5659065e-01   7.3588381e-01   5.0000000e-01
   4.5663644e-01   3.3621429e-01   8.2367658e-01
   4.5663644e-01   6.6328225e-01   5.9290793e-01
   4.5678530e-01   3.6314432e-02   8.8883545e-01
   4.5678530e-01   8.8603986e-01   7.9249957e-02
   4.5687549e-01   1.6628908e-01   8.7384938e-01
   4.5687549e-01   8.2114981e-01   3.4202014e-01
   4.5713417e-01   1.1860993e-01   8.8145336e-01
   4.5713417e-01   8.5320164e-01   2.5114799e-01
   4.5730396e-01   2.9062522e-02   8.8883545e-01
   4.5730396e-01   8.8704594e-01   6.3423920e-02
   4.5768926e-01   3.9659000e-01   7.9576184e-01
   4.5768926e-01   6.0139667e-01   6.5486073e-01
   4.5770751e-01   2.1803296e-02   8.8883545e-01
   4.5770751e-01   8.8782870e-01   4.7581916e-02
   4.5799582e-01   1.4538581e-02   8.8883545e-01
   4.5799582e-01   8.8838796e-01   3.1727933e-02
   4.5805423e-01   2.0046527e-01   8.6602540e-01
   4.5805423e-01   7.9337320e-01   4.0093054e-01
   4.5811098e-01   4.5089937e-01   7.6604444e-01
   4.5811098e-01   5.4595541e-01   7.0147489e-01
   4.5816884e-01   7.2702054e-03   8.8883545e-01
   4.5816884e-01   8.8872357e-01   1.5865964e-02
   4.5822652e-01   0.0000000e+00   8.8883545e-01
   4.5822652e-01   8.8883545e-01   0.0000000e+00
   4.5895849e-01   1.1134213e-01   8.8145336e-01
   4.5895849e-01   8.5660658e-01   2.3575894e-01
   4.5936836e-01   4.6671543e-01   7.5574957e-01
   4.5936836e-01   5.3013935e-01   7.1269417e-01
   4.5939625e-01   2.8503961e-01   8.4125353e-01
   4.5939625e-01   7.1483452e-01   5.2722547e-01
   4.5945631e-01   1.5901938e-01   8.7384938e-01
   4.5945631e-01   8.2578838e-01   3.2706796e-01
   4.6012329e-01   4.8256342e-01   7.4526445e-01
   4.6012329e-01   5.1429135e-01   7.2373404e-01
   4.6018339e-01   3.7385968e-01   8.0527026e-01
   4.6018339e-01   6.2500766e-01   6.3055267e-01
   4.6025174e-01   2.2810698e-01   8.5798341e-01
   4.6025174e-01   7.6874780e-01   4.4406661e-01
   4.6037502e-01   4.9842739e-01   7.3459171e-01
   4.6066727e-01   1.0404629e-01   8.8145336e-01
   4.6066727e-01   8.5979587e-01   2.2031053e-01
   4.6069192e-01   4.1216925e-01   7.8605309e-01
   4.6069192e-01   5.8581743e-01   6.6676900e-01
   4.6071565e-01   2.5633530e-01   8.4972543e-01
   4.6071565e-01   7.4253204e-01   4.8619674e-01
   4.6117715e-01   1.9317256e-01   8.6602540e-01
   4.6117715e-01   3.0682744e-01   8.3256985e-01
   4.6117715e-01   6.9317256e-01   5.5392006e-01
   4.6117715e-01   7.9878225e-01   3.8634513e-01
   4.6158715e-01   3.5128808e-01   8.1457595e-01
   4.6158715e-01   6.4820846e-01   6.0560969e-01
   4.6191333e-01   3.2892699e-01   8.2367658e-01
   4.6191333e-01   6.7094714e-01   5.8005691e-01
   4.6192148e-01   1.5170964e-01   8.7384938e-01
   4.6192148e-01   8.3021905e-01   3.1203345e-01
   4.6226008e-01   9.6724265e-02   8.8145336e-01
   4.6226008e-01   8.6276871e-01   2.0480667e-01
   4.6319876e-01   4.2783592e-01   7.7614646e-01
   4.6319876e-01   5.7015076e-01   6.7850941e-01
   4.6373652e-01   8.9377889e-02   8.8145336e-01
   4.6373652e-01   8.6552435e-01   1.8925124e-01
   4.6381295e-01   2.2077593e-01   8.5798341e-01
   4.6381295e-01   7.7469599e-01   4.2979491e-01
   4.6386085e-01   2.7771496e-01   8.4125353e-01
   4.6386085e-01   7.2178158e-01   5.1367739e-01
   4.6392394e-01   3.8927840e-01   7.9576184e-01
   4.6392394e-01   6.0958894e-01   6.4278761e-01
   4.6418397e-01   1.8583123e-01   8.6602540e-01
   4.6418397e-01   8.0399021e-01   3.7166246e-01
   4.6427035e-01   1.4436172e-01   8.7384938e-01
   4.6427035e-01   8.3444073e-01   2.9692038e-01
   4.6472466e-01   2.4899334e-01   8.4972543e-01
   4.6472466e-01   7.4899334e-01   4.7227107e-01
   4.6509622e-01   8.2009011e-02   8.8145336e-01
   4.6509622e-01   8.6806211e-01   1.7364818e-01
   4.6520727e-01   4.4357424e-01   7.6604444e-01
   4.6520727e-01   5.5441244e-01   6.9007901e-01
   4.6598721e-01   2.9947180e-01   8.3256985e-01
   4.6598721e-01   7.0040233e-01   5.4064082e-01
   4.6605711e-01   3.6651136e-01   8.0527026e-01
   4.6605711e-01   6.3298518e-01   6.1815899e-01
   4.6633883e-01   7.4619489e-02   8.8145336e-01
   4.6633883e-01   8.7038133e-01   1.5800140e-01
   4.6650235e-01   1.3697745e-01   8.7384938e-01
   4.6650235e-01   8.3845234e-01   2.8173256e-01
   4.6671543e-01   4.5936836e-01   7.5574957e-01
   4.6671543e-01   5.3861832e-01   7.0147489e-01
   4.6707393e-01   1.7844311e-01   8.6602540e-01
   4.6707393e-01   3.2155689e-01   8.2367658e-01
   4.6707393e-01   6.7844311e-01   5.6705986e-01
   4.6707393e-01   8.0899578e-01   3.5688622e-01
   4.6710258e-01   3.4392034e-01   8.1457595e-01
   4.6710258e-01   6.5595379e-01   5.9290793e-01
   4.6717339e-01   4.0480805e-01   7.8605309e-01
   4.6717339e-01   5.9405929e-01   6.5486073e-01
   4.6725739e-01   2.1338930e-01   8.5798341e-01
   4.6725739e-01   7.8044916e-01   4.1541501e-01
   4.6746404e-01   6.7211182e-02   8.8145336e-01
   4.6746404e-01   8.7248144e-01   1.4231484e-01
   4.6772171e-01   4.7520238e-01   7.4526445e-01
   4.6772171e-01   5.2278430e-01   7.1269417e-01
   4.6820868e-01   2.7032041e-01   8.4125353e-01
   4.6820868e-01   7.2854693e-01   5.0000000e-01
   4.6822510e-01   4.9106036e-01   7.3459171e-01
   4.6822510e-01   5.0692632e-01   7.2373404e-01
   4.6847157e-01   5.9785954e-02   8.8145336e-01
   4.6847157e-01   8.7436191e-01   1.2659245e-01
   4.6861669e-01   2.4158869e-01   8.4972543e-01
   4.6861669e-01   7.5526608e-01   4.5822652e-01
   4.6861691e-01   1.2955870e-01   8.7384938e-01
   4.6861691e-01   8.4225287e-01   2.6647381e-01
   4.6936116e-01   5.2345676e-02   8.8145336e-01
   4.6936116e-01   8.7602226e-01   1.1083820e-01
   4.6984631e-01   1.7101007e-01   8.6602540e-01
   4.6984631e-01   8.1379768e-01   3.4202014e-01
   4.6992849e-01   4.2043297e-01   7.7614646e-01
   4.6992849e-01   5.7843437e-01   6.6676900e-01
   4.7004182e-01   3.8186880e-01   7.9576184e-01
   4.7004182e-01   6.1762774e-01   6.3055267e-01
   4.7013259e-01   4.4892220e-02   8.8145336e-01
   4.7013259e-01   8.7746207e-01   9.5056043e-02
   4.7058420e-01   2.0594895e-01   8.5798341e-01
   4.7058420e-01   7.8600586e-01   4.0093054e-01
   4.7061350e-01   1.2210733e-01   8.7384938e-01
   4.7061350e-01   8.4584137e-01   2.5114799e-01
   4.7067996e-01   2.9204076e-01   8.3256985e-01
   4.7067996e-01   7.0745578e-01   5.2722547e-01
   4.7078568e-01   3.7427462e-02   8.8145336e-01
   4.7078568e-01   8.7868100e-01   7.9249957e-02
   4.7132024e-01   2.9953283e-02   8.8145336e-01
   4.7132024e-01   8.7967871e-01   6.3423920e-02
   4.7173615e-01   2.2471563e-02   8.8145336e-01
   4.7173615e-01   8.8045498e-01   4.7581916e-02
   4.7181350e-01   3.5907079e-01   8.0527026e-01
   4.7181350e-01   6.4080334e-01   6.0560969e-01
   4.7203331e-01   1.4984185e-02   8.8145336e-01
   4.7203331e-01   8.8100959e-01   3.1727933e-02
   4.7211695e-01   3.1410584e-01   8.2367658e-01
   4.7211695e-01   6.8576829e-01   5.5392006e-01
   4.7218645e-01   4.3613744e-01   7.6604444e-01
   4.7218645e-01   5.6272990e-01   6.7850941e-01
   4.7221163e-01   7.4930358e-03   8.8145336e-01
   4.7221163e-01   8.8134241e-01   1.5865964e-02
   4.7227107e-01   0.0000000e+00   8.8145336e-01
   4.7227107e-01   8.8145336e-01   0.0000000e+00
   4.7239074e-01   2.3412323e-01   8.4972543e-01
   4.7239074e-01   7.6134870e-01   4.4406661e-01
   4.7243864e-01   2.6285780e-01   8.4125353e-01
   4.7243864e-01   7.3512888e-01   4.8619674e-01
   4.7249161e-01   1.1462522e-01   8.7384938e-01
   4.7249161e-01   8.4921693e-01   2.3575894e-01
   4.7250041e-01   1.6353398e-01   8.6602540e-01
   4.7250041e-01   3.3646602e-01   8.1457595e-01
   4.7250041e-01   6.6353398e-01   5.8005691e-01
   4.7250041e-01   8.1839472e-01   3.2706796e-01
   4.7353726e-01   3.9734494e-01   7.8605309e-01
   4.7353726e-01   6.0215161e-01   6.4278761e-01
   4.7379255e-01   1.9845676e-01   8.5798341e-01
   4.7379255e-01   7.9136469e-01   3.8634513e-01
   4.7394500e-01   4.5190565e-01   7.5574957e-01
   4.7394500e-01   5.4696169e-01   6.9007901e-01
   4.7425078e-01   1.0711426e-01   8.7384938e-01
   4.7425078e-01   8.5237871e-01   2.2031053e-01
   4.7503556e-01   1.5601672e-01   8.6602540e-01
   4.7503556e-01   8.2278572e-01   3.1203345e-01
   4.7520238e-01   4.6772171e-01   7.4526445e-01
   4.7520238e-01   5.3114563e-01   7.0147489e-01
   4.7525423e-01   2.8453621e-01   8.3256985e-01
   4.7525423e-01   7.1433113e-01   5.1367739e-01
   4.7589055e-01   9.9576334e-02   8.7384938e-01
   4.7589055e-01   8.5532591e-01   2.0480667e-01
   4.7595731e-01   4.8356970e-01   7.3459171e-01
   4.7595731e-01   5.1529764e-01   7.1269417e-01
   4.7604137e-01   3.7436307e-01   7.9576184e-01
   4.7604137e-01   6.2551106e-01   6.1815899e-01
   4.7604587e-01   2.2659882e-01   8.4972543e-01
   4.7604587e-01   7.6723964e-01   4.2979491e-01
   4.7620904e-01   4.9943367e-01   7.2373404e-01
   4.7653991e-01   4.1292418e-01   7.7614646e-01
   4.7653991e-01   5.8657236e-01   6.5486073e-01
   4.7654967e-01   2.5532902e-01   8.4125353e-01
   4.7654967e-01   7.4152576e-01   4.7227107e-01
   4.7688162e-01   1.9091460e-01   8.5798341e-01
   4.7688162e-01   7.9652429e-01   3.7166246e-01
   4.7704111e-01   3.0657571e-01   8.2367658e-01
   4.7704111e-01   6.9292083e-01   5.4064082e-01
   4.7741053e-01   9.2013337e-02   8.7384938e-01
   4.7741053e-01   8.5805778e-01   1.8925124e-01
   4.7745112e-01   1.4846019e-01   8.6602540e-01
   4.7745112e-01   3.5153981e-01   8.0527026e-01
   4.7745112e-01   6.4846019e-01   5.9290793e-01
   4.7745112e-01   8.2696960e-01   2.9692038e-01
   4.7777929e-01   3.2892699e-01   8.1457595e-01
   4.7777929e-01   6.7094714e-01   5.6705986e-01
   4.7881032e-01   8.4427177e-02   8.7384938e-01
   4.7881032e-01   8.6057364e-01   1.7364818e-01
   4.7904675e-01   4.2859085e-01   7.6604444e-01
   4.7904675e-01   5.7090569e-01   6.6676900e-01
   4.7958115e-01   2.1901737e-01   8.4972543e-01
   4.7958115e-01   7.7293744e-01   4.1541501e-01
   4.7970885e-01   2.7696003e-01   8.3256985e-01
   4.7970885e-01   7.2102664e-01   5.0000000e-01
   4.7974649e-01   1.4086628e-01   8.6602540e-01
   4.7974649e-01   8.3094529e-01   2.8173256e-01
   4.7978191e-01   3.8978180e-01   7.8605309e-01
   4.7978191e-01   6.1009233e-01   6.3055267e-01
   4.7985064e-01   1.8332438e-01   8.5798341e-01
   4.7985064e-01   8.0148337e-01   3.5688622e-01
   4.8008956e-01   7.6819763e-02   8.7384938e-01
   4.8008956e-01   8.6287286e-01   1.5800140e-01
   4.8054072e-01   2.4773596e-01   8.4125353e-01
   4.8054072e-01   7.4773596e-01   4.5822652e-01
   4.8105527e-01   4.4432917e-01   7.5574957e-01
   4.8105527e-01   5.5516737e-01   6.7850941e-01
   4.8124795e-01   6.9193010e-02   8.7384938e-01
   4.8124795e-01   8.6495485e-01   1.4231484e-01
   4.8184519e-01   2.9896840e-01   8.2367658e-01
   4.8184519e-01   6.9989894e-01   5.2722547e-01
   4.8192108e-01   1.3323691e-01   8.6602540e-01
   4.8192108e-01   3.6676309e-01   7.9576184e-01
   4.8192108e-01   6.3323691e-01   6.0560969e-01
   4.8192108e-01   8.3471179e-01   2.6647381e-01
   4.8228519e-01   6.1548838e-02   8.7384938e-01
   4.8228519e-01   8.6681910e-01   1.2659245e-01
   4.8256342e-01   4.6012329e-01   7.4526445e-01
   4.8256342e-01   5.3937325e-01   6.9007901e-01
   4.8269885e-01   1.7568802e-01   8.5798341e-01
   4.8269885e-01   8.0624068e-01   3.4202014e-01
   4.8293790e-01   3.2130516e-01   8.1457595e-01
   4.8293790e-01   6.7819138e-01   5.5392006e-01
   4.8296854e-01   3.4392034e-01   8.0527026e-01
   4.8296854e-01   6.5595379e-01   5.8005691e-01
   4.8299571e-01   2.1138079e-01   8.4972543e-01
   4.8299571e-01   7.7844065e-01   4.0093054e-01
   4.8303137e-01   4.0531144e-01   7.7614646e-01
   4.8303137e-01   5.9456269e-01   6.4278761e-01
   4.8320102e-01   5.3889171e-02   8.7384938e-01
   4.8320102e-01   8.6846512e-01   1.1083820e-01
   4.8356970e-01   4.7595731e-01   7.3459171e-01
   4.8356970e-01   5.2353923e-01   7.0147489e-01
   4.8397435e-01   1.2557399e-01   8.6602540e-01
   4.8397435e-01   8.3826816e-01   2.5114799e-01
   4.8399520e-01   4.6215938e-02   8.7384938e-01
   4.8399520e-01   8.6989252e-01   9.5056043e-02
   4.8404270e-01   2.6931413e-01   8.3256985e-01
   4.8404270e-01   7.2754065e-01   4.8619674e-01
   4.8407310e-01   4.9181529e-01   7.2373404e-01
   4.8407310e-01   5.0768125e-01   7.1269417e-01
   4.8441081e-01   2.4008054e-01   8.4125353e-01
   4.8441081e-01   7.5375793e-01   4.4406661e-01
   4.8466754e-01   3.8531070e-02   8.7384938e-01
   4.8466754e-01   8.7110092e-01   7.9249957e-02
   4.8521786e-01   3.0836503e-02   8.7384938e-01
   4.8521786e-01   8.7209004e-01   6.3423920e-02
   4.8542556e-01   1.6800742e-01   8.5798341e-01
   4.8542556e-01   8.1079503e-01   3.2706796e-01
   4.8564604e-01   2.3134172e-02   8.7384938e-01
   4.8564604e-01   8.7285960e-01   4.7581916e-02
   4.8578646e-01   4.2093637e-01   7.6604444e-01
   4.8578646e-01   5.7893776e-01   6.5486073e-01
   4.8590578e-01   1.1787947e-01   8.6602540e-01
   4.8590578e-01   3.8212053e-01   7.8605309e-01
   4.8590578e-01   6.1787947e-01   6.1815899e-01
   4.8590578e-01   8.4161351e-01   2.3575894e-01
   4.8595196e-01   1.5426018e-02   8.7384938e-01
   4.8595196e-01   8.7340943e-01   3.1727933e-02
   4.8613554e-01   7.7139798e-03   8.7384938e-01
   4.8613554e-01   8.7373938e-01   1.5865964e-02
   4.8619674e-01   0.0000000e+00   8.7384938e-01
   4.8619674e-01   8.7384938e-01   0.0000000e+00
   4.8628867e-01   2.0369099e-01   8.4972543e-01
   4.8628867e-01   7.8374790e-01   3.8634513e-01
   4.8652796e-01   2.9128583e-01   8.2367658e-01
   4.8652796e-01   7.0670084e-01   5.1367739e-01
   4.8767947e-01   3.5907079e-01   7.9576184e-01
   4.8767947e-01   6.4080334e-01   5.9290793e-01
   4.8771489e-01   1.1015527e-01   8.6602540e-01
   4.8771489e-01   8.4474698e-01   2.2031053e-01
   4.8797492e-01   3.1360244e-01   8.1457595e-01
   4.8797492e-01   6.8526490e-01   5.4064082e-01
   4.8803005e-01   1.6028453e-01   8.5798341e-01
   4.8803005e-01   8.1514526e-01   3.1203345e-01
   4.8804442e-01   4.3664084e-01   7.5574957e-01
   4.8804442e-01   5.6323329e-01   6.6676900e-01
   4.8815894e-01   2.3236467e-01   8.4125353e-01
   4.8815894e-01   7.5959014e-01   4.2979491e-01
   4.8825470e-01   2.6160042e-01   8.3256985e-01
   4.8825470e-01   7.3387150e-01   4.7227107e-01
   4.8836438e-01   3.3621429e-01   8.0527026e-01
   4.8836438e-01   6.6328225e-01   5.6705986e-01
   4.8940122e-01   1.0240333e-01   8.6602540e-01
   4.8940122e-01   3.9759667e-01   7.7614646e-01
   4.8940122e-01   6.0240333e-01   6.3055267e-01
   4.8940122e-01   8.4766778e-01   2.0480667e-01
   4.8945922e-01   1.9594991e-01   8.4972543e-01
   4.8945922e-01   7.8885784e-01   3.7166246e-01
   4.8980298e-01   4.5240904e-01   7.4526445e-01
   4.8980298e-01   5.4746509e-01   6.7850941e-01
   4.9051169e-01   1.5252128e-01   8.5798341e-01
   4.9051169e-01   8.1929028e-01   2.9692038e-01
   4.9096435e-01   9.4625622e-02   8.6602540e-01
   4.9096435e-01   8.5037520e-01   1.8925124e-01
   4.9106036e-01   4.6822510e-01   7.3459171e-01
   4.9106036e-01   5.3164902e-01   6.9007901e-01
   4.9108825e-01   2.8352993e-01   8.2367658e-01
   4.9108825e-01   7.1332484e-01   5.0000000e-01
   4.9178419e-01   2.2459031e-01   8.4125353e-01
   4.9178419e-01   7.6523113e-01   4.1541501e-01
   4.9181529e-01   4.8407310e-01   7.2373404e-01
   4.9181529e-01   5.1580103e-01   7.0147489e-01
   4.9190733e-01   3.7436307e-01   7.8605309e-01
   4.9190733e-01   6.2551106e-01   6.0560969e-01
   4.9206702e-01   4.9993706e-01   7.1269417e-01
   4.9234379e-01   2.5382086e-01   8.3256985e-01
   4.9234379e-01   7.4001760e-01   4.5822652e-01
   4.9240388e-01   8.6824089e-02   8.6602540e-01
   4.9240388e-01   4.1317591e-01   7.6604444e-01
   4.9240388e-01   5.8682409e-01   6.4278761e-01
   4.9240388e-01   8.5286853e-01   1.7364818e-01
   4.9250654e-01   1.8815951e-01   8.4972543e-01
   4.9250654e-01   7.9376919e-01   3.5688622e-01
   4.9286985e-01   1.4471964e-01   8.5798341e-01
   4.9286985e-01   8.2322906e-01   2.8173256e-01
   4.9288911e-01   3.0582078e-01   8.1457595e-01
   4.9288911e-01   6.9216590e-01   5.2722547e-01
   4.9331509e-01   3.5128808e-01   7.9576184e-01
   4.9331509e-01   6.4820846e-01   5.8005691e-01
   4.9363727e-01   3.2842360e-01   8.0527026e-01
   4.9363727e-01   6.7044374e-01   5.5392006e-01
   4.9371944e-01   7.9000698e-02   8.6602540e-01
   4.9371944e-01   8.5514716e-01   1.5800140e-01
   4.9491072e-01   7.1157419e-02   8.6602540e-01
   4.9491072e-01   4.2884258e-01   7.5574957e-01
   4.9491072e-01   5.7115742e-01   6.5486073e-01
   4.9491072e-01   8.5721051e-01   1.4231484e-01
   4.9510393e-01   1.3688157e-01   8.5798341e-01
   4.9510393e-01   8.2696059e-01   2.6647381e-01
   4.9528563e-01   2.1675941e-01   8.4125353e-01
   4.9528563e-01   7.7067948e-01   4.0093054e-01
   4.9542988e-01   1.8032173e-01   8.4972543e-01
   4.9542988e-01   7.9848072e-01   3.4202014e-01
   4.9552491e-01   2.7570265e-01   8.2367658e-01
   4.9552491e-01   7.1976927e-01   4.8619674e-01
   4.9564788e-01   3.8978180e-01   7.7614646e-01
   4.9564788e-01   6.1009233e-01   6.1815899e-01
   4.9597741e-01   6.3296227e-02   8.6602540e-01
   4.9597741e-01   8.5905807e-01   1.2659245e-01
   4.9630893e-01   2.4597741e-01   8.3256985e-01
   4.9630893e-01   7.4597741e-01   4.4406661e-01
   4.9691923e-01   5.5419100e-02   8.6602540e-01
   4.9691923e-01   4.4458090e-01   7.4526445e-01
   4.9691923e-01   5.5541910e-01   6.6676900e-01
   4.9691923e-01   8.6068936e-01   1.1083820e-01
   4.9721336e-01   1.2900904e-01   8.5798341e-01
   4.9721336e-01   8.3048393e-01   2.5114799e-01
   4.9767921e-01   2.9796212e-01   8.1457595e-01
   4.9767921e-01   6.9889266e-01   5.1367739e-01
   4.9773596e-01   4.7528022e-02   8.6602540e-01
   4.9773596e-01   8.6210397e-01   9.5056043e-02
   4.9778505e-01   3.6651136e-01   7.8605309e-01
   4.9778505e-01   6.3298518e-01   5.9290793e-01
   4.9822850e-01   1.7243856e-01   8.4972543e-01
   4.9822850e-01   8.0299123e-01   3.2706796e-01
   4.9842739e-01   3.9624978e-02   8.6602540e-01
   4.9842739e-01   4.6037502e-01   7.3459171e-01
   4.9842739e-01   5.3962498e-01   6.7850941e-01
   4.9842739e-01   8.6330156e-01   7.9249957e-02
   4.9866238e-01   2.0887394e-01   8.4125353e-01
   4.9866238e-01   7.7593381e-01   3.8634513e-01
   4.9878589e-01   3.2055023e-01   8.0527026e-01
   4.9878589e-01   6.7743645e-01   5.4064082e-01
   4.9882652e-01   3.4341695e-01   7.9576184e-01
   4.9882652e-01   6.5545039e-01   5.6705986e-01
   4.9889733e-01   4.0531144e-01   7.6604444e-01
   4.9889733e-01   5.9456269e-01   6.3055267e-01
   4.9899334e-01   3.1711960e-02   8.6602540e-01
   4.9899334e-01   8.6428181e-01   6.3423920e-02
   4.9919763e-01   1.2110404e-01   8.5798341e-01
   4.9919763e-01   8.3379821e-01   2.3575894e-01
   4.9943367e-01   2.3790958e-02   8.6602540e-01
   4.9943367e-01   4.7620904e-01   7.2373404e-01
   4.9943367e-01   5.2379096e-01   6.9007901e-01
   4.9943367e-01   8.6504449e-01   4.7581916e-02
   4.9974827e-01   1.5863967e-02   8.6602540e-01
   4.9974827e-01   8.6558940e-01   3.1727933e-02
   4.9983682e-01   2.6780597e-01   8.2367658e-01
   4.9983682e-01   7.2603249e-01   4.7227107e-01
   4.9993706e-01   7.9329819e-03   8.6602540e-01
   4.9993706e-01   4.9206702e-01   7.1269417e-01
   4.9993706e-01   5.0793298e-01   7.0147489e-01
   4.9993706e-01   8.6591640e-01   1.5865964e-02
   5.0000000e-01   0.0000000e+00   8.6602540e-01
   5.0000000e-01   8.6602540e-01   0.0000000e+00
   5.0014913e-01   2.3807203e-01   8.3256985e-01
   5.0014913e-01   7.5174942e-01   4.2979491e-01
   5.0090169e-01   1.6451198e-01   8.4972543e-01
   5.0090169e-01   8.0729959e-01   3.1203345e-01
   5.0105623e-01   1.1316854e-01   8.5798341e-01
   5.0105623e-01   8.3690258e-01   2.2031053e-01
   5.0165243e-01   4.2093637e-01   7.5574957e-01
   5.0165243e-01   5.7893776e-01   6.4278761e-01
   5.0176975e-01   3.8186880e-01   7.7614646e-01
   5.0176975e-01   6.1762774e-01   6.0560969e-01
   5.0191360e-01   2.0093589e-01   8.4125353e-01
   5.0191360e-01   7.8099280e-01   3.7166246e-01
   5.0234402e-01   2.9002845e-01   8.1457595e-01
   5.0234402e-01   7.0544347e-01   5.0000000e-01
   5.0278869e-01   1.0520456e-01   8.5798341e-01
   5.0278869e-01   8.3979626e-01   2.0480667e-01
   5.0344878e-01   1.5654398e-01   8.4972543e-01
   5.0344878e-01   8.1140472e-01   2.9692038e-01
   5.0353744e-01   3.5856739e-01   7.8605309e-01
   5.0353744e-01   6.4029995e-01   5.8005691e-01
   5.0380894e-01   3.1259616e-01   8.0527026e-01
   5.0380894e-01   6.8425862e-01   5.2722547e-01
   5.0386341e-01   2.3010671e-01   8.3256985e-01
   5.0386341e-01   7.5733218e-01   4.1541501e-01
   5.0391039e-01   4.3664084e-01   7.4526445e-01
   5.0391039e-01   5.6323329e-01   6.5486073e-01
   5.0402291e-01   2.5984187e-01   8.2367658e-01
   5.0402291e-01   7.3211294e-01   4.5822652e-01
   5.0421237e-01   3.3545936e-01   7.9576184e-01
   5.0421237e-01   6.6252732e-01   5.5392006e-01
   5.0439457e-01   9.7214086e-02   8.5798341e-01
   5.0439457e-01   8.4247854e-01   1.8925124e-01
   5.0503846e-01   1.9294726e-01   8.4125353e-01
   5.0503846e-01   7.8585519e-01   3.5688622e-01
   5.0526519e-01   3.9734494e-01   7.6604444e-01
   5.0526519e-01   6.0215161e-01   6.1815899e-01
   5.0566894e-01   4.5240904e-01   7.3459171e-01
   5.0566894e-01   5.4746509e-01   6.6676900e-01
   5.0586913e-01   1.4853658e-01   8.4972543e-01
   5.0586913e-01   8.1530558e-01   2.8173256e-01
   5.0587348e-01   8.9199143e-02   8.5798341e-01
   5.0587348e-01   8.4494872e-01   1.7364818e-01
   5.0688237e-01   2.8202178e-01   8.1457595e-01
   5.0688237e-01   7.1181669e-01   4.8619674e-01
   5.0692632e-01   4.6822510e-01   7.2373404e-01
   5.0692632e-01   5.3164902e-01   6.7850941e-01
   5.0722503e-01   8.1161745e-02   8.5798341e-01
   5.0722503e-01   8.4720619e-01   1.5800140e-01
   5.0745086e-01   2.2208347e-01   8.3256985e-01
   5.0745086e-01   7.6272429e-01   4.0093054e-01
   5.0768125e-01   4.8407310e-01   7.1269417e-01
   5.0768125e-01   5.1580103e-01   6.9007901e-01
   5.0776531e-01   3.7385968e-01   7.7614646e-01
   5.0776531e-01   6.2500766e-01   5.9290793e-01
   5.0793298e-01   4.9993706e-01   7.0147489e-01
   5.0803619e-01   1.8491005e-01   8.4125353e-01
   5.0803619e-01   7.9051974e-01   3.4202014e-01
   5.0808211e-01   2.5181235e-01   8.2367658e-01
   5.0808211e-01   7.3800909e-01   4.4406661e-01
   5.0816213e-01   1.4049178e-01   8.4972543e-01
   5.0816213e-01   8.1900119e-01   2.6647381e-01
   5.0826784e-01   4.1292418e-01   7.5574957e-01
   5.0826784e-01   5.8657236e-01   6.3055267e-01
   5.0844890e-01   7.3103915e-02   8.5798341e-01
   5.0844890e-01   8.4925038e-01   1.4231484e-01
   5.0870517e-01   3.0456340e-01   8.0527026e-01
   5.0870517e-01   6.9090852e-01   5.1367739e-01
   5.0916308e-01   3.5053315e-01   7.8605309e-01
   5.0916308e-01   6.4745353e-01   5.6705986e-01
   5.0947129e-01   3.2741732e-01   7.9576184e-01
   5.0947129e-01   6.6943746e-01   5.4064082e-01
   5.0954476e-01   6.5027681e-02   8.5798341e-01
   5.0954476e-01   8.5108078e-01   1.2659245e-01
   5.1032721e-01   1.3241161e-01   8.4972543e-01
   5.1032721e-01   8.2249063e-01   2.5114799e-01
   5.1051235e-01   5.6935077e-02   8.5798341e-01
   5.1051235e-01   8.5269692e-01   1.1083820e-01
   5.1077469e-01   4.2859085e-01   7.4526445e-01
   5.1077469e-01   5.7090569e-01   6.4278761e-01
   5.1090602e-01   1.7682629e-01   8.4125353e-01
   5.1090602e-01   7.9498528e-01   3.2706796e-01
   5.1091055e-01   2.1400432e-01   8.3256985e-01
   5.1091055e-01   7.6792438e-01   3.8634513e-01
   5.1129311e-01   2.7394410e-01   8.1457595e-01
   5.1129311e-01   7.1801071e-01   4.7227107e-01
   5.1135142e-01   4.8828140e-02   8.5798341e-01
   5.1135142e-01   8.5409840e-01   9.5056043e-02
   5.1150585e-01   3.8927840e-01   7.6604444e-01
   5.1150585e-01   6.0958894e-01   6.0560969e-01
   5.1201340e-01   2.4371944e-01   8.2367658e-01
   5.1201340e-01   7.4371944e-01   4.2979491e-01
   5.1206176e-01   4.0708911e-02   8.5798341e-01
   5.1206176e-01   8.5528486e-01   7.9249957e-02
   5.1236381e-01   1.2429812e-01   8.4972543e-01
   5.1236381e-01   8.2577300e-01   2.3575894e-01
   5.1264319e-01   3.2579434e-02   8.5798341e-01
   5.1264319e-01   8.5625602e-01   6.3423920e-02
   5.1278320e-01   4.4432917e-01   7.3459171e-01
   5.1278320e-01   5.5516737e-01   6.5486073e-01
   5.1309557e-01   2.4441754e-02   8.5798341e-01
   5.1309557e-01   8.5701161e-01   4.7581916e-02
   5.1341878e-01   1.6297922e-02   8.5798341e-01
   5.1341878e-01   8.5755145e-01   3.1727933e-02
   5.1347333e-01   2.9645396e-01   8.0527026e-01
   5.1347333e-01   6.9738450e-01   5.0000000e-01
   5.1361273e-01   8.1499869e-03   8.5798341e-01
   5.1361273e-01   8.5787542e-01   1.5865964e-02
   5.1363304e-01   3.6575643e-01   7.7614646e-01
   5.1363304e-01   6.3223025e-01   5.8005691e-01
   5.1364723e-01   1.6869802e-01   8.4125353e-01
   5.1364723e-01   7.9925068e-01   3.1203345e-01
   5.1367739e-01   0.0000000e+00   8.5798341e-01
   5.1367739e-01   8.5798341e-01   0.0000000e+00
   5.1424162e-01   2.0587129e-01   8.3256985e-01
   5.1424162e-01   7.7293116e-01   3.7166246e-01
   5.1427143e-01   1.1615332e-01   8.4972543e-01
   5.1427143e-01   8.2884750e-01   2.2031053e-01
   5.1429135e-01   4.6012329e-01   7.2373404e-01
   5.1429135e-01   5.3937325e-01   6.6676900e-01
   5.1460195e-01   3.1929285e-01   7.9576184e-01
   5.1460195e-01   6.7617907e-01   5.2722547e-01
   5.1466054e-01   3.4241067e-01   7.8605309e-01
   5.1466054e-01   6.5444411e-01   5.5392006e-01
   5.1475531e-01   4.0480805e-01   7.5574957e-01
   5.1475531e-01   5.9405929e-01   6.1815899e-01
   5.1529764e-01   4.7595731e-01   7.1269417e-01
   5.1529764e-01   5.2353923e-01   6.7850941e-01
   5.1557514e-01   2.6579746e-01   8.1457595e-01
   5.1557514e-01   7.2402398e-01   4.5822652e-01
   5.1580103e-01   4.9181529e-01   7.0147489e-01
   5.1580103e-01   5.0768125e-01   6.9007901e-01
   5.1581580e-01   2.3556518e-01   8.2367658e-01
   5.1581580e-01   7.4924257e-01   4.1541501e-01
   5.1604958e-01   1.0797929e-01   8.4972543e-01
   5.1604958e-01   8.3171333e-01   2.0480667e-01
   5.1625913e-01   1.6052727e-01   8.4125353e-01
   5.1625913e-01   8.0331488e-01   2.9692038e-01
   5.1744324e-01   1.9768644e-01   8.3256985e-01
   5.1744324e-01   7.7774335e-01   3.5688622e-01
   5.1751040e-01   4.2043297e-01   7.4526445e-01
   5.1751040e-01   5.7843437e-01   6.3055267e-01
   5.1761774e-01   3.8111387e-01   7.6604444e-01
   5.1761774e-01   6.1687281e-01   5.9290793e-01
   5.1769782e-01   9.9778076e-02   8.4972543e-01
   5.1769782e-01   8.3436978e-01   1.8925124e-01
   5.1811222e-01   2.8826990e-01   8.0527026e-01
   5.1811222e-01   7.0368491e-01   4.8619674e-01
   5.1874107e-01   1.5231612e-01   8.4125353e-01
   5.1874107e-01   8.0717685e-01   2.8173256e-01
   5.1921573e-01   9.1551742e-02   8.4972543e-01
   5.1921573e-01   8.3681619e-01   1.7364818e-01
   5.1937147e-01   3.5756111e-01   7.7614646e-01
   5.1937147e-01   6.3929367e-01   5.6705986e-01
   5.1948834e-01   2.2735161e-01   8.2367658e-01
   5.1948834e-01   7.5457708e-01   4.0093054e-01
   5.1960307e-01   3.1108800e-01   7.9576184e-01
   5.1960307e-01   6.8275046e-01   5.1367739e-01
   5.1972738e-01   2.5758391e-01   8.1457595e-01
   5.1972738e-01   7.2985498e-01   4.4406661e-01
   5.1976836e-01   4.3613744e-01   7.3459171e-01
   5.1976836e-01   5.6272990e-01   6.4278761e-01
   5.2002843e-01   3.3420198e-01   7.8605309e-01
   5.2002843e-01   6.6126994e-01   5.4064082e-01
   5.2051460e-01   1.8945182e-01   8.3256985e-01
   5.2051460e-01   7.8235975e-01   3.4202014e-01
   5.2060293e-01   8.3302360e-02   8.4972543e-01
   5.2060293e-01   8.3905193e-01   1.5800140e-01
   5.2109241e-01   1.4406662e-01   8.4125353e-01
   5.2109241e-01   8.1083562e-01   2.6647381e-01
   5.2111318e-01   3.9659000e-01   7.5574957e-01
   5.2111318e-01   6.0139667e-01   6.0560969e-01
   5.2152692e-01   4.5190565e-01   7.2373404e-01
   5.2152692e-01   5.4696169e-01   6.5486073e-01
   5.2185907e-01   7.5032007e-02   8.4972543e-01
   5.2185907e-01   8.4107645e-01   1.4231484e-01
   5.2262069e-01   2.8001326e-01   8.0527026e-01
   5.2262069e-01   7.0980818e-01   4.7227107e-01
   5.2278430e-01   4.6772171e-01   7.1269417e-01
   5.2278430e-01   5.3114563e-01   6.6676900e-01
   5.2298384e-01   6.6742766e-02   8.4972543e-01
   5.2298384e-01   8.4288923e-01   1.2659245e-01
   5.2303010e-01   2.1908081e-01   8.2367658e-01
   5.2303010e-01   7.5972163e-01   3.8634513e-01
   5.2331258e-01   1.3578085e-01   8.4125353e-01
   5.2331258e-01   8.1429026e-01   2.5114799e-01
   5.2345491e-01   1.8116951e-01   8.3256985e-01
   5.2345491e-01   7.8677919e-01   3.2706796e-01
   5.2353923e-01   4.8356970e-01   7.0147489e-01
   5.2353923e-01   5.1529764e-01   6.7850941e-01
   5.2359933e-01   3.7285339e-01   7.6604444e-01
   5.2359933e-01   6.2400138e-01   5.8005691e-01
   5.2374878e-01   2.4930551e-01   8.1457595e-01
   5.2374878e-01   7.3550224e-01   4.2979491e-01
   5.2379096e-01   4.9943367e-01   6.9007901e-01
   5.2397695e-01   5.8436722e-02   8.4972543e-01
   5.2397695e-01   8.4448982e-01   1.1083820e-01
   5.2411584e-01   4.1216925e-01   7.4526445e-01
   5.2411584e-01   5.8581743e-01   6.1815899e-01
   5.2447337e-01   3.0280484e-01   7.9576184e-01
   5.2447337e-01   6.8914997e-01   5.0000000e-01
   5.2483815e-01   5.0115967e-02   8.4972543e-01
   5.2483815e-01   8.4587781e-01   9.5056043e-02
   5.2497914e-01   3.4927577e-01   7.7614646e-01
   5.2497914e-01   6.4619615e-01   5.5392006e-01
   5.2526541e-01   3.2590916e-01   7.8605309e-01
   5.2526541e-01   6.6792930e-01   5.2722547e-01
   5.2540100e-01   1.2746090e-01   8.4125353e-01
   5.2540100e-01   8.1753992e-01   2.3575894e-01
   5.2556723e-01   4.1782596e-02   8.4972543e-01
   5.2556723e-01   8.4705285e-01   7.9249957e-02
   5.2616399e-01   3.3438706e-02   8.4972543e-01
   5.2616399e-01   8.4801466e-01   6.3423920e-02
   5.2626345e-01   1.7284159e-01   8.3256985e-01
   5.2626345e-01   7.9100057e-01   3.1203345e-01
   5.2644019e-01   2.1075486e-01   8.2367658e-01
   5.2644019e-01   7.6467493e-01   3.7166246e-01
   5.2662268e-01   4.2783592e-01   7.3459171e-01
   5.2662268e-01   5.7015076e-01   6.3055267e-01
   5.2662830e-01   2.5086398e-02   8.4972543e-01
   5.2662830e-01   8.4876298e-01   4.7581916e-02
   5.2696003e-01   1.6727775e-02   8.4972543e-01
   5.2696003e-01   8.4929763e-01   3.1727933e-02
   5.2699759e-01   2.7168614e-01   8.0527026e-01
   5.2699759e-01   7.1575275e-01   4.5822652e-01
   5.2715910e-01   8.3649402e-03   8.4972543e-01
   5.2715910e-01   8.4961847e-01   1.5865964e-02
   5.2722547e-01   0.0000000e+00   8.4972543e-01
   5.2722547e-01   8.4972543e-01   0.0000000e+00
   5.2733987e-01   3.8827212e-01   7.5574957e-01
   5.2733987e-01   6.0858265e-01   5.9290793e-01
   5.2735716e-01   1.1910887e-01   8.4125353e-01
   5.2735716e-01   8.2058375e-01   2.2031053e-01
   5.2763832e-01   2.4096435e-01   8.1457595e-01
   5.2763832e-01   7.4096435e-01   4.1541501e-01
   5.2863119e-01   4.4357424e-01   7.2373404e-01
   5.2863119e-01   5.5441244e-01   6.4278761e-01
   5.2893951e-01   1.6447015e-01   8.3256985e-01
   5.2893951e-01   7.9502282e-01   2.9692038e-01
   5.2918055e-01   1.1072684e-01   8.4125353e-01
   5.2918055e-01   8.2342102e-01   2.0480667e-01
   5.2921165e-01   2.9444545e-01   7.9576184e-01
   5.2921165e-01   6.9537599e-01   4.8619674e-01
   5.2944910e-01   3.6449905e-01   7.6604444e-01
   5.2944910e-01   6.3097287e-01   5.6705986e-01
   5.2971776e-01   2.0237585e-01   8.2367658e-01
   5.2971776e-01   7.6943572e-01   3.5688622e-01
   5.3013935e-01   4.5936836e-01   7.1269417e-01
   5.3013935e-01   5.3861832e-01   6.5486073e-01
   5.3037016e-01   3.1753430e-01   7.8605309e-01
   5.3037016e-01   6.7442052e-01   5.1367739e-01
   5.3045466e-01   3.4090251e-01   7.7614646e-01
   5.3045466e-01   6.5293596e-01   5.4064082e-01
   5.3058933e-01   4.0380177e-01   7.4526445e-01
   5.3058933e-01   5.9305301e-01   6.0560969e-01
   5.3087073e-01   1.0231695e-01   8.4125353e-01
   5.3087073e-01   8.2605099e-01   1.8925124e-01
   5.3114563e-01   4.7520238e-01   7.0147489e-01
   5.3114563e-01   5.2278430e-01   6.6676900e-01
   5.3124181e-01   2.6329062e-01   8.0527026e-01
   5.3124181e-01   7.2151714e-01   4.4406661e-01
   5.3139504e-01   2.3256253e-01   8.1457595e-01
   5.3139504e-01   7.4623992e-01   4.0093054e-01
   5.3148241e-01   1.5605732e-01   8.3256985e-01
   5.3148241e-01   7.9884493e-01   2.8173256e-01
   5.3164902e-01   4.9106036e-01   6.9007901e-01
   5.3164902e-01   5.0692632e-01   6.7850941e-01
   5.3242727e-01   9.3881293e-02   8.4125353e-01
   5.3242727e-01   8.2847300e-01   1.7364818e-01
   5.3286197e-01   1.9394590e-01   8.2367658e-01
   5.3286197e-01   7.7400281e-01   3.4202014e-01
   5.3334442e-01   4.1942669e-01   7.3459171e-01
   5.3334442e-01   5.7742809e-01   6.1815899e-01
   5.3343381e-01   3.7985649e-01   7.5574957e-01
   5.3343381e-01   6.1561543e-01   5.8005691e-01
   5.3381670e-01   2.8601194e-01   7.9576184e-01
   5.3381670e-01   7.0142695e-01   4.7227107e-01
   5.3384977e-01   8.5422004e-02   8.4125353e-01
   5.3384977e-01   8.3068645e-01   1.5800140e-01
   5.3389151e-01   1.4760519e-01   8.3256985e-01
   5.3389151e-01   8.0246593e-01   2.6647381e-01
   5.3501798e-01   2.2410216e-01   8.1457595e-01
   5.3501798e-01   7.5132763e-01   3.8634513e-01
   5.3513787e-01   7.6941211e-02   8.4125353e-01
   5.3513787e-01   8.3269078e-01   1.4231484e-01
   5.3516559e-01   3.5605295e-01   7.6604444e-01
   5.3516559e-01   6.3778551e-01   5.5392006e-01
   5.3534139e-01   3.0907949e-01   7.8605309e-01
   5.3534139e-01   6.8074195e-01   5.0000000e-01
   5.3535230e-01   2.5482881e-01   8.0527026e-01
   5.3535230e-01   7.2709989e-01   4.2979491e-01
   5.3560238e-01   4.3513116e-01   7.2373404e-01
   5.3560238e-01   5.6172361e-01   6.3055267e-01
   5.3579664e-01   3.3244342e-01   7.7614646e-01
   5.3579664e-01   6.5951139e-01   5.2722547e-01
   5.3587204e-01   1.8546711e-01   8.2367658e-01
   5.3587204e-01   7.7837504e-01   3.2706796e-01
   5.3616621e-01   1.3911591e-01   8.3256985e-01
   5.3616621e-01   8.0588491e-01   2.5114799e-01
   5.3629126e-01   6.8441048e-02   8.4125353e-01
   5.3629126e-01   8.3448549e-01   1.2659245e-01
   5.3692924e-01   3.9533263e-01   7.4526445e-01
   5.3692924e-01   6.0013930e-01   5.9290793e-01
   5.3730964e-01   5.9923655e-02   8.4125353e-01
   5.3730964e-01   8.3607012e-01   1.1083820e-01
   5.3736094e-01   4.5089937e-01   7.1269417e-01
   5.3736094e-01   5.4595541e-01   6.4278761e-01
   5.3819275e-01   5.1391177e-02   8.4125353e-01
   5.3819275e-01   8.3744427e-01   9.5056043e-02
   5.3828736e-01   2.7750642e-01   7.9576184e-01
   5.3828736e-01   7.0730133e-01   4.5822652e-01
   5.3830593e-01   1.3059160e-01   8.3256985e-01
   5.3830593e-01   8.0910102e-01   2.3575894e-01
   5.3850623e-01   2.1558538e-01   8.1457595e-01
   5.3850623e-01   7.5622619e-01   3.7166246e-01
   5.3861832e-01   4.6671543e-01   7.0147489e-01
   5.3861832e-01   5.3013935e-01   6.5486073e-01
   5.3874720e-01   1.7694164e-01   8.2367658e-01
   5.3874720e-01   7.8255133e-01   3.1203345e-01
   5.3894038e-01   4.2845761e-02   8.4125353e-01
   5.3894038e-01   8.3860760e-01   7.9249957e-02
   5.3932802e-01   2.4630286e-01   8.0527026e-01
   5.3932802e-01   7.3249959e-01   4.1541501e-01
   5.3937325e-01   4.8256342e-01   6.9007901e-01
   5.3937325e-01   5.1429135e-01   6.6676900e-01
   5.3939345e-01   3.7134524e-01   7.5574957e-01
   5.3939345e-01   6.2249323e-01   5.6705986e-01
   5.3955233e-01   3.4289560e-02   8.4125353e-01
   5.3955233e-01   8.3955982e-01   6.3423920e-02
   5.3962498e-01   4.9842739e-01   6.7850941e-01
   5.3993190e-01   4.1091187e-01   7.3459171e-01
   5.3993190e-01   5.8456005e-01   6.0560969e-01
   5.4002845e-01   2.5724726e-02   8.4125353e-01
   5.4002845e-01   8.4030068e-01   4.7581916e-02
   5.4017785e-01   3.0054688e-01   7.8605309e-01
   5.4017785e-01   6.8689201e-01   4.8619674e-01
   5.4031013e-01   1.2203442e-01   8.3256985e-01
   5.4031013e-01   8.1211344e-01   2.2031053e-01
   5.4036863e-01   1.7153416e-02   8.4125353e-01
   5.4036863e-01   8.4083000e-01   3.1727933e-02
   5.4057277e-01   8.5777877e-03   8.4125353e-01
   5.4057277e-01   8.4114764e-01   1.5865964e-02
   5.4064082e-01   0.0000000e+00   8.4125353e-01
   5.4064082e-01   8.4125353e-01   0.0000000e+00
   5.4074735e-01   3.4751722e-01   7.6604444e-01
   5.4074735e-01   6.4443759e-01   5.4064082e-01
   5.4100373e-01   3.2390065e-01   7.7614646e-01
   5.4100373e-01   6.6592079e-01   5.1367739e-01
   5.4148674e-01   1.6837163e-01   8.2367658e-01
   5.4148674e-01   7.8653061e-01   2.9692038e-01
   5.4185892e-01   2.0701432e-01   8.1457595e-01
   5.4185892e-01   7.6093438e-01   3.5688622e-01
   5.4217831e-01   1.1344652e-01   8.3256985e-01
   5.4217831e-01   8.1492141e-01   2.0480667e-01
   5.4243874e-01   4.2657854e-01   7.2373404e-01
   5.4243874e-01   5.6889338e-01   6.1815899e-01
   5.4262251e-01   2.6893104e-01   7.9576184e-01
   5.4262251e-01   7.1299765e-01   4.4406661e-01
   5.4313399e-01   3.8676397e-01   7.4526445e-01
   5.4313399e-01   6.0707450e-01   5.8005691e-01
   5.4316797e-01   2.3771489e-01   8.0527026e-01
   5.4316797e-01   7.3771489e-01   4.0093054e-01
   5.4391001e-01   1.0483006e-01   8.3256985e-01
   5.4391001e-01   8.1752423e-01   1.8925124e-01
   5.4408995e-01   1.5975923e-01   8.2367658e-01
   5.4408995e-01   7.9031189e-01   2.8173256e-01
   5.4444725e-01   4.4231686e-01   7.1269417e-01
   5.4444725e-01   5.5315506e-01   6.3055267e-01
   5.4487832e-01   2.9193861e-01   7.8605309e-01
   5.4487832e-01   6.9286914e-01   4.7227107e-01
   5.4507520e-01   1.9839115e-01   8.1457595e-01
   5.4507520e-01   7.6545101e-01   3.4202014e-01
   5.4521731e-01   3.6274050e-01   7.5574957e-01
   5.4521731e-01   6.2921431e-01   5.5392006e-01
   5.4550477e-01   9.6187210e-02   8.3256985e-01
   5.4550477e-01   8.1992125e-01   1.7364818e-01
   5.4595541e-01   4.5811098e-01   7.0147489e-01
   5.4595541e-01   5.3736094e-01   6.4278761e-01
   5.4607463e-01   3.1527633e-01   7.7614646e-01
   5.4607463e-01   6.7216256e-01   5.0000000e-01
   5.4619298e-01   3.3889400e-01   7.6604444e-01
   5.4619298e-01   6.5092744e-01   5.2722547e-01
   5.4638345e-01   4.0229361e-01   7.3459171e-01
   5.4638345e-01   5.9154485e-01   5.9290793e-01
   5.4655620e-01   1.5110660e-01   8.2367658e-01
   5.4655620e-01   7.9389421e-01   2.6647381e-01
   5.4682106e-01   2.6028796e-01   7.9576184e-01
   5.4682106e-01   7.1851448e-01   4.2979491e-01
   5.4687117e-01   2.2906709e-01   8.0527026e-01
   5.4687117e-01   7.4274448e-01   3.8634513e-01
   5.4696169e-01   4.7394500e-01   6.9007901e-01
   5.4696169e-01   5.2152692e-01   6.5486073e-01
   5.4696221e-01   8.7520143e-02   8.3256985e-01
   5.4696221e-01   8.2211185e-01   1.5800140e-01
   5.4746509e-01   4.8980298e-01   6.7850941e-01
   5.4746509e-01   5.0566894e-01   6.6676900e-01
   5.4815425e-01   1.8971803e-01   8.1457595e-01
   5.4815425e-01   7.6977494e-01   3.2706796e-01
   5.4828196e-01   7.8831044e-02   8.3256985e-01
   5.4828196e-01   8.2409549e-01   1.4231484e-01
   5.4888486e-01   1.4241594e-01   8.2367658e-01
   5.4888486e-01   7.9727668e-01   2.5114799e-01
   5.4913854e-01   4.1791853e-01   7.2373404e-01
   5.4913854e-01   5.7591993e-01   6.0560969e-01
   5.4920201e-01   3.7809794e-01   7.4526445e-01
   5.4920201e-01   6.1385687e-01   5.6705986e-01
   5.4944162e-01   2.8325684e-01   7.8605309e-01
   5.4944162e-01   6.9867186e-01   4.5822652e-01
   5.4946367e-01   7.0122100e-02   8.3256985e-01
   5.4946367e-01   8.2587167e-01   1.2659245e-01
   5.5043671e-01   2.2036162e-01   8.0527026e-01
   5.5043671e-01   7.4758708e-01   3.7166246e-01
   5.5050707e-01   6.1395503e-02   8.3256985e-01
   5.5050707e-01   8.2743995e-01   1.1083820e-01
   5.5088195e-01   2.5157936e-01   7.9576184e-01
   5.5088195e-01   7.2385043e-01   4.1541501e-01
   5.5090391e-01   3.5404444e-01   7.5574957e-01
   5.5090391e-01   6.3577700e-01   5.4064082e-01
   5.5100806e-01   3.0657265e-01   7.7614646e-01
   5.5100806e-01   6.7823510e-01   4.8619674e-01
   5.5107534e-01   1.3368943e-01   8.2367658e-01
   5.5107534e-01   8.0045843e-01   2.3575894e-01
   5.5109532e-01   1.8099716e-01   8.1457595e-01
   5.5109532e-01   7.7390509e-01   3.1203345e-01
   5.5139651e-01   4.3362301e-01   7.1269417e-01
   5.5139651e-01   5.6021546e-01   6.1815899e-01
   5.5141187e-01   5.2653450e-02   8.3256985e-01
   5.5141187e-01   8.2879991e-01   9.5056043e-02
   5.5150111e-01   3.3018546e-01   7.6604444e-01
   5.5150111e-01   6.5725343e-01   5.1367739e-01
   5.5217786e-01   4.3898141e-02   8.3256985e-01
   5.5217786e-01   8.2995124e-01   7.9249957e-02
   5.5269745e-01   3.9357407e-01   7.3459171e-01
   5.5269745e-01   5.9838074e-01   5.8005691e-01
   5.5280484e-01   3.5131782e-02   8.3256985e-01
   5.5280484e-01   8.3089362e-01   6.3423920e-02
   5.5312708e-01   1.2492926e-01   8.2367658e-01
   5.5312708e-01   8.0343867e-01   2.2031053e-01
   5.5315506e-01   4.4939121e-01   7.0147489e-01
   5.5315506e-01   5.4444725e-01   6.3055267e-01
   5.5329266e-01   2.6356578e-02   8.3256985e-01
   5.5329266e-01   8.3162684e-01   4.7581916e-02
   5.5364119e-01   1.7574739e-02   8.3256985e-01
   5.5364119e-01   8.3215069e-01   3.1727933e-02
   5.5385034e-01   8.7884757e-03   8.3256985e-01
   5.5385034e-01   8.3246506e-01   1.5865964e-02
   5.5386367e-01   2.1160067e-01   8.0527026e-01
   5.5386367e-01   7.5224149e-01   3.5688622e-01
   5.5386660e-01   2.7450377e-01   7.8605309e-01
   5.5386660e-01   7.0429868e-01   4.4406661e-01
   5.5389764e-01   1.7223072e-01   8.1457595e-01
   5.5389764e-01   7.7784040e-01   2.9692038e-01
   5.5392006e-01   0.0000000e+00   8.3256985e-01
   5.5392006e-01   8.3256985e-01   0.0000000e+00
   5.5441244e-01   4.6520727e-01   6.9007901e-01
   5.5441244e-01   5.2863119e-01   6.4278761e-01
   5.5480416e-01   2.4280742e-01   7.9576184e-01
   5.5480416e-01   7.2900415e-01   4.0093054e-01
   5.5503958e-01   1.1613764e-01   8.2367658e-01
   5.5503958e-01   8.0621665e-01   2.0480667e-01
   5.5513177e-01   3.6933673e-01   7.4526445e-01
   5.5513177e-01   6.2048471e-01   5.5392006e-01
   5.5516737e-01   4.8105527e-01   6.7850941e-01
   5.5516737e-01   5.1278320e-01   6.5486073e-01
   5.5541910e-01   4.9691923e-01   6.6676900e-01
   5.5570010e-01   4.0915332e-01   7.2373404e-01
   5.5570010e-01   5.8280150e-01   5.9290793e-01
   5.5580277e-01   2.9779179e-01   7.7614646e-01
   5.5580277e-01   6.8413691e-01   4.7227107e-01
   5.5645182e-01   3.4525926e-01   7.5574957e-01
   5.5645182e-01   6.4217963e-01   5.2722547e-01
   5.5656053e-01   1.6342092e-01   8.1457595e-01
   5.5656053e-01   7.8157990e-01   2.8173256e-01
   5.5667040e-01   3.2139380e-01   7.6604444e-01
   5.5667040e-01   6.6341395e-01   5.0000000e-01
   5.5681235e-01   1.0731678e-01   8.2367658e-01
   5.5681235e-01   8.0879167e-01   1.8925124e-01
   5.5715121e-01   2.0278645e-01   8.0527026e-01
   5.5715121e-01   7.5670652e-01   3.4202014e-01
   5.5815215e-01   2.6568159e-01   7.8605309e-01
   5.5815215e-01   7.0974820e-01   4.2979491e-01
   5.5820695e-01   4.2481999e-01   7.1269417e-01
   5.5820695e-01   5.6713483e-01   6.0560969e-01
   5.5844495e-01   9.8468912e-02   8.2367658e-01
   5.5844495e-01   8.1116308e-01   1.7364818e-01
   5.5858670e-01   2.3397435e-01   7.9576184e-01
   5.5858670e-01   7.3397435e-01   3.8634513e-01
   5.5887231e-01   3.8475545e-01   7.3459171e-01
   5.5887231e-01   6.0506599e-01   5.6705986e-01
   5.5908330e-01   1.5456998e-01   8.1457595e-01
   5.5908330e-01   7.8512264e-01   2.6647381e-01
   5.5993696e-01   8.9596250e-02   8.2367658e-01
   5.5993696e-01   8.1333029e-01   1.5800140e-01
   5.6021546e-01   4.4055831e-01   7.0147489e-01
   5.6021546e-01   5.5139651e-01   6.1815899e-01
   5.6029848e-01   1.9392119e-01   8.0527026e-01
   5.6029848e-01   7.6098105e-01   3.2706796e-01
   5.6045756e-01   2.8893596e-01   7.7614646e-01
   5.6045756e-01   6.8986649e-01   4.5822652e-01
   5.6092178e-01   3.6048254e-01   7.4526445e-01
   5.6092178e-01   6.2695635e-01   5.4064082e-01
   5.6128801e-01   8.0701033e-02   8.2367658e-01
   5.6128801e-01   8.1529274e-01   1.4231484e-01
   5.6146533e-01   1.4568013e-01   8.1457595e-01
   5.6146533e-01   7.8846773e-01   2.5114799e-01
   5.6169955e-01   3.1252124e-01   7.6604444e-01
   5.6169955e-01   6.6940746e-01   4.8619674e-01
   5.6172361e-01   4.5635243e-01   6.9007901e-01
   5.6172361e-01   5.3560238e-01   6.3055267e-01
   5.6185965e-01   3.3638715e-01   7.5574957e-01
   5.6185965e-01   6.4842060e-01   5.1367739e-01
   5.6212177e-01   4.0028510e-01   7.2373404e-01
   5.6212177e-01   5.8953634e-01   5.8005691e-01
   5.6222861e-01   2.2508238e-01   7.9576184e-01
   5.6222861e-01   7.3875978e-01   3.7166246e-01
   5.6229719e-01   2.5679252e-01   7.8605309e-01
   5.6229719e-01   7.1501905e-01   4.1541501e-01
   5.6249776e-01   7.1785499e-02   8.2367658e-01
   5.6249776e-01   8.1704995e-01   1.2659245e-01
   5.6272990e-01   4.7218645e-01   6.7850941e-01
   5.6272990e-01   5.1976836e-01   6.4278761e-01
   5.6323329e-01   4.8804442e-01   6.6676900e-01
   5.6323329e-01   5.0391039e-01   6.5486073e-01
   5.6330470e-01   1.8500710e-01   8.0527026e-01
   5.6330470e-01   7.6506401e-01   3.1203345e-01
   5.6356590e-01   6.2851895e-02   8.2367658e-01
   5.6356590e-01   8.1860147e-01   1.1083820e-01
   5.6370602e-01   1.3675360e-01   8.1457595e-01
   5.6370602e-01   7.9161433e-01   2.3575894e-01
   5.6449217e-01   5.3902467e-02   8.2367658e-01
   5.6449217e-01   8.1994691e-01   9.5056043e-02
   5.6487686e-01   4.1591002e-01   7.1269417e-01
   5.6487686e-01   5.7391142e-01   5.9290793e-01
   5.6490648e-01   3.7583998e-01   7.3459171e-01
   5.6490648e-01   6.1159891e-01   5.5392006e-01
   5.6497126e-01   2.8000739e-01   7.7614646e-01
   5.6497126e-01   6.9542240e-01   4.4406661e-01
   5.6527633e-01   4.4939470e-02   8.2367658e-01
   5.6527633e-01   8.2108593e-01   7.9249957e-02
   5.6572899e-01   2.1613375e-01   7.9576184e-01
   5.6572899e-01   7.4335922e-01   3.5688622e-01
   5.6580479e-01   1.2779265e-01   8.1457595e-01
   5.6580479e-01   7.9456165e-01   2.2031053e-01
   5.6591819e-01   3.5965159e-02   8.2367658e-01
   5.6591819e-01   8.2201825e-01   6.3423920e-02
   5.6616911e-01   1.7604644e-01   8.0527026e-01
   5.6616911e-01   7.6895437e-01   2.9692038e-01
   5.6630068e-01   2.4783881e-01   7.8605309e-01
   5.6630068e-01   7.2010989e-01   4.0093054e-01
   5.6641758e-01   2.6981795e-02   8.2367658e-01
   5.6641758e-01   8.2274364e-01   4.7581916e-02
   5.6657058e-01   3.5153760e-01   7.4526445e-01
   5.6657058e-01   6.3327015e-01   5.2722547e-01
   5.6658730e-01   3.0357000e-01   7.6604444e-01
   5.6658730e-01   6.7523245e-01   4.7227107e-01
   5.6677437e-01   1.7991638e-02   8.2367658e-01
   5.6677437e-01   8.2326190e-01   3.1727933e-02
   5.6698849e-01   8.9969513e-03   8.2367658e-01
   5.6698849e-01   8.2357290e-01   1.5865964e-02
   5.6705986e-01   0.0000000e+00   8.2367658e-01
   5.6705986e-01   8.2367658e-01   0.0000000e+00
   5.6712603e-01   3.2743037e-01   7.5574957e-01
   5.6712603e-01   6.5449833e-01   5.0000000e-01
   5.6713483e-01   4.3161449e-01   7.0147489e-01
   5.6713483e-01   5.5820695e-01   6.0560969e-01
   5.6776112e-01   1.1879952e-01   8.1457595e-01
   5.6776112e-01   7.9730893e-01   2.0480667e-01
   5.6840192e-01   3.9131611e-01   7.2373404e-01
   5.6840192e-01   5.9612278e-01   5.6705986e-01
   5.6889099e-01   1.6704147e-01   8.0527026e-01
   5.6889099e-01   7.7265115e-01   2.8173256e-01
   5.6889338e-01   4.4738270e-01   6.9007901e-01
   5.6889338e-01   5.4243874e-01   6.1815899e-01
   5.6908695e-01   2.0713071e-01   7.9576184e-01
   5.6908695e-01   7.4777153e-01   3.4202014e-01
   5.6934274e-01   2.7100833e-01   7.7614646e-01
   5.6934274e-01   7.0080324e-01   4.2979491e-01
   5.6957453e-01   1.0977649e-01   8.1457595e-01
   5.6957453e-01   7.9985550e-01   1.8925124e-01
   5.7015076e-01   4.6319876e-01   6.7850941e-01
   5.7015076e-01   5.2662268e-01   6.3055267e-01
   5.7016160e-01   2.3882271e-01   7.8605309e-01
   5.7016160e-01   7.2501945e-01   3.8634513e-01
   5.7079844e-01   3.6682988e-01   7.3459171e-01
   5.7079844e-01   6.1797787e-01   5.4064082e-01
   5.7090569e-01   4.7904675e-01   6.6676900e-01
   5.7090569e-01   5.1077469e-01   6.4278761e-01
   5.7115742e-01   4.9491072e-01   6.5486073e-01
   5.7124454e-01   1.0072583e-01   8.1457595e-01
   5.7124454e-01   8.0220071e-01   1.7364818e-01
   5.7133241e-01   2.9454233e-01   7.6604444e-01
   5.7133241e-01   6.8088746e-01   4.5822652e-01
   5.7140457e-01   4.0689536e-01   7.1269417e-01
   5.7140457e-01   5.8054353e-01   5.8005691e-01
   5.7146966e-01   1.5799444e-01   8.0527026e-01
   5.7146966e-01   7.7615342e-01   2.6647381e-01
   5.7207674e-01   3.4250416e-01   7.4526445e-01
   5.7207674e-01   6.3942454e-01   5.1367739e-01
   5.7224964e-01   3.1839115e-01   7.5574957e-01
   5.7224964e-01   6.6041129e-01   4.8619674e-01
   5.7230165e-01   1.9807553e-01   7.9576184e-01
   5.7230165e-01   7.5199559e-01   3.2706796e-01
   5.7277075e-01   9.1649801e-02   8.1457595e-01
   5.7277075e-01   8.0434397e-01   1.5800140e-01
   5.7357088e-01   2.6194104e-01   7.7614646e-01
   5.7357088e-01   7.0600766e-01   4.1541501e-01
   5.7387898e-01   2.2974649e-01   7.8605309e-01
   5.7387898e-01   7.2974649e-01   3.7166246e-01
   5.7390446e-01   1.4890763e-01   8.0527026e-01
   5.7390446e-01   7.7946030e-01   2.5114799e-01
   5.7391142e-01   4.2256203e-01   7.0147489e-01
   5.7391142e-01   5.6487686e-01   5.9290793e-01
   5.7415277e-01   8.2550705e-02   8.1457595e-01
   5.7415277e-01   8.0628474e-01   1.4231484e-01
   5.7453898e-01   3.8224861e-01   7.2373404e-01
   5.7453898e-01   6.0255914e-01   5.5392006e-01
   5.7537227e-01   1.8897048e-01   7.9576184e-01
   5.7537227e-01   7.5603034e-01   3.1203345e-01
   5.7539024e-01   7.3430827e-02   8.1457595e-01
   5.7539024e-01   8.0802254e-01   1.2659245e-01
   5.7591993e-01   4.3830034e-01   6.9007901e-01
   5.7591993e-01   5.4913854e-01   6.0560969e-01
   5.7593370e-01   2.8544052e-01   7.6604444e-01
   5.7593370e-01   6.8637105e-01   4.4406661e-01
   5.7619478e-01   1.3978334e-01   8.0527026e-01
   5.7619478e-01   7.8257095e-01   2.3575894e-01
   5.7648287e-01   6.4292464e-02   8.1457595e-01
   5.7648287e-01   8.0955691e-01   1.1083820e-01
   5.7654670e-01   3.5772744e-01   7.3459171e-01
   5.7654670e-01   6.2420126e-01   5.2722547e-01
   5.7722920e-01   3.0927178e-01   7.5574957e-01
   5.7722920e-01   6.6615800e-01   4.7227107e-01
   5.7742809e-01   4.5409447e-01   6.7850941e-01
   5.7742809e-01   5.3334442e-01   6.1815899e-01
   5.7743037e-01   5.5137915e-02   8.1457595e-01
   5.7743037e-01   8.1088749e-01   9.5056043e-02
   5.7743889e-01   3.3338450e-01   7.4526445e-01
   5.7743889e-01   6.4541795e-01   5.0000000e-01
   5.7745189e-01   2.2061242e-01   7.8605309e-01
   5.7745189e-01   7.3428982e-01   3.5688622e-01
   5.7765463e-01   2.5280782e-01   7.7614646e-01
   5.7765463e-01   7.1103434e-01   4.0093054e-01
   5.7778844e-01   3.9777825e-01   7.1269417e-01
   5.7778844e-01   5.8702950e-01   5.6705986e-01
   5.7823250e-01   4.5969485e-02   8.1457595e-01
   5.7823250e-01   8.1201393e-01   7.9249957e-02
   5.7829805e-01   1.7981786e-01   7.9576184e-01
   5.7829805e-01   7.5987477e-01   2.9692038e-01
   5.7834005e-01   1.3062386e-01   8.0527026e-01
   5.7834005e-01   7.8548460e-01   2.2031053e-01
   5.7843437e-01   4.6992849e-01   6.6676900e-01
   5.7843437e-01   5.1751040e-01   6.3055267e-01
   5.7888907e-01   3.6789483e-02   8.1457595e-01
   5.7888907e-01   8.1293595e-01   6.3423920e-02
   5.7893776e-01   4.8578646e-01   6.5486073e-01
   5.7893776e-01   5.0165243e-01   6.4278761e-01
   5.7939990e-01   2.7600219e-02   8.1457595e-01
   5.7939990e-01   8.1365331e-01   4.7581916e-02
   5.7976488e-01   1.8404007e-02   8.1457595e-01
   5.7976488e-01   8.1416585e-01   3.1727933e-02
   5.7998390e-01   9.2031619e-03   8.1457595e-01
   5.7998390e-01   8.1447342e-01   1.5865964e-02
   5.8005691e-01   0.0000000e+00   8.1457595e-01
   5.8005691e-01   8.1457595e-01   0.0000000e+00
   5.8033973e-01   1.2143150e-01   8.0527026e-01
   5.8033973e-01   7.8820050e-01   2.0480667e-01
   5.8038999e-01   2.7626684e-01   7.6604444e-01
   5.8038999e-01   6.9168186e-01   4.2979491e-01
   5.8053141e-01   3.7308488e-01   7.2373404e-01
   5.8053141e-01   6.0884382e-01   5.4064082e-01
   5.8054353e-01   4.1340318e-01   7.0147489e-01
   5.8054353e-01   5.7140457e-01   5.8005691e-01
   5.8087944e-01   2.1142283e-01   7.8605309e-01
   5.8087944e-01   7.3864829e-01   3.4202014e-01
   5.8107824e-01   1.7061997e-01   7.9576184e-01
   5.8107824e-01   7.6352789e-01   2.8173256e-01
   5.8159296e-01   2.4361095e-01   7.7614646e-01
   5.8159296e-01   7.1588202e-01   3.8634513e-01
   5.8206343e-01   3.0007456e-01   7.5574957e-01
   5.8206343e-01   6.7173701e-01   4.5822652e-01
   5.8214982e-01   3.4853494e-01   7.3459171e-01
   5.8214982e-01   6.3026750e-01   5.1367739e-01
   5.8219331e-01   1.1220856e-01   8.0527026e-01
   5.8219331e-01   7.9071797e-01   1.8925124e-01
   5.8265568e-01   3.2418091e-01   7.4526445e-01
   5.8265568e-01   6.5124888e-01   4.8619674e-01
   5.8280150e-01   4.2910765e-01   6.9007901e-01
   5.8280150e-01   5.5570010e-01   5.9290793e-01
   5.8371215e-01   1.6137912e-01   7.9576184e-01
   5.8371215e-01   7.6698881e-01   2.6647381e-01
   5.8390033e-01   1.0295738e-01   8.0527026e-01
   5.8390033e-01   7.9303639e-01   1.7364818e-01
   5.8402685e-01   3.8856101e-01   7.1269417e-01
   5.8402685e-01   5.9336768e-01   5.5392006e-01
   5.8416075e-01   2.0218000e-01   7.8605309e-01
   5.8416075e-01   7.4282082e-01   3.2706796e-01
   5.8456005e-01   4.4487585e-01   6.7850941e-01
   5.8456005e-01   5.3993190e-01   6.0560969e-01
   5.8470018e-01   2.6702362e-01   7.6604444e-01
   5.8470018e-01   6.9681854e-01   4.1541501e-01
   5.8538488e-01   2.3435275e-01   7.7614646e-01
   5.8538488e-01   7.2054949e-01   3.7166246e-01
   5.8546035e-01   9.3680280e-02   8.0527026e-01
   5.8546035e-01   7.9515517e-01   1.5800140e-01
   5.8581743e-01   4.6069192e-01   6.6676900e-01
   5.8581743e-01   5.2411584e-01   6.1815899e-01
   5.8619911e-01   1.5209765e-01   7.9576184e-01
   5.8619911e-01   7.7025664e-01   2.5114799e-01
   5.8637768e-01   3.6382723e-01   7.2373404e-01
   5.8637768e-01   6.1497522e-01   5.2722547e-01
   5.8657236e-01   4.7653991e-01   6.5486073e-01
   5.8657236e-01   5.0826784e-01   6.3055267e-01
   5.8675114e-01   2.9080179e-01   7.5574957e-01
   5.8675114e-01   6.7714691e-01   4.4406661e-01
   5.8682409e-01   4.9240388e-01   6.4278761e-01
   5.8687298e-01   8.4379596e-02   8.0527026e-01
   5.8687298e-01   7.9707377e-01   1.4231484e-01
   5.8702950e-01   4.0414026e-01   7.0147489e-01
   5.8702950e-01   5.7778844e-01   5.6705986e-01
   5.8729500e-01   1.9288628e-01   7.8605309e-01
   5.8729500e-01   7.4680634e-01   3.1203345e-01
   5.8760639e-01   3.3925471e-01   7.3459171e-01
   5.8760639e-01   6.3617508e-01   5.0000000e-01
   5.8772578e-01   3.1489571e-01   7.4526445e-01
   5.8772578e-01   6.5691586e-01   4.7227107e-01
   5.8813787e-01   7.5057669e-02   8.0527026e-01
   5.8813787e-01   7.9879171e-01   1.2659245e-01
   5.8853850e-01   1.4277790e-01   7.9576184e-01
   5.8853850e-01   7.7333056e-01   2.3575894e-01
   5.8886317e-01   2.5771318e-01   7.6604444e-01
   5.8886317e-01   7.0177979e-01   4.0093054e-01
   5.8902942e-01   2.2503556e-01   7.7614646e-01
   5.8902942e-01   7.2503556e-01   3.5688622e-01
   5.8925471e-01   6.5716848e-02   8.0527026e-01
   5.8925471e-01   8.0030856e-01   1.1083820e-01
   5.8953634e-01   4.1980693e-01   6.9007901e-01
   5.8953634e-01   5.6212177e-01   5.8005691e-01
   5.9011823e-01   3.7924596e-01   7.1269417e-01
   5.9011823e-01   5.9955649e-01   5.4064082e-01
   5.9022320e-01   5.6359482e-02   8.0527026e-01
   5.9022320e-01   8.0162393e-01   9.5056043e-02
   5.9028140e-01   1.8354400e-01   7.8605309e-01
   5.9028140e-01   7.5060386e-01   2.9692038e-01
   5.9072973e-01   1.3342219e-01   7.9576184e-01
   5.9072973e-01   7.7620980e-01   2.2031053e-01
   5.9104310e-01   4.6987928e-02   8.0527026e-01
   5.9104310e-01   8.0273750e-01   7.9249957e-02
   5.9129114e-01   2.8145581e-01   7.5574957e-01
   5.9129114e-01   6.8238635e-01   4.2979491e-01
   5.9154485e-01   4.3554525e-01   6.7850941e-01
   5.9154485e-01   5.4638345e-01   5.9290793e-01
   5.9171421e-01   3.7604545e-02   8.0527026e-01
   5.9171421e-01   8.0364899e-01   6.3423920e-02
   5.9207635e-01   3.5447799e-01   7.2373404e-01
   5.9207635e-01   6.2095180e-01   5.1367739e-01
   5.9223637e-01   2.8211695e-02   8.0527026e-01
   5.9223637e-01   8.0435816e-01   4.7581916e-02
   5.9252569e-01   2.1566171e-01   7.7614646e-01
   5.9252569e-01   7.2933911e-01   3.4202014e-01
   5.9260943e-01   1.8811743e-02   8.0527026e-01
   5.9260943e-01   8.0486484e-01   3.1727933e-02
   5.9264792e-01   3.0553124e-01   7.4526445e-01
   5.9264792e-01   6.6241746e-01   4.5822652e-01
   5.9277224e-01   1.2403290e-01   7.9576184e-01
   5.9277224e-01   7.7889364e-01   2.0480667e-01
   5.9283330e-01   9.4070558e-03   8.0527026e-01
   5.9283330e-01   8.0516890e-01   1.5865964e-02
   5.9287791e-01   2.4833786e-01   7.6604444e-01
   5.9287791e-01   7.0656438e-01   3.8634513e-01
   5.9290793e-01   0.0000000e+00   8.0527026e-01
   5.9290793e-01   8.0527026e-01   0.0000000e+00
   5.9291503e-01   3.2988906e-01   7.3459171e-01
   5.9291503e-01   6.4192251e-01   4.8619674e-01
   5.9305301e-01   4.5133937e-01   6.6676900e-01
   5.9305301e-01   5.3058933e-01   6.0560969e-01
   5.9311920e-01   1.7415551e-01   7.8605309e-01
   5.9311920e-01   7.5421242e-01   2.8173256e-01
   5.9336768e-01   3.9477560e-01   7.0147489e-01
   5.9336768e-01   5.8402685e-01   5.5392006e-01
   5.9405929e-01   4.6717339e-01   6.5486073e-01
   5.9405929e-01   5.1475531e-01   6.1815899e-01
   5.9456269e-01   4.8303137e-01   6.4278761e-01
   5.9456269e-01   4.9889733e-01   6.3055267e-01
   5.9466553e-01   1.1461239e-01   7.9576184e-01
   5.9466553e-01   7.8138139e-01   1.8925124e-01
   5.9568228e-01   2.7203898e-01   7.5574957e-01
   5.9568228e-01   6.8745399e-01   4.1541501e-01
   5.9580769e-01   1.6472318e-01   7.8605309e-01
   5.9580769e-01   7.5763111e-01   2.6647381e-01
   5.9587279e-01   2.0623358e-01   7.7614646e-01
   5.9587279e-01   7.3345904e-01   3.2706796e-01
   5.9606105e-01   3.6983543e-01   7.1269417e-01
   5.9606105e-01   6.0559436e-01   5.2722547e-01
   5.9612278e-01   4.1040053e-01   6.9007901e-01
   5.9612278e-01   5.6840192e-01   5.6705986e-01
   5.9640912e-01   1.0516302e-01   7.9576184e-01
   5.9640912e-01   7.8367243e-01   1.7364818e-01
   5.9674340e-01   2.3890002e-01   7.6604444e-01
   5.9674340e-01   7.1117110e-01   3.7166246e-01
   5.9742087e-01   2.9608985e-01   7.4526445e-01
   5.9742087e-01   6.6775231e-01   4.4406661e-01
   5.9762595e-01   3.4503951e-01   7.2373404e-01
   5.9762595e-01   6.2677206e-01   5.0000000e-01
   5.9800256e-01   9.5687176e-02   7.9576184e-01
   5.9800256e-01   7.8576619e-01   1.5800140e-01
   5.9807440e-01   3.2044037e-01   7.3459171e-01
   5.9807440e-01   6.4750833e-01   4.7227107e-01
   5.9834619e-01   1.5524939e-01   7.8605309e-01
   5.9834619e-01   7.6085907e-01   2.5114799e-01
   5.9838074e-01   4.2610500e-01   6.7850941e-01
   5.9838074e-01   5.5269745e-01   5.8005691e-01
   5.9906988e-01   1.9675352e-01   7.7614646e-01
   5.9906988e-01   7.3739434e-01   3.1203345e-01
   5.9944545e-01   8.6187245e-02   7.9576184e-01
   5.9944545e-01   7.8766213e-01   1.4231484e-01
   5.9955649e-01   3.8531156e-01   7.0147489e-01
   5.9955649e-01   5.9011823e-01   5.4064082e-01
   5.9992346e-01   2.6255366e-01   7.5574957e-01
   5.9992346e-01   6.9234858e-01   4.0093054e-01
   6.0013930e-01   4.4187320e-01   6.6676900e-01
   6.0013930e-01   5.3692924e-01   5.9290793e-01
   6.0045867e-01   2.2940204e-01   7.6604444e-01
   6.0045867e-01   7.1559878e-01   3.5688622e-01
   6.0073405e-01   1.4573650e-01   7.8605309e-01
   6.0073405e-01   7.6389549e-01   2.3575894e-01
   6.0073744e-01   7.6665616e-02   7.9576184e-01
   6.0073744e-01   7.8935979e-01   1.2659245e-01
   6.0139667e-01   4.5768926e-01   6.5486073e-01
   6.0139667e-01   5.2111318e-01   6.0560969e-01
   6.0185382e-01   3.6033179e-01   7.1269417e-01
   6.0185382e-01   6.1147978e-01   5.1367739e-01
   6.0187820e-01   6.7124688e-02   7.9576184e-01
   6.0187820e-01   7.9085873e-01   1.1083820e-01
   6.0204343e-01   2.8657392e-01   7.4526445e-01
   6.0204343e-01   6.7291905e-01   4.2979491e-01
   6.0211616e-01   1.8722393e-01   7.7614646e-01
   6.0211616e-01   7.4114400e-01   2.9692038e-01
   6.0215161e-01   4.7353726e-01   6.4278761e-01
   6.0215161e-01   5.0526519e-01   6.1815899e-01
   6.0240333e-01   4.8940122e-01   6.3055267e-01
   6.0255914e-01   4.0089080e-01   6.9007901e-01
   6.0255914e-01   5.7453898e-01   5.5392006e-01
   6.0286744e-01   5.7566861e-02   7.9576184e-01
   6.0286744e-01   7.9215857e-01   9.5056043e-02
   6.0297069e-01   1.3618694e-01   7.8605309e-01
   6.0297069e-01   7.6673960e-01   2.2031053e-01
   6.0302511e-01   3.3551416e-01   7.2373404e-01
   6.0302511e-01   6.3243454e-01   4.8619674e-01
   6.0308322e-01   3.1091101e-01   7.3459171e-01
   6.0308322e-01   6.5293115e-01   4.5822652e-01
   6.0370491e-01   4.7994542e-02   7.9576184e-01
   6.0370491e-01   7.9325899e-01   7.9249957e-02
   6.0401361e-01   2.5300225e-01   7.5574957e-01
   6.0401361e-01   6.9706887e-01   3.8634513e-01
   6.0402277e-01   2.1984631e-01   7.6604444e-01
   6.0402277e-01   7.1984631e-01   3.4202014e-01
   6.0439040e-01   3.8410140e-02   7.9576184e-01
   6.0439040e-01   7.9415971e-01   6.3423920e-02
   6.0492374e-01   2.8816069e-02   7.9576184e-01
   6.0492374e-01   7.9486051e-01   4.7581916e-02
   6.0501085e-01   1.7764722e-01   7.7614646e-01
   6.0501085e-01   7.4470708e-01   2.8173256e-01
   6.0505553e-01   1.2660308e-01   7.8605309e-01
   6.0505553e-01   7.6939069e-01   2.0480667e-01
   6.0506599e-01   4.1655747e-01   6.7850941e-01
   6.0506599e-01   5.5887231e-01   5.6705986e-01
   6.0530479e-01   1.9214744e-02   7.9576184e-01
   6.0530479e-01   7.9536121e-01   3.1727933e-02
   6.0553346e-01   9.6085814e-03   7.9576184e-01
   6.0553346e-01   7.9566168e-01   1.5865964e-02
   6.0559436e-01   3.7575052e-01   7.0147489e-01
   6.0559436e-01   5.9606105e-01   5.2722547e-01
   6.0560969e-01   0.0000000e+00   7.9576184e-01
   6.0560969e-01   7.9576184e-01   0.0000000e+00
   6.0651442e-01   2.7698585e-01   7.4526445e-01
   6.0651442e-01   6.7791639e-01   4.1541501e-01
   6.0698805e-01   1.1698736e-01   7.8605309e-01
   6.0698805e-01   7.7184809e-01   1.8925124e-01
   6.0707450e-01   4.3229579e-01   6.6676900e-01
   6.0707450e-01   5.4313399e-01   5.8005691e-01
   6.0743482e-01   2.1023523e-01   7.6604444e-01
   6.0743482e-01   7.2391263e-01   3.2706796e-01
   6.0749507e-01   3.5073744e-01   7.1269417e-01
   6.0749507e-01   6.1721126e-01   5.0000000e-01
   6.0775324e-01   1.6802577e-01   7.7614646e-01
   6.0775324e-01   7.4808268e-01   2.6647381e-01
   6.0794021e-01   3.0130338e-01   7.3459171e-01
   6.0794021e-01   6.5818960e-01   4.4406661e-01
   6.0795171e-01   2.4338715e-01   7.5574957e-01
   6.0795171e-01   7.0161367e-01   3.7166246e-01
   6.0827247e-01   3.2590436e-01   7.2373404e-01
   6.0827247e-01   6.3793780e-01   4.7227107e-01
   6.0858265e-01   4.4808992e-01   6.5486073e-01
   6.0858265e-01   5.2733987e-01   5.9290793e-01
   6.0876776e-01   1.0734218e-01   7.8605309e-01
   6.0876776e-01   7.7411118e-01   1.7364818e-01
   6.0884382e-01   3.9128016e-01   6.9007901e-01
   6.0884382e-01   5.8053141e-01   5.4064082e-01
   6.0958894e-01   4.6392394e-01   6.4278761e-01
   6.0958894e-01   5.1150585e-01   6.0560969e-01
   6.1009233e-01   4.7978191e-01   6.3055267e-01
   6.1009233e-01   4.9564788e-01   6.1815899e-01
   6.1034264e-01   1.5836203e-01   7.7614646e-01
   6.1034264e-01   7.5126996e-01   2.5114799e-01
   6.1039422e-01   9.7669983e-02   7.8605309e-01
   6.1039422e-01   7.7617939e-01   1.5800140e-01
   6.1069394e-01   2.0057123e-01   7.6604444e-01
   6.1069394e-01   7.2779670e-01   3.1203345e-01
   6.1083272e-01   2.6732805e-01   7.4526445e-01
   6.1083272e-01   6.8274307e-01   4.0093054e-01
   6.1147978e-01   3.6609488e-01   7.0147489e-01
   6.1147978e-01   6.0185382e-01   5.1367739e-01
   6.1159891e-01   4.0690509e-01   6.7850941e-01
   6.1159891e-01   5.6490648e-01   5.5392006e-01
   6.1173675e-01   2.3371077e-01   7.5574957e-01
   6.1173675e-01   7.0598185e-01   3.5688622e-01
   6.1186702e-01   8.7973196e-02   7.8605309e-01
   6.1186702e-01   7.7805221e-01   1.4231484e-01
   6.1264415e-01   2.9161989e-01   7.3459171e-01
   6.1264415e-01   6.6328235e-01   4.2979491e-01
   6.1277838e-01   1.4865843e-01   7.7614646e-01
   6.1277838e-01   7.5426811e-01   2.3575894e-01
   6.1298339e-01   3.4105480e-01   7.1269417e-01
   6.1298339e-01   6.2278736e-01   4.8619674e-01
   6.1318578e-01   7.8254263e-02   7.8605309e-01
   6.1318578e-01   7.7972915e-01   1.2659245e-01
   6.1336669e-01   3.1621251e-01   7.2373404e-01
   6.1336669e-01   6.4328047e-01   4.5822652e-01
   6.1379933e-01   1.9085674e-01   7.6604444e-01
   6.1379933e-01   7.3149756e-01   2.9692038e-01
   6.1385687e-01   4.2260956e-01   6.6676900e-01
   6.1385687e-01   5.4920201e-01   5.6705986e-01
   6.1435018e-01   6.8515629e-02   7.8605309e-01
   6.1435018e-01   7.8120980e-01   1.1083820e-01
   6.1497522e-01   3.8157102e-01   6.9007901e-01
   6.1497522e-01   5.8637768e-01   5.2722547e-01
   6.1499725e-01   2.5760295e-01   7.4526445e-01
   6.1499725e-01   6.8739787e-01   3.8634513e-01
   6.1505985e-01   1.3891739e-01   7.7614646e-01
   6.1505985e-01   7.5707638e-01   2.2031053e-01
   6.1535991e-01   5.8759747e-02   7.8605309e-01
   6.1535991e-01   7.8249379e-01   9.5056043e-02
   6.1536780e-01   2.2397556e-01   7.5574957e-01
   6.1536780e-01   7.1017230e-01   3.4202014e-01
   6.1561543e-01   4.3837776e-01   6.5486073e-01
   6.1561543e-01   5.3343381e-01   5.8005691e-01
   6.1621474e-01   4.8989073e-02   7.8605309e-01
   6.1621474e-01   7.8358078e-01   7.9249957e-02
   6.1675020e-01   1.8109420e-01   7.6604444e-01
   6.1675020e-01   7.3501426e-01   2.8173256e-01
   6.1687281e-01   4.5419382e-01   6.4278761e-01
   6.1687281e-01   5.1761774e-01   5.9290793e-01
   6.1691443e-01   3.9206066e-02   7.8605309e-01
   6.1691443e-01   7.8447052e-01   6.3423920e-02
   6.1718649e-01   1.2914139e-01   7.7614646e-01
   6.1718649e-01   7.5969406e-01   2.0480667e-01
   6.1719387e-01   2.8186300e-01   7.3459171e-01
   6.1719387e-01   6.6820812e-01   4.1541501e-01
   6.1721126e-01   3.5634709e-01   7.0147489e-01
   6.1721126e-01   6.0749507e-01   5.0000000e-01
   6.1745882e-01   2.9413189e-02   7.8605309e-01
   6.1745882e-01   7.8516276e-01   4.7581916e-02
   6.1762774e-01   4.7004182e-01   6.3055267e-01
   6.1762774e-01   5.0176975e-01   6.0560969e-01
   6.1784777e-01   1.9612907e-02   7.8605309e-01
   6.1784777e-01   7.8565735e-01   3.1727933e-02
   6.1787947e-01   4.8590578e-01   6.1815899e-01
   6.1797787e-01   3.9715026e-01   6.7850941e-01
   6.1797787e-01   5.7079844e-01   5.4064082e-01
   6.1808118e-01   9.8076881e-03   7.8605309e-01
   6.1808118e-01   7.8595415e-01   1.5865964e-02
   6.1815899e-01   0.0000000e+00   7.8605309e-01
   6.1815899e-01   7.8605309e-01   0.0000000e+00
   6.1830650e-01   3.0644105e-01   7.2373404e-01
   6.1830650e-01   6.4846119e-01   4.4406661e-01
   6.1831740e-01   3.3128630e-01   7.1269417e-01
   6.1831740e-01   6.2820667e-01   4.7227107e-01
   6.1884393e-01   2.1418397e-01   7.5574957e-01
   6.1884393e-01   7.1418397e-01   3.2706796e-01
   6.1900696e-01   2.4781300e-01   7.4526445e-01
   6.1900696e-01   6.9187962e-01   3.7166246e-01
   6.1915776e-01   1.1933288e-01   7.7614646e-01
   6.1915776e-01   7.6212049e-01   1.8925124e-01
   6.1954580e-01   1.7128607e-01   7.6604444e-01
   6.1954580e-01   7.3834593e-01   2.6647381e-01
   6.2048471e-01   4.1281693e-01   6.6676900e-01
   6.2048471e-01   5.5513177e-01   5.5392006e-01
   6.2095180e-01   3.7176581e-01   6.9007901e-01
   6.2095180e-01   5.9207635e-01   5.1367739e-01
   6.2097316e-01   1.0949432e-01   7.7614646e-01
   6.2097316e-01   7.6435506e-01   1.7364818e-01
   6.2158821e-01   2.7203514e-01   7.3459171e-01
   6.2158821e-01   6.7296568e-01   4.0093054e-01
   6.2216427e-01   2.0433845e-01   7.5574957e-01
   6.2216427e-01   7.1801584e-01   3.1203345e-01
   6.2218543e-01   1.6143481e-01   7.6604444e-01
   6.2218543e-01   7.4149172e-01   2.5114799e-01
   6.2249323e-01   4.2855525e-01   6.5486073e-01
   6.2249323e-01   5.3939345e-01   5.6705986e-01
   6.2263222e-01   9.9628202e-02   7.7614646e-01
   6.2263222e-01   7.6639720e-01   1.5800140e-01
   6.2278736e-01   3.4650958e-01   7.0147489e-01
   6.2278736e-01   6.1298339e-01   4.8619674e-01
   6.2286084e-01   2.3796067e-01   7.4526445e-01
   6.2286084e-01   6.9618719e-01   3.5688622e-01
   6.2309065e-01   2.9659245e-01   7.2373404e-01
   6.2309065e-01   6.5347867e-01   4.2979491e-01
   6.2349575e-01   3.2143440e-01   7.1269417e-01
   6.2349575e-01   6.3346784e-01   4.5822652e-01
   6.2400138e-01   4.4434937e-01   6.4278761e-01
   6.2400138e-01   5.2359933e-01   5.8005691e-01
   6.2413455e-01   8.9737001e-02   7.7614646e-01
   6.2413455e-01   7.6824641e-01   1.4231484e-01
   6.2420126e-01   3.8729546e-01   6.7850941e-01
   6.2420126e-01   5.7654670e-01   5.2722547e-01
   6.2466844e-01   1.5154292e-01   7.6604444e-01
   6.2466844e-01   7.4445085e-01   2.3575894e-01
   6.2500766e-01   4.6018339e-01   6.3055267e-01
   6.2500766e-01   5.0776531e-01   5.9290793e-01
   6.2532798e-01   1.9444149e-01   7.5574957e-01
   6.2532798e-01   7.2166696e-01   2.9692038e-01
   6.2547975e-01   7.9823209e-02   7.7614646e-01
   6.2547975e-01   7.6990222e-01   1.2659245e-01
   6.2551106e-01   4.7604137e-01   6.1815899e-01
   6.2551106e-01   4.9190733e-01   6.0560969e-01
   6.2582607e-01   2.6213880e-01   7.3459171e-01
   6.2582607e-01   6.7755382e-01   3.8634513e-01
   6.2655791e-01   2.2804843e-01   7.4526445e-01
   6.2655791e-01   7.0031950e-01   3.4202014e-01
   6.2666749e-01   6.9889323e-02   7.7614646e-01
   6.2666749e-01   7.7136421e-01   1.1083820e-01
   6.2677206e-01   3.6186702e-01   6.9007901e-01
   6.2677206e-01   5.9762595e-01   5.0000000e-01
   6.2695635e-01   4.0292038e-01   6.6676900e-01
   6.2695635e-01   5.6092178e-01   5.4064082e-01
   6.2699418e-01   1.4161288e-01   7.6604444e-01
   6.2699418e-01   7.4722257e-01   2.2031053e-01
   6.2769748e-01   5.9937842e-02   7.7614646e-01
   6.2769748e-01   7.7263201e-01   9.5056043e-02
   6.2771795e-01   2.8666918e-01   7.2373404e-01
   6.2771795e-01   6.5833164e-01   4.1541501e-01
   6.2820667e-01   3.3658484e-01   7.0147489e-01
   6.2820667e-01   6.1831740e-01   4.7227107e-01
   6.2833427e-01   1.8449559e-01   7.5574957e-01
   6.2833427e-01   7.2513641e-01   2.8173256e-01
   6.2851713e-01   3.1150158e-01   7.1269417e-01
   6.2851713e-01   6.3856954e-01   4.4406661e-01
   6.2856944e-01   4.9971272e-02   7.7614646e-01
   6.2856944e-01   7.7370531e-01   7.9249957e-02
   6.2916208e-01   1.3164719e-01   7.6604444e-01
   6.2916208e-01   7.4980617e-01   2.0480667e-01
   6.2921431e-01   4.1862485e-01   6.5486073e-01
   6.2921431e-01   5.4521731e-01   5.5392006e-01
   6.2928316e-01   3.9992122e-02   7.7614646e-01
   6.2928316e-01   7.7458383e-01   6.3423920e-02
   6.2983846e-01   3.0002904e-02   7.7614646e-01
   6.2983846e-01   7.7526735e-01   4.7581916e-02
   6.2990638e-01   2.5217647e-01   7.3459171e-01
   6.2990638e-01   6.8197139e-01   3.7166246e-01
   6.3009725e-01   2.1807878e-01   7.4526445e-01
   6.3009725e-01   7.0427552e-01   3.2706796e-01
   6.3023521e-01   2.0006133e-02   7.7614646e-01
   6.3023521e-01   7.7575571e-01   3.1727933e-02
   6.3026750e-01   3.7734315e-01   6.7850941e-01
   6.3026750e-01   5.8214982e-01   5.1367739e-01
   6.3047330e-01   1.0004326e-02   7.7614646e-01
   6.3047330e-01   7.7604877e-01   1.5865964e-02
   6.3055267e-01   0.0000000e+00   7.7614646e-01
   6.3055267e-01   7.7614646e-01   0.0000000e+00
   6.3097287e-01   4.3439306e-01   6.4278761e-01
   6.3097287e-01   5.2944910e-01   5.6705986e-01
   6.3117160e-01   1.2164835e-01   7.6604444e-01
   6.3117160e-01   7.5220102e-01   1.8925124e-01
   6.3118238e-01   1.7450324e-01   7.5574957e-01
   6.3118238e-01   7.2842330e-01   2.6647381e-01
   6.3218722e-01   2.7667375e-01   7.2373404e-01
   6.3218722e-01   6.6301887e-01   4.0093054e-01
   6.3223025e-01   4.5020912e-01   6.3055267e-01
   6.3223025e-01   5.1363304e-01   5.8005691e-01
   6.3243454e-01   3.5187713e-01   6.9007901e-01
   6.3243454e-01   6.0302511e-01   4.8619674e-01
   6.3298518e-01   4.6605711e-01   6.1815899e-01
   6.3298518e-01   4.9778505e-01   5.9290793e-01
   6.3302222e-01   1.1161890e-01   7.6604444e-01
   6.3302222e-01   7.5440651e-01   1.7364818e-01
   6.3323691e-01   4.8192108e-01   6.0560969e-01
   6.3327015e-01   3.9292240e-01   6.6676900e-01
   6.3327015e-01   5.6657058e-01   5.2722547e-01
   6.3338029e-01   3.0149034e-01   7.1269417e-01
   6.3338029e-01   6.4351048e-01   4.2979491e-01
   6.3346784e-01   3.2657537e-01   7.0147489e-01
   6.3346784e-01   6.2349575e-01   4.5822652e-01
   6.3347797e-01   2.0805423e-01   7.4526445e-01
   6.3347797e-01   7.0805423e-01   3.1203345e-01
   6.3382811e-01   2.4215066e-01   7.3459171e-01
   6.3382811e-01   6.8621727e-01   3.5688622e-01
   6.3387160e-01   1.6446696e-01   7.5574957e-01
   6.3387160e-01   7.3152682e-01   2.5114799e-01
   6.3471348e-01   1.0156134e-01   7.6604444e-01
   6.3471348e-01   7.5642207e-01   1.5800140e-01
   6.3577700e-01   4.0858907e-01   6.5486073e-01
   6.3577700e-01   5.5090391e-01   5.4064082e-01
   6.3617508e-01   3.6729585e-01   6.7850941e-01
   6.3617508e-01   5.8760639e-01   5.0000000e-01
   6.3624496e-01   9.1478215e-02   7.6604444e-01
   6.3624496e-01   7.5824722e-01   1.4231484e-01
   6.3640124e-01   1.5438927e-01   7.5574957e-01
   6.3640124e-01   7.3444618e-01   2.3575894e-01
   6.3649734e-01   2.6660866e-01   7.2373404e-01
   6.3649734e-01   6.6753920e-01   3.8634513e-01
   6.3669921e-01   1.9797730e-01   7.4526445e-01
   6.3669921e-01   7.1165469e-01   2.9692038e-01
   6.3759029e-01   2.3206389e-01   7.3459171e-01
   6.3759029e-01   6.9029041e-01   3.4202014e-01
   6.3761626e-01   8.1372061e-02   7.6604444e-01
   6.3761626e-01   7.5988147e-01   1.2659245e-01
   6.3778551e-01   4.2432739e-01   6.4278761e-01
   6.3778551e-01   5.3516559e-01   5.5392006e-01
   6.3793780e-01   3.4179865e-01   6.9007901e-01
   6.3793780e-01   6.0827247e-01   4.7227107e-01
   6.3808400e-01   2.9140320e-01   7.1269417e-01
   6.3808400e-01   6.4828942e-01   4.1541501e-01
   6.3856954e-01   3.1648369e-01   7.0147489e-01
   6.3856954e-01   6.2851713e-01   4.4406661e-01
   6.3877067e-01   1.4427272e-01   7.5574957e-01
   6.3877067e-01   7.3718065e-01   2.2031053e-01
   6.3882705e-01   7.1245422e-02   7.6604444e-01
   6.3882705e-01   7.6132443e-01   1.1083820e-01
   6.3929367e-01   4.4012151e-01   6.3055267e-01
   6.3929367e-01   5.1937147e-01   5.6705986e-01
   6.3942454e-01   3.8282550e-01   6.6676900e-01
   6.3942454e-01   5.7207674e-01   5.1367739e-01
   6.3976017e-01   1.8785054e-01   7.4526445e-01
   6.3976017e-01   7.1507600e-01   2.8173256e-01
   6.3987702e-01   6.1100847e-02   7.6604444e-01
   6.3987702e-01   7.6257573e-01   9.5056043e-02
   6.4029995e-01   4.5595553e-01   6.1815899e-01
   6.4029995e-01   5.0353744e-01   5.8005691e-01
   6.4064723e-01   2.5647646e-01   7.2373404e-01
   6.4064723e-01   6.7189147e-01   3.7166246e-01
   6.4076590e-01   5.0940890e-02   7.6604444e-01
   6.4076590e-01   7.6363506e-01   7.9249957e-02
   6.4080334e-01   4.7181350e-01   6.0560969e-01
   6.4080334e-01   4.8767947e-01   5.9290793e-01
   6.4097929e-01   1.3411984e-01   7.5574957e-01
   6.4097929e-01   7.3972953e-01   2.0480667e-01
   6.4119195e-01   2.2191869e-01   7.3459171e-01
   6.4119195e-01   6.9418977e-01   3.2706796e-01
   6.4149347e-01   4.0768110e-02   7.6604444e-01
   6.4149347e-01   7.6450215e-01   6.3423920e-02
   6.4192251e-01   3.5715609e-01   6.7850941e-01
   6.4192251e-01   5.9291503e-01   4.8619674e-01
   6.4205955e-01   3.0585066e-02   7.6604444e-01
   6.4205955e-01   7.6517677e-01   4.7581916e-02
   6.4217963e-01   3.9845042e-01   6.5486073e-01
   6.4217963e-01   5.5645182e-01   5.2722547e-01
   6.4246399e-01   2.0394323e-02   7.6604444e-01
   6.4246399e-01   7.6565877e-01   3.1727933e-02
   6.4262708e-01   2.8124270e-01   7.1269417e-01
   6.4262708e-01   6.5290516e-01   4.0093054e-01
   6.4266007e-01   1.7767648e-01   7.4526445e-01
   6.4266007e-01   7.1831730e-01   2.6647381e-01
   6.4270670e-01   1.0198445e-02   7.6604444e-01
   6.4270670e-01   7.6594802e-01   1.5865964e-02
   6.4278761e-01   0.0000000e+00   7.6604444e-01
   6.4278761e-01   7.6604444e-01   0.0000000e+00
   6.4302655e-01   1.2393321e-01   7.5574957e-01
   6.4302655e-01   7.4209220e-01   1.8925124e-01
   6.4328047e-01   3.3163413e-01   6.9007901e-01
   6.4328047e-01   6.1336669e-01   4.5822652e-01
   6.4351048e-01   3.0631233e-01   7.0147489e-01
   6.4351048e-01   6.3338029e-01   4.2979491e-01
   6.4443759e-01   4.1415489e-01   6.4278761e-01
   6.4443759e-01   5.4074735e-01   5.4064082e-01
   6.4463220e-01   2.1171763e-01   7.3459171e-01
   6.4463220e-01   6.9791437e-01   3.1203345e-01
   6.4463583e-01   2.4627969e-01   7.2373404e-01
   6.4463583e-01   6.7607460e-01   3.5688622e-01
   6.4491193e-01   1.1371537e-01   7.5574957e-01
   6.4491193e-01   7.4426804e-01   1.7364818e-01
   6.4539819e-01   1.6745769e-01   7.4526445e-01
   6.4539819e-01   7.2137776e-01   2.5114799e-01
   6.4541795e-01   3.7263222e-01   6.6676900e-01
   6.4541795e-01   5.7743889e-01   5.0000000e-01
   6.4619615e-01   4.2992310e-01   6.3055267e-01
   6.4619615e-01   5.2497914e-01   5.5392006e-01
   6.4663496e-01   1.0346891e-01   7.5574957e-01
   6.4663496e-01   7.4625652e-01   1.5800140e-01
   6.4700837e-01   2.7101140e-01   7.1269417e-01
   6.4700837e-01   6.5735653e-01   3.8634513e-01
   6.4745353e-01   4.4573916e-01   6.1815899e-01
   6.4745353e-01   5.0916308e-01   5.6705986e-01
   6.4750833e-01   3.4692642e-01   6.7850941e-01
   6.4750833e-01   5.9807440e-01   4.7227107e-01
   6.4791016e-01   2.0146327e-01   7.3459171e-01
   6.4791016e-01   7.0146327e-01   2.9692038e-01
   6.4797383e-01   1.5719675e-01   7.4526445e-01
   6.4797383e-01   7.2425661e-01   2.3575894e-01
   6.4819520e-01   9.3196399e-02   7.5574957e-01
   6.4819520e-01   7.4805713e-01   1.4231484e-01
   6.4820846e-01   4.6158715e-01   6.0560969e-01
   6.4820846e-01   4.9331509e-01   5.8005691e-01
   6.4828942e-01   2.9606386e-01   7.0147489e-01
   6.4828942e-01   6.3808400e-01   4.1541501e-01
   6.4842060e-01   3.8821147e-01   6.5486073e-01
   6.4842060e-01   5.6185965e-01   5.1367739e-01
   6.4846019e-01   4.7745112e-01   5.9290793e-01
   6.4846119e-01   3.2138612e-01   6.9007901e-01
   6.4846119e-01   6.1830650e-01   4.4406661e-01
   6.4846215e-01   2.3602092e-01   7.2373404e-01
   6.4846215e-01   6.8008754e-01   3.4202014e-01
   6.4959226e-01   8.2900427e-02   7.5574957e-01
   6.4959226e-01   7.4966943e-01   1.2659245e-01
   6.5038634e-01   1.4689623e-01   7.4526445e-01
   6.5038634e-01   7.2695314e-01   2.2031053e-01
   6.5082579e-01   7.2583585e-02   7.5574957e-01
   6.5082579e-01   7.5109300e-01   1.1083820e-01
   6.5092744e-01   4.0387814e-01   6.4278761e-01
   6.5092744e-01   5.4619298e-01   5.2722547e-01
   6.5102501e-01   1.9115819e-01   7.3459171e-01
   6.5102501e-01   7.0483558e-01   2.8173256e-01
   6.5122679e-01   2.6071188e-01   7.1269417e-01
   6.5122679e-01   6.6164241e-01   3.7166246e-01
   6.5124888e-01   3.6234514e-01   6.6676900e-01
   6.5124888e-01   5.8265568e-01   4.8619674e-01
   6.5189547e-01   6.2248470e-02   7.5574957e-01
   6.5189547e-01   7.5232748e-01   9.5056043e-02
   6.5212523e-01   2.2570274e-01   7.2373404e-01
   6.5212523e-01   6.8392926e-01   3.2706796e-01
   6.5263513e-01   1.3655874e-01   7.4526445e-01
   6.5263513e-01   7.2946667e-01   2.0480667e-01
   6.5280105e-01   5.1897685e-02   7.5574957e-01
   6.5280105e-01   7.5337257e-01   7.9249957e-02
   6.5290516e-01   2.8574086e-01   7.0147489e-01
   6.5290516e-01   6.4262708e-01   4.0093054e-01
   6.5293115e-01   3.3660940e-01   6.7850941e-01
   6.5293115e-01   6.0308322e-01   4.5822652e-01
   6.5293596e-01   4.1961646e-01   6.3055267e-01
   6.5293596e-01   5.3045466e-01   5.4064082e-01
   6.5347867e-01   3.1105721e-01   6.9007901e-01
   6.5347867e-01   6.2309065e-01   4.2979491e-01
   6.5354229e-01   4.1533835e-02   7.5574957e-01
   6.5354229e-01   7.5422801e-01   6.3423920e-02
   6.5397598e-01   1.8080499e-01   7.3459171e-01
   6.5397598e-01   7.0803046e-01   2.6647381e-01
   6.5411900e-01   3.1159528e-02   7.5574957e-01
   6.5411900e-01   7.5489357e-01   4.7581916e-02
   6.5444411e-01   4.3541058e-01   6.1815899e-01
   6.5444411e-01   5.1466054e-01   5.5392006e-01
   6.5449833e-01   3.7787479e-01   6.5486073e-01
   6.5449833e-01   5.6712603e-01   5.0000000e-01
   6.5453104e-01   2.0777378e-02   7.5574957e-01
   6.5453104e-01   7.5536909e-01   3.1727933e-02
   6.5471962e-01   1.2618686e-01   7.4526445e-01
   6.5471962e-01   7.3179655e-01   1.8925124e-01
   6.5477831e-01   1.0389997e-02   7.5574957e-01
   6.5477831e-01   7.5565445e-01   1.5865964e-02
   6.5486073e-01   0.0000000e+00   7.5574957e-01
   6.5486073e-01   7.5574957e-01   0.0000000e+00
   6.5528127e-01   2.5034672e-01   7.1269417e-01
   6.5528127e-01   6.6576174e-01   3.5688622e-01
   6.5545039e-01   4.5124460e-01   6.0560969e-01
   6.5545039e-01   4.9882652e-01   5.6705986e-01
   6.5562414e-01   2.1532773e-01   7.2373404e-01
   6.5562414e-01   6.8759881e-01   3.1203345e-01
   6.5595379e-01   4.6710258e-01   5.9290793e-01
   6.5595379e-01   4.8296854e-01   5.8005691e-01
   6.5663928e-01   1.1578322e-01   7.4526445e-01
   6.5663928e-01   7.3394221e-01   1.7364818e-01
   6.5676230e-01   1.7040627e-01   7.3459171e-01
   6.5676230e-01   7.1104709e-01   2.5114799e-01
   6.5691586e-01   3.5196684e-01   6.6676900e-01
   6.5691586e-01   5.8772578e-01   4.7227107e-01
   6.5725343e-01   3.9349971e-01   6.4278761e-01
   6.5725343e-01   5.5150111e-01   5.1367739e-01
   6.5735653e-01   2.7534592e-01   7.0147489e-01
   6.5735653e-01   6.4700837e-01   3.8634513e-01
   6.5818960e-01   3.2620765e-01   6.7850941e-01
   6.5818960e-01   6.0794021e-01   4.4406661e-01
   6.5833164e-01   3.0064998e-01   6.9007901e-01
   6.5833164e-01   6.2771795e-01   4.1541501e-01
   6.5839364e-01   1.0535043e-01   7.4526445e-01
   6.5839364e-01   7.3590310e-01   1.5800140e-01
   6.5895799e-01   2.0489852e-01   7.2373404e-01
   6.5895799e-01   6.9109526e-01   2.9692038e-01
   6.5917078e-01   2.3991854e-01   7.1269417e-01
   6.5917078e-01   6.6971345e-01   3.4202014e-01
   6.5938330e-01   1.5996466e-01   7.3459171e-01
   6.5938330e-01   7.1388472e-01   2.3575894e-01
   6.5951139e-01   4.0920418e-01   6.3055267e-01
   6.5951139e-01   5.3579664e-01   5.2722547e-01
   6.5998225e-01   9.4891122e-02   7.4526445e-01
   6.5998225e-01   7.3767873e-01   1.4231484e-01
   6.6041129e-01   3.6744298e-01   6.5486073e-01
   6.6041129e-01   5.7224964e-01   4.8619674e-01
   6.6126994e-01   4.2497239e-01   6.1815899e-01
   6.6126994e-01   5.2002843e-01   5.4064082e-01
   6.6140472e-01   8.4407924e-02   7.4526445e-01
   6.6140472e-01   7.3926866e-01   1.2659245e-01
   6.6164241e-01   2.6488167e-01   7.0147489e-01
   6.6164241e-01   6.5122679e-01   3.7166246e-01
   6.6183829e-01   1.4948277e-01   7.3459171e-01
   6.6183829e-01   7.1654263e-01   2.2031053e-01
   6.6212596e-01   1.9441772e-01   7.2373404e-01
   6.6212596e-01   6.9441772e-01   2.8173256e-01
   6.6241746e-01   3.4149994e-01   6.6676900e-01
   6.6241746e-01   5.9264792e-01   4.5822652e-01
   6.6252732e-01   4.4078845e-01   6.0560969e-01
   6.6252732e-01   5.0421237e-01   5.5392006e-01
   6.6266068e-01   7.3903476e-02   7.4526445e-01
   6.6266068e-01   7.4067248e-01   1.1083820e-01
   6.6289434e-01   2.2942996e-01   7.1269417e-01
   6.6289434e-01   6.7349658e-01   3.2706796e-01
   6.6301887e-01   2.9016708e-01   6.9007901e-01
   6.6301887e-01   6.3218722e-01   4.0093054e-01
   6.6328225e-01   4.5663644e-01   5.9290793e-01
   6.6328225e-01   4.8836438e-01   5.6705986e-01
   6.6328235e-01   3.1572378e-01   6.7850941e-01
   6.6328235e-01   6.1264415e-01   4.2979491e-01
   6.6341395e-01   3.8302222e-01   6.4278761e-01
   6.6341395e-01   5.5667040e-01   5.0000000e-01
   6.6353398e-01   4.7250041e-01   5.8005691e-01
   6.6374982e-01   6.3380423e-02   7.4526445e-01
   6.6374982e-01   7.4188983e-01   9.5056043e-02
   6.6412667e-01   1.3896325e-01   7.3459171e-01
   6.6412667e-01   7.1902016e-01   2.0480667e-01
   6.6467186e-01   5.2841415e-02   7.4526445e-01
   6.6467186e-01   7.4292043e-01   7.9249957e-02
   6.6512724e-01   1.8388799e-01   7.2373404e-01
   6.6512724e-01   6.9756538e-01   2.6647381e-01
   6.6542658e-01   4.2289104e-02   7.4526445e-01
   6.6542658e-01   7.4376399e-01   6.3423920e-02
   6.6576174e-01   2.5435073e-01   7.0147489e-01
   6.6576174e-01   6.5528127e-01   3.5688622e-01
   6.6592079e-01   3.9868889e-01   6.3055267e-01
   6.6592079e-01   5.4100373e-01   5.1367739e-01
   6.6601378e-01   3.1726146e-02   7.4526445e-01
   6.6601378e-01   7.4442032e-01   4.7581916e-02
   6.6615800e-01   3.5691866e-01   6.5486073e-01
   6.6615800e-01   5.7722920e-01   4.7227107e-01
   6.6624786e-01   1.2840875e-01   7.3459171e-01
   6.6624786e-01   7.2131668e-01   1.8925124e-01
   6.6643331e-01   2.1155203e-02   7.4526445e-01
   6.6643331e-01   7.4488924e-01   3.1727933e-02
   6.6645103e-01   2.1888363e-01   7.1269417e-01
   6.6645103e-01   6.7711015e-01   3.1203345e-01
   6.6668507e-01   1.0578933e-02   7.4526445e-01
   6.6668507e-01   7.4517064e-01   1.5865964e-02
   6.6676900e-01   0.0000000e+00   7.4526445e-01
   6.6676900e-01   7.4526445e-01   0.0000000e+00
   6.6753920e-01   2.7961112e-01   6.9007901e-01
   6.6753920e-01   6.3649734e-01   3.8634513e-01
   6.6775231e-01   3.3094706e-01   6.6676900e-01
   6.6775231e-01   5.9742087e-01   4.4406661e-01
   6.6792930e-01   4.1442721e-01   6.1815899e-01
   6.6792930e-01   5.2526541e-01   5.2722547e-01
   6.6796108e-01   1.7331195e-01   7.2373404e-01
   6.6796108e-01   7.0053742e-01   2.5114799e-01
   6.6820133e-01   1.1782192e-01   7.3459171e-01
   6.6820133e-01   7.2343161e-01   1.7364818e-01
   6.6820812e-01   3.0516042e-01   6.7850941e-01
   6.6820812e-01   6.1719387e-01   4.1541501e-01
   6.6940746e-01   3.7244831e-01   6.4278761e-01
   6.6940746e-01   5.6169955e-01   4.8619674e-01
   6.6943746e-01   4.3022133e-01   6.0560969e-01
   6.6943746e-01   5.0947129e-01   5.4064082e-01
   6.6971345e-01   2.4375576e-01   7.0147489e-01
   6.6971345e-01   6.5917078e-01   3.4202014e-01
   6.6983994e-01   2.0828219e-01   7.1269417e-01
   6.6983994e-01   6.8055326e-01   2.9692038e-01
   6.6998658e-01   1.0720543e-01   7.3459171e-01
   6.6998658e-01   7.2536442e-01   1.5800140e-01
   6.7044374e-01   4.4605535e-01   5.9290793e-01
   6.7044374e-01   4.9363727e-01   5.5392006e-01
   6.7062677e-01   1.6269229e-01   7.2373404e-01
   6.7062677e-01   7.0333311e-01   2.3575894e-01
   6.7094714e-01   4.6191333e-01   5.8005691e-01
   6.7094714e-01   4.7777929e-01   5.6705986e-01
   6.7160316e-01   9.6561957e-02   7.3459171e-01
   6.7160316e-01   7.2711462e-01   1.4231484e-01
   6.7173701e-01   3.4630450e-01   6.5486073e-01
   6.7173701e-01   5.8206343e-01   4.5822652e-01
   6.7189147e-01   2.6898477e-01   6.9007901e-01
   6.7189147e-01   6.4064723e-01   3.7166246e-01
   6.7216256e-01   3.8807323e-01   6.3055267e-01
   6.7216256e-01   5.4607463e-01   5.0000000e-01
   6.7291905e-01   3.2031087e-01   6.6676900e-01
   6.7291905e-01   6.0204343e-01   4.2979491e-01
   6.7296568e-01   2.9452025e-01   6.7850941e-01
   6.7296568e-01   6.2158821e-01   4.0093054e-01
   6.7305068e-01   8.5894171e-02   7.3459171e-01
   6.7305068e-01   7.2868178e-01   1.2659245e-01
   6.7306023e-01   1.9762831e-01   7.1269417e-01
   6.7306023e-01   6.8382505e-01   2.8173256e-01
   6.7312362e-01   1.5203167e-01   7.2373404e-01
   6.7312362e-01   7.0595174e-01   2.2031053e-01
   6.7349658e-01   2.3309943e-01   7.0147489e-01
   6.7349658e-01   6.6289434e-01   3.2706796e-01
   6.7432875e-01   7.5204762e-02   7.3459171e-01
   6.7432875e-01   7.3006550e-01   1.1083820e-01
   6.7442052e-01   4.0377770e-01   6.1815899e-01
   6.7442052e-01   5.3037016e-01   5.1367739e-01
   6.7523245e-01   3.6178063e-01   6.4278761e-01
   6.7523245e-01   5.6658730e-01   4.7227107e-01
   6.7543707e-01   6.4496420e-02   7.3459171e-01
   6.7543707e-01   7.3126542e-01   9.5056043e-02
   6.7545102e-01   1.4133278e-01   7.2373404e-01
   6.7545102e-01   7.0839265e-01   2.0480667e-01
   6.7607460e-01   2.5829071e-01   6.9007901e-01
   6.7607460e-01   6.4463583e-01   3.5688622e-01
   6.7611107e-01   1.8692469e-01   7.1269417e-01
   6.7611107e-01   6.8692469e-01   2.6647381e-01
   6.7617907e-01   4.1954591e-01   6.0560969e-01
   6.7617907e-01   5.1460195e-01   5.2722547e-01
   6.7637535e-01   5.3771842e-02   7.3459171e-01
   6.7637535e-01   7.3228125e-01   7.9249957e-02
   6.7711015e-01   2.2238442e-01   7.0147489e-01
   6.7711015e-01   6.6645103e-01   3.1203345e-01
   6.7714335e-01   4.3033726e-02   7.3459171e-01
   6.7714335e-01   7.3311274e-01   6.3423920e-02
   6.7714691e-01   3.3560315e-01   6.5486073e-01
   6.7714691e-01   5.8675114e-01   4.4406661e-01
   6.7743645e-01   4.3536197e-01   5.9290793e-01
   6.7743645e-01   4.9878589e-01   5.4064082e-01
   6.7755382e-01   2.8380593e-01   6.7850941e-01
   6.7755382e-01   6.2582607e-01   3.8634513e-01
   6.7760838e-01   1.3059831e-01   7.2373404e-01
   6.7760838e-01   7.1065522e-01   1.8925124e-01
   6.7774089e-01   3.2284778e-02   7.3459171e-01
   6.7774089e-01   7.3375967e-01   4.7581916e-02
   6.7791639e-01   3.0959404e-01   6.6676900e-01
   6.7791639e-01   6.0651442e-01   4.1541501e-01
   6.7816781e-01   2.1527701e-02   7.3459171e-01
   6.7816781e-01   7.3422187e-01   3.1727933e-02
   6.7819138e-01   4.5120996e-01   5.8005691e-01
   6.7819138e-01   4.8293790e-01   5.5392006e-01
   6.7823510e-01   3.7735988e-01   6.3055267e-01
   6.7823510e-01   5.5100806e-01   4.8619674e-01
   6.7842401e-01   1.0765206e-02   7.3459171e-01
   6.7842401e-01   7.3449924e-01   1.5865964e-02
   6.7844311e-01   4.6707393e-01   5.6705986e-01
   6.7850941e-01   0.0000000e+00   7.3459171e-01
   6.7850941e-01   7.3459171e-01   0.0000000e+00
   6.7899171e-01   1.7617401e-01   7.1269417e-01
   6.7899171e-01   6.8985140e-01   2.5114799e-01
   6.7959516e-01   1.1983096e-01   7.2373404e-01
   6.7959516e-01   7.1273889e-01   1.7364818e-01
   6.8008754e-01   2.4753162e-01   6.9007901e-01
   6.8008754e-01   6.4846215e-01   3.4202014e-01
   6.8055326e-01   2.1161342e-01   7.0147489e-01
   6.8055326e-01   6.6983994e-01   2.9692038e-01
   6.8074195e-01   3.9302655e-01   6.1815899e-01
   6.8074195e-01   5.3534139e-01   5.0000000e-01
   6.8088746e-01   3.5102188e-01   6.4278761e-01
   6.8088746e-01   5.7133241e-01   4.5822652e-01
   6.8141085e-01   1.0903345e-01   7.2373404e-01
   6.8141085e-01   7.1464313e-01   1.5800140e-01
   6.8170141e-01   1.6537897e-01   7.1269417e-01
   6.8170141e-01   6.9260444e-01   2.3575894e-01
   6.8197139e-01   2.7302016e-01   6.7850941e-01
   6.8197139e-01   6.2990638e-01   3.7166246e-01
   6.8238635e-01   3.2481732e-01   6.5486073e-01
   6.8238635e-01   5.9129114e-01   4.2979491e-01
   6.8274307e-01   2.9879927e-01   6.6676900e-01
   6.8274307e-01   6.1083272e-01   4.0093054e-01
   6.8275046e-01   4.0876487e-01   6.0560969e-01
   6.8275046e-01   5.1960307e-01   5.1367739e-01
   6.8305500e-01   9.8208483e-02   7.2373404e-01
   6.8305500e-01   7.1636747e-01   1.4231484e-01
   6.8382505e-01   2.0078915e-01   7.0147489e-01
   6.8382505e-01   6.7306023e-01   2.8173256e-01
   6.8392926e-01   2.3671022e-01   6.9007901e-01
   6.8392926e-01   6.5212523e-01   3.2706796e-01
   6.8413691e-01   3.6655152e-01   6.3055267e-01
   6.8413691e-01   5.5580277e-01   4.7227107e-01
   6.8423950e-01   1.5454231e-01   7.1269417e-01
   6.8423950e-01   6.9518312e-01   2.2031053e-01
   6.8425862e-01   4.2455899e-01   5.9290793e-01
   6.8425862e-01   5.0380894e-01   5.2722547e-01
   6.8452720e-01   8.7358795e-02   7.2373404e-01
   6.8452720e-01   7.1791146e-01   1.2659245e-01
   6.8526490e-01   4.4039301e-01   5.8005691e-01
   6.8526490e-01   4.8797492e-01   5.4064082e-01
   6.8576829e-01   4.5625098e-01   5.6705986e-01
   6.8576829e-01   4.7211695e-01   5.5392006e-01
   6.8582707e-01   7.6487115e-02   7.2373404e-01
   6.8582707e-01   7.1927473e-01   1.1083820e-01
   6.8621727e-01   2.6216566e-01   6.7850941e-01
   6.8621727e-01   6.3382811e-01   3.5688622e-01
   6.8637105e-01   3.4017476e-01   6.4278761e-01
   6.8637105e-01   5.7593370e-01   4.4406661e-01
   6.8660534e-01   1.4366673e-01   7.1269417e-01
   6.8660534e-01   6.9758680e-01   2.0480667e-01
   6.8689201e-01   3.8217645e-01   6.1815899e-01
   6.8689201e-01   5.4017785e-01   4.8619674e-01
   6.8692469e-01   1.8991433e-01   7.0147489e-01
   6.8692469e-01   6.7611107e-01   2.6647381e-01
   6.8695428e-01   6.5596180e-02   7.2373404e-01
   6.8695428e-01   7.2045691e-01   9.5056043e-02
   6.8739787e-01   2.8792929e-01   6.6676900e-01
   6.8739787e-01   6.1499725e-01   3.8634513e-01
   6.8745399e-01   3.1394972e-01   6.5486073e-01
   6.8745399e-01   5.9568228e-01   4.1541501e-01
   6.8759881e-01   2.2582923e-01   6.9007901e-01
   6.8759881e-01   6.5562414e-01   3.1203345e-01
   6.8790856e-01   5.4688732e-02   7.2373404e-01
   6.8790856e-01   7.2145773e-01   7.9249957e-02
   6.8868966e-01   4.3767516e-02   7.2373404e-01
   6.8868966e-01   7.2227693e-01   6.3423920e-02
   6.8879832e-01   1.3275500e-01   7.1269417e-01
   6.8879832e-01   6.9981486e-01   1.8925124e-01
   6.8914997e-01   3.9788092e-01   6.0560969e-01
   6.8914997e-01   5.2447337e-01   5.0000000e-01
   6.8929739e-01   3.2835281e-02   7.2373404e-01
   6.8929739e-01   7.2291429e-01   4.7581916e-02
   6.8973159e-01   2.1894781e-02   7.2373404e-01
   6.8973159e-01   7.2336967e-01   3.1727933e-02
   6.8985140e-01   1.7899171e-01   7.0147489e-01
   6.8985140e-01   6.7899171e-01   2.5114799e-01
   6.8986649e-01   3.5565089e-01   6.3055267e-01
   6.8986649e-01   5.6045756e-01   4.5822652e-01
   6.8999215e-01   1.0948769e-02   7.2373404e-01
   6.8999215e-01   7.2364294e-01   1.5865964e-02
   6.9007901e-01   0.0000000e+00   7.2373404e-01
   6.9007901e-01   7.2373404e-01   0.0000000e+00
   6.9029041e-01   2.5124516e-01   6.7850941e-01
   6.9029041e-01   6.3759029e-01   3.4202014e-01
   6.9081791e-01   1.2180984e-01   7.1269417e-01
   6.9081791e-01   7.0186675e-01   1.7364818e-01
   6.9090852e-01   4.1364913e-01   5.9290793e-01
   6.9090852e-01   5.0870517e-01   5.1367739e-01
   6.9109526e-01   2.1489138e-01   6.9007901e-01
   6.9109526e-01   6.5895799e-01   2.9692038e-01
   6.9168186e-01   3.2924200e-01   6.4278761e-01
   6.9168186e-01   5.8038999e-01   4.2979491e-01
   6.9187962e-01   2.7698682e-01   6.6676900e-01
   6.9187962e-01   6.1900696e-01   3.7166246e-01
   6.9216590e-01   4.2946519e-01   5.8005691e-01
   6.9216590e-01   4.9288911e-01   5.2722547e-01
   6.9234858e-01   3.0300308e-01   6.5486073e-01
   6.9234858e-01   5.9992346e-01   4.0093054e-01
   6.9260444e-01   1.6802402e-01   7.0147489e-01
   6.9260444e-01   6.8170141e-01   2.3575894e-01
   6.9266358e-01   1.1083401e-01   7.1269417e-01
   6.9266358e-01   7.0374194e-01   1.5800140e-01
   6.9286914e-01   3.7123014e-01   6.1815899e-01
   6.9286914e-01   5.4487832e-01   4.7227107e-01
   6.9292083e-01   4.4531318e-01   5.6705986e-01
   6.9292083e-01   4.7704111e-01   5.4064082e-01
   6.9317256e-01   4.6117715e-01   5.5392006e-01
   6.9418977e-01   2.4026141e-01   6.7850941e-01
   6.9418977e-01   6.4119195e-01   3.2706796e-01
   6.9433488e-01   9.9830285e-02   7.1269417e-01
   6.9433488e-01   7.0543997e-01   1.4231484e-01
   6.9441772e-01   2.0389944e-01   6.9007901e-01
   6.9441772e-01   6.6212596e-01   2.8173256e-01
   6.9518312e-01   1.5701403e-01   7.0147489e-01
   6.9518312e-01   6.8423950e-01   2.2031053e-01
   6.9537599e-01   3.8689681e-01   6.0560969e-01
   6.9537599e-01   5.2921165e-01   4.8619674e-01
   6.9542240e-01   3.4466073e-01   6.3055267e-01
   6.9542240e-01   5.6497126e-01   4.4406661e-01
   6.9583139e-01   8.8801427e-02   7.1269417e-01
   6.9583139e-01   7.0696041e-01   1.2659245e-01
   6.9618719e-01   2.6597461e-01   6.6676900e-01
   6.9618719e-01   6.2286084e-01   3.5688622e-01
   6.9681854e-01   3.1822636e-01   6.4278761e-01
   6.9681854e-01   5.8470018e-01   4.1541501e-01
   6.9706887e-01   2.9198016e-01   6.5486073e-01
   6.9706887e-01   6.0401361e-01   3.8634513e-01
   6.9715273e-01   7.7750214e-02   7.1269417e-01
   6.9715273e-01   7.0830288e-01   1.1083820e-01
   6.9738450e-01   4.0263513e-01   5.9290793e-01
   6.9738450e-01   5.1347333e-01   5.0000000e-01
   6.9756538e-01   1.9285617e-01   6.9007901e-01
   6.9756538e-01   6.6512724e-01   2.6647381e-01
   6.9758680e-01   1.4596452e-01   7.0147489e-01
   6.9758680e-01   6.8660534e-01   2.0480667e-01
   6.9791437e-01   2.2921718e-01   6.7850941e-01
   6.9791437e-01   6.4463220e-01   3.1203345e-01
   6.9829856e-01   6.6679427e-02   7.1269417e-01
   6.9829856e-01   7.0946704e-01   9.5056043e-02
   6.9867186e-01   3.6019038e-01   6.1815899e-01
   6.9867186e-01   5.4944162e-01   4.5822652e-01
   6.9889266e-01   4.1842925e-01   5.8005691e-01
   6.9889266e-01   4.9767921e-01   5.1367739e-01
   6.9926859e-01   5.5591855e-02   7.1269417e-01
   6.9926859e-01   7.1045259e-01   7.9249957e-02
   6.9981486e-01   1.3487826e-01   7.0147489e-01
   6.9981486e-01   6.8879832e-01   1.8925124e-01
   6.9989894e-01   4.3426327e-01   5.6705986e-01
   6.9989894e-01   4.8184519e-01   5.2722547e-01
   7.0006259e-01   4.4490287e-02   7.1269417e-01
   7.0006259e-01   7.1125929e-01   6.3423920e-02
   7.0031950e-01   2.5489545e-01   6.6676900e-01
   7.0031950e-01   6.2655791e-01   3.4202014e-01
   7.0040233e-01   4.5012125e-01   5.5392006e-01
   7.0040233e-01   4.6598721e-01   5.4064082e-01
   7.0053742e-01   1.8176435e-01   6.9007901e-01
   7.0053742e-01   6.6796108e-01   2.5114799e-01
   7.0068035e-01   3.3377519e-02   7.1269417e-01
   7.0068035e-01   7.1188693e-01   4.7581916e-02
   7.0080324e-01   3.3358380e-01   6.3055267e-01
   7.0080324e-01   5.6934274e-01   4.2979491e-01
   7.0112172e-01   2.2256349e-02   7.1269417e-01
   7.0112172e-01   7.1233536e-01   3.1727933e-02
   7.0138659e-01   1.1129575e-02   7.1269417e-01
   7.0138659e-01   7.1260446e-01   1.5865964e-02
   7.0142695e-01   3.7581530e-01   6.0560969e-01
   7.0142695e-01   5.3381670e-01   4.7227107e-01
   7.0146327e-01   2.1811525e-01   6.7850941e-01
   7.0146327e-01   6.4791016e-01   2.9692038e-01
   7.0147489e-01   0.0000000e+00   7.1269417e-01
   7.0147489e-01   7.1269417e-01   0.0000000e+00
   7.0161367e-01   2.8088374e-01   6.5486073e-01
   7.0161367e-01   6.0795171e-01   3.7166246e-01
   7.0177979e-01   3.0713061e-01   6.4278761e-01
   7.0177979e-01   5.8886317e-01   4.0093054e-01
   7.0186675e-01   1.2375804e-01   7.0147489e-01
   7.0186675e-01   6.9081791e-01   1.7364818e-01
   7.0333311e-01   1.7062677e-01   6.9007901e-01
   7.0333311e-01   6.7062677e-01   2.3575894e-01
   7.0368491e-01   3.9151977e-01   5.9290793e-01
   7.0368491e-01   5.1811222e-01   4.8619674e-01
   7.0374194e-01   1.1260667e-01   7.0147489e-01
   7.0374194e-01   6.9266358e-01   1.5800140e-01
   7.0427552e-01   2.4375213e-01   6.6676900e-01
   7.0427552e-01   6.3009725e-01   3.2706796e-01
   7.0429868e-01   3.4905994e-01   6.1815899e-01
   7.0429868e-01   5.5386660e-01   4.4406661e-01
   7.0483558e-01   2.0695840e-01   6.7850941e-01
   7.0483558e-01   6.5102501e-01   2.8173256e-01
   7.0543997e-01   1.0142696e-01   7.0147489e-01
   7.0543997e-01   6.9433488e-01   1.4231484e-01
   7.0544347e-01   4.0728798e-01   5.8005691e-01
   7.0544347e-01   5.0234402e-01   5.0000000e-01
   7.0595174e-01   1.5944623e-01   6.9007901e-01
   7.0595174e-01   6.7312362e-01   2.2031053e-01
   7.0598185e-01   2.6971661e-01   6.5486073e-01
   7.0598185e-01   6.1173675e-01   3.5688622e-01
   7.0600766e-01   3.2242289e-01   6.3055267e-01
   7.0600766e-01   5.7357088e-01   4.1541501e-01
   7.0656438e-01   2.9595754e-01   6.4278761e-01
   7.0656438e-01   5.9287791e-01   3.8634513e-01
   7.0670084e-01   4.2310404e-01   5.6705986e-01
   7.0670084e-01   4.8652796e-01   5.1367739e-01
   7.0696041e-01   9.0221704e-02   7.0147489e-01
   7.0696041e-01   6.9583139e-01   1.2659245e-01
   7.0730133e-01   3.6463918e-01   6.0560969e-01
   7.0730133e-01   5.3828736e-01   4.5822652e-01
   7.0745578e-01   4.3895203e-01   5.5392006e-01
   7.0745578e-01   4.7067996e-01   5.2722547e-01
   7.0770751e-01   4.5481600e-01   5.4064082e-01
   7.0803046e-01   1.9574945e-01   6.7850941e-01
   7.0803046e-01   6.5397598e-01   2.6647381e-01
   7.0805423e-01   2.3254743e-01   6.6676900e-01
   7.0805423e-01   6.3347797e-01   3.1203345e-01
   7.0830288e-01   7.8993739e-02   7.0147489e-01
   7.0830288e-01   6.9715273e-01   1.1083820e-01
   7.0839265e-01   1.4822556e-01   6.9007901e-01
   7.0839265e-01   6.7545102e-01   2.0480667e-01
   7.0946704e-01   6.7745888e-02   7.0147489e-01
   7.0946704e-01   6.9829856e-01   9.5056043e-02
   7.0974820e-01   3.3784162e-01   6.1815899e-01
   7.0974820e-01   5.5815215e-01   4.2979491e-01
   7.0980818e-01   3.8030585e-01   5.9290793e-01
   7.0980818e-01   5.2262069e-01   4.7227107e-01
   7.1017230e-01   2.5848158e-01   6.5486073e-01
   7.1017230e-01   6.1536780e-01   3.4202014e-01
   7.1045259e-01   5.6480982e-02   7.0147489e-01
   7.1045259e-01   6.9926859e-01   7.9249957e-02
   7.1065522e-01   1.3696757e-01   6.9007901e-01
   7.1065522e-01   6.7760838e-01   1.8925124e-01
   7.1103434e-01   3.1118082e-01   6.3055267e-01
   7.1103434e-01   5.7765463e-01   4.0093054e-01
   7.1104709e-01   1.8449123e-01   6.7850941e-01
   7.1104709e-01   6.5676230e-01   2.5114799e-01
   7.1117110e-01   2.8470996e-01   6.4278761e-01
   7.1117110e-01   5.9674340e-01   3.7166246e-01
   7.1125929e-01   4.5201858e-02   7.0147489e-01
   7.1125929e-01   7.0006259e-01   6.3423920e-02
   7.1165469e-01   2.2128420e-01   6.6676900e-01
   7.1165469e-01   6.3669921e-01   2.9692038e-01
   7.1181669e-01   3.9604417e-01   5.8005691e-01
   7.1181669e-01   5.0688237e-01   4.8619674e-01
   7.1188693e-01   3.3911354e-02   7.0147489e-01
   7.1188693e-01   7.0068035e-01   4.7581916e-02
   7.1233536e-01   2.2612313e-02   7.0147489e-01
   7.1233536e-01   7.0112172e-01   3.1727933e-02
   7.1260446e-01   1.1307580e-02   7.0147489e-01
   7.1260446e-01   7.0138659e-01   1.5865964e-02
   7.1269417e-01   0.0000000e+00   7.0147489e-01
   7.1269417e-01   7.0147489e-01   0.0000000e+00
   7.1273889e-01   1.2567510e-01   6.9007901e-01
   7.1273889e-01   6.7959516e-01   1.7364818e-01
   7.1299765e-01   3.5337126e-01   6.0560969e-01
   7.1299765e-01   5.4262251e-01   4.4406661e-01
   7.1332484e-01   4.1183829e-01   5.6705986e-01
   7.1332484e-01   4.9108825e-01   5.0000000e-01
   7.1388472e-01   1.7318656e-01   6.7850941e-01
   7.1388472e-01   6.5938330e-01   2.3575894e-01
   7.1418397e-01   2.4718147e-01   6.5486073e-01
   7.1418397e-01   6.1884393e-01   3.2706796e-01
   7.1433113e-01   4.2767231e-01   5.5392006e-01
   7.1433113e-01   4.7525423e-01   5.1367739e-01
   7.1464313e-01   1.1435099e-01   6.9007901e-01
   7.1464313e-01   6.8141085e-01   1.5800140e-01
   7.1483452e-01   4.4353029e-01   5.4064082e-01
   7.1483452e-01   4.5939625e-01   5.2722547e-01
   7.1501905e-01   3.2653826e-01   6.1815899e-01
   7.1501905e-01   5.6229719e-01   4.1541501e-01
   7.1507600e-01   2.0996526e-01   6.6676900e-01
   7.1507600e-01   6.3976017e-01   2.8173256e-01
   7.1559878e-01   2.7339071e-01   6.4278761e-01
   7.1559878e-01   6.0045867e-01   3.5688622e-01
   7.1575275e-01   3.6899619e-01   5.9290793e-01
   7.1575275e-01   5.2699759e-01   4.5822652e-01
   7.1588202e-01   2.9986040e-01   6.3055267e-01
   7.1588202e-01   5.8159296e-01   3.8634513e-01
   7.1636747e-01   1.0299809e-01   6.9007901e-01
   7.1636747e-01   6.8305500e-01   1.4231484e-01
   7.1654263e-01   1.6183829e-01   6.7850941e-01
   7.1654263e-01   6.6183829e-01   2.2031053e-01
   7.1791146e-01   9.1619268e-02   6.9007901e-01
   7.1791146e-01   6.8452720e-01   1.2659245e-01
   7.1801071e-01   3.8470066e-01   5.8005691e-01
   7.1801071e-01   5.1129311e-01   4.7227107e-01
   7.1801584e-01   2.3581914e-01   6.5486073e-01
   7.1801584e-01   6.2216427e-01   3.1203345e-01
   7.1831730e-01   1.9859346e-01   6.6676900e-01
   7.1831730e-01   6.4266007e-01   2.6647381e-01
   7.1851448e-01   3.4201439e-01   6.0560969e-01
   7.1851448e-01   5.4682106e-01   4.2979491e-01
   7.1902016e-01   1.5044928e-01   6.7850941e-01
   7.1902016e-01   6.6412667e-01   2.0480667e-01
   7.1927473e-01   8.0217378e-02   6.9007901e-01
   7.1927473e-01   6.8582707e-01   1.1083820e-01
   7.1976927e-01   4.0046887e-01   5.6705986e-01
   7.1976927e-01   4.9552491e-01   4.8619674e-01
   7.1984631e-01   2.6200263e-01   6.4278761e-01
   7.1984631e-01   6.0402277e-01   3.4202014e-01
   7.2010989e-01   3.1515269e-01   6.1815899e-01
   7.2010989e-01   5.6630068e-01   4.0093054e-01
   7.2045691e-01   6.8795294e-02   6.9007901e-01
   7.2045691e-01   6.8695428e-01   9.5056043e-02
   7.2054949e-01   2.8846450e-01   6.3055267e-01
   7.2054949e-01   5.8538488e-01   3.7166246e-01
   7.2102664e-01   4.1628493e-01   5.5392006e-01
   7.2102664e-01   4.7970885e-01   5.0000000e-01
   7.2131668e-01   1.3902239e-01   6.7850941e-01
   7.2131668e-01   6.6624786e-01   1.8925124e-01
   7.2137776e-01   1.8717167e-01   6.6676900e-01
   7.2137776e-01   6.4539819e-01   2.5114799e-01
   7.2145773e-01   5.7355891e-02   6.9007901e-01
   7.2145773e-01   6.8790856e-01   7.9249957e-02
   7.2151714e-01   3.5759364e-01   5.9290793e-01
   7.2151714e-01   5.3124181e-01   4.4406661e-01
   7.2166696e-01   2.2439745e-01   6.5486073e-01
   7.2166696e-01   6.2532798e-01   2.9692038e-01
   7.2178158e-01   4.3213292e-01   5.4064082e-01
   7.2178158e-01   4.6386085e-01   5.1367739e-01
   7.2203331e-01   4.4799689e-01   5.2722547e-01
   7.2227693e-01   4.5902049e-02   6.9007901e-01
   7.2227693e-01   6.8868966e-01   6.3423920e-02
   7.2291429e-01   3.4436652e-02   6.9007901e-01
   7.2291429e-01   6.8929739e-01   4.7581916e-02
   7.2336967e-01   2.2962585e-02   6.9007901e-01
   7.2336967e-01   6.8973159e-01   3.1727933e-02
   7.2343161e-01   1.2756051e-01   6.7850941e-01
   7.2343161e-01   6.6820133e-01   1.7364818e-01
   7.2364294e-01   1.1482738e-02   6.9007901e-01
   7.2364294e-01   6.8999215e-01   1.5865964e-02
   7.2373404e-01   0.0000000e+00   6.9007901e-01
   7.2373404e-01   6.9007901e-01   0.0000000e+00
   7.2385043e-01   3.3057142e-01   6.0560969e-01
   7.2385043e-01   5.5088195e-01   4.1541501e-01
   7.2391263e-01   2.5054860e-01   6.4278761e-01
   7.2391263e-01   6.0743482e-01   3.2706796e-01
   7.2402398e-01   3.7326031e-01   5.8005691e-01
   7.2402398e-01   5.1557514e-01   4.5822652e-01
   7.2425661e-01   1.7570275e-01   6.6676900e-01
   7.2425661e-01   6.4797383e-01   2.3575894e-01
   7.2501945e-01   3.0368778e-01   6.1815899e-01
   7.2501945e-01   5.7016160e-01   3.8634513e-01
   7.2503556e-01   2.7699598e-01   6.3055267e-01
   7.2503556e-01   5.8902942e-01   3.5688622e-01
   7.2513641e-01   2.1291926e-01   6.5486073e-01
   7.2513641e-01   6.2833427e-01   2.8173256e-01
   7.2536442e-01   1.1606652e-01   6.7850941e-01
   7.2536442e-01   6.6998658e-01   1.5800140e-01
   7.2603249e-01   3.8899862e-01   5.6705986e-01
   7.2603249e-01   4.9983682e-01   4.7227107e-01
   7.2695314e-01   1.6418961e-01   6.6676900e-01
   7.2695314e-01   6.5038634e-01   2.2031053e-01
   7.2709989e-01   3.4610106e-01   5.9290793e-01
   7.2709989e-01   5.3535230e-01   4.2979491e-01
   7.2711462e-01   1.0454330e-01   6.7850941e-01
   7.2711462e-01   6.7160316e-01   1.4231484e-01
   7.2754065e-01   4.0479275e-01   5.5392006e-01
   7.2754065e-01   4.8404270e-01   4.8619674e-01
   7.2779670e-01   2.3903149e-01   6.4278761e-01
   7.2779670e-01   6.1069394e-01   3.1203345e-01
   7.2842330e-01   2.0138747e-01   6.5486073e-01
   7.2842330e-01   6.3118238e-01   2.6647381e-01
   7.2854693e-01   4.2062677e-01   5.4064082e-01
   7.2854693e-01   4.6820868e-01   5.0000000e-01
   7.2868178e-01   9.2993767e-02   6.7850941e-01
   7.2868178e-01   6.7305068e-01   1.2659245e-01
   7.2900415e-01   3.1904522e-01   6.0560969e-01
   7.2900415e-01   5.5480416e-01   4.0093054e-01
   7.2905032e-01   4.3648474e-01   5.2722547e-01
   7.2905032e-01   4.5235071e-01   5.1367739e-01
   7.2933911e-01   2.6545772e-01   6.3055267e-01
   7.2933911e-01   5.9252569e-01   3.4202014e-01
   7.2946667e-01   1.5263513e-01   6.6676900e-01
   7.2946667e-01   6.5263513e-01   2.0480667e-01
   7.2974649e-01   2.9214642e-01   6.1815899e-01
   7.2974649e-01   5.7387898e-01   3.7166246e-01
   7.2985498e-01   3.6172598e-01   5.8005691e-01
   7.2985498e-01   5.1972738e-01   4.4406661e-01
   7.3006550e-01   8.1420823e-02   6.7850941e-01
   7.3006550e-01   6.7432875e-01   1.1083820e-01
   7.3126542e-01   6.9827381e-02   6.7850941e-01
   7.3126542e-01   6.7543707e-01   9.5056043e-02
   7.3149756e-01   2.2745420e-01   6.4278761e-01
   7.3149756e-01   6.1379933e-01   2.9692038e-01
   7.3152682e-01   1.8980498e-01   6.5486073e-01
   7.3152682e-01   6.3387160e-01   2.5114799e-01
   7.3179655e-01   1.4104222e-01   6.6676900e-01
   7.3179655e-01   6.5471962e-01   1.8925124e-01
   7.3211294e-01   3.7743045e-01   5.6705986e-01
   7.3211294e-01   5.0402291e-01   4.5822652e-01
   7.3228125e-01   5.8216361e-02   6.7850941e-01
   7.3228125e-01   6.7637535e-01   7.9249957e-02
   7.3249959e-01   3.3452135e-01   5.9290793e-01
   7.3249959e-01   5.3932802e-01   4.1541501e-01
   7.3311274e-01   4.6590686e-02   6.7850941e-01
   7.3311274e-01   6.7714335e-01   6.3423920e-02
   7.3345904e-01   2.5385264e-01   6.3055267e-01
   7.3345904e-01   5.9587279e-01   3.2706796e-01
   7.3375967e-01   3.4953281e-02   6.7850941e-01
   7.3375967e-01   6.7774089e-01   4.7581916e-02
   7.3387150e-01   3.9319866e-01   5.5392006e-01
   7.3387150e-01   4.8825470e-01   4.7227107e-01
   7.3394221e-01   1.2941381e-01   6.6676900e-01
   7.3394221e-01   6.5663928e-01   1.7364818e-01
   7.3397435e-01   3.0743871e-01   6.0560969e-01
   7.3397435e-01   5.5858670e-01   3.8634513e-01
   7.3422187e-01   2.3307077e-02   6.7850941e-01
   7.3422187e-01   6.7816781e-01   3.1727933e-02
   7.3428982e-01   2.8053152e-01   6.1815899e-01
   7.3428982e-01   5.7745189e-01   3.5688622e-01
   7.3444618e-01   1.7817472e-01   6.5486073e-01
   7.3444618e-01   6.3640124e-01   2.3575894e-01
   7.3449924e-01   1.1655005e-02   6.7850941e-01
   7.3449924e-01   6.7842401e-01   1.5865964e-02
   7.3459171e-01   0.0000000e+00   6.7850941e-01
   7.3459171e-01   6.7850941e-01   0.0000000e+00
   7.3501426e-01   2.1581966e-01   6.4278761e-01
   7.3501426e-01   6.1675020e-01   2.8173256e-01
   7.3512888e-01   4.0901472e-01   5.4064082e-01
   7.3512888e-01   4.7243864e-01   4.8619674e-01
   7.3550224e-01   3.5010060e-01   5.8005691e-01
   7.3550224e-01   5.2374878e-01   4.2979491e-01
   7.3588381e-01   4.2486271e-01   5.2722547e-01
   7.3588381e-01   4.5659065e-01   5.0000000e-01
   7.3590310e-01   1.1775282e-01   6.6676900e-01
   7.3590310e-01   6.5839364e-01   1.5800140e-01
   7.3613554e-01   4.4072668e-01   5.1367739e-01
   7.3718065e-01   1.6649959e-01   6.5486073e-01
   7.3718065e-01   6.3877067e-01   2.2031053e-01
   7.3739434e-01   2.4218366e-01   6.3055267e-01
   7.3739434e-01   5.9906988e-01   3.1203345e-01
   7.3767873e-01   1.0606219e-01   6.6676900e-01
   7.3767873e-01   6.5998225e-01   1.4231484e-01
   7.3771489e-01   3.2285744e-01   5.9290793e-01
   7.3771489e-01   5.4316797e-01   4.0093054e-01
   7.3800909e-01   3.6576727e-01   5.6705986e-01
   7.3800909e-01   5.0808211e-01   4.4406661e-01
   7.3834593e-01   2.0413078e-01   6.4278761e-01
   7.3834593e-01   6.1954580e-01   2.6647381e-01
   7.3864829e-01   2.6884599e-01   6.1815899e-01
   7.3864829e-01   5.8087944e-01   3.4202014e-01
   7.3875978e-01   2.9575480e-01   6.0560969e-01
   7.3875978e-01   5.6222861e-01   3.7166246e-01
   7.3926866e-01   9.4344855e-02   6.6676900e-01
   7.3926866e-01   6.6140472e-01   1.2659245e-01
   7.3972953e-01   1.5478255e-01   6.5486073e-01
   7.3972953e-01   6.4097929e-01   2.0480667e-01
   7.4001760e-01   3.8150559e-01   5.5392006e-01
   7.4001760e-01   4.9234379e-01   4.5822652e-01
   7.4067248e-01   8.2603770e-02   6.6676900e-01
   7.4067248e-01   6.6266068e-01   1.1083820e-01
   7.4096435e-01   3.3838708e-01   5.8005691e-01
   7.4096435e-01   5.2763832e-01   4.1541501e-01
   7.4114400e-01   2.3045370e-01   6.3055267e-01
   7.4114400e-01   6.0211616e-01   2.9692038e-01
   7.4149172e-01   1.9239052e-01   6.4278761e-01
   7.4149172e-01   6.2218543e-01   2.5114799e-01
   7.4152576e-01   3.9729971e-01   5.4064082e-01
   7.4152576e-01   4.7654967e-01   4.7227107e-01
   7.4188983e-01   7.0841890e-02   6.6676900e-01
   7.4188983e-01   6.6374982e-01   9.5056043e-02
   7.4209220e-01   1.4302655e-01   6.5486073e-01
   7.4209220e-01   6.4302655e-01   1.8925124e-01
   7.4253204e-01   4.1313373e-01   5.2722547e-01
   7.4253204e-01   4.6071565e-01   4.8619674e-01
   7.4274448e-01   3.1111224e-01   5.9290793e-01
   7.4274448e-01   5.4687117e-01   3.8634513e-01
   7.4282082e-01   2.5709278e-01   6.1815899e-01
   7.4282082e-01   5.8416075e-01   3.2706796e-01
   7.4292043e-01   5.9062175e-02   6.6676900e-01
   7.4292043e-01   6.6467186e-01   7.9249957e-02
   7.4303543e-01   4.2899171e-01   5.1367739e-01
   7.4303543e-01   4.4485767e-01   5.0000000e-01
   7.4335922e-01   2.8399644e-01   6.0560969e-01
   7.4335922e-01   5.6572899e-01   3.5688622e-01
   7.4371944e-01   3.5401200e-01   5.6705986e-01
   7.4371944e-01   5.1201340e-01   4.2979491e-01
   7.4376399e-01   4.7267593e-02   6.6676900e-01
   7.4376399e-01   6.6542658e-01   6.3423920e-02
   7.4426804e-01   1.3123454e-01   6.5486073e-01
   7.4426804e-01   6.4491193e-01   1.7364818e-01
   7.4442032e-01   3.5461110e-02   6.6676900e-01
   7.4442032e-01   6.6601378e-01   4.7581916e-02
   7.4445085e-01   1.8060182e-01   6.4278761e-01
   7.4445085e-01   6.2466844e-01   2.3575894e-01
   7.4470708e-01   2.1866573e-01   6.3055267e-01
   7.4470708e-01   6.0501085e-01   2.8173256e-01
   7.4488924e-01   2.3645701e-02   6.6676900e-01
   7.4488924e-01   6.6643331e-01   3.1727933e-02
   7.4517064e-01   1.1824339e-02   6.6676900e-01
   7.4517064e-01   6.6668507e-01   1.5865964e-02
   7.4526445e-01   0.0000000e+00   6.6676900e-01
   7.4526445e-01   6.6676900e-01   0.0000000e+00
   7.4597741e-01   3.6971648e-01   5.5392006e-01
   7.4597741e-01   4.9630893e-01   4.4406661e-01
   7.4623992e-01   3.2658837e-01   5.8005691e-01
   7.4623992e-01   5.3139504e-01   4.0093054e-01
   7.4625652e-01   1.1940949e-01   6.5486073e-01
   7.4625652e-01   6.4663496e-01   1.5800140e-01
   7.4680634e-01   2.4527486e-01   6.1815899e-01
   7.4680634e-01   5.8729500e-01   3.1203345e-01
   7.4722257e-01   1.6876766e-01   6.4278761e-01
   7.4722257e-01   6.2699418e-01   2.2031053e-01
   7.4758708e-01   2.9928872e-01   5.9290793e-01
   7.4758708e-01   5.5043671e-01   3.7166246e-01
   7.4773596e-01   3.8548468e-01   5.4064082e-01
   7.4773596e-01   4.8054072e-01   4.5822652e-01
   7.4777153e-01   2.7216658e-01   6.0560969e-01
   7.4777153e-01   5.6908695e-01   3.4202014e-01
   7.4805713e-01   1.0755438e-01   6.5486073e-01
   7.4805713e-01   6.4819520e-01   1.4231484e-01
   7.4808268e-01   2.0682271e-01   6.3055267e-01
   7.4808268e-01   6.0775324e-01   2.6647381e-01
   7.4899334e-01   4.0130074e-01   5.2722547e-01
   7.4899334e-01   4.6472466e-01   4.7227107e-01
   7.4924257e-01   3.4216762e-01   5.6705986e-01
   7.4924257e-01   5.1581580e-01   4.1541501e-01
   7.4966943e-01   9.5672193e-02   6.5486073e-01
   7.4966943e-01   6.4959226e-01   1.2659245e-01
   7.4974827e-01   4.1714874e-01   5.1367739e-01
   7.4974827e-01   4.4887667e-01   4.8619674e-01
   7.4980617e-01   1.5689101e-01   6.4278761e-01
   7.4980617e-01   6.2916208e-01   2.0480667e-01
   7.5000000e-01   4.3301270e-01   5.0000000e-01
   7.5060386e-01   2.3339518e-01   6.1815899e-01
   7.5060386e-01   5.9028140e-01   2.9692038e-01
   7.5109300e-01   8.3765922e-02   6.5486073e-01
   7.5109300e-01   6.5082579e-01   1.1083820e-01
   7.5126996e-01   1.9492762e-01   6.3055267e-01
   7.5126996e-01   6.1034264e-01   2.5114799e-01
   7.5132763e-01   3.1470745e-01   5.8005691e-01
   7.5132763e-01   5.3501798e-01   3.8634513e-01
   7.5174942e-01   3.5783429e-01   5.5392006e-01
   7.5174942e-01   5.0014913e-01   4.2979491e-01
   7.5199559e-01   2.6026820e-01   6.0560969e-01
   7.5199559e-01   5.7230165e-01   3.2706796e-01
   7.5220102e-01   1.4497486e-01   6.4278761e-01
   7.5220102e-01   6.3117160e-01   1.8925124e-01
   7.5224149e-01   2.8738986e-01   5.9290793e-01
   7.5224149e-01   5.5386367e-01   3.5688622e-01
   7.5232748e-01   7.1838564e-02   6.5486073e-01
   7.5232748e-01   6.5189547e-01   9.5056043e-02
   7.5337257e-01   5.9893121e-02   6.5486073e-01
   7.5337257e-01   6.5280105e-01   7.9249957e-02
   7.5375793e-01   3.7357261e-01   5.4064082e-01
   7.5375793e-01   4.8441081e-01   4.4406661e-01
   7.5421242e-01   2.2145675e-01   6.1815899e-01
   7.5421242e-01   5.9311920e-01   2.8173256e-01
   7.5422801e-01   4.7932600e-02   6.5486073e-01
   7.5422801e-01   6.5354229e-01   6.3423920e-02
   7.5426811e-01   1.8298346e-01   6.3055267e-01
   7.5426811e-01   6.1277838e-01   2.3575894e-01
   7.5440651e-01   1.3302222e-01   6.4278761e-01
   7.5440651e-01   6.3302222e-01   1.7364818e-01
   7.5457708e-01   3.3023709e-01   5.6705986e-01
   7.5457708e-01   5.1948834e-01   4.0093054e-01
   7.5489357e-01   3.5960013e-02   6.5486073e-01
   7.5489357e-01   6.5411900e-01   4.7581916e-02
   7.5526608e-01   3.8936673e-01   5.2722547e-01
   7.5526608e-01   4.6861669e-01   4.5822652e-01
   7.5536909e-01   2.3978372e-02   6.5486073e-01
   7.5536909e-01   6.5453104e-01   3.1727933e-02
   7.5565445e-01   1.1990695e-02   6.5486073e-01
   7.5565445e-01   6.5477831e-01   1.5865964e-02
   7.5574957e-01   0.0000000e+00   6.5486073e-01
   7.5574957e-01   6.5486073e-01   0.0000000e+00
   7.5603034e-01   2.4830431e-01   6.0560969e-01
   7.5603034e-01   5.7537227e-01   3.1203345e-01
   7.5622619e-01   3.0274730e-01   5.8005691e-01
   7.5622619e-01   5.3850623e-01   3.7166246e-01
   7.5627237e-01   4.0520075e-01   5.1367739e-01
   7.5627237e-01   4.5278266e-01   4.7227107e-01
   7.5642207e-01   1.2103609e-01   6.4278761e-01
   7.5642207e-01   6.3471348e-01   1.5800140e-01
   7.5670652e-01   2.7541865e-01   5.9290793e-01
   7.5670652e-01   5.5715121e-01   3.4202014e-01
   7.5677576e-01   4.2105872e-01   5.0000000e-01
   7.5677576e-01   4.3692469e-01   4.8619674e-01
   7.5707638e-01   1.7099324e-01   6.3055267e-01
   7.5707638e-01   6.1505985e-01   2.2031053e-01
   7.5733218e-01   3.4586202e-01   5.5392006e-01
   7.5733218e-01   5.0386341e-01   4.1541501e-01
   7.5763111e-01   2.0946257e-01   6.1815899e-01
   7.5763111e-01   5.9580769e-01   2.6647381e-01
   7.5824722e-01   1.0901949e-01   6.4278761e-01
   7.5824722e-01   6.3624496e-01   1.4231484e-01
   7.5959014e-01   3.6156649e-01   5.4064082e-01
   7.5959014e-01   4.8815894e-01   4.2979491e-01
   7.5969406e-01   1.5895997e-01   6.3055267e-01
   7.5969406e-01   6.1718649e-01   2.0480667e-01
   7.5972163e-01   3.1822343e-01   5.6705986e-01
   7.5972163e-01   5.2303010e-01   3.8634513e-01
   7.5987477e-01   2.3627790e-01   6.0560969e-01
   7.5987477e-01   5.7829805e-01   2.9692038e-01
   7.5988147e-01   9.6975446e-02   6.4278761e-01
   7.5988147e-01   6.3761626e-01   1.2659245e-01
   7.6085907e-01   1.9741565e-01   6.1815899e-01
   7.6085907e-01   5.9834619e-01   2.5114799e-01
   7.6093438e-01   2.9071093e-01   5.8005691e-01
   7.6093438e-01   5.4185892e-01   3.5688622e-01
   7.6098105e-01   2.6337810e-01   5.9290793e-01
   7.6098105e-01   5.6029848e-01   3.2706796e-01
   7.6132443e-01   8.4906987e-02   6.4278761e-01
   7.6132443e-01   6.3882705e-01   1.1083820e-01
   7.6134870e-01   3.7733469e-01   5.2722547e-01
   7.6134870e-01   4.7239074e-01   4.4406661e-01
   7.6212049e-01   1.4688668e-01   6.3055267e-01
   7.6212049e-01   6.1915776e-01   1.8925124e-01
   7.6257573e-01   7.2817154e-02   6.4278761e-01
   7.6257573e-01   6.3987702e-01   9.5056043e-02
   7.6260607e-01   3.9315076e-01   5.1367739e-01
   7.6260607e-01   4.5657467e-01   4.5822652e-01
   7.6272429e-01   3.3380268e-01   5.5392006e-01
   7.6272429e-01   5.0745086e-01   4.0093054e-01
   7.6336100e-01   4.0899875e-01   5.0000000e-01
   7.6336100e-01   4.4072668e-01   4.7227107e-01
   7.6352789e-01   2.2419202e-01   6.0560969e-01
   7.6352789e-01   5.8107824e-01   2.8173256e-01
   7.6361273e-01   4.2486271e-01   4.8619674e-01
   7.6363506e-01   6.0708989e-02   6.4278761e-01
   7.6363506e-01   6.4076590e-01   7.9249957e-02
   7.6389549e-01   1.8531904e-01   6.1815899e-01
   7.6389549e-01   6.0073405e-01   2.3575894e-01
   7.6435506e-01   1.3477642e-01   6.3055267e-01
   7.6435506e-01   6.2097316e-01   1.7364818e-01
   7.6450215e-01   4.8585541e-02   6.4278761e-01
   7.6450215e-01   6.4149347e-01   6.3423920e-02
   7.6467493e-01   3.0612966e-01   5.6705986e-01
   7.6467493e-01   5.2644019e-01   3.7166246e-01
   7.6506401e-01   2.5127125e-01   5.9290793e-01
   7.6506401e-01   5.6330470e-01   3.1203345e-01
   7.6517677e-01   3.6449862e-02   6.4278761e-01
   7.6517677e-01   6.4205955e-01   4.7581916e-02
   7.6523113e-01   3.4946935e-01   5.4064082e-01
   7.6523113e-01   4.9178419e-01   4.1541501e-01
   7.6545101e-01   2.7860138e-01   5.8005691e-01
   7.6545101e-01   5.4507520e-01   3.4202014e-01
   7.6565877e-01   2.4305007e-02   6.4278761e-01
   7.6565877e-01   6.4246399e-01   3.1727933e-02
   7.6594802e-01   1.2154033e-02   6.4278761e-01
   7.6594802e-01   6.4270670e-01   1.5865964e-02
   7.6604444e-01   0.0000000e+00   6.4278761e-01
   7.6604444e-01   6.4278761e-01   0.0000000e+00
   7.6639720e-01   1.2263222e-01   6.3055267e-01
   7.6639720e-01   6.2263222e-01   1.5800140e-01
   7.6673960e-01   1.7317578e-01   6.1815899e-01
   7.6673960e-01   6.0297069e-01   2.2031053e-01
   7.6698881e-01   2.1204969e-01   6.0560969e-01
   7.6698881e-01   5.8371215e-01   2.6647381e-01
   7.6723964e-01   3.6520767e-01   5.2722547e-01
   7.6723964e-01   4.7604587e-01   4.2979491e-01
   7.6792438e-01   3.2165931e-01   5.5392006e-01
   7.6792438e-01   5.1091055e-01   3.8634513e-01
   7.6824641e-01   1.1045716e-01   6.3055267e-01
   7.6824641e-01   6.2413455e-01   1.4231484e-01
   7.6874780e-01   3.8100179e-01   5.1367739e-01
   7.6874780e-01   4.6025174e-01   4.4406661e-01
   7.6895437e-01   2.3910115e-01   5.9290793e-01
   7.6895437e-01   5.6616911e-01   2.9692038e-01
   7.6939069e-01   1.6098892e-01   6.1815899e-01
   7.6939069e-01   6.0505553e-01   2.0480667e-01
   7.6943572e-01   2.9395882e-01   5.6705986e-01
   7.6943572e-01   5.2971776e-01   3.5688622e-01
   7.6975408e-01   3.9683581e-01   5.0000000e-01
   7.6975408e-01   4.4441772e-01   4.5822652e-01
   7.6977494e-01   2.6642170e-01   5.8005691e-01
   7.6977494e-01   5.4815425e-01   3.2706796e-01
   7.6990222e-01   9.8254285e-02   6.3055267e-01
   7.6990222e-01   6.2547975e-01   1.2659245e-01
   7.7025664e-01   1.9985398e-01   6.0560969e-01
   7.7025664e-01   5.8619911e-01   2.5114799e-01
   7.7025747e-01   4.1269378e-01   4.8619674e-01
   7.7025747e-01   4.2855975e-01   4.7227107e-01
   7.7067948e-01   3.3728423e-01   5.4064082e-01
   7.7067948e-01   4.9528563e-01   4.0093054e-01
   7.7136421e-01   8.6026677e-02   6.3055267e-01
   7.7136421e-01   6.2666749e-01   1.1083820e-01
   7.7184809e-01   1.4876153e-01   6.1815899e-01
   7.7184809e-01   6.0698805e-01   1.8925124e-01
   7.7263201e-01   7.3777412e-02   6.3055267e-01
   7.7263201e-01   6.2769748e-01   9.5056043e-02
   7.7265115e-01   2.2687085e-01   5.9290793e-01
   7.7265115e-01   5.6889099e-01   2.8173256e-01
   7.7293116e-01   3.0943496e-01   5.5392006e-01
   7.7293116e-01   5.1424162e-01   3.7166246e-01
   7.7293744e-01   3.5298870e-01   5.2722547e-01
   7.7293744e-01   4.7958115e-01   4.1541501e-01
   7.7333056e-01   1.8760796e-01   6.0560969e-01
   7.7333056e-01   5.8853850e-01   2.3575894e-01
   7.7370531e-01   6.1509574e-02   6.3055267e-01
   7.7370531e-01   6.2856944e-01   7.9249957e-02
   7.7390509e-01   2.5417494e-01   5.8005691e-01
   7.7390509e-01   5.5109532e-01   3.1203345e-01
   7.7400281e-01   2.8171398e-01   5.6705986e-01
   7.7400281e-01   5.3286197e-01   3.4202014e-01
   7.7411118e-01   1.3649669e-01   6.1815899e-01
   7.7411118e-01   6.0876776e-01   1.7364818e-01
   7.7458383e-01   4.9226251e-02   6.3055267e-01
   7.7458383e-01   6.2928316e-01   6.3423920e-02
   7.7469599e-01   3.6875691e-01   5.1367739e-01
   7.7469599e-01   4.6381295e-01   4.2979491e-01
   7.7526735e-01   3.6930536e-02   6.3055267e-01
   7.7526735e-01   6.2983846e-01   4.7581916e-02
   7.7575571e-01   2.4625523e-02   6.3055267e-01
   7.7575571e-01   6.3023521e-01   3.1727933e-02
   7.7593381e-01   3.2501420e-01   5.4064082e-01
   7.7593381e-01   4.9866238e-01   3.8634513e-01
   7.7595337e-01   3.8457297e-01   5.0000000e-01
   7.7595337e-01   4.4799689e-01   4.4406661e-01
   7.7604877e-01   1.2314312e-02   6.3055267e-01
   7.7604877e-01   6.3047330e-01   1.5865964e-02
   7.7614646e-01   0.0000000e+00   6.3055267e-01
   7.7614646e-01   6.3055267e-01   0.0000000e+00
   7.7615342e-01   2.1458344e-01   5.9290793e-01
   7.7615342e-01   5.7146966e-01   2.6647381e-01
   7.7617939e-01   1.2419749e-01   6.1815899e-01
   7.7617939e-01   6.1039422e-01   1.5800140e-01
   7.7620980e-01   1.7531472e-01   6.0560969e-01
   7.7620980e-01   5.9072973e-01   2.2031053e-01
   7.7670830e-01   4.0042096e-01   4.8619674e-01
   7.7670830e-01   4.3214889e-01   4.5822652e-01
   7.7696003e-01   4.1628493e-01   4.7227107e-01
   7.7774335e-01   2.9713271e-01   5.5392006e-01
   7.7774335e-01   5.1744324e-01   3.5688622e-01
   7.7784040e-01   2.4186420e-01   5.8005691e-01
   7.7784040e-01   5.5389764e-01   2.9692038e-01
   7.7805221e-01   1.1186702e-01   6.1815899e-01
   7.7805221e-01   6.1186702e-01   1.4231484e-01
   7.7837504e-01   2.6939822e-01   5.6705986e-01
   7.7837504e-01   5.3587204e-01   3.2706796e-01
   7.7844065e-01   3.4068087e-01   5.2722547e-01
   7.7844065e-01   4.8299571e-01   4.0093054e-01
   7.7889364e-01   1.6297733e-01   6.0560969e-01
   7.7889364e-01   5.9277224e-01   2.0480667e-01
   7.7946030e-01   2.0224200e-01   5.9290793e-01
   7.7946030e-01   5.7390446e-01   2.5114799e-01
   7.7972915e-01   9.9508390e-02   6.1815899e-01
   7.7972915e-01   6.1318578e-01   1.2659245e-01
   7.8044916e-01   3.5641919e-01   5.1367739e-01
   7.8044916e-01   4.6725739e-01   4.1541501e-01
   7.8099280e-01   3.1266235e-01   5.4064082e-01
   7.8099280e-01   5.0191360e-01   3.7166246e-01
   7.8120980e-01   8.7124710e-02   6.1815899e-01
   7.8120980e-01   6.1435018e-01   1.1083820e-01
   7.8138139e-01   1.5059892e-01   6.0560969e-01
   7.8138139e-01   5.9466553e-01   1.8925124e-01
   7.8157990e-01   2.2949257e-01   5.8005691e-01
   7.8157990e-01   5.5656053e-01   2.8173256e-01
   7.8195732e-01   3.7221331e-01   5.0000000e-01
   7.8195732e-01   4.5146327e-01   4.2979491e-01
   7.8235975e-01   2.8475566e-01   5.5392006e-01
   7.8235975e-01   5.2051460e-01   3.4202014e-01
   7.8249379e-01   7.4719097e-02   6.1815899e-01
   7.8249379e-01   6.1535991e-01   9.5056043e-02
   7.8255133e-01   2.5701464e-01   5.6705986e-01
   7.8255133e-01   5.3874720e-01   3.1203345e-01
   7.8257095e-01   1.8984966e-01   5.9290793e-01
   7.8257095e-01   5.7619478e-01   2.3575894e-01
   7.8296360e-01   3.8804733e-01   4.8619674e-01
   7.8296360e-01   4.3562925e-01   4.4406661e-01
   7.8346700e-01   4.0390531e-01   4.7227107e-01
   7.8346700e-01   4.1977127e-01   4.5822652e-01
   7.8358078e-01   6.2294674e-02   6.1815899e-01
   7.8358078e-01   6.1621474e-01   7.9249957e-02
   7.8367243e-01   1.3818259e-01   6.0560969e-01
   7.8367243e-01   5.9640912e-01   1.7364818e-01
   7.8374790e-01   3.2828728e-01   5.2722547e-01
   7.8374790e-01   4.8628867e-01   3.8634513e-01
   7.8447052e-01   4.9854568e-02   6.1815899e-01
   7.8447052e-01   6.1691443e-01   6.3423920e-02
   7.8512264e-01   2.1706316e-01   5.8005691e-01
   7.8512264e-01   5.5908330e-01   2.6647381e-01
   7.8516276e-01   3.7401912e-02   6.1815899e-01
   7.8516276e-01   6.1745882e-01   4.7581916e-02
   7.8548460e-01   1.7740952e-01   5.9290793e-01
   7.8548460e-01   5.7834005e-01   2.2031053e-01
   7.8565735e-01   2.4939840e-02   6.1815899e-01
   7.8565735e-01   6.1784777e-01   3.1727933e-02
   7.8576619e-01   1.2573148e-01   6.0560969e-01
   7.8576619e-01   5.9800256e-01   1.5800140e-01
   7.8585519e-01   3.0023179e-01   5.4064082e-01
   7.8585519e-01   5.0503846e-01   3.5688622e-01
   7.8595415e-01   1.2471490e-02   6.1815899e-01
   7.8595415e-01   6.1808118e-01   1.5865964e-02
   7.8600586e-01   3.4399175e-01   5.1367739e-01
   7.8600586e-01   4.7058420e-01   4.0093054e-01
   7.8605309e-01   0.0000000e+00   6.1815899e-01
   7.8605309e-01   6.1815899e-01   0.0000000e+00
   7.8653061e-01   2.4456636e-01   5.6705986e-01
   7.8653061e-01   5.4148674e-01   2.9692038e-01
   7.8677919e-01   2.7230693e-01   5.5392006e-01
   7.8677919e-01   5.2345491e-01   3.2706796e-01
   7.8766213e-01   1.1324872e-01   6.0560969e-01
   7.8766213e-01   5.9944545e-01   1.4231484e-01
   7.8776442e-01   3.5975995e-01   5.0000000e-01
   7.8776442e-01   4.5481600e-01   4.1541501e-01
   7.8820050e-01   1.6492472e-01   5.9290793e-01
   7.8820050e-01   5.8033973e-01   2.0480667e-01
   7.8846773e-01   2.0457911e-01   5.8005691e-01
   7.8846773e-01   5.6146533e-01   2.5114799e-01
   7.8885784e-01   3.1581104e-01   5.2722547e-01
   7.8885784e-01   4.8945922e-01   3.7166246e-01
   7.8902179e-01   3.7557602e-01   4.8619674e-01
   7.8902179e-01   4.3899994e-01   4.2979491e-01
   7.8935979e-01   1.0073744e-01   6.0560969e-01
   7.8935979e-01   6.0073744e-01   1.2659245e-01
   7.8977673e-01   3.9142401e-01   4.7227107e-01
   7.8977673e-01   4.2315194e-01   4.4406661e-01
   7.9002845e-01   4.0728798e-01   4.5822652e-01
   7.9031189e-01   2.3205651e-01   5.6705986e-01
   7.9031189e-01   5.4408995e-01   2.8173256e-01
   7.9051974e-01   2.8772565e-01   5.4064082e-01
   7.9051974e-01   5.0803619e-01   3.4202014e-01
   7.9071797e-01   1.5239840e-01   5.9290793e-01
   7.9071797e-01   5.8219331e-01   1.8925124e-01
   7.9085873e-01   8.8200810e-02   6.0560969e-01
   7.9085873e-01   6.0187820e-01   1.1083820e-01
   7.9100057e-01   2.5978964e-01   5.5392006e-01
   7.9100057e-01   5.2626345e-01   3.1203345e-01
   7.9136469e-01   3.3147771e-01   5.1367739e-01
   7.9136469e-01   4.7379255e-01   3.8634513e-01
   7.9161433e-01   1.9204356e-01   5.8005691e-01
   7.9161433e-01   5.6370602e-01   2.3575894e-01
   7.9215857e-01   7.5641972e-02   6.0560969e-01
   7.9215857e-01   6.0286744e-01   9.5056043e-02
   7.9303639e-01   1.3983371e-01   5.9290793e-01
   7.9303639e-01   5.8390033e-01   1.7364818e-01
   7.9325899e-01   6.3064092e-02   6.0560969e-01
   7.9325899e-01   6.0370491e-01   7.9249957e-02
   7.9337320e-01   3.4721603e-01   5.0000000e-01
   7.9337320e-01   4.5805423e-01   4.0093054e-01
   7.9376919e-01   3.0325530e-01   5.2722547e-01
   7.9376919e-01   4.9250654e-01   3.5688622e-01
   7.9389421e-01   2.1948824e-01   5.6705986e-01
   7.9389421e-01   5.4655620e-01   2.6647381e-01
   7.9415971e-01   5.0470335e-02   6.0560969e-01
   7.9415971e-01   6.0439040e-01   6.3423920e-02
   7.9456165e-01   1.7945966e-01   5.8005691e-01
   7.9456165e-01   5.6580479e-01   2.2031053e-01
   7.9486051e-01   3.7863873e-02   6.0560969e-01
   7.9486051e-01   6.0492374e-01   4.7581916e-02
   7.9488135e-01   3.6301015e-01   4.8619674e-01
   7.9488135e-01   4.4226011e-01   4.1541501e-01
   7.9498528e-01   2.7514708e-01   5.4064082e-01
   7.9498528e-01   5.1090602e-01   3.2706796e-01
   7.9502282e-01   2.4720695e-01   5.5392006e-01
   7.9502282e-01   5.2893951e-01   2.9692038e-01
   7.9515517e-01   1.2723382e-01   5.9290793e-01
   7.9515517e-01   5.8546035e-01   1.5800140e-01
   7.9536121e-01   2.5247879e-02   6.0560969e-01
   7.9536121e-01   6.0530479e-01   3.1727933e-02
   7.9566168e-01   1.2625529e-02   6.0560969e-01
   7.9566168e-01   6.0553346e-01   1.5865964e-02
   7.9576184e-01   0.0000000e+00   6.0560969e-01
   7.9576184e-01   6.0560969e-01   0.0000000e+00
   7.9588763e-01   3.7884417e-01   4.7227107e-01
   7.9588763e-01   4.2642609e-01   4.2979491e-01
   7.9639103e-01   3.9470215e-01   4.5822652e-01
   7.9639103e-01   4.1056811e-01   4.4406661e-01
   7.9652429e-01   3.1888022e-01   5.1367739e-01
   7.9652429e-01   4.7688162e-01   3.7166246e-01
   7.9707377e-01   1.1460191e-01   5.9290793e-01
   7.9707377e-01   5.8687298e-01   1.4231484e-01
   7.9727668e-01   2.0686472e-01   5.6705986e-01
   7.9727668e-01   5.4888486e-01   2.5114799e-01
   7.9730893e-01   1.6683059e-01   5.8005691e-01
   7.9730893e-01   5.6776112e-01   2.0480667e-01
   7.9848072e-01   2.9062321e-01   5.2722547e-01
   7.9848072e-01   4.9542988e-01   3.4202014e-01
   7.9878225e-01   3.3458469e-01   5.0000000e-01
   7.9878225e-01   4.6117715e-01   3.8634513e-01
   7.9879171e-01   1.0194114e-01   5.9290793e-01
   7.9879171e-01   5.8813787e-01   1.2659245e-01
   7.9884493e-01   2.3456203e-01   5.5392006e-01
   7.9884493e-01   5.3148241e-01   2.8173256e-01
   7.9925068e-01   2.6249924e-01   5.4064082e-01
   7.9925068e-01   5.1364723e-01   3.1203345e-01
   7.9985550e-01   1.5415951e-01   5.8005691e-01
   7.9985550e-01   5.6957453e-01   1.8925124e-01
   8.0030856e-01   8.9254706e-02   5.9290793e-01
   8.0030856e-01   5.8925471e-01   1.1083820e-01
   8.0045843e-01   1.9418911e-01   5.6705986e-01
   8.0045843e-01   5.5107534e-01   2.3575894e-01
   8.0054080e-01   3.5035290e-01   4.8619674e-01
   8.0054080e-01   4.4540894e-01   4.0093054e-01
   8.0148337e-01   3.0620246e-01   5.1367739e-01
   8.0148337e-01   4.7985064e-01   3.5688622e-01
   8.0162393e-01   7.6545804e-02   5.9290793e-01
   8.0162393e-01   5.9022320e-01   9.5056043e-02
   8.0179818e-01   3.6616896e-01   4.7227107e-01
   8.0179818e-01   4.2959288e-01   4.1541501e-01
   8.0220071e-01   1.4144963e-01   5.8005691e-01
   8.0220071e-01   5.7124454e-01   1.7364818e-01
   8.0246593e-01   2.2185806e-01   5.5392006e-01
   8.0246593e-01   5.3389151e-01   2.6647381e-01
   8.0255311e-01   3.8201695e-01   4.5822652e-01
   8.0255311e-01   4.1374489e-01   4.2979491e-01
   8.0273750e-01   6.3817633e-02   5.9290793e-01
   8.0273750e-01   5.9104310e-01   7.9249957e-02
   8.0280484e-01   3.9788092e-01   4.4406661e-01
   8.0299123e-01   2.7791797e-01   5.2722547e-01
   8.0299123e-01   4.9822850e-01   3.2706796e-01
   8.0331488e-01   2.4978531e-01   5.4064082e-01
   8.0331488e-01   5.1625913e-01   2.9692038e-01
   8.0343867e-01   1.8146463e-01   5.6705986e-01
   8.0343867e-01   5.5312708e-01   2.2031053e-01
   8.0364899e-01   5.1073396e-02   5.9290793e-01
   8.0364899e-01   5.9171421e-01   6.3423920e-02
   8.0399021e-01   3.2186913e-01   5.0000000e-01
   8.0399021e-01   4.6418397e-01   3.7166246e-01
   8.0434397e-01   1.2870414e-01   5.8005691e-01
   8.0434397e-01   5.7277075e-01   1.5800140e-01
   8.0435816e-01   3.8316302e-02   5.9290793e-01
   8.0435816e-01   5.9223637e-01   4.7581916e-02
   8.0486484e-01   2.5549561e-02   5.9290793e-01
   8.0486484e-01   5.9260943e-01   3.1727933e-02
   8.0516890e-01   1.2776389e-02   5.9290793e-01
   8.0516890e-01   5.9283330e-01   1.5865964e-02
   8.0527026e-01   0.0000000e+00   5.9290793e-01
   8.0527026e-01   5.9290793e-01   0.0000000e+00
   8.0588491e-01   2.0909824e-01   5.5392006e-01
   8.0588491e-01   5.3616621e-01   2.5114799e-01
   8.0599873e-01   3.3760745e-01   4.8619674e-01
   8.0599873e-01   4.4844565e-01   3.8634513e-01
   8.0621665e-01   1.6869446e-01   5.6705986e-01
   8.0621665e-01   5.5503958e-01   2.0480667e-01
   8.0624068e-01   2.9344761e-01   5.1367739e-01
   8.0624068e-01   4.8269885e-01   3.4202014e-01
   8.0628474e-01   1.1592624e-01   5.8005691e-01
   8.0628474e-01   5.7415277e-01   1.4231484e-01
   8.0717685e-01   2.3700851e-01   5.4064082e-01
   8.0717685e-01   5.1874107e-01   2.8173256e-01
   8.0729959e-01   2.6514275e-01   5.2722547e-01
   8.0729959e-01   5.0090169e-01   3.1203345e-01
   8.0750688e-01   3.5340157e-01   4.7227107e-01
   8.0750688e-01   4.3265153e-01   4.0093054e-01
   8.0802254e-01   1.0311917e-01   5.8005691e-01
   8.0802254e-01   5.7539024e-01   1.2659245e-01
   8.0851316e-01   3.6923559e-01   4.5822652e-01
   8.0851316e-01   4.1681751e-01   4.1541501e-01
   8.0879167e-01   1.5588182e-01   5.6705986e-01
   8.0879167e-01   5.5681235e-01   1.8925124e-01
   8.0899578e-01   3.0907253e-01   5.0000000e-01
   8.0899578e-01   4.6707393e-01   3.5688622e-01
   8.0901656e-01   3.8509357e-01   4.4406661e-01
   8.0901656e-01   4.0095953e-01   4.2979491e-01
   8.0910102e-01   1.9628578e-01   5.5392006e-01
   8.0910102e-01   5.3830593e-01   2.3575894e-01
   8.0955691e-01   9.0286132e-02   5.8005691e-01
   8.0955691e-01   5.7648287e-01   1.1083820e-01
   8.1079503e-01   2.8061889e-01   5.1367739e-01
   8.1079503e-01   4.8542556e-01   3.2706796e-01
   8.1083562e-01   2.2417204e-01   5.4064082e-01
   8.1083562e-01   5.2109241e-01   2.6647381e-01
   8.1088749e-01   7.7430367e-02   5.8005691e-01
   8.1088749e-01   5.7743037e-01   9.5056043e-02
   8.1116308e-01   1.4302994e-01   5.6705986e-01
   8.1116308e-01   5.5844495e-01   1.7364818e-01
   8.1125374e-01   3.2477701e-01   4.8619674e-01
   8.1125374e-01   4.5136946e-01   3.7166246e-01
   8.1140472e-01   2.5230079e-01   5.2722547e-01
   8.1140472e-01   5.0344878e-01   2.9692038e-01
   8.1201393e-01   6.4555109e-02   5.8005691e-01
   8.1201393e-01   5.7823250e-01   7.9249957e-02
   8.1211344e-01   1.8342391e-01   5.5392006e-01
   8.1211344e-01   5.4031013e-01   2.2031053e-01
   8.1293595e-01   5.1663600e-02   5.8005691e-01
   8.1293595e-01   5.7888907e-01   6.3423920e-02
   8.1301229e-01   3.4054521e-01   4.7227107e-01
   8.1301229e-01   4.3560125e-01   3.8634513e-01
   8.1333029e-01   1.3014205e-01   5.6705986e-01
   8.1333029e-01   5.5993696e-01   1.5800140e-01
   8.1365331e-01   3.8759084e-02   5.8005691e-01
   8.1365331e-01   5.7939990e-01   4.7581916e-02
   8.1379768e-01   2.9619813e-01   5.0000000e-01
   8.1379768e-01   4.6984631e-01   3.4202014e-01
   8.1416585e-01   2.5844812e-02   5.8005691e-01
   8.1416585e-01   5.7976488e-01   3.1727933e-02
   8.1426967e-01   3.5636127e-01   4.5822652e-01
   8.1426967e-01   4.1978519e-01   4.0093054e-01
   8.1429026e-01   2.1127913e-01   5.4064082e-01
   8.1429026e-01   5.2331258e-01   2.5114799e-01
   8.1447342e-01   1.2924033e-02   5.8005691e-01
   8.1447342e-01   5.7998390e-01   1.5865964e-02
   8.1457595e-01   0.0000000e+00   5.8005691e-01
   8.1457595e-01   5.8005691e-01   0.0000000e+00
   8.1492141e-01   1.7051586e-01   5.5392006e-01
   8.1492141e-01   5.4217831e-01   2.0480667e-01
   8.1502460e-01   3.7220927e-01   4.4406661e-01
   8.1502460e-01   4.0393720e-01   4.1541501e-01
   8.1514526e-01   2.6771952e-01   5.1367739e-01
   8.1514526e-01   4.8803005e-01   3.1203345e-01
   8.1527633e-01   3.8807323e-01   4.2979491e-01
   8.1529274e-01   1.1722140e-01   5.6705986e-01
   8.1529274e-01   5.6128801e-01   1.4231484e-01
   8.1530558e-01   2.3939532e-01   5.2722547e-01
   8.1530558e-01   5.0586913e-01   2.8173256e-01
   8.1630453e-01   3.1186480e-01   4.8619674e-01
   8.1630453e-01   4.5417964e-01   3.5688622e-01
   8.1704995e-01   1.0427124e-01   5.6705986e-01
   8.1704995e-01   5.6249776e-01   1.2659245e-01
   8.1752423e-01   1.5756488e-01   5.5392006e-01
   8.1752423e-01   5.4391001e-01   1.8925124e-01
   8.1753992e-01   1.9833304e-01   5.4064082e-01
   8.1753992e-01   5.2540100e-01   2.3575894e-01
   8.1831304e-01   3.2760312e-01   4.7227107e-01
   8.1831304e-01   4.3844132e-01   3.7166246e-01
   8.1839472e-01   2.8324916e-01   5.0000000e-01
   8.1839472e-01   4.7250041e-01   3.2706796e-01
   8.1860147e-01   9.1294830e-02   5.6705986e-01
   8.1860147e-01   5.6356590e-01   1.1083820e-01
   8.1900119e-01   2.2642958e-01   5.2722547e-01
   8.1900119e-01   5.0816213e-01   2.6647381e-01
   8.1929028e-01   2.5475276e-01   5.1367739e-01
   8.1929028e-01   4.9051169e-01   2.9692038e-01
   8.1982119e-01   3.4339724e-01   4.5822652e-01
   8.1982119e-01   4.2264720e-01   3.8634513e-01
   8.1992125e-01   1.4457424e-01   5.5392006e-01
   8.1992125e-01   5.4550477e-01   1.7364818e-01
   8.1994691e-01   7.8295437e-02   5.6705986e-01
   8.1994691e-01   5.6449217e-01   9.5056043e-02
   8.2058375e-01   1.8533701e-01   5.4064082e-01
   8.2058375e-01   5.2735716e-01   2.2031053e-01
   8.2082747e-01   3.5923126e-01   4.4406661e-01
   8.2082747e-01   4.0681318e-01   4.0093054e-01
   8.2108593e-01   6.5276334e-02   5.6705986e-01
   8.2108593e-01   5.6527633e-01   7.9249957e-02
   8.2114981e-01   2.9887409e-01   4.8619674e-01
   8.2114981e-01   4.5687549e-01   3.4202014e-01
   8.2133087e-01   3.7508924e-01   4.2979491e-01
   8.2133087e-01   3.9095520e-01   4.1541501e-01
   8.2201825e-01   5.2240797e-02   5.6705986e-01
   8.2201825e-01   5.6591819e-01   6.3423920e-02
   8.2211185e-01   1.3154720e-01   5.5392006e-01
   8.2211185e-01   5.4696221e-01   1.5800140e-01
   8.2249063e-01   2.1340683e-01   5.2722547e-01
   8.2249063e-01   5.1032721e-01   2.5114799e-01
   8.2274364e-01   3.9192110e-02   5.6705986e-01
   8.2274364e-01   5.6641758e-01   4.7581916e-02
   8.2278572e-01   2.7022889e-01   5.0000000e-01
   8.2278572e-01   4.7503556e-01   3.1203345e-01
   8.2322906e-01   2.4172186e-01   5.1367739e-01
   8.2322906e-01   4.9286985e-01   2.8173256e-01
   8.2326190e-01   2.6133556e-02   5.6705986e-01
   8.2326190e-01   5.6677437e-01   3.1727933e-02
   8.2340777e-01   3.1457856e-01   4.7227107e-01
   8.2340777e-01   4.4117101e-01   3.5688622e-01
   8.2342102e-01   1.7229433e-01   5.4064082e-01
   8.2342102e-01   5.2918055e-01   2.0480667e-01
   8.2357290e-01   1.3068423e-02   5.6705986e-01
   8.2357290e-01   5.6698849e-01   1.5865964e-02
   8.2367658e-01   0.0000000e+00   5.6705986e-01
   8.2367658e-01   5.6705986e-01   0.0000000e+00
   8.2409549e-01   1.1848704e-01   5.5392006e-01
   8.2409549e-01   5.4828196e-01   1.4231484e-01
   8.2516633e-01   3.3034677e-01   4.5822652e-01
   8.2516633e-01   4.2540281e-01   3.7166246e-01
   8.2577300e-01   2.0033036e-01   5.2722547e-01
   8.2577300e-01   5.1236381e-01   2.3575894e-01
   8.2578838e-01   2.8580814e-01   4.8619674e-01
   8.2578838e-01   4.5945631e-01   3.2706796e-01
   8.2587167e-01   1.0539706e-01   5.5392006e-01
   8.2587167e-01   5.4946367e-01   1.2659245e-01
   8.2605099e-01   1.5920828e-01   5.4064082e-01
   8.2605099e-01   5.3087073e-01   1.8925124e-01
   8.2642371e-01   3.4616283e-01   4.4406661e-01
   8.2642371e-01   4.0958675e-01   3.8634513e-01
   8.2696059e-01   2.2863011e-01   5.1367739e-01
   8.2696059e-01   4.9510393e-01   2.6647381e-01
   8.2696960e-01   2.5714059e-01   5.0000000e-01
   8.2696960e-01   4.7745112e-01   2.9692038e-01
   8.2717864e-01   3.6201082e-01   4.2979491e-01
   8.2717864e-01   3.9373875e-01   4.0093054e-01
   8.2743037e-01   3.7787479e-01   4.1541501e-01
   8.2743995e-01   9.2280544e-02   5.5392006e-01
   8.2743995e-01   5.5050707e-01   1.1083820e-01
   8.2829522e-01   3.0147481e-01   4.7227107e-01
   8.2829522e-01   4.4378964e-01   3.4202014e-01
   8.2847300e-01   1.4608214e-01   5.4064082e-01
   8.2847300e-01   5.3242727e-01   1.7364818e-01
   8.2879991e-01   7.9140796e-02   5.5392006e-01
   8.2879991e-01   5.5141187e-01   9.5056043e-02
   8.2884750e-01   1.8720346e-01   5.2722547e-01
   8.2884750e-01   5.1427143e-01   2.2031053e-01
   8.2995124e-01   6.5981125e-02   5.5392006e-01
   8.2995124e-01   5.5217786e-01   7.9249957e-02
   8.3021905e-01   2.7267023e-01   4.8619674e-01
   8.3021905e-01   4.6192148e-01   3.1203345e-01
   8.3030373e-01   3.1721312e-01   4.5822652e-01
   8.3030373e-01   4.2805132e-01   3.5688622e-01
   8.3048393e-01   2.1548081e-01   5.1367739e-01
   8.3048393e-01   4.9721336e-01   2.5114799e-01
   8.3068645e-01   1.3291923e-01   5.4064082e-01
   8.3068645e-01   5.3384977e-01   1.5800140e-01
   8.3089362e-01   5.2804844e-02   5.5392006e-01
   8.3089362e-01   5.5280484e-01   6.3423920e-02
   8.3094529e-01   2.4398755e-01   5.0000000e-01
   8.3094529e-01   4.7974649e-01   2.8173256e-01
   8.3162684e-01   3.9615269e-02   5.5392006e-01
   8.3162684e-01   5.5329266e-01   4.7581916e-02
   8.3171333e-01   1.7402943e-01   5.2722547e-01
   8.3171333e-01   5.1604958e-01   2.0480667e-01
   8.3181189e-01   3.3300725e-01   4.4406661e-01
   8.3181189e-01   4.1225720e-01   3.7166246e-01
   8.3215069e-01   2.6415721e-02   5.5392006e-01
   8.3215069e-01   5.5364119e-01   3.1727933e-02
   8.3246506e-01   1.3209523e-02   5.5392006e-01
   8.3246506e-01   5.5385034e-01   1.5865964e-02
   8.3256985e-01   0.0000000e+00   5.5392006e-01
   8.3256985e-01   5.5392006e-01   0.0000000e+00
   8.3269078e-01   1.1972286e-01   5.4064082e-01
   8.3269078e-01   5.3513787e-01   1.4231484e-01
   8.3281817e-01   3.4884127e-01   4.2979491e-01
   8.3281817e-01   3.9642318e-01   3.8634513e-01
   8.3297415e-01   2.8829516e-01   4.7227107e-01
   8.3297415e-01   4.4629655e-01   3.2706796e-01
   8.3332156e-01   3.6469924e-01   4.1541501e-01
   8.3332156e-01   3.8056521e-01   4.0093054e-01
   8.3379821e-01   2.0227726e-01   5.1367739e-01
   8.3379821e-01   4.9919763e-01   2.3575894e-01
   8.3436978e-01   1.6081159e-01   5.2722547e-01
   8.3436978e-01   5.1769782e-01   1.8925124e-01
   8.3444073e-01   2.5946369e-01   4.8619674e-01
   8.3444073e-01   4.6427035e-01   2.9692038e-01
   8.3448549e-01   1.0649635e-01   5.4064082e-01
   8.3448549e-01   5.3629126e-01   1.2659245e-01
   8.3471179e-01   2.3077309e-01   5.0000000e-01
   8.3471179e-01   4.8192108e-01   2.6647381e-01
   8.3523211e-01   3.0399963e-01   4.5822652e-01
   8.3523211e-01   4.3059208e-01   3.4202014e-01
   8.3607012e-01   9.3243027e-02   5.4064082e-01
   8.3607012e-01   5.3730964e-01   1.1083820e-01
   8.3681619e-01   1.4755327e-01   5.2722547e-01
   8.3681619e-01   5.1921573e-01   1.7364818e-01
   8.3690258e-01   1.8902278e-01   5.1367739e-01
   8.3690258e-01   5.0105623e-01   2.2031053e-01
   8.3699067e-01   3.1976783e-01   4.4406661e-01
   8.3699067e-01   4.1482388e-01   3.5688622e-01
   8.3744338e-01   2.7504293e-01   4.7227107e-01
   8.3744338e-01   4.4869111e-01   3.1203345e-01
   8.3744427e-01   7.9966232e-02   5.4064082e-01
   8.3744427e-01   5.3819275e-01   9.5056043e-02
   8.3824804e-01   3.3558389e-01   4.2979491e-01
   8.3824804e-01   3.9900781e-01   3.7166246e-01
   8.3826816e-01   2.1750054e-01   5.0000000e-01
   8.3826816e-01   4.8397435e-01   2.5114799e-01
   8.3845234e-01   2.4619182e-01   4.8619674e-01
   8.3845234e-01   4.6650235e-01   2.8173256e-01
   8.3860760e-01   6.6669306e-02   5.4064082e-01
   8.3860760e-01   5.3894038e-01   7.9249957e-02
   8.3900298e-01   3.5143189e-01   4.1541501e-01
   8.3900298e-01   3.8315982e-01   3.8634513e-01
   8.3905193e-01   1.3425780e-01   5.2722547e-01
   8.3905193e-01   5.2060293e-01   1.5800140e-01
   8.3925471e-01   3.6729585e-01   4.0093054e-01
   8.3955982e-01   5.3355596e-02   5.4064082e-01
   8.3955982e-01   5.3955233e-01   6.3423920e-02
   8.3979626e-01   1.7572072e-01   5.1367739e-01
   8.3979626e-01   5.0278869e-01   2.0480667e-01
   8.3995023e-01   2.9070960e-01   4.5822652e-01
   8.3995023e-01   4.3302444e-01   3.2706796e-01
   8.4030068e-01   4.0028455e-02   5.4064082e-01
   8.4030068e-01   5.4002845e-01   4.7581916e-02
   8.4083000e-01   2.6691236e-02   5.4064082e-01
   8.4083000e-01   5.4036863e-01   3.1727933e-02
   8.4107645e-01   1.2092854e-01   5.2722547e-01
   8.4107645e-01   5.2185907e-01   1.4231484e-01
   8.4114764e-01   1.3347298e-02   5.4064082e-01
   8.4114764e-01   5.4057277e-01   1.5865964e-02
   8.4125353e-01   0.0000000e+00   5.4064082e-01
   8.4125353e-01   5.4064082e-01   0.0000000e+00
   8.4161351e-01   2.0417323e-01   5.0000000e-01
   8.4161351e-01   4.8590578e-01   2.3575894e-01
   8.4170179e-01   2.6172146e-01   4.7227107e-01
   8.4170179e-01   4.5097271e-01   2.9692038e-01
   8.4195874e-01   3.0644792e-01   4.4406661e-01
   8.4195874e-01   4.1728612e-01   3.4202014e-01
   8.4225287e-01   2.3285798e-01   4.8619674e-01
   8.4225287e-01   4.6861691e-01   2.6647381e-01
   8.4247854e-01   1.6237443e-01   5.1367739e-01
   8.4247854e-01   5.0439457e-01   1.8925124e-01
   8.4288923e-01   1.0756883e-01   5.2722547e-01
   8.4288923e-01   5.2298384e-01   1.2659245e-01
   8.4346689e-01   3.2224204e-01   4.2979491e-01
   8.4346689e-01   4.0149200e-01   3.5688622e-01
   8.4445689e-01   2.7734639e-01   4.5822652e-01
   8.4445689e-01   4.3534778e-01   3.1203345e-01
   8.4447318e-01   3.3807606e-01   4.1541501e-01
   8.4447318e-01   3.8565798e-01   3.7166246e-01
   8.4448982e-01   9.4182037e-02   5.2722547e-01
   8.4448982e-01   5.2397695e-01   1.1083820e-01
   8.4474698e-01   1.9079452e-01   5.0000000e-01
   8.4474698e-01   4.8771489e-01   2.2031053e-01
   8.4494872e-01   1.4898726e-01   5.1367739e-01
   8.4494872e-01   5.0587348e-01   1.7364818e-01
   8.4497657e-01   3.5393404e-01   4.0093054e-01
   8.4497657e-01   3.6980000e-01   3.8634513e-01
   8.4574831e-01   2.4833411e-01   4.7227107e-01
   8.4574831e-01   4.5314078e-01   2.8173256e-01
   8.4584137e-01   2.1946551e-01   4.8619674e-01
   8.4584137e-01   4.7061350e-01   2.5114799e-01
   8.4587781e-01   8.0771537e-02   5.2722547e-01
   8.4587781e-01   5.2483815e-01   9.5056043e-02
   8.4671485e-01   2.9305086e-01   4.4406661e-01
   8.4671485e-01   4.1964331e-01   3.2706796e-01
   8.4705285e-01   6.7340704e-02   5.2722547e-01
   8.4705285e-01   5.2556723e-01   7.9249957e-02
   8.4720619e-01   1.3556258e-01   5.1367739e-01
   8.4720619e-01   5.0722503e-01   1.5800140e-01
   8.4766778e-01   1.7736778e-01   5.0000000e-01
   8.4766778e-01   4.8940122e-01   2.0480667e-01
   8.4801466e-01   5.3892917e-02   5.2722547e-01
   8.4801466e-01   5.2616399e-01   6.3423920e-02
   8.4847341e-01   3.0881906e-01   4.2979491e-01
   8.4847341e-01   4.0387511e-01   3.4202014e-01
   8.4875096e-01   2.6391336e-01   4.5822652e-01
   8.4875096e-01   4.3756153e-01   2.9692038e-01
   8.4876298e-01   4.0431564e-02   5.2722547e-01
   8.4876298e-01   5.2662830e-01   4.7581916e-02
   8.4921693e-01   2.0601780e-01   4.8619674e-01
   8.4921693e-01   4.7249161e-01   2.3575894e-01
   8.4925038e-01   1.2210377e-01   5.1367739e-01
   8.4925038e-01   5.0844890e-01   1.4231484e-01
   8.4929763e-01   2.6960032e-02   5.2722547e-01
   8.4929763e-01   5.2696003e-01   3.1727933e-02
   8.4958191e-01   2.3488424e-01   4.7227107e-01
   8.4958191e-01   4.5519477e-01   2.6647381e-01
   8.4961847e-01   1.3481713e-02   5.2722547e-01
   8.4961847e-01   5.2715910e-01   1.5865964e-02
   8.4972543e-01   0.0000000e+00   5.2722547e-01
   8.4972543e-01   5.2722547e-01   0.0000000e+00
   8.4973078e-01   3.2463513e-01   4.1541501e-01
   8.4973078e-01   3.8805905e-01   3.5688622e-01
   8.5037520e-01   1.6389639e-01   5.0000000e-01
   8.5037520e-01   4.9096435e-01   1.8925124e-01
   8.5048572e-01   3.4048312e-01   4.0093054e-01
   8.5048572e-01   3.7221105e-01   3.7166246e-01
   8.5073744e-01   3.5634709e-01   3.8634513e-01
   8.5108078e-01   1.0861423e-01   5.1367739e-01
   8.5108078e-01   5.0954476e-01   1.2659245e-01
   8.5125781e-01   2.7958002e-01   4.4406661e-01
   8.5125781e-01   4.2189486e-01   3.1203345e-01
   8.5237871e-01   1.9251822e-01   4.8619674e-01
   8.5237871e-01   4.7425078e-01   2.2031053e-01
   8.5269692e-01   9.5097337e-02   5.1367739e-01
   8.5269692e-01   5.1051235e-01   1.1083820e-01
   8.5283137e-01   2.5041388e-01   4.5822652e-01
   8.5283137e-01   4.3966513e-01   2.8173256e-01
   8.5286853e-01   1.5038373e-01   5.0000000e-01
   8.5286853e-01   4.9240388e-01   1.7364818e-01
   8.5320164e-01   2.2137524e-01   4.7227107e-01
   8.5320164e-01   4.5713417e-01   2.5114799e-01
   8.5326632e-01   2.9531834e-01   4.2979491e-01
   8.5326632e-01   4.0615654e-01   3.2706796e-01
   8.5409840e-01   8.1556508e-02   5.1367739e-01
   8.5409840e-01   5.1135142e-01   9.5056043e-02
   8.5477447e-01   3.1111247e-01   4.1541501e-01
   8.5477447e-01   3.9036242e-01   3.4202014e-01
   8.5514716e-01   1.3683322e-01   5.0000000e-01
   8.5514716e-01   4.9371944e-01   1.5800140e-01
   8.5528486e-01   6.7995148e-02   5.1367739e-01
   8.5528486e-01   5.1206176e-01   7.9249957e-02
   8.5532591e-01   1.7897018e-01   4.8619674e-01
   8.5532591e-01   4.7589055e-01   2.0480667e-01
   8.5558646e-01   2.6603881e-01   4.4406661e-01
   8.5558646e-01   4.2404020e-01   2.9692038e-01
   8.5578076e-01   3.2694649e-01   4.0093054e-01
   8.5578076e-01   3.7452840e-01   3.5688622e-01
   8.5625602e-01   5.4416671e-02   5.1367739e-01
   8.5625602e-01   5.1264319e-01   6.3423920e-02
   8.5628415e-01   3.4280446e-01   3.8634513e-01
   8.5628415e-01   3.5867043e-01   3.7166246e-01
   8.5660658e-01   2.0781051e-01   4.7227107e-01
   8.5660658e-01   4.5895849e-01   2.3575894e-01
   8.5669708e-01   2.3685137e-01   4.5822652e-01
   8.5669708e-01   4.4165804e-01   2.6647381e-01
   8.5701161e-01   4.0824495e-02   5.1367739e-01
   8.5701161e-01   5.1309557e-01   4.7581916e-02
   8.5721051e-01   1.2324827e-01   5.0000000e-01
   8.5721051e-01   4.9491072e-01   1.4231484e-01
   8.5755145e-01   2.7222041e-02   5.1367739e-01
   8.5755145e-01   5.1341878e-01   3.1727933e-02
   8.5784443e-01   2.8174328e-01   4.2979491e-01
   8.5784443e-01   4.0833573e-01   3.1203345e-01
   8.5787542e-01   1.3612734e-02   5.1367739e-01
   8.5787542e-01   5.1361273e-01   1.5865964e-02
   8.5798341e-01   0.0000000e+00   5.1367739e-01
   8.5798341e-01   5.1367739e-01   0.0000000e+00
   8.5805778e-01   1.6537708e-01   4.8619674e-01
   8.5805778e-01   4.7741053e-01   1.8925124e-01
   8.5905807e-01   1.0963228e-01   5.0000000e-01
   8.5905807e-01   4.9597741e-01   1.2659245e-01
   8.5960298e-01   2.9751148e-01   4.1541501e-01
   8.5960298e-01   3.9256753e-01   3.2706796e-01
   8.5969973e-01   2.5243062e-01   4.4406661e-01
   8.5969973e-01   4.2607879e-01   2.8173256e-01
   8.5979587e-01   1.9419346e-01   4.7227107e-01
   8.5979587e-01   4.6066727e-01   2.2031053e-01
   8.6034712e-01   2.2322923e-01   4.5822652e-01
   8.6034712e-01   4.4353977e-01   2.5114799e-01
   8.6057364e-01   1.5174235e-01   4.8619674e-01
   8.6057364e-01   4.7881032e-01   1.7364818e-01
   8.6068936e-01   9.5988697e-02   5.0000000e-01
   8.6068936e-01   4.9691923e-01   1.1083820e-01
   8.6086036e-01   3.1332755e-01   4.0093054e-01
   8.6086036e-01   3.7675147e-01   3.4202014e-01
   8.6161529e-01   3.2917554e-01   3.8634513e-01
   8.6161529e-01   3.6090347e-01   3.5688622e-01
   8.6186702e-01   3.4503951e-01   3.7166246e-01
   8.6210397e-01   8.2320948e-02   5.0000000e-01
   8.6210397e-01   4.9773596e-01   9.5056043e-02
   8.6220658e-01   2.6809729e-01   4.2979491e-01
   8.6220658e-01   4.1041212e-01   2.9692038e-01
   8.6276871e-01   1.8052753e-01   4.7227107e-01
   8.6276871e-01   4.6226008e-01   2.0480667e-01
   8.6287286e-01   1.3806942e-01   4.8619674e-01
   8.6287286e-01   4.8008956e-01   1.5800140e-01
   8.6330156e-01   6.8632476e-02   5.0000000e-01
   8.6330156e-01   4.9842739e-01   7.9249957e-02
   8.6359657e-01   2.3875888e-01   4.4406661e-01
   8.6359657e-01   4.2801012e-01   2.6647381e-01
   8.6378057e-01   2.0955090e-01   4.5822652e-01
   8.6378057e-01   4.4530983e-01   2.3575894e-01
   8.6421509e-01   2.8383561e-01   4.1541501e-01
   8.6421509e-01   3.9467381e-01   3.1203345e-01
   8.6428181e-01   5.4926726e-02   5.0000000e-01
   8.6428181e-01   4.9899334e-01   6.3423920e-02
   8.6495485e-01   1.2436173e-01   4.8619674e-01
   8.6495485e-01   4.8124795e-01   1.4231484e-01
   8.6504449e-01   4.1207148e-02   5.0000000e-01
   8.6504449e-01   4.9943367e-01   4.7581916e-02
   8.6552435e-01   1.6681615e-01   4.7227107e-01
   8.6552435e-01   4.6373652e-01   1.8925124e-01
   8.6558940e-01   2.7477196e-02   5.0000000e-01
   8.6558940e-01   4.9974827e-01   3.1727933e-02
   8.6572324e-01   2.9962973e-01   4.0093054e-01
   8.6572324e-01   3.7887968e-01   3.2706796e-01
   8.6591640e-01   1.3740328e-02   5.0000000e-01
   8.6591640e-01   4.9993706e-01   1.5865964e-02
   8.6602540e-01   0.0000000e+00   5.0000000e-01
   8.6602540e-01   5.0000000e-01   0.0000000e+00
   8.6635167e-01   2.5438380e-01   4.2979491e-01
   8.6635167e-01   4.1238520e-01   2.8173256e-01
   8.6672952e-01   3.1546375e-01   3.8634513e-01
   8.6672952e-01   3.6304566e-01   3.4202014e-01
   8.6681910e-01   1.1062274e-01   4.8619674e-01
   8.6681910e-01   4.8228519e-01   1.2659245e-01
   8.6699657e-01   1.9581981e-01   4.5822652e-01
   8.6699657e-01   4.4696780e-01   2.2031053e-01
   8.6723292e-01   3.3132172e-01   3.7166246e-01
   8.6723292e-01   3.4718769e-01   3.5688622e-01
   8.6727601e-01   2.2502703e-01   4.4406661e-01
   8.6727601e-01   4.2983370e-01   2.5114799e-01
   8.6806211e-01   1.5306277e-01   4.7227107e-01
   8.6806211e-01   4.6509622e-01   1.7364818e-01
   8.6846512e-01   9.6855892e-02   4.8619674e-01
   8.6846512e-01   4.8320102e-01   1.1083820e-01
   8.6860963e-01   2.7008827e-01   4.1541501e-01
   8.6860963e-01   3.9668073e-01   2.9692038e-01
   8.6989252e-01   8.3064664e-02   4.8619674e-01
   8.6989252e-01   4.8399520e-01   9.5056043e-02
   8.6999431e-01   1.8203943e-01   4.5822652e-01
   8.6999431e-01   4.4851324e-01   2.0480667e-01
   8.7027866e-01   2.4060628e-01   4.2979491e-01
   8.7027866e-01   4.1425446e-01   2.6647381e-01
   8.7036819e-01   2.8585648e-01   4.0093054e-01
   8.7036819e-01   3.8091252e-01   3.1203345e-01
   8.7038133e-01   1.3927086e-01   4.7227107e-01
   8.7038133e-01   4.6633883e-01   1.5800140e-01
   8.7073712e-01   2.1123854e-01   4.4406661e-01
   8.7073712e-01   4.3154907e-01   2.3575894e-01
   8.7110092e-01   6.9252525e-02   4.8619674e-01
   8.7110092e-01   4.8466754e-01   7.9249957e-02
   8.7162556e-01   3.0167254e-01   3.8634513e-01
   8.7162556e-01   3.6509646e-01   3.2706796e-01
   8.7209004e-01   5.5422953e-02   4.8619674e-01
   8.7209004e-01   4.8521786e-01   6.3423920e-02
   8.7238050e-01   3.1752053e-01   3.7166246e-01
   8.7238050e-01   3.4924847e-01   3.4202014e-01
   8.7248144e-01   1.2544389e-01   4.7227107e-01
   8.7248144e-01   4.6746404e-01   1.4231484e-01
   8.7263222e-01   3.3338450e-01   3.5688622e-01
   8.7277303e-01   1.6821321e-01   4.5822652e-01
   8.7277303e-01   4.4994577e-01   1.8925124e-01
   8.7278551e-01   2.5627295e-01   4.1541501e-01
   8.7278551e-01   3.9858779e-01   2.8173256e-01
   8.7285960e-01   4.1579428e-02   4.8619674e-01
   8.7285960e-01   4.8564604e-01   4.7581916e-02
   8.7340943e-01   2.7725435e-02   4.8619674e-01
   8.7340943e-01   4.8595196e-01   3.1727933e-02
   8.7373938e-01   1.3864463e-02   4.8619674e-01
   8.7373938e-01   4.8613554e-01   1.5865964e-02
   8.7384938e-01   0.0000000e+00   4.8619674e-01
   8.7384938e-01   4.8619674e-01   0.0000000e+00
   8.7397902e-01   1.9739687e-01   4.4406661e-01
   8.7397902e-01   4.3315580e-01   2.2031053e-01
   8.7398657e-01   2.2676818e-01   4.2979491e-01
   8.7398657e-01   4.1601943e-01   2.5114799e-01
   8.7436191e-01   1.1158534e-01   4.7227107e-01
   8.7436191e-01   4.6847157e-01   1.2659245e-01
   8.7479402e-01   2.7201127e-01   4.0093054e-01
   8.7479402e-01   3.8284947e-01   2.9692038e-01
   8.7533204e-01   1.5434466e-01   4.5822652e-01
   8.7533204e-01   4.5126503e-01   1.7364818e-01
   8.7602226e-01   9.7698704e-02   4.7227107e-01
   8.7602226e-01   4.6936116e-01   1.1083820e-01
   8.7630218e-01   2.8780539e-01   3.8634513e-01
   8.7630218e-01   3.6705535e-01   3.1203345e-01
   8.7674167e-01   2.4239311e-01   4.1541501e-01
   8.7674167e-01   4.0039450e-01   2.6647381e-01
   8.7700090e-01   1.8350550e-01   4.4406661e-01
   8.7700090e-01   4.3465349e-01   2.0480667e-01
   8.7730846e-01   3.0363941e-01   3.7166246e-01
   8.7730846e-01   3.5122132e-01   3.2706796e-01
   8.7746207e-01   8.3787469e-02   4.7227107e-01
   8.7746207e-01   4.7013259e-01   9.5056043e-02
   8.7747446e-01   2.1287300e-01   4.2979491e-01
   8.7747446e-01   4.1767967e-01   2.3575894e-01
   8.7767069e-01   1.4043724e-01   4.5822652e-01
   8.7767069e-01   4.5247069e-01   1.5800140e-01
   8.7781185e-01   3.1949739e-01   3.5688622e-01
   8.7781185e-01   3.3536335e-01   3.4202014e-01
   8.7868100e-01   6.9855141e-02   4.7227107e-01
   8.7868100e-01   4.7078568e-01   7.9249957e-02
   8.7899963e-01   2.5809758e-01   4.0093054e-01
   8.7899963e-01   3.8469003e-01   2.8173256e-01
   8.7967871e-01   5.5905227e-02   4.7227107e-01
   8.7967871e-01   4.7132024e-01   6.3423920e-02
   8.7978839e-01   1.2649447e-01   4.5822652e-01
   8.7978839e-01   4.5356244e-01   1.4231484e-01
   8.7980200e-01   1.6956794e-01   4.4406661e-01
   8.7980200e-01   4.3604175e-01   1.8925124e-01
   8.8045498e-01   4.1941240e-02   4.7227107e-01
   8.8045498e-01   4.7173615e-01   4.7581916e-02
   8.8047711e-01   2.2845224e-01   4.1541501e-01
   8.8047711e-01   4.0210042e-01   2.5114799e-01
   8.8074144e-01   1.9892423e-01   4.2979491e-01
   8.8074144e-01   4.1923476e-01   2.2031053e-01
   8.8075818e-01   2.7386578e-01   3.8634513e-01
   8.8075818e-01   3.6892183e-01   2.9692038e-01
   8.8100959e-01   2.7966694e-02   4.7227107e-01
   8.8100959e-01   4.7203331e-01   3.1727933e-02
   8.8134241e-01   1.3985107e-02   4.7227107e-01
   8.8134241e-01   4.7221163e-01   1.5865964e-02
   8.8145336e-01   0.0000000e+00   4.7227107e-01
   8.8145336e-01   4.7227107e-01   0.0000000e+00
   8.8168460e-01   1.1251986e-01   4.5822652e-01
   8.8168460e-01   4.5454000e-01   1.2659245e-01
   8.8201556e-01   2.8968185e-01   3.7166246e-01
   8.8201556e-01   3.5310576e-01   3.1203345e-01
   8.8238162e-01   1.5558769e-01   4.4406661e-01
   8.8238162e-01   4.3732024e-01   1.7364818e-01
   8.8277049e-01   3.0552984e-01   3.5688622e-01
   8.8277049e-01   3.3725777e-01   3.2706796e-01
   8.8298395e-01   2.4411891e-01   4.0093054e-01
   8.8298395e-01   3.8643375e-01   2.6647381e-01
   8.8302222e-01   3.2139380e-01   3.4202014e-01
   8.8335886e-01   9.8516921e-02   4.5822652e-01
   8.8335886e-01   4.5540314e-01   1.1083820e-01
   8.8378670e-01   1.8492538e-01   4.2979491e-01
   8.8378670e-01   4.2068431e-01   2.0480667e-01
   8.8399090e-01   2.1445387e-01   4.1541501e-01
   8.8399090e-01   4.0370512e-01   2.3575894e-01
   8.8473910e-01   1.4156827e-01   4.4406661e-01
   8.8473910e-01   4.3848864e-01   1.5800140e-01
   8.8481073e-01   8.4489181e-02   4.5822652e-01
   8.8481073e-01   4.5615164e-01   9.5056043e-02
   8.8499246e-01   2.5985723e-01   3.8634513e-01
   8.8499246e-01   3.7069543e-01   2.8173256e-01
   8.8603986e-01   7.0440171e-02   4.5822652e-01
   8.8603986e-01   4.5678530e-01   7.9249957e-02
   8.8650062e-01   2.7565136e-01   3.7166246e-01
   8.8650062e-01   3.5490131e-01   2.9692038e-01
   8.8660948e-01   1.7087997e-01   4.2979491e-01
   8.8660948e-01   4.2202796e-01   1.8925124e-01
   8.8674599e-01   2.3007880e-01   4.0093054e-01
   8.8674599e-01   3.8808019e-01   2.5114799e-01
   8.8687385e-01   1.2751321e-01   4.4406661e-01
   8.8687385e-01   4.3954665e-01   1.4231484e-01
   8.8704594e-01   5.6373428e-02   4.5822652e-01
   8.8704594e-01   4.5730396e-01   6.3423920e-02
   8.8728214e-01   2.0040151e-01   4.1541501e-01
   8.8728214e-01   4.0520818e-01   2.2031053e-01
   8.8750690e-01   2.9148538e-01   3.5688622e-01
   8.8750690e-01   3.3906729e-01   3.1203345e-01
   8.8782870e-01   4.2292493e-02   4.5822652e-01
   8.8782870e-01   4.5770751e-01   4.7581916e-02
   8.8801030e-01   3.0734335e-01   3.4202014e-01
   8.8801030e-01   3.2320932e-01   3.2706796e-01
   8.8838796e-01   2.8200912e-02   4.5822652e-01
   8.8838796e-01   4.5799582e-01   3.1727933e-02
   8.8872357e-01   1.4102231e-02   4.5822652e-01
   8.8872357e-01   4.5816884e-01   1.5865964e-02
   8.8878534e-01   1.1342605e-01   4.4406661e-01
   8.8878534e-01   4.4049401e-01   1.2659245e-01
   8.8883545e-01   0.0000000e+00   4.5822652e-01
   8.8883545e-01   4.5822652e-01   0.0000000e+00
   8.8900395e-01   2.4578327e-01   3.8634513e-01
   8.8900395e-01   3.7237572e-01   2.6647381e-01
   8.8920906e-01   1.5679155e-01   4.2979491e-01
   8.8920906e-01   4.2326536e-01   1.7364818e-01
   8.9028480e-01   2.1598075e-01   4.0093054e-01
   8.9028480e-01   3.8962893e-01   2.3575894e-01
   8.9035002e-01   1.8629870e-01   4.1541501e-01
   8.9035002e-01   4.0660923e-01   2.0480667e-01
   8.9047308e-01   9.9310337e-02   4.4406661e-01
   8.9047308e-01   4.4133048e-01   1.1083820e-01
   8.9076251e-01   2.6155147e-01   3.7166246e-01
   8.9076251e-01   3.5660751e-01   2.8173256e-01
   8.9158478e-01   1.4266365e-01   4.2979491e-01
   8.9158478e-01   4.2439621e-01   1.5800140e-01
   8.9193665e-01   8.5169623e-02   4.4406661e-01
   8.9193665e-01   4.4205584e-01   9.5056043e-02
   8.9201989e-01   2.7736753e-01   3.5688622e-01
   8.9201989e-01   3.4079145e-01   2.9692038e-01
   8.9277482e-01   2.9321553e-01   3.4202014e-01
   8.9277482e-01   3.2494346e-01   3.1203345e-01
   8.9279164e-01   2.3164742e-01   3.8634513e-01
   8.9279164e-01   3.7396226e-01   2.5114799e-01
   8.9302655e-01   3.0907949e-01   3.2706796e-01
   8.9317567e-01   7.1007468e-02   4.4406661e-01
   8.9317567e-01   4.4266992e-01   7.9249957e-02
   8.9319376e-01   1.7214899e-01   4.1541501e-01
   8.9319376e-01   4.0790792e-01   1.8925124e-01
   8.9359948e-01   2.0182834e-01   4.0093054e-01
   8.9359948e-01   3.9107959e-01   2.2031053e-01
   8.9373605e-01   1.2849984e-01   4.2979491e-01
   8.9373605e-01   4.2542022e-01   1.4231484e-01
   8.9418985e-01   5.6827437e-02   4.4406661e-01
   8.9418985e-01   4.4317256e-01   6.3423920e-02
   8.9480015e-01   2.4738574e-01   3.7166246e-01
   8.9480015e-01   3.5822394e-01   2.6647381e-01
   8.9497892e-01   4.2633100e-02   4.4406661e-01
   8.9497892e-01   4.4356364e-01   4.7581916e-02
   8.9554268e-01   2.8428031e-02   4.4406661e-01
   8.9554268e-01   4.4384304e-01   3.1727933e-02
   8.9566233e-01   1.1430369e-01   4.2979491e-01
   8.9566233e-01   4.2633713e-01   1.2659245e-01
   8.9581264e-01   1.5795594e-01   4.1541501e-01
   8.9581264e-01   4.0910393e-01   1.7364818e-01
   8.9588099e-01   1.4215805e-02   4.4406661e-01
   8.9588099e-01   4.4401072e-01   1.5865964e-02
   8.9599377e-01   0.0000000e+00   4.4406661e-01
   8.9599377e-01   4.4406661e-01   0.0000000e+00
   8.9630831e-01   2.6317987e-01   3.5688622e-01
   8.9630831e-01   3.4242982e-01   2.8173256e-01
   8.9635457e-01   2.1745327e-01   3.8634513e-01
   8.9635457e-01   3.7545466e-01   2.3575894e-01
   8.9668920e-01   1.8762512e-01   4.0093054e-01
   8.9668920e-01   3.9243179e-01   2.0480667e-01
   8.9731459e-01   2.7901389e-01   3.4202014e-01
   8.9731459e-01   3.2659580e-01   2.9692038e-01
   8.9736312e-01   1.0007875e-01   4.2979491e-01
   8.9736312e-01   4.2714672e-01   1.1083820e-01
   8.9781798e-01   2.9487186e-01   3.2706796e-01
   8.9781798e-01   3.1073783e-01   3.1203345e-01
   8.9820601e-01   1.4372313e-01   4.1541501e-01
   8.9820601e-01   4.1019694e-01   1.5800140e-01
   8.9861254e-01   2.3315774e-01   3.7166246e-01
   8.9861254e-01   3.5975019e-01   2.5114799e-01
   8.9883802e-01   8.5828624e-02   4.2979491e-01
   8.9883802e-01   4.2784877e-01   9.5056043e-02
   8.9955318e-01   1.7337467e-01   4.0093054e-01
   8.9955318e-01   3.9368520e-01   1.8925124e-01
   8.9969185e-01   2.0320437e-01   3.8634513e-01
   8.9969185e-01   3.7685254e-01   2.2031053e-01
   9.0008663e-01   7.1556889e-02   4.2979491e-01
   9.0008663e-01   4.2844311e-01   7.9249957e-02
   9.0037109e-01   2.4892594e-01   3.5688622e-01
   9.0037109e-01   3.4398199e-01   2.6647381e-01
   9.0037325e-01   1.2945413e-01   4.1541501e-01
   9.0037325e-01   4.1118669e-01   1.4231484e-01
   9.0110866e-01   5.7267140e-02   4.2979491e-01
   9.0110866e-01   4.2892960e-01   6.3423920e-02
   9.0162847e-01   2.6474200e-01   3.4202014e-01
   9.0162847e-01   3.2816592e-01   2.8173256e-01
   9.0190383e-01   4.2962975e-02   4.2979491e-01
   9.0190383e-01   4.2930810e-01   4.7581916e-02
   9.0219071e-01   1.5908056e-01   4.0093054e-01
   9.0219071e-01   3.9483950e-01   1.7364818e-01
   9.0219870e-01   2.1887104e-01   3.7166246e-01
   9.0219870e-01   3.6118587e-01   2.3575894e-01
   9.0231384e-01   1.1515255e-01   4.1541501e-01
   9.0231384e-01   4.1207292e-01   1.2659245e-01
   9.0238340e-01   2.8059000e-01   3.2706796e-01
   9.0238340e-01   3.1231793e-01   2.9692038e-01
   9.0247195e-01   2.8647993e-02   4.2979491e-01
   9.0247195e-01   4.2957853e-01   3.1727933e-02
   9.0263513e-01   2.9645396e-01   3.1203345e-01
   9.0280264e-01   1.8890431e-01   3.8634513e-01
   9.0280264e-01   3.7815555e-01   2.0480667e-01
   9.0281288e-01   1.4325800e-02   4.2979491e-01
   9.0281288e-01   4.2974081e-01   1.5865964e-02
   9.0292654e-01   0.0000000e+00   4.2979491e-01
   9.0292654e-01   4.2979491e-01   0.0000000e+00
   9.0402727e-01   1.0082197e-01   4.1541501e-01
   9.0402727e-01   4.1285542e-01   1.1083820e-01
   9.0420721e-01   2.3460935e-01   3.5688622e-01
   9.0420721e-01   3.4544755e-01   2.5114799e-01
   9.0460112e-01   1.4474642e-01   4.0093054e-01
   9.0460112e-01   3.9589440e-01   1.5800140e-01
   9.0551311e-01   8.6466018e-02   4.1541501e-01
   9.0551311e-01   4.1353398e-01   9.5056043e-02
   9.0555774e-01   2.0452923e-01   3.7166246e-01
   9.0555774e-01   3.6253063e-01   2.2031053e-01
   9.0568615e-01   1.7455670e-01   3.8634513e-01
   9.0568615e-01   3.7936337e-01   1.8925124e-01
   9.0571536e-01   2.5040348e-01   3.4202014e-01
   9.0571536e-01   3.2965343e-01   2.6647381e-01
   9.0672165e-01   2.6623750e-01   3.2706796e-01
   9.0672165e-01   3.1381941e-01   2.8173256e-01
   9.0677100e-01   7.2088296e-02   4.1541501e-01
   9.0677100e-01   4.1410844e-01   7.9249957e-02
   9.0678379e-01   1.3037583e-01   4.0093054e-01
   9.0678379e-01   3.9684964e-01   1.4231484e-01
   9.0722504e-01   2.8209547e-01   3.1203345e-01
   9.0722504e-01   2.9796144e-01   2.9692038e-01
   9.0780061e-01   5.7692427e-02   4.1541501e-01
   9.0780061e-01   4.1457865e-01   6.3423920e-02
   9.0781570e-01   2.2023371e-01   3.5688622e-01
   9.0781570e-01   3.4682616e-01   2.3575894e-01
   9.0834166e-01   1.6016514e-01   3.8634513e-01
   9.0834166e-01   3.8047568e-01   1.7364818e-01
   9.0860169e-01   4.3282033e-02   4.1541501e-01
   9.0860169e-01   4.1494449e-01   4.7581916e-02
   9.0868880e-01   1.9013594e-01   3.7166246e-01
   9.0868880e-01   3.6378412e-01   2.0480667e-01
   9.0873819e-01   1.1597242e-01   4.0093054e-01
   9.0873819e-01   3.9770497e-01   1.2659245e-01
   9.0917403e-01   2.8860743e-02   4.1541501e-01
   9.0917403e-01   4.1520587e-01   3.1727933e-02
   9.0951750e-01   1.4432188e-02   4.1541501e-01
   9.0951750e-01   4.1536272e-01   1.5865964e-02
   9.0957425e-01   2.3600191e-01   3.4202014e-01
   9.0957425e-01   3.3105795e-01   2.5114799e-01
   9.0963200e-01   0.0000000e+00   4.1541501e-01
   9.0963200e-01   4.1541501e-01   0.0000000e+00
   9.1046382e-01   1.0153981e-01   4.0093054e-01
   9.1046382e-01   3.9846019e-01   1.1083820e-01
   9.1076850e-01   1.4573327e-01   3.8634513e-01
   9.1076850e-01   3.8149220e-01   1.5800140e-01
   9.1083163e-01   2.5181797e-01   3.2706796e-01
   9.1083163e-01   3.1524189e-01   2.6647381e-01
   9.1119565e-01   2.0580261e-01   3.5688622e-01
   9.1119565e-01   3.4811745e-01   2.2031053e-01
   9.1158656e-01   2.6766597e-01   3.1203345e-01
   9.1158656e-01   2.9939390e-01   2.8173256e-01
   9.1159112e-01   1.7569479e-01   3.7166246e-01
   9.1159112e-01   3.6494603e-01   1.8925124e-01
   9.1183829e-01   2.8352993e-01   2.9692038e-01
   9.1196025e-01   8.7081645e-02   4.0093054e-01
   9.1196025e-01   3.9911509e-01   9.5056043e-02
   9.1296606e-01   1.3126470e-01   3.8634513e-01
   9.1296606e-01   3.8241269e-01   1.4231484e-01
   9.1320416e-01   2.2154093e-01   3.4202014e-01
   9.1320416e-01   3.3237913e-01   2.3575894e-01
   9.1322709e-01   7.2601556e-02   4.0093054e-01
   9.1322709e-01   3.9966952e-01   7.9249957e-02
   9.1426394e-01   1.6120940e-01   3.7166246e-01
   9.1426394e-01   3.6601607e-01   1.7364818e-01
   9.1426403e-01   5.8103189e-02   4.0093054e-01
   9.1426403e-01   4.0012333e-01   6.3423920e-02
   9.1434621e-01   1.9131971e-01   3.5688622e-01
   9.1434621e-01   3.4932111e-01   2.0480667e-01
   9.1471232e-01   2.3733505e-01   3.2706796e-01
   9.1471232e-01   3.1658501e-01   2.5114799e-01
   9.1493378e-01   1.1676309e-01   3.8634513e-01
   9.1493378e-01   3.8323691e-01   1.2659245e-01
   9.1507082e-01   4.3590196e-02   4.0093054e-01
   9.1507082e-01   4.0047642e-01   4.7581916e-02
   9.1564724e-01   2.9066228e-02   4.0093054e-01
   9.1564724e-01   4.0072868e-01   3.1727933e-02
   9.1571860e-01   2.5316907e-01   3.1203345e-01
   9.1571860e-01   3.0075099e-01   2.6647381e-01
   9.1599314e-01   1.4534944e-02   4.0093054e-01
   9.1599314e-01   4.0088007e-01   1.5865964e-02
   9.1610846e-01   0.0000000e+00   4.0093054e-01
   9.1610846e-01   4.0093054e-01   0.0000000e+00
   9.1622199e-01   2.6902705e-01   2.9692038e-01
   9.1622199e-01   2.8489301e-01   2.8173256e-01
   9.1660417e-01   2.0702418e-01   3.4202014e-01
   9.1660417e-01   3.3361664e-01   2.2031053e-01
   9.1667118e-01   1.0223209e-01   3.8634513e-01
   9.1667118e-01   3.8396465e-01   1.1083820e-01
   9.1670660e-01   1.4668343e-01   3.7166246e-01
   9.1670660e-01   3.6699396e-01   1.5800140e-01
   9.1726659e-01   1.7678864e-01   3.5688622e-01
   9.1726659e-01   3.5043682e-01   1.8925124e-01
   9.1817780e-01   8.7675350e-02   3.8634513e-01
   9.1817780e-01   3.8459573e-01   9.5056043e-02
   9.1836273e-01   2.2279239e-01   3.2706796e-01
   9.1836273e-01   3.1784843e-01   2.3575894e-01
   9.1891849e-01   1.3212053e-01   3.7166246e-01
   9.1891849e-01   3.6787947e-01   1.4231484e-01
   9.1945328e-01   7.3096538e-02   3.8634513e-01
   9.1945328e-01   3.8512998e-01   7.9249957e-02
   9.1962010e-01   2.3860845e-01   3.1203345e-01
   9.1962010e-01   3.0203237e-01   2.5114799e-01
   9.1977344e-01   1.9245531e-01   3.4202014e-01
   9.1977344e-01   3.3477015e-01   2.0480667e-01
   9.1995606e-01   1.6221307e-01   3.5688622e-01
   9.1995606e-01   3.5146432e-01   1.7364818e-01
   9.2037504e-01   2.5445644e-01   2.9692038e-01
   9.2037504e-01   2.8618438e-01   2.6647381e-01
   9.2049730e-01   5.8499325e-02   3.8634513e-01
   9.2049730e-01   3.8556729e-01   6.3423920e-02
   9.2062677e-01   2.7032041e-01   2.8173256e-01
   9.2089904e-01   1.1752437e-01   3.7166246e-01
   9.2089904e-01   3.6867236e-01   1.2659245e-01
   9.2130958e-01   4.3887384e-02   3.8634513e-01
   9.2130958e-01   3.8590753e-01   4.7581916e-02
   9.2178195e-01   2.0819363e-01   3.2706796e-01
   9.2178195e-01   3.1903183e-01   2.2031053e-01
   9.2188993e-01   2.9264396e-02   3.8634513e-01
   9.2188993e-01   3.8615062e-01   3.1727933e-02
   9.2223820e-01   1.4634040e-02   3.8634513e-01
   9.2223820e-01   3.8629650e-01   1.5865964e-02
   9.2235429e-01   0.0000000e+00   3.8634513e-01
   9.2235429e-01   3.8634513e-01   0.0000000e+00
   9.2241392e-01   1.4759667e-01   3.5688622e-01
   9.2241392e-01   3.5240333e-01   1.5800140e-01
   9.2264776e-01   1.0289863e-01   3.7166246e-01
   9.2264776e-01   3.6937244e-01   1.1083820e-01
   9.2271115e-01   1.7783800e-01   3.4202014e-01
   9.2271115e-01   3.3583939e-01   1.8925124e-01
   9.2329010e-01   2.2398776e-01   3.1203345e-01
   9.2329010e-01   3.0323771e-01   2.3575894e-01
   9.2416421e-01   8.8246982e-02   3.7166246e-01
   9.2416421e-01   3.6997954e-01   9.5056043e-02
   9.2429638e-01   2.3982178e-01   2.9692038e-01
   9.2429638e-01   2.8740369e-01   2.5114799e-01
   9.2463958e-01   1.3294310e-01   3.5688622e-01
   9.2463958e-01   3.5325363e-01   1.4231484e-01
   9.2479978e-01   2.5567975e-01   2.8173256e-01
   9.2479978e-01   2.7154572e-01   2.6647381e-01
   9.2496911e-01   1.9354247e-01   3.2706796e-01
   9.2496911e-01   3.2013492e-01   2.0480667e-01
   9.2541658e-01   1.6317591e-01   3.4202014e-01
   9.2541658e-01   3.3682409e-01   1.7364818e-01
   9.2544801e-01   7.3573119e-02   3.7166246e-01
   9.2544801e-01   3.7049349e-01   7.9249957e-02
   9.2649883e-01   5.8880733e-02   3.7166246e-01
   9.2649883e-01   3.7091418e-01   6.3423920e-02
   9.2663247e-01   1.1825607e-01   3.5688622e-01
   9.2663247e-01   3.5401501e-01   1.2659245e-01
   9.2672767e-01   2.0931067e-01   3.1203345e-01
   9.2672767e-01   3.0436672e-01   2.2031053e-01
   9.2731641e-01   4.4173525e-02   3.7166246e-01
   9.2731641e-01   3.7124149e-01   4.7581916e-02
   9.2788904e-01   1.4847275e-01   3.4202014e-01
   9.2788904e-01   3.3772399e-01   1.5800140e-01
   9.2790054e-01   2.9455196e-02   3.7166246e-01
   9.2790054e-01   3.7147534e-01   3.1727933e-02
   9.2792342e-01   1.7884258e-01   3.2706796e-01
   9.2792342e-01   3.2115742e-01   1.8925124e-01
   9.2798504e-01   2.2512674e-01   2.9692038e-01
   9.2798504e-01   2.8855066e-01   2.3575894e-01
   9.2825108e-01   1.4729452e-02   3.7166246e-01
   9.2825108e-01   3.7161567e-01   1.5865964e-02
   9.2836793e-01   0.0000000e+00   3.7166246e-01
   9.2836793e-01   3.7166246e-01   0.0000000e+00
   9.2839208e-01   1.0353927e-01   3.5688622e-01
   9.2839208e-01   3.5468725e-01   1.1083820e-01
   9.2873998e-01   2.4097473e-01   2.8173256e-01
   9.2873998e-01   2.7270266e-01   2.5114799e-01
   9.2899171e-01   2.5683870e-01   2.6647381e-01
   9.2991797e-01   8.8796399e-02   3.5688622e-01
   9.2991797e-01   3.5527021e-01   9.5056043e-02
   9.2993193e-01   1.9458090e-01   3.1203345e-01
   9.2993193e-01   3.0541910e-01   2.0480667e-01
   9.3012790e-01   1.3373220e-01   3.4202014e-01
   9.3012790e-01   3.3853887e-01   1.4231484e-01
   9.3064413e-01   1.6409767e-01   3.2706796e-01
   9.3064413e-01   3.2209907e-01   1.7364818e-01
   9.3120976e-01   7.4031178e-02   3.5688622e-01
   9.3120976e-01   3.5576373e-01   7.9249957e-02
   9.3144009e-01   2.1037502e-01   2.9692038e-01
   9.3144009e-01   2.8962498e-01   2.2031053e-01
   9.3213262e-01   1.1895799e-01   3.4202014e-01
   9.3213262e-01   3.3926853e-01   1.2659245e-01
   9.3226712e-01   5.9247319e-02   3.5688622e-01
   9.3226712e-01   3.5616769e-01   6.3423920e-02
   9.3244637e-01   2.2620904e-01   2.8173256e-01
   9.3244637e-01   2.7379096e-01   2.3575894e-01
   9.3290209e-01   1.7980214e-01   3.1203345e-01
   9.3290209e-01   3.0639459e-01   1.8925124e-01
   9.3294977e-01   2.4206702e-01   2.6647381e-01
   9.3294977e-01   2.5793298e-01   2.5114799e-01
   9.3308979e-01   4.4448545e-02   3.5688622e-01
   9.3308979e-01   3.5648199e-01   4.7581916e-02
   9.3313056e-01   1.4931145e-01   3.2706796e-01
   9.3313056e-01   3.2295963e-01   1.5800140e-01
   9.3367756e-01   2.9638581e-02   3.5688622e-01
   9.3367756e-01   3.5670654e-01   3.1727933e-02
   9.3390267e-01   1.0415384e-01   3.4202014e-01
   9.3390267e-01   3.3991277e-01   1.1083820e-01
   9.3403028e-01   1.4821156e-02   3.5688622e-01
   9.3403028e-01   3.5684130e-01   1.5865964e-02
   9.3414786e-01   0.0000000e+00   3.5688622e-01
   9.3414786e-01   3.5688622e-01   0.0000000e+00
   9.3466065e-01   1.9557035e-01   2.9692038e-01
   9.3466065e-01   2.9062639e-01   2.0480667e-01
   9.3538207e-01   1.3448764e-01   3.2706796e-01
   9.3538207e-01   3.2373888e-01   1.4231484e-01
   9.3543762e-01   8.9323462e-02   3.4202014e-01
   9.3543762e-01   3.4047145e-01   9.5056043e-02
   9.3563740e-01   1.6497812e-01   3.1203345e-01
   9.3563740e-01   3.0729296e-01   1.7364818e-01
   9.3591803e-01   2.1138641e-01   2.8173256e-01
   9.3591803e-01   2.7481033e-01   2.2031053e-01
   9.3667296e-01   2.2723440e-01   2.6647381e-01
   9.3667296e-01   2.5896233e-01   2.3575894e-01
   9.3673708e-01   7.4470600e-02   3.4202014e-01
   9.3673708e-01   3.4094441e-01   7.9249957e-02
   9.3692469e-01   2.4309837e-01   2.5114799e-01
   9.3739811e-01   1.1962997e-01   3.2706796e-01
   9.3739811e-01   3.2443664e-01   1.2659245e-01
   9.3764591e-01   1.8071644e-01   2.9692038e-01
   9.3764591e-01   2.9155464e-01   1.8925124e-01
   9.3780072e-01   5.9598989e-02   3.4202014e-01
   9.3780072e-01   3.4133155e-01   6.3423920e-02
   9.3813717e-01   1.5011256e-01   3.1203345e-01
   9.3813717e-01   3.0811396e-01   1.5800140e-01
   9.3862827e-01   4.4712375e-02   3.4202014e-01
   9.3862827e-01   3.4163275e-01   4.7581916e-02
   9.3915407e-01   1.9651056e-01   2.8173256e-01
   9.3915407e-01   2.7576052e-01   2.0480667e-01
   9.3917816e-01   1.0474219e-01   3.2706796e-01
   9.3917816e-01   3.2505272e-01   1.1083820e-01
   9.3921953e-01   2.9814505e-02   3.4202014e-01
   9.3921953e-01   3.4184795e-01   3.1727933e-02
   9.3957434e-01   1.4909129e-02   3.4202014e-01
   9.3957434e-01   3.4197709e-01   1.5865964e-02
   9.3969262e-01   0.0000000e+00   3.4202014e-01
   9.3969262e-01   3.4202014e-01   0.0000000e+00
   9.4016035e-01   2.1234458e-01   2.6647381e-01
   9.4016035e-01   2.5992650e-01   2.2031053e-01
   9.4039513e-01   1.6581703e-01   2.9692038e-01
   9.4039513e-01   2.9240949e-01   1.7364818e-01
   9.4040076e-01   1.3520922e-01   3.1203345e-01
   9.4040076e-01   3.0885740e-01   1.4231484e-01
   9.4066375e-01   2.2820256e-01   2.5114799e-01
   9.4066375e-01   2.4406852e-01   2.3575894e-01
   9.4072178e-01   8.9828039e-02   3.2706796e-01
   9.4072178e-01   3.2558697e-01   9.5056043e-02
   9.4202858e-01   7.4891274e-02   3.2706796e-01
   9.4202858e-01   3.2603926e-01   7.9249957e-02
   9.4215369e-01   1.8158524e-01   2.8173256e-01
   9.4215369e-01   2.7664128e-01   1.8925124e-01
   9.4242762e-01   1.2027183e-01   3.1203345e-01
   9.4242762e-01   3.0952308e-01   1.2659245e-01
   9.4290761e-01   1.5087589e-01   2.9692038e-01
   9.4290761e-01   2.9319073e-01   1.5800140e-01
   9.4309823e-01   5.9935656e-02   3.2706796e-01
   9.4309823e-01   3.2640947e-01   6.3423920e-02
   9.4341106e-01   1.9740130e-01   2.6647381e-01
   9.4341106e-01   2.6082522e-01   2.0480667e-01
   9.4393045e-01   4.4964949e-02   3.2706796e-01
   9.4393045e-01   3.2669751e-01   4.7581916e-02
   9.4416600e-01   2.1324929e-01   2.5114799e-01
   9.4416600e-01   2.4497723e-01   2.2031053e-01
   9.4421722e-01   1.0530417e-01   3.1203345e-01
   9.4421722e-01   3.1011084e-01   1.1083820e-01
   9.4441772e-01   2.2911326e-01   2.3575894e-01
   9.4452505e-01   2.9982923e-02   3.2706796e-01
   9.4452505e-01   3.2690330e-01   3.1727933e-02
   9.4488187e-01   1.4993349e-02   3.2706796e-01
   9.4488187e-01   3.2702679e-01   1.5865964e-02
   9.4491612e-01   1.6661421e-01   2.8173256e-01
   9.4491612e-01   2.7745241e-01   1.7364818e-01
   9.4500082e-01   0.0000000e+00   3.2706796e-01
   9.4500082e-01   3.2706796e-01   0.0000000e+00
   9.4518271e-01   1.3589676e-01   2.9692038e-01
   9.4518271e-01   2.9389815e-01   1.4231484e-01
   9.4576912e-01   9.0310001e-02   3.1203345e-01
   9.4576912e-01   3.1062053e-01   9.5056043e-02
   9.4642428e-01   1.8240833e-01   2.6647381e-01
   9.4642428e-01   2.6165828e-01   1.8925124e-01
   9.4708293e-01   7.5293095e-02   3.1203345e-01
   9.4708293e-01   3.1105203e-01   7.9249957e-02
   9.4721987e-01   1.2088342e-01   2.9692038e-01
   9.4721987e-01   2.9453160e-01   1.2659245e-01
   9.4743056e-01   1.9824235e-01   2.5114799e-01
   9.4743056e-01   2.4582426e-01   2.0480667e-01
   9.4744068e-01   1.5160123e-01   2.8173256e-01
   9.4744068e-01   2.7819368e-01   1.5800140e-01
   9.4793395e-01   2.1410032e-01   2.3575894e-01
   9.4793395e-01   2.2996629e-01   2.2031053e-01
   9.4815832e-01   6.0257234e-02   3.1203345e-01
   9.4815832e-01   3.1140522e-01   6.3423920e-02
   9.4899501e-01   4.5206204e-02   3.1203345e-01
   9.4899501e-01   3.1168002e-01   4.7581916e-02
   9.4901858e-01   1.0583965e-01   2.9692038e-01
   9.4901858e-01   2.9509089e-01   1.1083820e-01
   9.4919923e-01   1.6736943e-01   2.6647381e-01
   9.4919923e-01   2.6242548e-01   1.7364818e-01
   9.4959280e-01   3.0143793e-02   3.1203345e-01
   9.4959280e-01   3.1187635e-01   3.1727933e-02
   9.4972672e-01   1.3655009e-01   2.8173256e-01
   9.4972672e-01   2.7886493e-01   1.4231484e-01
   9.4995153e-01   1.5073794e-02   3.1203345e-01
   9.4995153e-01   3.1199417e-01   1.5865964e-02
   9.5007112e-01   0.0000000e+00   3.1203345e-01
   9.5007112e-01   3.1203345e-01   0.0000000e+00
   9.5045661e-01   1.8318550e-01   2.5114799e-01
   9.5045661e-01   2.4660942e-01   1.8925124e-01
   9.5057837e-01   9.0769229e-02   2.9692038e-01
   9.5057837e-01   2.9557590e-01   9.5056043e-02
   9.5121154e-01   1.9903349e-01   2.3575894e-01
   9.5121154e-01   2.3076142e-01   2.0480667e-01
   9.5146327e-01   2.1489746e-01   2.2031053e-01
   9.5173523e-01   1.5228841e-01   2.6647381e-01
   9.5173523e-01   2.6312661e-01   1.5800140e-01
   9.5177367e-01   1.2146457e-01   2.8173256e-01
   9.5177367e-01   2.7946597e-01   1.2659245e-01
   9.5189886e-01   7.5675961e-02   2.9692038e-01
   9.5189886e-01   2.9598649e-01   7.9249957e-02
   9.5297971e-01   6.0563643e-02   2.9692038e-01
   9.5297971e-01   2.9632258e-01   6.3423920e-02
   9.5324339e-01   1.6808253e-01   2.5114799e-01
   9.5324339e-01   2.4733248e-01   1.7364818e-01
   9.5358102e-01   1.0634847e-01   2.8173256e-01
   9.5358102e-01   2.7999665e-01   1.1083820e-01
   9.5382066e-01   4.5436078e-02   2.9692038e-01
   9.5382066e-01   2.9658407e-01   4.7581916e-02
   9.5403164e-01   1.3716904e-01   2.6647381e-01
   9.5403164e-01   2.6376149e-01   1.4231484e-01
   9.5424967e-01   1.8391655e-01   2.3575894e-01
   9.5424967e-01   2.3149846e-01   1.8925124e-01
   9.5442149e-01   3.0297075e-02   2.9692038e-01
   9.5442149e-01   2.9677089e-01   3.1727933e-02
   9.5475306e-01   1.9977452e-01   2.2031053e-01
   9.5475306e-01   2.1564049e-01   2.0480667e-01
   9.5478205e-01   1.5150444e-02   2.9692038e-01
   9.5478205e-01   2.9688300e-01   1.5865964e-02
   9.5490224e-01   0.0000000e+00   2.9692038e-01
   9.5490224e-01   2.9692038e-01   0.0000000e+00
   9.5514832e-01   9.1205606e-02   2.8173256e-01
   9.5514832e-01   2.8045685e-01   9.5056043e-02
   9.5579019e-01   1.5293725e-01   2.5114799e-01
   9.5579019e-01   2.4799329e-01   1.5800140e-01
   9.5608787e-01   1.2201514e-01   2.6647381e-01
   9.5608787e-01   2.6432998e-01   1.2659245e-01
   9.5647515e-01   7.6039777e-02   2.8173256e-01
   9.5647515e-01   2.8084644e-01   7.9249957e-02
   9.5704757e-01   1.6875331e-01   2.3575894e-01
   9.5704757e-01   2.3217723e-01   1.7364818e-01
   9.5756120e-01   6.0854805e-02   2.8173256e-01
   9.5756120e-01   2.8116534e-01   6.3423920e-02
   9.5780250e-01   1.8460130e-01   2.2031053e-01
   9.5780250e-01   2.1632923e-01   1.8925124e-01
   9.5790341e-01   1.0683053e-01   2.6647381e-01
   9.5790341e-01   2.6483193e-01   1.1083820e-01
   9.5805423e-01   2.0046527e-01   2.0480667e-01
   9.5809638e-01   1.3775346e-01   2.5114799e-01
   9.5809638e-01   2.4859166e-01   1.4231484e-01
   9.5840619e-01   4.5654514e-02   2.8173256e-01
   9.5840619e-01   2.8141345e-01   4.7581916e-02
   9.5900991e-01   3.0442729e-02   2.8173256e-01
   9.5900991e-01   2.8159072e-01   3.1727933e-02
   9.5937220e-01   1.5223281e-02   2.8173256e-01
   9.5937220e-01   2.8169709e-01   1.5865964e-02
   9.5947781e-01   9.1619022e-02   2.6647381e-01
   9.5947781e-01   2.6526720e-01   9.5056043e-02
   9.5949297e-01   0.0000000e+00   2.8173256e-01
   9.5949297e-01   2.8173256e-01   0.0000000e+00
   9.5960454e-01   1.5354758e-01   2.3575894e-01
   9.5960454e-01   2.3279754e-01   1.5800140e-01
   9.6016137e-01   1.2253500e-01   2.5114799e-01
   9.6016137e-01   2.4912745e-01   1.2659245e-01
   9.6061082e-01   1.6938160e-01   2.2031053e-01
   9.6061082e-01   2.1696352e-01   1.7364818e-01
   9.6081066e-01   7.6384449e-02   2.6647381e-01
   9.6081066e-01   2.6563569e-01   7.9249957e-02
   9.6111421e-01   1.8523958e-01   2.0480667e-01
   9.6111421e-01   2.0110554e-01   1.8925124e-01
   9.6190163e-01   6.1130648e-02   2.6647381e-01
   9.6190163e-01   2.6593732e-01   6.3423920e-02
   9.6191993e-01   1.3830321e-01   2.3575894e-01
   9.6191993e-01   2.3335925e-01   1.4231484e-01
   9.6198465e-01   1.0728569e-01   2.5114799e-01
   9.6198465e-01   2.4960053e-01   1.1083820e-01
   9.6275045e-01   4.5861456e-02   2.6647381e-01
   9.6275045e-01   2.6617199e-01   4.7581916e-02
   9.6317730e-01   1.5411927e-01   2.2031053e-01
   9.6317730e-01   2.1754319e-01   1.5800140e-01
   9.6335690e-01   3.0580720e-02   2.6647381e-01
   9.6335690e-01   2.6633966e-01   3.1727933e-02
   9.6356575e-01   9.2009374e-02   2.5114799e-01
   9.6356575e-01   2.5001077e-01   9.5056043e-02
   9.6372084e-01   1.5292285e-02   2.6647381e-01
   9.6372084e-01   2.6644027e-01   1.5865964e-02
   9.6384216e-01   0.0000000e+00   2.6647381e-01
   9.6384216e-01   2.6647381e-01   0.0000000e+00
   9.6393224e-01   1.6996726e-01   2.0480667e-01
   9.6393224e-01   2.0169519e-01   1.7364818e-01
   9.6399316e-01   1.2302401e-01   2.3575894e-01
   9.6399316e-01   2.3386221e-01   1.2659245e-01
   9.6418397e-01   1.8583123e-01   1.8925124e-01
   9.6490429e-01   7.6709893e-02   2.5114799e-01
   9.6490429e-01   2.5035807e-01   7.9249957e-02
   9.6550132e-01   1.3881813e-01   2.2031053e-01
   9.6550132e-01   2.1806809e-01   1.4231484e-01
   9.6582372e-01   1.0771384e-01   2.3575894e-01
   9.6582372e-01   2.3430630e-01   1.1083820e-01
   9.6599991e-01   6.1391101e-02   2.5114799e-01
   9.6599991e-01   2.5064235e-01   6.3423920e-02
   9.6650760e-01   1.5465215e-01   2.0480667e-01
   9.6650760e-01   2.0223407e-01   1.5800140e-01
   9.6685234e-01   4.6056854e-02   2.5114799e-01
   9.6685234e-01   2.5086352e-01   4.7581916e-02
   9.6701099e-01   1.7051013e-01   1.8925124e-01
   9.6701099e-01   1.8637609e-01   1.7364818e-01
   9.6741113e-01   9.2376563e-02   2.3575894e-01
   9.6741113e-01   2.3469140e-01   9.5056043e-02
   9.6746138e-01   3.0711012e-02   2.5114799e-01
   9.6746138e-01   2.5102154e-01   3.1727933e-02
   9.6758227e-01   1.2348205e-01   2.2031053e-01
   9.6758227e-01   2.1853809e-01   1.2659245e-01
   9.6782686e-01   1.5357439e-02   2.5114799e-01
   9.6782686e-01   2.5111637e-01   1.5865964e-02
   9.6794870e-01   0.0000000e+00   2.5114799e-01
   9.6794870e-01   2.5114799e-01   0.0000000e+00
   9.6875500e-01   7.7016025e-02   2.3575894e-01
   9.6875500e-01   2.3501742e-01   7.9249957e-02
   9.6883965e-01   1.3929811e-01   2.0480667e-01
   9.6883965e-01   2.0272203e-01   1.4231484e-01
   9.6941964e-01   1.0811488e-01   2.2031053e-01
   9.6941964e-01   2.1895308e-01   1.1083820e-01
   9.6959458e-01   1.5514610e-01   1.8925124e-01
   9.6959458e-01   1.8687404e-01   1.5800140e-01
   9.6984631e-01   1.7101007e-01   1.7364818e-01
   9.6985500e-01   6.1636099e-02   2.3575894e-01
   9.6985500e-01   2.3528428e-01   6.3423920e-02
   9.7071084e-01   4.6240656e-02   2.3575894e-01
   9.7071084e-01   2.3549190e-01   4.7581916e-02
   9.7092780e-01   1.2390900e-01   2.0480667e-01
   9.7092780e-01   2.0315896e-01   1.2659245e-01
   9.7101297e-01   9.2720496e-02   2.2031053e-01
   9.7101297e-01   2.1931295e-01   9.5056043e-02
   9.7132230e-01   3.0833573e-02   2.3575894e-01
   9.7132230e-01   2.3564024e-01   3.1727933e-02
   9.7168924e-01   1.5418727e-02   2.3575894e-01
   9.7168924e-01   2.3572926e-01   1.5865964e-02
   9.7181157e-01   0.0000000e+00   2.3575894e-01
   9.7181157e-01   2.3575894e-01   0.0000000e+00
   9.7193408e-01   1.3974302e-01   1.8925124e-01
   9.7193408e-01   1.8732494e-01   1.4231484e-01
   9.7236184e-01   7.7302769e-02   2.2031053e-01
   9.7236184e-01   2.1961761e-01   7.9249957e-02
   9.7243747e-01   1.5560100e-01   1.7364818e-01
   9.7243747e-01   1.7146696e-01   1.5800140e-01
   9.7277152e-01   1.0848870e-01   2.0480667e-01
   9.7277152e-01   2.0354474e-01   1.1083820e-01
   9.7346593e-01   6.1865580e-02   2.2031053e-01
   9.7346593e-01   2.1986698e-01   6.3423920e-02
   9.7402890e-01   1.2430476e-01   1.8925124e-01
   9.7402890e-01   1.8772868e-01   1.2659245e-01
   9.7432496e-01   4.6412818e-02   2.2031053e-01
   9.7432496e-01   2.2006100e-01   4.7581916e-02
   9.7437035e-01   9.3041088e-02   2.0480667e-01
   9.7437035e-01   2.0387929e-01   9.5056043e-02
   9.7478383e-01   1.4015276e-01   1.7364818e-01
   9.7478383e-01   1.7188069e-01   1.4231484e-01
   9.7493870e-01   3.0948371e-02   2.2031053e-01
   9.7493870e-01   2.2019962e-01   3.1727933e-02
   9.7503556e-01   1.5601672e-01   1.5800140e-01
   9.7530701e-01   1.5476134e-02   2.2031053e-01
   9.7530701e-01   2.2028280e-01   1.5865964e-02
   9.7542979e-01   0.0000000e+00   2.2031053e-01
   9.7542979e-01   2.2031053e-01   0.0000000e+00
   9.7572389e-01   7.7570052e-02   2.0480667e-01
   9.7572389e-01   2.0416251e-01   7.9249957e-02
   9.7587851e-01   1.0883521e-01   1.8925124e-01
   9.7587851e-01   1.8808517e-01   1.1083820e-01
   9.7683180e-01   6.2079488e-02   2.0480667e-01
   9.7683180e-01   2.0439433e-01   6.3423920e-02
   9.7688479e-01   1.2466923e-01   1.7364818e-01
   9.7688479e-01   1.7225115e-01   1.2659245e-01
   9.7738818e-01   1.4052721e-01   1.5800140e-01
   9.7738818e-01   1.5639317e-01   1.4231484e-01
   9.7748245e-01   9.3338257e-02   1.8925124e-01
   9.7748245e-01   1.8839430e-01   9.5056043e-02
   9.7769380e-01   4.6573296e-02   2.0480667e-01
   9.7769380e-01   2.0457469e-01   4.7581916e-02
   9.7830966e-01   3.1055379e-02   2.0480667e-01
   9.7830966e-01   2.0470356e-01   3.1727933e-02
   9.7867924e-01   1.5529644e-02   2.0480667e-01
   9.7867924e-01   2.0478089e-01   1.5865964e-02
   9.7873983e-01   1.0915432e-01   1.7364818e-01
   9.7873983e-01   1.7257824e-01   1.1083820e-01
   9.7880245e-01   0.0000000e+00   2.0480667e-01
   9.7880245e-01   2.0480667e-01   0.0000000e+00
   9.7884031e-01   7.7817807e-02   1.8925124e-01
   9.7884031e-01   1.8865601e-01   7.9249957e-02
   9.7949476e-01   1.2500231e-01   1.5800140e-01
   9.7949476e-01   1.5673025e-01   1.2659245e-01
   9.7974649e-01   1.4086628e-01   1.4231484e-01
   9.7995176e-01   6.2277767e-02   1.8925124e-01
   9.7995176e-01   1.8887022e-01   6.3423920e-02
   9.8034847e-01   9.3611928e-02   1.7364818e-01
   9.8034847e-01   1.7286189e-01   9.5056043e-02
   9.8081651e-01   4.6722049e-02   1.8925124e-01
   9.8081651e-01   1.8903689e-01   4.7581916e-02
   9.8135475e-01   1.0944595e-01   1.5800140e-01
   9.8135475e-01   1.5702786e-01   1.1083820e-01
   9.8143434e-01   3.1154568e-02   1.8925124e-01
   9.8143434e-01   1.8915596e-01   3.1727933e-02
   9.8171031e-01   7.8045972e-02   1.7364818e-01
   9.8171031e-01   1.7310202e-01   7.9249957e-02
   9.8180510e-01   1.5579245e-02   1.8925124e-01
   9.8180510e-01   1.8922742e-01   1.5865964e-02
   9.8185814e-01   1.2530392e-01   1.4231484e-01
   9.8185814e-01   1.4116989e-01   1.2659245e-01
   9.8192870e-01   0.0000000e+00   1.8925124e-01
   9.8192870e-01   1.8925124e-01   0.0000000e+00
   9.8282502e-01   6.2460368e-02   1.7364818e-01
   9.8282502e-01   1.7329857e-01   6.3423920e-02
   9.8296769e-01   9.3862034e-02   1.5800140e-01
   9.8296769e-01   1.5728595e-01   9.5056043e-02
   9.8369230e-01   4.6859040e-02   1.7364818e-01
   9.8369230e-01   1.7345149e-01   4.7581916e-02
   9.8372262e-01   1.0971003e-01   1.4231484e-01
   9.8372262e-01   1.4143796e-01   1.1083820e-01
   9.8397435e-01   1.2557399e-01   1.2659245e-01
   9.8431194e-01   3.1245915e-02   1.7364818e-01
   9.8431194e-01   1.7356075e-01   3.1727933e-02
   9.8433317e-01   7.8254489e-02   1.5800140e-01
   9.8433317e-01   1.5750445e-01   7.9249957e-02
   9.8468379e-01   1.5624924e-02   1.7364818e-01
   9.8468379e-01   1.7362632e-01   1.5865964e-02
   9.8480775e-01   0.0000000e+00   1.7364818e-01
   9.8480775e-01   1.7364818e-01   0.0000000e+00
   9.8533945e-01   9.4088510e-02   1.4231484e-01
   9.8533945e-01   1.4167043e-01   9.5056043e-02
   9.8545085e-01   6.2627245e-02   1.5800140e-01
   9.8545085e-01   1.5768329e-01   6.3423920e-02
   9.8584285e-01   1.0994649e-01   1.2659245e-01
   9.8584285e-01   1.2581245e-01   1.1083820e-01
   9.8632046e-01   4.6984234e-02   1.5800140e-01
   9.8632046e-01   1.5782243e-01   4.7581916e-02
   9.8670823e-01   7.8443307e-02   1.4231484e-01
   9.8670823e-01   1.4186723e-01   7.9249957e-02
   9.8694176e-01   3.1329395e-02   1.5800140e-01
   9.8694176e-01   1.5792185e-01   3.1727933e-02
   9.8731460e-01   1.5666670e-02   1.5800140e-01
   9.8731460e-01   1.5798151e-01   1.5865964e-02
   9.8743889e-01   0.0000000e+00   1.5800140e-01
   9.8743889e-01   1.5800140e-01   0.0000000e+00
   9.8746316e-01   9.4291300e-02   1.2659245e-01
   9.8746316e-01   1.2601923e-01   9.5056043e-02
   9.8771489e-01   1.1015527e-01   1.1083820e-01
   9.8782861e-01   6.2778356e-02   1.4231484e-01
   9.8782861e-01   1.4202831e-01   6.3423920e-02
   9.8870031e-01   4.7097601e-02   1.4231484e-01
   9.8870031e-01   1.4215364e-01   4.7581916e-02
   9.8883489e-01   7.8612376e-02   1.2659245e-01
   9.8883489e-01   1.2619429e-01   7.9249957e-02
   9.8932311e-01   3.1404989e-02   1.4231484e-01
   9.8932311e-01   1.4224319e-01   3.1727933e-02
   9.8933829e-01   9.4470352e-02   1.1083820e-01
   9.8933829e-01   1.1033632e-01   9.5056043e-02
   9.8969685e-01   1.5704471e-02   1.4231484e-01
   9.8969685e-01   1.4229692e-01   1.5865964e-02
   9.8982144e-01   0.0000000e+00   1.4231484e-01
   9.8982144e-01   1.4231484e-01   0.0000000e+00
   9.8995769e-01   6.2913662e-02   1.2659245e-01
   9.8995769e-01   1.2633758e-01   6.3423920e-02
   9.9071262e-01   7.8761655e-02   1.1083820e-01
   9.9071262e-01   1.1048959e-01   7.9249957e-02
   9.9083126e-01   4.7199110e-02   1.2659245e-01
   9.9083126e-01   1.2644907e-01   4.7581916e-02
   9.9096435e-01   9.4625622e-02   9.5056043e-02
   9.9145541e-01   3.1472676e-02   1.2659245e-01
   9.9145541e-01   1.2652872e-01   3.1727933e-02
   9.9182995e-01   1.5738319e-02   1.2659245e-01
   9.9182995e-01   1.2657652e-01   1.5865964e-02
   9.9183755e-01   6.3033131e-02   1.1083820e-01
   9.9183755e-01   1.1061505e-01   6.3423920e-02
   9.9195481e-01   0.0000000e+00   1.2659245e-01
   9.9195481e-01   1.2659245e-01   0.0000000e+00
   9.9234094e-01   7.8891107e-02   9.5056043e-02
   9.9234094e-01   9.4757071e-02   7.9249957e-02
   9.9271278e-01   4.7288738e-02   1.1083820e-01
   9.9271278e-01   1.1071266e-01   4.7581916e-02
   9.9333811e-01   3.1532441e-02   1.1083820e-01
   9.9333811e-01   1.1078240e-01   3.1727933e-02
   9.9346772e-01   6.3136731e-02   9.5056043e-02
   9.9346772e-01   9.4864665e-02   6.3423920e-02
   9.9371337e-01   1.5768205e-02   1.1083820e-01
   9.9371337e-01   1.1082425e-01   1.5865964e-02
   9.9371944e-01   7.9000698e-02   7.9249957e-02
   9.9383846e-01   0.0000000e+00   1.1083820e-01
   9.9383846e-01   1.1083820e-01   0.0000000e+00
   9.9434439e-01   4.7366461e-02   9.5056043e-02
   9.9434439e-01   9.4948377e-02   4.7581916e-02
   9.9484778e-01   6.3224437e-02   7.9249957e-02
   9.9484778e-01   7.9090401e-02   6.3423920e-02
   9.9497074e-01   3.1584267e-02   9.5056043e-02
   9.9497074e-01   9.5008187e-02   3.1727933e-02
   9.9534662e-01   1.5794122e-02   9.5056043e-02
   9.9534662e-01   9.5044078e-02   1.5865964e-02
   9.9547192e-01   0.0000000e+00   9.5056043e-02
   9.9547192e-01   9.5056043e-02   0.0000000e+00
   9.9572568e-01   4.7432260e-02   7.9249957e-02
   9.9572568e-01   7.9160194e-02   4.7581916e-02
   9.9597741e-01   6.3296227e-02   6.3423920e-02
   9.9635290e-01   3.1628142e-02   7.9249957e-02
   9.9635290e-01   7.9210058e-02   3.1727933e-02
   9.9672930e-01   1.5816062e-02   7.9249957e-02
   9.9672930e-01   7.9239981e-02   1.5865964e-02
   9.9685478e-01   0.0000000e+00   7.9249957e-02
   9.9685478e-01   7.9249957e-02   0.0000000e+00
   9.9685630e-01   4.7486118e-02   6.3423920e-02
   9.9685630e-01   6.3352082e-02   4.7581916e-02
   9.9748423e-01   3.1664055e-02   6.3423920e-02
   9.9748423e-01   6.3391988e-02   3.1727933e-02
   9.9773596e-01   4.7528022e-02   4.7581916e-02
   9.9786106e-01   1.5834021e-02   6.3423920e-02
   9.9786106e-01   6.3415936e-02   1.5865964e-02
   9.9798668e-01   0.0000000e+00   6.3423920e-02
   9.9798668e-01   6.3423920e-02   0.0000000e+00
   9.9836445e-01   3.1691997e-02   4.7581916e-02
   9.9836445e-01   4.7557960e-02   3.1727933e-02
   9.9874161e-01   1.5847993e-02   4.7581916e-02
   9.9874161e-01   4.7575927e-02   1.5865964e-02
   9.9886734e-01   0.0000000e+00   4.7581916e-02
   9.9886734e-01   4.7581916e-02   0.0000000e+00
   9.9899334e-01   3.1711960e-02   3.1727933e-02
   9.9937073e-01   1.5857976e-02   3.1727933e-02
   9.9937073e-01   3.1723940e-02   1.5865964e-02
   9.9949654e-01   0.0000000e+00   3.1727933e-02
   9.9949654e-01   3.1727933e-02   0.0000000e+00
   9.9974827e-01   1.5863967e-02   1.5865964e-02
   9.9987413e-01   0.0000000e+00   1.5865964e-02
   9.9987413e-01   1.5865964e-02   0.0000000e+00
   1.0000000e+00   0.0000000e+00   0.0000000e+00


==> Data/pf-background/UF9.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   0.0000000e+00   1.0101010e-02   9.8989899e-01
   0.0000000e+00   2.0202020e-02   9.7979798e-01
   0.0000000e+00   3.0303030e-02   9.6969697e-01
   0.0000000e+00   4.0404040e-02   9.5959596e-01
   0.0000000e+00   5.0505051e-02   9.4949495e-01
   0.0000000e+00   6.0606061e-02   9.3939394e-01
   0.0000000e+00   7.0707071e-02   9.2929293e-01
   0.0000000e+00   8.0808081e-02   9.1919192e-01
   0.0000000e+00   9.0909091e-02   9.0909091e-01
   0.0000000e+00   1.0101010e-01   8.9898990e-01
   0.0000000e+00   1.1111111e-01   8.8888889e-01
   0.0000000e+00   1.2121212e-01   8.7878788e-01
   0.0000000e+00   1.3131313e-01   8.6868687e-01
   0.0000000e+00   1.4141414e-01   8.5858586e-01
   0.0000000e+00   1.5151515e-01   8.4848485e-01
   0.0000000e+00   1.6161616e-01   8.3838384e-01
   0.0000000e+00   1.7171717e-01   8.2828283e-01
   0.0000000e+00   1.8181818e-01   8.1818182e-01
   0.0000000e+00   1.9191919e-01   8.0808081e-01
   0.0000000e+00   2.0202020e-01   7.9797980e-01
   0.0000000e+00   2.1212121e-01   7.8787879e-01
   0.0000000e+00   2.2222222e-01   7.7777778e-01
   0.0000000e+00   2.3232323e-01   7.6767677e-01
   0.0000000e+00   2.4242424e-01   7.5757576e-01
   0.0000000e+00   2.5252525e-01   7.4747475e-01
   0.0000000e+00   2.6262626e-01   7.3737374e-01
   0.0000000e+00   2.7272727e-01   7.2727273e-01
   0.0000000e+00   2.8282828e-01   7.1717172e-01
   0.0000000e+00   2.9292929e-01   7.0707071e-01
   0.0000000e+00   3.0303030e-01   6.9696970e-01
   0.0000000e+00   3.1313131e-01   6.8686869e-01
   0.0000000e+00   3.2323232e-01   6.7676768e-01
   0.0000000e+00   3.3333333e-01   6.6666667e-01
   0.0000000e+00   3.4343434e-01   6.5656566e-01
   0.0000000e+00   3.5353535e-01   6.4646465e-01
   0.0000000e+00   3.6363636e-01   6.3636364e-01
   0.0000000e+00   3.7373737e-01   6.2626263e-01
   0.0000000e+00   3.8383838e-01   6.1616162e-01
   0.0000000e+00   3.9393939e-01   6.0606061e-01
   0.0000000e+00   4.0404040e-01   5.9595960e-01
   0.0000000e+00   4.1414141e-01   5.8585859e-01
   0.0000000e+00   4.2424242e-01   5.7575758e-01
   0.0000000e+00   4.3434343e-01   5.6565657e-01
   0.0000000e+00   4.4444444e-01   5.5555556e-01
   0.0000000e+00   4.5454545e-01   5.4545455e-01
   0.0000000e+00   4.6464646e-01   5.3535354e-01
   0.0000000e+00   4.7474747e-01   5.2525253e-01
   0.0000000e+00   4.8484848e-01   5.1515152e-01
   0.0000000e+00   4.9494949e-01   5.0505051e-01
   0.0000000e+00   5.0505051e-01   4.9494949e-01
   0.0000000e+00   5.1515152e-01   4.8484848e-01
   0.0000000e+00   5.2525253e-01   4.7474747e-01
   0.0000000e+00   5.3535354e-01   4.6464646e-01
   0.0000000e+00   5.4545455e-01   4.5454545e-01
   0.0000000e+00   5.5555556e-01   4.4444444e-01
   0.0000000e+00   5.6565657e-01   4.3434343e-01
   0.0000000e+00   5.7575758e-01   4.2424242e-01
   0.0000000e+00   5.8585859e-01   4.1414141e-01
   0.0000000e+00   5.9595960e-01   4.0404040e-01
   0.0000000e+00   6.0606061e-01   3.9393939e-01
   0.0000000e+00   6.1616162e-01   3.8383838e-01
   0.0000000e+00   6.2626263e-01   3.7373737e-01
   0.0000000e+00   6.3636364e-01   3.6363636e-01
   0.0000000e+00   6.4646465e-01   3.5353535e-01
   0.0000000e+00   6.5656566e-01   3.4343434e-01
   0.0000000e+00   6.6666667e-01   3.3333333e-01
   0.0000000e+00   6.7676768e-01   3.2323232e-01
   0.0000000e+00   6.8686869e-01   3.1313131e-01
   0.0000000e+00   6.9696970e-01   3.0303030e-01
   0.0000000e+00   7.0707071e-01   2.9292929e-01
   0.0000000e+00   7.1717172e-01   2.8282828e-01
   0.0000000e+00   7.2727273e-01   2.7272727e-01
   0.0000000e+00   7.3737374e-01   2.6262626e-01
   0.0000000e+00   7.4747475e-01   2.5252525e-01
   0.0000000e+00   7.5757576e-01   2.4242424e-01
   0.0000000e+00   7.6767677e-01   2.3232323e-01
   0.0000000e+00   7.7777778e-01   2.2222222e-01
   0.0000000e+00   7.8787879e-01   2.1212121e-01
   0.0000000e+00   7.9797980e-01   2.0202020e-01
   0.0000000e+00   8.0808081e-01   1.9191919e-01
   0.0000000e+00   8.1818182e-01   1.8181818e-01
   0.0000000e+00   8.2828283e-01   1.7171717e-01
   0.0000000e+00   8.3838384e-01   1.6161616e-01
   0.0000000e+00   8.4848485e-01   1.5151515e-01
   0.0000000e+00   8.5858586e-01   1.4141414e-01
   0.0000000e+00   8.6868687e-01   1.3131313e-01
   0.0000000e+00   8.7878788e-01   1.2121212e-01
   0.0000000e+00   8.8888889e-01   1.1111111e-01
   0.0000000e+00   8.9898990e-01   1.0101010e-01
   0.0000000e+00   9.0909091e-01   9.0909091e-02
   0.0000000e+00   9.1919192e-01   8.0808081e-02
   0.0000000e+00   9.2929293e-01   7.0707071e-02
   0.0000000e+00   9.3939394e-01   6.0606061e-02
   0.0000000e+00   9.4949495e-01   5.0505051e-02
   0.0000000e+00   9.5959596e-01   4.0404040e-02
   0.0000000e+00   9.6969697e-01   3.0303030e-02
   0.0000000e+00   9.7979798e-01   2.0202020e-02
   0.0000000e+00   9.8989899e-01   1.0101010e-02
   0.0000000e+00   1.0000000e+00   0.0000000e+00
   5.1535766e-05   1.0049474e-02   9.8989899e-01
   1.0307153e-04   9.9979386e-03   9.8989899e-01
   1.0307153e-04   2.0098949e-02   9.7979798e-01
   1.5460730e-04   9.9464028e-03   9.8989899e-01
   1.5460730e-04   3.0148423e-02   9.6969697e-01
   2.0614306e-04   9.8948670e-03   9.8989899e-01
   2.0614306e-04   1.9995877e-02   9.7979798e-01
   2.0614306e-04   4.0197897e-02   9.5959596e-01
   2.5767883e-04   9.8433313e-03   9.8989899e-01
   2.5767883e-04   5.0247372e-02   9.4949495e-01
   3.0921459e-04   9.7917955e-03   9.8989899e-01
   3.0921459e-04   1.9892806e-02   9.7979798e-01
   3.0921459e-04   2.9993816e-02   9.6969697e-01
   3.0921459e-04   6.0296846e-02   9.3939394e-01
   3.6075036e-04   9.7402597e-03   9.8989899e-01
   3.6075036e-04   7.0346320e-02   9.2929293e-01
   4.1228613e-04   9.6887240e-03   9.8989899e-01
   4.1228613e-04   1.9789734e-02   9.7979798e-01
   4.1228613e-04   3.9991754e-02   9.5959596e-01
   4.1228613e-04   8.0395795e-02   9.1919192e-01
   4.6382189e-04   9.6371882e-03   9.8989899e-01
   4.6382189e-04   2.9839208e-02   9.6969697e-01
   4.6382189e-04   9.0445269e-02   9.0909091e-01
   5.1535766e-04   9.5856524e-03   9.8989899e-01
   5.1535766e-04   1.9686663e-02   9.7979798e-01
   5.1535766e-04   4.9989693e-02   9.4949495e-01
   5.1535766e-04   1.0049474e-01   8.9898990e-01
   5.6689342e-04   9.5341167e-03   9.8989899e-01
   5.6689342e-04   1.1054422e-01   8.8888889e-01
   6.1842919e-04   9.4825809e-03   9.8989899e-01
   6.1842919e-04   1.9583591e-02   9.7979798e-01
   6.1842919e-04   2.9684601e-02   9.6969697e-01
   6.1842919e-04   3.9785611e-02   9.5959596e-01
   6.1842919e-04   5.9987631e-02   9.3939394e-01
   6.1842919e-04   1.2059369e-01   8.7878788e-01
   6.6996496e-04   9.4310451e-03   9.8989899e-01
   6.6996496e-04   1.3064317e-01   8.6868687e-01
   7.2150072e-04   9.3795094e-03   9.8989899e-01
   7.2150072e-04   1.9480519e-02   9.7979798e-01
   7.2150072e-04   6.9985570e-02   9.2929293e-01
   7.2150072e-04   1.4069264e-01   8.5858586e-01
   7.7303649e-04   9.3279736e-03   9.8989899e-01
   7.7303649e-04   2.9529994e-02   9.6969697e-01
   7.7303649e-04   4.9732014e-02   9.4949495e-01
   7.7303649e-04   1.5074212e-01   8.4848485e-01
   8.2457225e-04   9.2764378e-03   9.8989899e-01
   8.2457225e-04   1.9377448e-02   9.7979798e-01
   8.2457225e-04   3.9579468e-02   9.5959596e-01
   8.2457225e-04   7.9983509e-02   9.1919192e-01
   8.2457225e-04   1.6079159e-01   8.3838384e-01
   8.7610802e-04   9.2249021e-03   9.8989899e-01
   8.7610802e-04   1.7084106e-01   8.2828283e-01
   9.2764378e-04   9.1733663e-03   9.8989899e-01
   9.2764378e-04   1.9274376e-02   9.7979798e-01
   9.2764378e-04   2.9375387e-02   9.6969697e-01
   9.2764378e-04   5.9678417e-02   9.3939394e-01
   9.2764378e-04   8.9981447e-02   9.0909091e-01
   9.2764378e-04   1.8089054e-01   8.1818182e-01
   9.7917955e-04   9.1218306e-03   9.8989899e-01
   9.7917955e-04   1.9094001e-01   8.0808081e-01
   1.0307153e-03   9.0702948e-03   9.8989899e-01
   1.0307153e-03   1.9171305e-02   9.7979798e-01
   1.0307153e-03   3.9373325e-02   9.5959596e-01
   1.0307153e-03   4.9474335e-02   9.4949495e-01
   1.0307153e-03   9.9979386e-02   8.9898990e-01
   1.0307153e-03   2.0098949e-01   7.9797980e-01
   1.0822511e-03   9.0187590e-03   9.8989899e-01
   1.0822511e-03   2.9220779e-02   9.6969697e-01
   1.0822511e-03   6.9624820e-02   9.2929293e-01
   1.0822511e-03   2.1103896e-01   7.8787879e-01
   1.1337868e-03   8.9672233e-03   9.8989899e-01
   1.1337868e-03   1.9068233e-02   9.7979798e-01
   1.1337868e-03   1.0997732e-01   8.8888889e-01
   1.1337868e-03   2.2108844e-01   7.7777778e-01
   1.1853226e-03   8.9156875e-03   9.8989899e-01
   1.1853226e-03   2.3113791e-01   7.6767677e-01
   1.2368584e-03   8.8641517e-03   9.8989899e-01
   1.2368584e-03   1.8965162e-02   9.7979798e-01
   1.2368584e-03   2.9066172e-02   9.6969697e-01
   1.2368584e-03   3.9167182e-02   9.5959596e-01
   1.2368584e-03   5.9369202e-02   9.3939394e-01
   1.2368584e-03   7.9571222e-02   9.1919192e-01
   1.2368584e-03   1.1997526e-01   8.7878788e-01
   1.2368584e-03   2.4118738e-01   7.5757576e-01
   1.2883941e-03   8.8126160e-03   9.8989899e-01
   1.2883941e-03   4.9216656e-02   9.4949495e-01
   1.2883941e-03   2.5123686e-01   7.4747475e-01
   1.3399299e-03   8.7610802e-03   9.8989899e-01
   1.3399299e-03   1.8862090e-02   9.7979798e-01
   1.3399299e-03   1.2997320e-01   8.6868687e-01
   1.3399299e-03   2.6128633e-01   7.3737374e-01
   1.3914657e-03   8.7095444e-03   9.8989899e-01
   1.3914657e-03   2.8911565e-02   9.6969697e-01
   1.3914657e-03   8.9517625e-02   9.0909091e-01
   1.3914657e-03   2.7133581e-01   7.2727273e-01
   1.4430014e-03   8.6580087e-03   9.8989899e-01
   1.4430014e-03   1.8759019e-02   9.7979798e-01
   1.4430014e-03   3.8961039e-02   9.5959596e-01
   1.4430014e-03   6.9264069e-02   9.2929293e-01
   1.4430014e-03   1.3997114e-01   8.5858586e-01
   1.4430014e-03   2.8138528e-01   7.1717172e-01
   1.4945372e-03   8.6064729e-03   9.8989899e-01
   1.4945372e-03   2.9143476e-01   7.0707071e-01
   1.5460730e-03   8.5549371e-03   9.8989899e-01
   1.5460730e-03   1.8655947e-02   9.7979798e-01
   1.5460730e-03   2.8756957e-02   9.6969697e-01
   1.5460730e-03   4.8958978e-02   9.4949495e-01
   1.5460730e-03   5.9059988e-02   9.3939394e-01
   1.5460730e-03   9.9464028e-02   8.9898990e-01
   1.5460730e-03   1.4996908e-01   8.4848485e-01
   1.5460730e-03   3.0148423e-01   6.9696970e-01
   1.5976087e-03   8.5034014e-03   9.8989899e-01
   1.5976087e-03   3.1153370e-01   6.8686869e-01
   1.6491445e-03   8.4518656e-03   9.8989899e-01
   1.6491445e-03   1.8552876e-02   9.7979798e-01
   1.6491445e-03   3.8754896e-02   9.5959596e-01
   1.6491445e-03   7.9158936e-02   9.1919192e-01
   1.6491445e-03   1.5996702e-01   8.3838384e-01
   1.6491445e-03   3.2158318e-01   6.7676768e-01
   1.7006803e-03   8.4003298e-03   9.8989899e-01
   1.7006803e-03   2.8602350e-02   9.6969697e-01
   1.7006803e-03   1.0941043e-01   8.8888889e-01
   1.7006803e-03   3.3163265e-01   6.6666667e-01
   1.7522160e-03   8.3487941e-03   9.8989899e-01
   1.7522160e-03   1.8449804e-02   9.7979798e-01
   1.7522160e-03   1.6996496e-01   8.2828283e-01
   1.7522160e-03   3.4168213e-01   6.5656566e-01
   1.8037518e-03   8.2972583e-03   9.8989899e-01
   1.8037518e-03   4.8701299e-02   9.4949495e-01
   1.8037518e-03   6.8903319e-02   9.2929293e-01
   1.8037518e-03   3.5173160e-01   6.4646465e-01
   1.8552876e-03   8.2457225e-03   9.8989899e-01
   1.8552876e-03   1.8346733e-02   9.7979798e-01
   1.8552876e-03   2.8447743e-02   9.6969697e-01
   1.8552876e-03   3.8548753e-02   9.5959596e-01
   1.8552876e-03   5.8750773e-02   9.3939394e-01
   1.8552876e-03   8.9053803e-02   9.0909091e-01
   1.8552876e-03   1.1935683e-01   8.7878788e-01
   1.8552876e-03   1.7996289e-01   8.1818182e-01
   1.8552876e-03   3.6178108e-01   6.3636364e-01
   1.9068233e-03   8.1941868e-03   9.8989899e-01
   1.9068233e-03   3.7183055e-01   6.2626263e-01
   1.9583591e-03   8.1426510e-03   9.8989899e-01
   1.9583591e-03   1.8243661e-02   9.7979798e-01
   1.9583591e-03   1.8996083e-01   8.0808081e-01
   1.9583591e-03   3.8188002e-01   6.1616162e-01
   2.0098949e-03   8.0911152e-03   9.8989899e-01
   2.0098949e-03   2.8293135e-02   9.6969697e-01
   2.0098949e-03   1.2930324e-01   8.6868687e-01
   2.0098949e-03   3.9192950e-01   6.0606061e-01
   2.0614306e-03   8.0395795e-03   9.8989899e-01
   2.0614306e-03   1.8140590e-02   9.7979798e-01
   2.0614306e-03   3.8342610e-02   9.5959596e-01
   2.0614306e-03   4.8443620e-02   9.4949495e-01
   2.0614306e-03   7.8746650e-02   9.1919192e-01
   2.0614306e-03   9.8948670e-02   8.9898990e-01
   2.0614306e-03   1.9995877e-01   7.9797980e-01
   2.0614306e-03   4.0197897e-01   5.9595960e-01
   2.1129664e-03   7.9880437e-03   9.8989899e-01
   2.1129664e-03   4.1202845e-01   5.8585859e-01
   2.1645022e-03   7.9365079e-03   9.8989899e-01
   2.1645022e-03   1.8037518e-02   9.7979798e-01
   2.1645022e-03   2.8138528e-02   9.6969697e-01
   2.1645022e-03   5.8441558e-02   9.3939394e-01
   2.1645022e-03   6.8542569e-02   9.2929293e-01
   2.1645022e-03   1.3924964e-01   8.5858586e-01
   2.1645022e-03   2.0995671e-01   7.8787879e-01
   2.1645022e-03   4.2207792e-01   5.7575758e-01
   2.2160379e-03   7.8849722e-03   9.8989899e-01
   2.2160379e-03   4.3212740e-01   5.6565657e-01
   2.2675737e-03   7.8334364e-03   9.8989899e-01
   2.2675737e-03   1.7934447e-02   9.7979798e-01
   2.2675737e-03   3.8136467e-02   9.5959596e-01
   2.2675737e-03   1.0884354e-01   8.8888889e-01
   2.2675737e-03   2.1995465e-01   7.7777778e-01
   2.2675737e-03   4.4217687e-01   5.5555556e-01
   2.3191095e-03   7.7819006e-03   9.8989899e-01
   2.3191095e-03   2.7983921e-02   9.6969697e-01
   2.3191095e-03   4.8185941e-02   9.4949495e-01
   2.3191095e-03   8.8589981e-02   9.0909091e-01
   2.3191095e-03   1.4919604e-01   8.4848485e-01
   2.3191095e-03   4.5222635e-01   5.4545455e-01
   2.3706452e-03   7.7303649e-03   9.8989899e-01
   2.3706452e-03   1.7831375e-02   9.7979798e-01
   2.3706452e-03   2.2995259e-01   7.6767677e-01
   2.3706452e-03   4.6227582e-01   5.3535354e-01
   2.4221810e-03   7.6788291e-03   9.8989899e-01
   2.4221810e-03   4.7232529e-01   5.2525253e-01
   2.4737168e-03   7.6272933e-03   9.8989899e-01
   2.4737168e-03   1.7728303e-02   9.7979798e-01
   2.4737168e-03   2.7829314e-02   9.6969697e-01
   2.4737168e-03   3.7930324e-02   9.5959596e-01
   2.4737168e-03   5.8132344e-02   9.3939394e-01
   2.4737168e-03   7.8334364e-02   9.1919192e-01
   2.4737168e-03   1.1873840e-01   8.7878788e-01
   2.4737168e-03   1.5914244e-01   8.3838384e-01
   2.4737168e-03   2.3995053e-01   7.5757576e-01
   2.4737168e-03   4.8237477e-01   5.1515152e-01
   2.5252525e-03   7.5757576e-03   9.8989899e-01
   2.5252525e-03   6.8181818e-02   9.2929293e-01
   2.5252525e-03   4.9242424e-01   5.0505051e-01
   2.5767883e-03   1.7625232e-02   9.7979798e-01
   2.5767883e-03   4.7928262e-02   9.4949495e-01
   2.5767883e-03   9.8433313e-02   8.9898990e-01
   2.5767883e-03   2.4994846e-01   7.4747475e-01
   2.5767883e-03   5.0247372e-01   4.9494949e-01
   2.6283241e-03   2.7674706e-02   9.6969697e-01
   2.6283241e-03   1.6908885e-01   8.2828283e-01
   2.6283241e-03   5.1252319e-01   4.8484848e-01
   2.6798598e-03   1.7522160e-02   9.7979798e-01
   2.6798598e-03   3.7724181e-02   9.5959596e-01
   2.6798598e-03   1.2863327e-01   8.6868687e-01
   2.6798598e-03   2.5994640e-01   7.3737374e-01
   2.6798598e-03   5.2257267e-01   4.7474747e-01
   2.7313956e-03   5.3262214e-01   4.6464646e-01
   2.7829314e-03   1.7419089e-02   9.7979798e-01
   2.7829314e-03   2.7520099e-02   9.6969697e-01
   2.7829314e-03   5.7823129e-02   9.3939394e-01
   2.7829314e-03   8.8126160e-02   9.0909091e-01
   2.7829314e-03   1.7903525e-01   8.1818182e-01
   2.7829314e-03   2.6994434e-01   7.2727273e-01
   2.7829314e-03   5.4267161e-01   4.5454545e-01
   2.8344671e-03   4.7670583e-02   9.4949495e-01
   2.8344671e-03   1.0827664e-01   8.8888889e-01
   2.8344671e-03   5.5272109e-01   4.4444444e-01
   2.8860029e-03   1.7316017e-02   9.7979798e-01
   2.8860029e-03   3.7518038e-02   9.5959596e-01
   2.8860029e-03   6.7821068e-02   9.2929293e-01
   2.8860029e-03   7.7922078e-02   9.1919192e-01
   2.8860029e-03   1.3852814e-01   8.5858586e-01
   2.8860029e-03   2.7994228e-01   7.1717172e-01
   2.8860029e-03   5.6277056e-01   4.3434343e-01
   2.9375387e-03   2.7365492e-02   9.6969697e-01
   2.9375387e-03   1.8898165e-01   8.0808081e-01
   2.9375387e-03   5.7282004e-01   4.2424242e-01
   2.9890744e-03   1.7212946e-02   9.7979798e-01
   2.9890744e-03   2.8994022e-01   7.0707071e-01
   2.9890744e-03   5.8286951e-01   4.1414141e-01
   3.0406102e-03   5.9291899e-01   4.0404040e-01
   3.0921459e-03   1.7109874e-02   9.7979798e-01
   3.0921459e-03   2.7210884e-02   9.6969697e-01
   3.0921459e-03   3.7311894e-02   9.5959596e-01
   3.0921459e-03   4.7412905e-02   9.4949495e-01
   3.0921459e-03   5.7513915e-02   9.3939394e-01
   3.0921459e-03   9.7917955e-02   8.9898990e-01
   3.0921459e-03   1.1811998e-01   8.7878788e-01
   3.0921459e-03   1.4842301e-01   8.4848485e-01
   3.0921459e-03   1.9892806e-01   7.9797980e-01
   3.0921459e-03   2.9993816e-01   6.9696970e-01
   3.0921459e-03   6.0296846e-01   3.9393939e-01
   3.1436817e-03   6.1301793e-01   3.8383838e-01
   3.1952175e-03   1.7006803e-02   9.7979798e-01
   3.1952175e-03   3.0993610e-01   6.8686869e-01
   3.1952175e-03   6.2306741e-01   3.7373737e-01
   3.2467532e-03   2.7056277e-02   9.6969697e-01
   3.2467532e-03   6.7460317e-02   9.2929293e-01
   3.2467532e-03   8.7662338e-02   9.0909091e-01
   3.2467532e-03   2.0887446e-01   7.8787879e-01
   3.2467532e-03   6.3311688e-01   3.6363636e-01
   3.2982890e-03   1.6903731e-02   9.7979798e-01
   3.2982890e-03   3.7105751e-02   9.5959596e-01
   3.2982890e-03   7.7509792e-02   9.1919192e-01
   3.2982890e-03   1.5831787e-01   8.3838384e-01
   3.2982890e-03   3.1993403e-01   6.7676768e-01
   3.2982890e-03   6.4316636e-01   3.5353535e-01
   3.3498248e-03   4.7155226e-02   9.4949495e-01
   3.3498248e-03   1.2796331e-01   8.6868687e-01
   3.3498248e-03   6.5321583e-01   3.4343434e-01
   3.4013605e-03   1.6800660e-02   9.7979798e-01
   3.4013605e-03   2.6901670e-02   9.6969697e-01
   3.4013605e-03   5.7204700e-02   9.3939394e-01
   3.4013605e-03   1.0770975e-01   8.8888889e-01
   3.4013605e-03   2.1882086e-01   7.7777778e-01
   3.4013605e-03   3.2993197e-01   6.6666667e-01
   3.4013605e-03   6.6326531e-01   3.3333333e-01
   3.4528963e-03   6.7331478e-01   3.2323232e-01
   3.5044321e-03   1.6697588e-02   9.7979798e-01
   3.5044321e-03   3.6899608e-02   9.5959596e-01
   3.5044321e-03   1.6821274e-01   8.2828283e-01
   3.5044321e-03   3.3992991e-01   6.5656566e-01
   3.5044321e-03   6.8336425e-01   3.1313131e-01
   3.5559678e-03   2.6747062e-02   9.6969697e-01
   3.5559678e-03   2.2876726e-01   7.6767677e-01
   3.5559678e-03   6.9341373e-01   3.0303030e-01
   3.6075036e-03   1.6594517e-02   9.7979798e-01
   3.6075036e-03   4.6897547e-02   9.4949495e-01
   3.6075036e-03   6.7099567e-02   9.2929293e-01
   3.6075036e-03   9.7402597e-02   8.9898990e-01
   3.6075036e-03   1.3780664e-01   8.5858586e-01
   3.6075036e-03   3.4992785e-01   6.4646465e-01
   3.6075036e-03   7.0346320e-01   2.9292929e-01
   3.6590394e-03   7.1351268e-01   2.8282828e-01
   3.7105751e-03   1.6491445e-02   9.7979798e-01
   3.7105751e-03   2.6592455e-02   9.6969697e-01
   3.7105751e-03   3.6693465e-02   9.5959596e-01
   3.7105751e-03   5.6895485e-02   9.3939394e-01
   3.7105751e-03   7.7097506e-02   9.1919192e-01
   3.7105751e-03   8.7198516e-02   9.0909091e-01
   3.7105751e-03   1.1750155e-01   8.7878788e-01
   3.7105751e-03   1.7810761e-01   8.1818182e-01
   3.7105751e-03   2.3871367e-01   7.5757576e-01
   3.7105751e-03   3.5992579e-01   6.3636364e-01
   3.7105751e-03   7.2356215e-01   2.7272727e-01
   3.7621109e-03   7.3361163e-01   2.6262626e-01
   3.8136467e-03   1.6388374e-02   9.7979798e-01
   3.8136467e-03   3.6992373e-01   6.2626263e-01
   3.8136467e-03   7.4366110e-01   2.5252525e-01
   3.8651824e-03   2.6437848e-02   9.6969697e-01
   3.8651824e-03   4.6639868e-02   9.4949495e-01
   3.8651824e-03   1.4764997e-01   8.4848485e-01
   3.8651824e-03   2.4866007e-01   7.4747475e-01
   3.8651824e-03   7.5371058e-01   2.4242424e-01
   3.9167182e-03   1.6285302e-02   9.7979798e-01
   3.9167182e-03   3.6487322e-02   9.5959596e-01
   3.9167182e-03   1.8800247e-01   8.0808081e-01
   3.9167182e-03   3.7992167e-01   6.1616162e-01
   3.9167182e-03   7.6376005e-01   2.3232323e-01
   3.9682540e-03   6.6738817e-02   9.2929293e-01
   3.9682540e-03   1.0714286e-01   8.8888889e-01
   3.9682540e-03   7.7380952e-01   2.2222222e-01
   4.0197897e-03   1.6182230e-02   9.7979798e-01
   4.0197897e-03   2.6283241e-02   9.6969697e-01
   4.0197897e-03   5.6586271e-02   9.3939394e-01
   4.0197897e-03   1.2729334e-01   8.6868687e-01
   4.0197897e-03   2.5860647e-01   7.3737374e-01
   4.0197897e-03   3.8991960e-01   6.0606061e-01
   4.0197897e-03   7.8385900e-01   2.1212121e-01
   4.0713255e-03   7.9390847e-01   2.0202020e-01
   4.1228613e-03   1.6079159e-02   9.7979798e-01
   4.1228613e-03   3.6281179e-02   9.5959596e-01
   4.1228613e-03   4.6382189e-02   9.4949495e-01
   4.1228613e-03   7.6685220e-02   9.1919192e-01
   4.1228613e-03   9.6887240e-02   8.9898990e-01
   4.1228613e-03   1.5749330e-01   8.3838384e-01
   4.1228613e-03   1.9789734e-01   7.9797980e-01
   4.1228613e-03   3.9991754e-01   5.9595960e-01
   4.1228613e-03   8.0395795e-01   1.9191919e-01
   4.1743970e-03   2.6128633e-02   9.6969697e-01
   4.1743970e-03   8.6734694e-02   9.0909091e-01
   4.1743970e-03   2.6855288e-01   7.2727273e-01
   4.1743970e-03   8.1400742e-01   1.8181818e-01
   4.2259328e-03   1.5976087e-02   9.7979798e-01
   4.2259328e-03   4.0991548e-01   5.8585859e-01
   4.2259328e-03   8.2405690e-01   1.7171717e-01
   4.2774686e-03   8.3410637e-01   1.6161616e-01
   4.3290043e-03   1.5873016e-02   9.7979798e-01
   4.3290043e-03   2.5974026e-02   9.6969697e-01
   4.3290043e-03   3.6075036e-02   9.5959596e-01
   4.3290043e-03   5.6277056e-02   9.3939394e-01
   4.3290043e-03   6.6378066e-02   9.2929293e-01
   4.3290043e-03   1.1688312e-01   8.7878788e-01
   4.3290043e-03   1.3708514e-01   8.5858586e-01
   4.3290043e-03   2.0779221e-01   7.8787879e-01
   4.3290043e-03   2.7849928e-01   7.1717172e-01
   4.3290043e-03   4.1991342e-01   5.7575758e-01
   4.3290043e-03   8.4415584e-01   1.5151515e-01
   4.3805401e-03   4.6124510e-02   9.4949495e-01
   4.3805401e-03   1.6733663e-01   8.2828283e-01
   4.3805401e-03   8.5420532e-01   1.4141414e-01
   4.4320759e-03   1.5769944e-02   9.7979798e-01
   4.4320759e-03   4.2991136e-01   5.6565657e-01
   4.4320759e-03   8.6425479e-01   1.3131313e-01
   4.4836116e-03   2.5819419e-02   9.6969697e-01
   4.4836116e-03   2.8844568e-01   7.0707071e-01
   4.4836116e-03   8.7430427e-01   1.2121212e-01
   4.5351474e-03   1.5666873e-02   9.7979798e-01
   4.5351474e-03   3.5868893e-02   9.5959596e-01
   4.5351474e-03   7.6272933e-02   9.1919192e-01
   4.5351474e-03   1.0657596e-01   8.8888889e-01
   4.5351474e-03   2.1768707e-01   7.7777778e-01
   4.5351474e-03   4.3990930e-01   5.5555556e-01
   4.5351474e-03   8.8435374e-01   1.1111111e-01
   4.5866832e-03   8.9440322e-01   1.0101010e-01
   4.6382189e-03   1.5563801e-02   9.7979798e-01
   4.6382189e-03   2.5664811e-02   9.6969697e-01
   4.6382189e-03   4.5866832e-02   9.4949495e-01
   4.6382189e-03   5.5967842e-02   9.3939394e-01
   4.6382189e-03   8.6270872e-02   9.0909091e-01
   4.6382189e-03   9.6371882e-02   8.9898990e-01
   4.6382189e-03   1.4687693e-01   8.4848485e-01
   4.6382189e-03   1.7717996e-01   8.1818182e-01
   4.6382189e-03   2.9839208e-01   6.9696970e-01
   4.6382189e-03   4.4990724e-01   5.4545455e-01
   4.6382189e-03   9.0445269e-01   9.0909091e-02
   4.6897547e-03   6.6017316e-02   9.2929293e-01
   4.6897547e-03   1.2662338e-01   8.6868687e-01
   4.6897547e-03   9.1450216e-01   8.0808081e-02
   4.7412905e-03   1.5460730e-02   9.7979798e-01
   4.7412905e-03   3.5662750e-02   9.5959596e-01
   4.7412905e-03   2.2758194e-01   7.6767677e-01
   4.7412905e-03   4.5990517e-01   5.3535354e-01
   4.7412905e-03   9.2455164e-01   7.0707071e-02
   4.7928262e-03   2.5510204e-02   9.6969697e-01
   4.7928262e-03   3.0833849e-01   6.8686869e-01
   4.7928262e-03   9.3460111e-01   6.0606061e-02
   4.8443620e-03   1.5357658e-02   9.7979798e-01
   4.8443620e-03   4.6990311e-01   5.2525253e-01
   4.8443620e-03   9.4465059e-01   5.0505051e-02
   4.8958978e-03   4.5609153e-02   9.4949495e-01
   4.8958978e-03   1.8702329e-01   8.0808081e-01
   4.8958978e-03   9.5470006e-01   4.0404040e-02
   4.9474335e-03   1.5254587e-02   9.7979798e-01
   4.9474335e-03   2.5355597e-02   9.6969697e-01
   4.9474335e-03   3.5456607e-02   9.5959596e-01
   4.9474335e-03   5.5658627e-02   9.3939394e-01
   4.9474335e-03   7.5860647e-02   9.1919192e-01
   4.9474335e-03   1.1626469e-01   8.7878788e-01
   4.9474335e-03   1.5666873e-01   8.3838384e-01
   4.9474335e-03   2.3747681e-01   7.5757576e-01
   4.9474335e-03   3.1828489e-01   6.7676768e-01
   4.9474335e-03   4.7990105e-01   5.1515152e-01
   4.9474335e-03   9.6474954e-01   3.0303030e-02
   4.9989693e-03   9.7479901e-01   2.0202020e-02
   5.0505051e-03   1.5151515e-02   9.7979798e-01
   5.0505051e-03   6.5656566e-02   9.2929293e-01
   5.0505051e-03   1.3636364e-01   8.5858586e-01
   5.0505051e-03   4.8989899e-01   5.0505051e-01
   5.0505051e-03   9.8484848e-01   1.0101010e-02
   5.1020408e-03   2.5200989e-02   9.6969697e-01
   5.1020408e-03   8.5807050e-02   9.0909091e-01
   5.1020408e-03   1.0600907e-01   8.8888889e-01
   5.1020408e-03   3.2823129e-01   6.6666667e-01
   5.1020408e-03   9.9489796e-01   0.0000000e+00
   5.1535766e-03   3.5250464e-02   9.5959596e-01
   5.1535766e-03   4.5351474e-02   9.4949495e-01
   5.1535766e-03   9.5856524e-02   8.9898990e-01
   5.1535766e-03   1.9686663e-01   7.9797980e-01
   5.1535766e-03   2.4737168e-01   7.4747475e-01
   5.1535766e-03   4.9989693e-01   4.9494949e-01
   5.2566481e-03   2.5046382e-02   9.6969697e-01
   5.2566481e-03   5.5349412e-02   9.3939394e-01
   5.2566481e-03   1.6646052e-01   8.2828283e-01
   5.2566481e-03   3.3817770e-01   6.5656566e-01
   5.2566481e-03   5.0989487e-01   4.8484848e-01
   5.3597196e-03   3.5044321e-02   9.5959596e-01
   5.3597196e-03   7.5448361e-02   9.1919192e-01
   5.3597196e-03   1.2595341e-01   8.6868687e-01
   5.3597196e-03   2.5726654e-01   7.3737374e-01
   5.3597196e-03   5.1989281e-01   4.7474747e-01
   5.4112554e-03   2.4891775e-02   9.6969697e-01
   5.4112554e-03   4.5093795e-02   9.4949495e-01
   5.4112554e-03   6.5295815e-02   9.2929293e-01
   5.4112554e-03   1.4610390e-01   8.4848485e-01
   5.4112554e-03   2.0670996e-01   7.8787879e-01
   5.4112554e-03   3.4812410e-01   6.4646465e-01
   5.4627912e-03   5.2989074e-01   4.6464646e-01
   5.5658627e-03   2.4737168e-02   9.6969697e-01
   5.5658627e-03   3.4838178e-02   9.5959596e-01
   5.5658627e-03   5.5040198e-02   9.3939394e-01
   5.5658627e-03   8.5343228e-02   9.0909091e-01
   5.5658627e-03   1.1564626e-01   8.7878788e-01
   5.5658627e-03   1.7625232e-01   8.1818182e-01
   5.5658627e-03   2.6716141e-01   7.2727273e-01
   5.5658627e-03   3.5807050e-01   6.3636364e-01
   5.5658627e-03   5.3988868e-01   4.5454545e-01
   5.6689342e-03   4.4836116e-02   9.4949495e-01
   5.6689342e-03   9.5341167e-02   8.9898990e-01
   5.6689342e-03   1.0544218e-01   8.8888889e-01
   5.6689342e-03   2.1655329e-01   7.7777778e-01
   5.6689342e-03   5.4988662e-01   4.4444444e-01
   5.7204700e-03   2.4582560e-02   9.6969697e-01
   5.7204700e-03   3.6801690e-01   6.2626263e-01
   5.7720058e-03   3.4632035e-02   9.5959596e-01
   5.7720058e-03   6.4935065e-02   9.2929293e-01
   5.7720058e-03   7.5036075e-02   9.1919192e-01
   5.7720058e-03   1.3564214e-01   8.5858586e-01
   5.7720058e-03   1.5584416e-01   8.3838384e-01
   5.7720058e-03   2.7705628e-01   7.1717172e-01
   5.7720058e-03   5.5988456e-01   4.3434343e-01
   5.8750773e-03   2.4427953e-02   9.6969697e-01
   5.8750773e-03   5.4730983e-02   9.3939394e-01
   5.8750773e-03   1.8604411e-01   8.0808081e-01
   5.8750773e-03   3.7796331e-01   6.1616162e-01
   5.8750773e-03   5.6988250e-01   4.2424242e-01
   5.9266131e-03   4.4578437e-02   9.4949495e-01
   5.9266131e-03   2.2639662e-01   7.6767677e-01
   5.9781488e-03   3.4425892e-02   9.5959596e-01
   5.9781488e-03   2.8695114e-01   7.0707071e-01
   5.9781488e-03   5.7988044e-01   4.1414141e-01
   6.0296846e-03   2.4273346e-02   9.6969697e-01
   6.0296846e-03   8.4879406e-02   9.0909091e-01
   6.0296846e-03   1.2528345e-01   8.6868687e-01
   6.0296846e-03   3.8790971e-01   6.0606061e-01
   6.0812204e-03   5.8987838e-01   4.0404040e-01
   6.1327561e-03   6.4574315e-02   9.2929293e-01
   6.1327561e-03   1.6558442e-01   8.2828283e-01
   6.1842919e-03   2.4118738e-02   9.6969697e-01
   6.1842919e-03   3.4219749e-02   9.5959596e-01
   6.1842919e-03   4.4320759e-02   9.4949495e-01
   6.1842919e-03   5.4421769e-02   9.3939394e-01
   6.1842919e-03   7.4623789e-02   9.1919192e-01
   6.1842919e-03   9.4825809e-02   8.9898990e-01
   6.1842919e-03   1.1502783e-01   8.7878788e-01
   6.1842919e-03   1.4533086e-01   8.4848485e-01
   6.1842919e-03   1.9583591e-01   7.9797980e-01
   6.1842919e-03   2.3623995e-01   7.5757576e-01
   6.1842919e-03   2.9684601e-01   6.9696970e-01
   6.1842919e-03   3.9785611e-01   5.9595960e-01
   6.1842919e-03   5.9987631e-01   3.9393939e-01
   6.2358277e-03   1.0487528e-01   8.8888889e-01
   6.2873634e-03   6.0987425e-01   3.8383838e-01
   6.3388992e-03   2.3964131e-02   9.6969697e-01
   6.3388992e-03   4.0780251e-01   5.8585859e-01
   6.3904350e-03   3.4013605e-02   9.5959596e-01
   6.3904350e-03   3.0674088e-01   6.8686869e-01
   6.3904350e-03   6.1987219e-01   3.7373737e-01
   6.4419707e-03   4.4063080e-02   9.4949495e-01
   6.4419707e-03   2.4608328e-01   7.4747475e-01
   6.4935065e-03   2.3809524e-02   9.6969697e-01
   6.4935065e-03   5.4112554e-02   9.3939394e-01
   6.4935065e-03   6.4213564e-02   9.2929293e-01
   6.4935065e-03   8.4415584e-02   9.0909091e-01
   6.4935065e-03   1.3492063e-01   8.5858586e-01
   6.4935065e-03   1.7532468e-01   8.1818182e-01
   6.4935065e-03   2.0562771e-01   7.8787879e-01
   6.4935065e-03   4.1774892e-01   5.7575758e-01
   6.4935065e-03   6.2987013e-01   3.6363636e-01
   6.5965780e-03   3.3807462e-02   9.5959596e-01
   6.5965780e-03   7.4211503e-02   9.1919192e-01
   6.5965780e-03   1.5501958e-01   8.3838384e-01
   6.5965780e-03   3.1663575e-01   6.7676768e-01
   6.5965780e-03   6.3986807e-01   3.5353535e-01
   6.6481138e-03   2.3654917e-02   9.6969697e-01
   6.6481138e-03   4.2769532e-01   5.6565657e-01
   6.6996496e-03   4.3805401e-02   9.4949495e-01
   6.6996496e-03   9.4310451e-02   8.9898990e-01
   6.6996496e-03   1.2461348e-01   8.6868687e-01
   6.6996496e-03   2.5592661e-01   7.3737374e-01
   6.6996496e-03   6.4986601e-01   3.4343434e-01
   6.8027211e-03   2.3500309e-02   9.6969697e-01
   6.8027211e-03   3.3601319e-02   9.5959596e-01
   6.8027211e-03   5.3803340e-02   9.3939394e-01
   6.8027211e-03   1.0430839e-01   8.8888889e-01
   6.8027211e-03   1.1440940e-01   8.7878788e-01
   6.8027211e-03   2.1541950e-01   7.7777778e-01
   6.8027211e-03   3.2653061e-01   6.6666667e-01
   6.8027211e-03   4.3764172e-01   5.5555556e-01
   6.8027211e-03   6.5986395e-01   3.3333333e-01
   6.8542569e-03   6.3852814e-02   9.2929293e-01
   6.8542569e-03   1.8506494e-01   8.0808081e-01
   6.9057926e-03   6.6986188e-01   3.2323232e-01
   6.9573284e-03   2.3345702e-02   9.6969697e-01
   6.9573284e-03   4.3547722e-02   9.4949495e-01
   6.9573284e-03   8.3951763e-02   9.0909091e-01
   6.9573284e-03   1.4455782e-01   8.4848485e-01
   6.9573284e-03   2.6576994e-01   7.2727273e-01
   6.9573284e-03   4.4758813e-01   5.4545455e-01
   7.0088642e-03   3.3395176e-02   9.5959596e-01
   7.0088642e-03   7.3799217e-02   9.1919192e-01
   7.0088642e-03   1.6470831e-01   8.2828283e-01
   7.0088642e-03   3.3642548e-01   6.5656566e-01
   7.0088642e-03   6.7985982e-01   3.1313131e-01
   7.1119357e-03   2.3191095e-02   9.6969697e-01
   7.1119357e-03   5.3494125e-02   9.3939394e-01
   7.1119357e-03   2.2521130e-01   7.6767677e-01
   7.1119357e-03   4.5753453e-01   5.3535354e-01
   7.1119357e-03   6.8985776e-01   3.0303030e-01
   7.2150072e-03   3.3189033e-02   9.5959596e-01
   7.2150072e-03   4.3290043e-02   9.4949495e-01
   7.2150072e-03   6.3492063e-02   9.2929293e-01
   7.2150072e-03   9.3795094e-02   8.9898990e-01
   7.2150072e-03   1.3419913e-01   8.5858586e-01
   7.2150072e-03   1.9480519e-01   7.9797980e-01
   7.2150072e-03   2.7561328e-01   7.1717172e-01
   7.2150072e-03   3.4632035e-01   6.4646465e-01
   7.2150072e-03   6.9985570e-01   2.9292929e-01
   7.2665430e-03   2.3036487e-02   9.6969697e-01
   7.2665430e-03   4.6748093e-01   5.2525253e-01
   7.3180787e-03   7.0985364e-01   2.8282828e-01
   7.3696145e-03   1.0374150e-01   8.8888889e-01
   7.3696145e-03   1.2394352e-01   8.6868687e-01
   7.4211503e-03   2.2881880e-02   9.6969697e-01
   7.4211503e-03   3.2982890e-02   9.5959596e-01
   7.4211503e-03   5.3184910e-02   9.3939394e-01
   7.4211503e-03   7.3386931e-02   9.1919192e-01
   7.4211503e-03   8.3487941e-02   9.0909091e-01
   7.4211503e-03   1.1379097e-01   8.7878788e-01
   7.4211503e-03   1.5419501e-01   8.3838384e-01
   7.4211503e-03   1.7439703e-01   8.1818182e-01
   7.4211503e-03   2.3500309e-01   7.5757576e-01
   7.4211503e-03   3.5621521e-01   6.3636364e-01
   7.4211503e-03   4.7742733e-01   5.1515152e-01
   7.4211503e-03   7.1985158e-01   2.7272727e-01
   7.4726860e-03   4.3032364e-02   9.4949495e-01
   7.4726860e-03   2.8545661e-01   7.0707071e-01
   7.5242218e-03   7.2984952e-01   2.6262626e-01
   7.5757576e-03   2.5252525e-03   9.8989899e-01
   7.5757576e-03   2.2727273e-02   9.6969697e-01
   7.5757576e-03   6.3131313e-02   9.2929293e-01
   7.5757576e-03   2.0454545e-01   7.8787879e-01
   7.5757576e-03   4.8737374e-01   5.0505051e-01
   7.6272933e-03   2.4737168e-03   9.8989899e-01
   7.6272933e-03   3.2776747e-02   9.5959596e-01
   7.6272933e-03   3.6611008e-01   6.2626263e-01
   7.6272933e-03   7.3984745e-01   2.5252525e-01
   7.6788291e-03   2.4221810e-03   9.8989899e-01
   7.7303649e-03   2.3706452e-03   9.8989899e-01
   7.7303649e-03   4.2774686e-02   9.4949495e-01
   7.7303649e-03   5.2875696e-02   9.3939394e-01
   7.7303649e-03   9.3279736e-02   8.9898990e-01
   7.7303649e-03   1.4378479e-01   8.4848485e-01
   7.7303649e-03   2.4479489e-01   7.4747475e-01
   7.7303649e-03   2.9529994e-01   6.9696970e-01
   7.7303649e-03   4.9732014e-01   4.9494949e-01
   7.7303649e-03   7.4984539e-01   2.4242424e-01
   7.7819006e-03   2.3191095e-03   9.8989899e-01
   7.8334364e-03   2.2675737e-03   9.8989899e-01
   7.8334364e-03   3.2570604e-02   9.5959596e-01
   7.8334364e-03   7.2974644e-02   9.1919192e-01
   7.8334364e-03   1.8408576e-01   8.0808081e-01
   7.8334364e-03   3.7600495e-01   6.1616162e-01
   7.8334364e-03   7.5984333e-01   2.3232323e-01
   7.8849722e-03   2.2160379e-03   9.8989899e-01
   7.8849722e-03   8.3024119e-02   9.0909091e-01
   7.8849722e-03   1.6383220e-01   8.2828283e-01
   7.8849722e-03   5.0726654e-01   4.8484848e-01
   7.9365079e-03   2.1645022e-03   9.8989899e-01
   7.9365079e-03   6.2770563e-02   9.2929293e-01
   7.9365079e-03   1.0317460e-01   8.8888889e-01
   7.9365079e-03   1.3347763e-01   8.5858586e-01
   7.9365079e-03   2.1428571e-01   7.7777778e-01
   7.9365079e-03   7.6984127e-01   2.2222222e-01
   7.9880437e-03   2.1129664e-03   9.8989899e-01
   7.9880437e-03   4.2517007e-02   9.4949495e-01
   7.9880437e-03   3.0514327e-01   6.8686869e-01
   8.0395795e-03   2.0614306e-03   9.8989899e-01
   8.0395795e-03   3.2364461e-02   9.5959596e-01
   8.0395795e-03   5.2566481e-02   9.3939394e-01
   8.0395795e-03   1.1317254e-01   8.7878788e-01
   8.0395795e-03   1.2327355e-01   8.6868687e-01
   8.0395795e-03   2.5458668e-01   7.3737374e-01
   8.0395795e-03   3.8589981e-01   6.0606061e-01
   8.0395795e-03   5.1721295e-01   4.7474747e-01
   8.0395795e-03   7.7983921e-01   2.1212121e-01
   8.0911152e-03   2.0098949e-03   9.8989899e-01
   8.1426510e-03   1.9583591e-03   9.8989899e-01
   8.1426510e-03   7.8983715e-01   2.0202020e-01
   8.1941868e-03   1.9068233e-03   9.8989899e-01
   8.1941868e-03   5.2715935e-01   4.6464646e-01
   8.2457225e-03   1.8552876e-03   9.8989899e-01
   8.2457225e-03   3.2158318e-02   9.5959596e-01
   8.2457225e-03   4.2259328e-02   9.4949495e-01
   8.2457225e-03   7.2562358e-02   9.1919192e-01
   8.2457225e-03   9.2764378e-02   8.9898990e-01
   8.2457225e-03   1.5337044e-01   8.3838384e-01
   8.2457225e-03   1.9377448e-01   7.9797980e-01
   8.2457225e-03   3.1498660e-01   6.7676768e-01
   8.2457225e-03   3.9579468e-01   5.9595960e-01
   8.2457225e-03   7.9983509e-01   1.9191919e-01
   8.2972583e-03   1.8037518e-03   9.8989899e-01
   8.2972583e-03   6.2409812e-02   9.2929293e-01
   8.2972583e-03   2.2402597e-01   7.6767677e-01
   8.3487941e-03   1.7522160e-03   9.8989899e-01
   8.3487941e-03   5.2257267e-02   9.3939394e-01
   8.3487941e-03   8.2560297e-02   9.0909091e-01
   8.3487941e-03   1.7346939e-01   8.1818182e-01
   8.3487941e-03   2.6437848e-01   7.2727273e-01
   8.3487941e-03   5.3710575e-01   4.5454545e-01
   8.3487941e-03   8.0983302e-01   1.8181818e-01
   8.4003298e-03   1.7006803e-03   9.8989899e-01
   8.4518656e-03   1.6491445e-03   9.8989899e-01
   8.4518656e-03   3.1952175e-02   9.5959596e-01
   8.4518656e-03   4.0568955e-01   5.8585859e-01
   8.4518656e-03   8.1983096e-01   1.7171717e-01
   8.5034014e-03   1.5976087e-03   9.8989899e-01
   8.5034014e-03   4.2001649e-02   9.4949495e-01
   8.5034014e-03   1.0260771e-01   8.8888889e-01
   8.5034014e-03   1.4301175e-01   8.4848485e-01
   8.5034014e-03   3.2482993e-01   6.6666667e-01
   8.5034014e-03   5.4705215e-01   4.4444444e-01
   8.5549371e-03   1.5460730e-03   9.8989899e-01
   8.5549371e-03   8.2982890e-01   1.6161616e-01
   8.6064729e-03   1.4945372e-03   9.8989899e-01
   8.6580087e-03   1.4430014e-03   9.8989899e-01
   8.6580087e-03   3.1746032e-02   9.5959596e-01
   8.6580087e-03   5.1948052e-02   9.3939394e-01
   8.6580087e-03   6.2049062e-02   9.2929293e-01
   8.6580087e-03   7.2150072e-02   9.1919192e-01
   8.6580087e-03   1.1255411e-01   8.7878788e-01
   8.6580087e-03   1.3275613e-01   8.5858586e-01
   8.6580087e-03   2.0346320e-01   7.8787879e-01
   8.6580087e-03   2.3376623e-01   7.5757576e-01
   8.6580087e-03   2.7417027e-01   7.1717172e-01
   8.6580087e-03   4.1558442e-01   5.7575758e-01
   8.6580087e-03   5.5699856e-01   4.3434343e-01
   8.6580087e-03   8.3982684e-01   1.5151515e-01
   8.7095444e-03   1.3914657e-03   9.8989899e-01
   8.7095444e-03   1.2260359e-01   8.6868687e-01
   8.7610802e-03   1.3399299e-03   9.8989899e-01
   8.7610802e-03   4.1743970e-02   9.4949495e-01
   8.7610802e-03   9.2249021e-02   8.9898990e-01
   8.7610802e-03   1.6295609e-01   8.2828283e-01
   8.7610802e-03   3.3467326e-01   6.5656566e-01
   8.7610802e-03   8.4982478e-01   1.4141414e-01
   8.8126160e-03   1.2883941e-03   9.8989899e-01
   8.8126160e-03   8.2096475e-02   9.0909091e-01
   8.8126160e-03   1.8310658e-01   8.0808081e-01
   8.8126160e-03   5.6694496e-01   4.2424242e-01
   8.8641517e-03   1.2368584e-03   9.8989899e-01
   8.8641517e-03   3.1539889e-02   9.5959596e-01
   8.8641517e-03   4.2547928e-01   5.6565657e-01
   8.8641517e-03   8.5982272e-01   1.3131313e-01
   8.9156875e-03   1.1853226e-03   9.8989899e-01
   8.9672233e-03   1.1337868e-03   9.8989899e-01
   8.9672233e-03   5.1638837e-02   9.3939394e-01
   8.9672233e-03   2.8396207e-01   7.0707071e-01
   8.9672233e-03   5.7689136e-01   4.1414141e-01
   8.9672233e-03   8.6982066e-01   1.2121212e-01
   9.0187590e-03   1.0822511e-03   9.8989899e-01
   9.0187590e-03   4.1486291e-02   9.4949495e-01
   9.0187590e-03   6.1688312e-02   9.2929293e-01
   9.0187590e-03   2.4350649e-01   7.4747475e-01
   9.0187590e-03   3.4451659e-01   6.4646465e-01
   9.0702948e-03   1.0307153e-03   9.8989899e-01
   9.0702948e-03   3.1333746e-02   9.5959596e-01
   9.0702948e-03   7.1737786e-02   9.1919192e-01
   9.0702948e-03   1.0204082e-01   8.8888889e-01
   9.0702948e-03   1.5254587e-01   8.3838384e-01
   9.0702948e-03   2.1315193e-01   7.7777778e-01
   9.0702948e-03   4.3537415e-01   5.5555556e-01
   9.0702948e-03   8.7981859e-01   1.1111111e-01
   9.1218306e-03   9.7917955e-04   9.8989899e-01
   9.1218306e-03   5.8683777e-01   4.0404040e-01
   9.1733663e-03   9.2764378e-04   9.8989899e-01
   9.1733663e-03   8.8981653e-01   1.0101010e-01
   9.2249021e-03   8.7610802e-04   9.8989899e-01
   9.2764378e-03   8.2457225e-04   9.8989899e-01
   9.2764378e-03   3.1127603e-02   9.5959596e-01
   9.2764378e-03   4.1228613e-02   9.4949495e-01
   9.2764378e-03   5.1329623e-02   9.3939394e-01
   9.2764378e-03   8.1632653e-02   9.0909091e-01
   9.2764378e-03   9.1733663e-02   8.9898990e-01
   9.2764378e-03   1.1193568e-01   8.7878788e-01
   9.2764378e-03   1.4223871e-01   8.4848485e-01
   9.2764378e-03   1.7254174e-01   8.1818182e-01
   9.2764378e-03   1.9274376e-01   7.9797980e-01
   9.2764378e-03   2.9375387e-01   6.9696970e-01
   9.2764378e-03   3.5435993e-01   6.3636364e-01
   9.2764378e-03   4.4526902e-01   5.4545455e-01
   9.2764378e-03   5.9678417e-01   3.9393939e-01
   9.2764378e-03   8.9981447e-01   9.0909091e-02
   9.3279736e-03   7.7303649e-04   9.8989899e-01
   9.3795094e-03   7.2150072e-04   9.8989899e-01
   9.3795094e-03   6.1327561e-02   9.2929293e-01
   9.3795094e-03   1.2193362e-01   8.6868687e-01
   9.3795094e-03   1.3203463e-01   8.5858586e-01
   9.3795094e-03   2.5324675e-01   7.3737374e-01
   9.3795094e-03   9.0981241e-01   8.0808081e-02
   9.4310451e-03   6.6996496e-04   9.8989899e-01
   9.4310451e-03   6.0673057e-01   3.8383838e-01
   9.4825809e-03   6.1842919e-04   9.8989899e-01
   9.4825809e-03   3.0921459e-02   9.5959596e-01
   9.4825809e-03   7.1325500e-02   9.1919192e-01
   9.4825809e-03   2.2284065e-01   7.6767677e-01
   9.4825809e-03   4.5516388e-01   5.3535354e-01
   9.4825809e-03   9.1981035e-01   7.0707071e-02
   9.5341167e-03   5.6689342e-04   9.8989899e-01
   9.5341167e-03   4.0970934e-02   9.4949495e-01
   9.5341167e-03   3.6420326e-01   6.2626263e-01
   9.5856524e-03   5.1535766e-04   9.8989899e-01
   9.5856524e-03   5.1020408e-02   9.3939394e-01
   9.5856524e-03   3.0354566e-01   6.8686869e-01
   9.5856524e-03   6.1667697e-01   3.7373737e-01
   9.5856524e-03   9.2980829e-01   6.0606061e-02
   9.6371882e-03   4.6382189e-04   9.8989899e-01
   9.6371882e-03   1.0147392e-01   8.8888889e-01
   9.6371882e-03   1.6207998e-01   8.2828283e-01
   9.6887240e-03   4.1228613e-04   9.8989899e-01
   9.6887240e-03   3.0715316e-02   9.5959596e-01
   9.6887240e-03   4.6505875e-01   5.2525253e-01
   9.6887240e-03   9.3980623e-01   5.0505051e-02
   9.7402597e-03   3.6075036e-04   9.8989899e-01
   9.7402597e-03   6.0966811e-02   9.2929293e-01
   9.7402597e-03   8.1168831e-02   9.0909091e-01
   9.7402597e-03   2.0238095e-01   7.8787879e-01
   9.7402597e-03   2.6298701e-01   7.2727273e-01
   9.7402597e-03   6.2662338e-01   3.6363636e-01
   9.7917955e-03   3.0921459e-04   9.8989899e-01
   9.7917955e-03   4.0713255e-02   9.4949495e-01
   9.7917955e-03   9.1218306e-02   8.9898990e-01
   9.7917955e-03   1.8212740e-01   8.0808081e-01
   9.7917955e-03   3.7404659e-01   6.1616162e-01
   9.7917955e-03   9.4980416e-01   4.0404040e-02
   9.8433313e-03   2.5767883e-04   9.8989899e-01
   9.8948670e-03   2.0614306e-04   9.8989899e-01
   9.8948670e-03   3.0509173e-02   9.5959596e-01
   9.8948670e-03   5.0711194e-02   9.3939394e-01
   9.8948670e-03   7.0913214e-02   9.1919192e-01
   9.8948670e-03   1.1131725e-01   8.7878788e-01
   9.8948670e-03   1.5172129e-01   8.3838384e-01
   9.8948670e-03   2.3252938e-01   7.5757576e-01
   9.8948670e-03   3.1333746e-01   6.7676768e-01
   9.8948670e-03   4.7495362e-01   5.1515152e-01
   9.8948670e-03   6.3656978e-01   3.5353535e-01
   9.8948670e-03   9.5980210e-01   3.0303030e-02
   9.9464028e-03   1.5460730e-04   9.8989899e-01
   9.9979386e-03   1.0307153e-04   9.8989899e-01
   9.9979386e-03   9.6980004e-01   2.0202020e-02
   1.0049474e-02   5.1535766e-05   9.8989899e-01
   1.0049474e-02   4.0455576e-02   9.4949495e-01
   1.0049474e-02   1.2126366e-01   8.6868687e-01
   1.0049474e-02   1.4146568e-01   8.4848485e-01
   1.0049474e-02   3.8388992e-01   6.0606061e-01
   1.0049474e-02   6.4651618e-01   3.4343434e-01
   1.0101010e-02   0.0000000e+00   9.8989899e-01
   1.0101010e-02   3.0303030e-02   9.5959596e-01
   1.0101010e-02   6.0606061e-02   9.2929293e-01
   1.0101010e-02   1.3131313e-01   8.5858586e-01
   1.0101010e-02   2.7272727e-01   7.1717172e-01
   1.0101010e-02   4.8484848e-01   5.0505051e-01
   1.0101010e-02   9.7979798e-01   1.0101010e-02
   1.0204082e-02   5.0401979e-02   9.3939394e-01
   1.0204082e-02   8.0705009e-02   9.0909091e-01
   1.0204082e-02   1.0090703e-01   8.8888889e-01
   1.0204082e-02   1.7161410e-01   8.1818182e-01
   1.0204082e-02   2.1201814e-01   7.7777778e-01
   1.0204082e-02   3.2312925e-01   6.6666667e-01
   1.0204082e-02   6.5646259e-01   3.3333333e-01
   1.0204082e-02   9.8979592e-01   0.0000000e+00
   1.0307153e-02   4.0197897e-02   9.4949495e-01
   1.0307153e-02   7.0500928e-02   9.1919192e-01
   1.0307153e-02   9.0702948e-02   8.9898990e-01
   1.0307153e-02   1.9171305e-01   7.9797980e-01
   1.0307153e-02   2.4221810e-01   7.4747475e-01
   1.0307153e-02   3.9373325e-01   5.9595960e-01
   1.0307153e-02   4.9474335e-01   4.9494949e-01
   1.0358689e-02   6.6640899e-01   3.2323232e-01
   1.0461760e-02   6.0245310e-02   9.2929293e-01
   1.0461760e-02   2.8246753e-01   7.0707071e-01
   1.0513296e-02   5.0092764e-02   9.3939394e-01
   1.0513296e-02   1.1069882e-01   8.7878788e-01
   1.0513296e-02   1.6120388e-01   8.2828283e-01
   1.0513296e-02   3.3292105e-01   6.5656566e-01
   1.0513296e-02   5.0463822e-01   4.8484848e-01
   1.0513296e-02   6.7635539e-01   3.1313131e-01
   1.0564832e-02   3.9940219e-02   9.4949495e-01
   1.0564832e-02   4.0357658e-01   5.8585859e-01
   1.0667904e-02   8.0241187e-02   9.0909091e-01
   1.0667904e-02   2.2165533e-01   7.6767677e-01
   1.0667904e-02   6.8630179e-01   3.0303030e-01
   1.0719439e-02   7.0088642e-02   9.1919192e-01
   1.0719439e-02   1.2059369e-01   8.6868687e-01
   1.0719439e-02   1.5089672e-01   8.3838384e-01
   1.0719439e-02   2.5190682e-01   7.3737374e-01
   1.0719439e-02   5.1453309e-01   4.7474747e-01
   1.0770975e-02   1.0034014e-01   8.8888889e-01
   1.0770975e-02   1.8114822e-01   8.0808081e-01
   1.0822511e-02   3.9682540e-02   9.4949495e-01
   1.0822511e-02   4.9783550e-02   9.3939394e-01
   1.0822511e-02   5.9884560e-02   9.2929293e-01
   1.0822511e-02   9.0187590e-02   8.9898990e-01
   1.0822511e-02   1.3059163e-01   8.5858586e-01
   1.0822511e-02   1.4069264e-01   8.4848485e-01
   1.0822511e-02   2.0129870e-01   7.8787879e-01
   1.0822511e-02   2.9220779e-01   6.9696970e-01
   1.0822511e-02   3.4271284e-01   6.4646465e-01
   1.0822511e-02   4.1341991e-01   5.7575758e-01
   1.0822511e-02   6.9624820e-01   2.9292929e-01
   1.0925582e-02   5.2442795e-01   4.6464646e-01
   1.0977118e-02   7.0619460e-01   2.8282828e-01
   1.1080190e-02   3.9424861e-02   9.4949495e-01
   1.1080190e-02   4.2326324e-01   5.6565657e-01
   1.1131725e-02   4.9474335e-02   9.3939394e-01
   1.1131725e-02   6.9676355e-02   9.1919192e-01
   1.1131725e-02   7.9777365e-02   9.0909091e-01
   1.1131725e-02   1.1008040e-01   8.7878788e-01
   1.1131725e-02   1.7068646e-01   8.1818182e-01
   1.1131725e-02   2.3129252e-01   7.5757576e-01
   1.1131725e-02   2.6159555e-01   7.2727273e-01
   1.1131725e-02   3.5250464e-01   6.3636364e-01
   1.1131725e-02   5.3432282e-01   4.5454545e-01
   1.1131725e-02   7.1614100e-01   2.7272727e-01
   1.1183261e-02   5.9523810e-02   9.2929293e-01
   1.1183261e-02   3.0194805e-01   6.8686869e-01
   1.1286333e-02   7.2608740e-01   2.6262626e-01
   1.1337868e-02   3.9167182e-02   9.4949495e-01
   1.1337868e-02   8.9672233e-02   8.9898990e-01
   1.1337868e-02   9.9773243e-02   8.8888889e-01
   1.1337868e-02   1.9068233e-01   7.9797980e-01
   1.1337868e-02   2.1088435e-01   7.7777778e-01
   1.1337868e-02   4.3310658e-01   5.5555556e-01
   1.1337868e-02   5.4421769e-01   4.4444444e-01
   1.1389404e-02   1.1992373e-01   8.6868687e-01
   1.1389404e-02   1.6032777e-01   8.2828283e-01
   1.1440940e-02   4.9165121e-02   9.3939394e-01
   1.1440940e-02   3.6229643e-01   6.2626263e-01
   1.1440940e-02   7.3603381e-01   2.5252525e-01
   1.1544012e-02   5.9163059e-02   9.2929293e-01
   1.1544012e-02   6.9264069e-02   9.1919192e-01
   1.1544012e-02   1.2987013e-01   8.5858586e-01
   1.1544012e-02   1.5007215e-01   8.3838384e-01
   1.1544012e-02   2.7128427e-01   7.1717172e-01
   1.1544012e-02   3.1168831e-01   6.7676768e-01
   1.1544012e-02   5.5411255e-01   4.3434343e-01
   1.1595547e-02   3.8909503e-02   9.4949495e-01
   1.1595547e-02   7.9313544e-02   9.0909091e-01
   1.1595547e-02   1.3991960e-01   8.4848485e-01
   1.1595547e-02   2.4092971e-01   7.4747475e-01
   1.1595547e-02   4.4294991e-01   5.4545455e-01
   1.1595547e-02   7.4598021e-01   2.4242424e-01
   1.1750155e-02   4.8855906e-02   9.3939394e-01
   1.1750155e-02   1.0946197e-01   8.7878788e-01
   1.1750155e-02   1.8016904e-01   8.0808081e-01
   1.1750155e-02   3.7208823e-01   6.1616162e-01
   1.1750155e-02   5.6400742e-01   4.2424242e-01
   1.1750155e-02   7.5592661e-01   2.3232323e-01
   1.1853226e-02   3.8651824e-02   9.4949495e-01
   1.1853226e-02   8.9156875e-02   8.9898990e-01
   1.1853226e-02   2.2047001e-01   7.6767677e-01
   1.1853226e-02   4.5279324e-01   5.3535354e-01
   1.1904762e-02   5.8802309e-02   9.2929293e-01
   1.1904762e-02   9.9206349e-02   8.8888889e-01
   1.1904762e-02   2.0021645e-01   7.8787879e-01
   1.1904762e-02   3.2142857e-01   6.6666667e-01
   1.1904762e-02   7.6587302e-01   2.2222222e-01
   1.1956298e-02   6.8851783e-02   9.1919192e-01
   1.1956298e-02   2.8097300e-01   7.0707071e-01
   1.1956298e-02   5.7390229e-01   4.1414141e-01
   1.2059369e-02   4.8546691e-02   9.3939394e-01
   1.2059369e-02   7.8849722e-02   9.0909091e-01
   1.2059369e-02   1.1925376e-01   8.6868687e-01
   1.2059369e-02   1.6975881e-01   8.1818182e-01
   1.2059369e-02   2.5056689e-01   7.3737374e-01
   1.2059369e-02   3.8188002e-01   6.0606061e-01
   1.2059369e-02   7.7581942e-01   2.1212121e-01
   1.2110905e-02   3.8394146e-02   9.4949495e-01
   1.2110905e-02   4.6263657e-01   5.2525253e-01
   1.2162441e-02   5.8379716e-01   4.0404040e-01
   1.2213976e-02   7.8576582e-01   2.0202020e-01
   1.2265512e-02   5.8441558e-02   9.2929293e-01
   1.2265512e-02   1.2914863e-01   8.5858586e-01
   1.2265512e-02   1.5945166e-01   8.2828283e-01
   1.2265512e-02   3.3116883e-01   6.5656566e-01
   1.2368584e-02   3.8136467e-02   9.4949495e-01
   1.2368584e-02   4.8237477e-02   9.3939394e-01
   1.2368584e-02   6.8439497e-02   9.1919192e-01
   1.2368584e-02   8.8641517e-02   8.9898990e-01
   1.2368584e-02   1.0884354e-01   8.7878788e-01
   1.2368584e-02   1.3914657e-01   8.4848485e-01
   1.2368584e-02   1.4924758e-01   8.3838384e-01
   1.2368584e-02   1.8965162e-01   7.9797980e-01
   1.2368584e-02   2.3005566e-01   7.5757576e-01
   1.2368584e-02   2.9066172e-01   6.9696970e-01
   1.2368584e-02   3.9167182e-01   5.9595960e-01
   1.2368584e-02   4.7247990e-01   5.1515152e-01
   1.2368584e-02   5.9369202e-01   3.9393939e-01
   1.2368584e-02   7.9571222e-01   1.9191919e-01
   1.2471655e-02   9.8639456e-02   8.8888889e-01
   1.2471655e-02   2.0975057e-01   7.7777778e-01
   1.2523191e-02   7.8385900e-02   9.0909091e-01
   1.2523191e-02   2.6020408e-01   7.2727273e-01
   1.2523191e-02   8.0565863e-01   1.8181818e-01
   1.2574727e-02   6.0358689e-01   3.8383838e-01
   1.2626263e-02   3.7878788e-02   9.4949495e-01
   1.2626263e-02   5.8080808e-02   9.2929293e-01
   1.2626263e-02   3.4090909e-01   6.4646465e-01
   1.2626263e-02   4.8232323e-01   5.0505051e-01
   1.2677798e-02   4.7928262e-02   9.3939394e-01
   1.2677798e-02   4.0146362e-01   5.8585859e-01
   1.2677798e-02   8.1560503e-01   1.7171717e-01
   1.2729334e-02   1.1858380e-01   8.6868687e-01
   1.2729334e-02   1.7918986e-01   8.0808081e-01
   1.2780870e-02   6.8027211e-02   9.1919192e-01
   1.2780870e-02   3.0035044e-01   6.8686869e-01
   1.2780870e-02   6.1348176e-01   3.7373737e-01
   1.2832406e-02   8.2555143e-01   1.6161616e-01
   1.2883941e-02   8.8126160e-02   8.9898990e-01
   1.2883941e-02   2.3964131e-01   7.4747475e-01
   1.2883941e-02   4.9216656e-01   4.9494949e-01
   1.2987013e-02   4.7619048e-02   9.3939394e-01
   1.2987013e-02   5.7720058e-02   9.2929293e-01
   1.2987013e-02   7.7922078e-02   9.0909091e-01
   1.2987013e-02   1.0822511e-01   8.7878788e-01
   1.2987013e-02   1.2842713e-01   8.5858586e-01
   1.2987013e-02   1.6883117e-01   8.1818182e-01
   1.2987013e-02   1.9913420e-01   7.8787879e-01
   1.2987013e-02   2.6984127e-01   7.1717172e-01
   1.2987013e-02   3.5064935e-01   6.3636364e-01
   1.2987013e-02   4.1125541e-01   5.7575758e-01
   1.2987013e-02   6.2337662e-01   3.6363636e-01
   1.2987013e-02   8.3549784e-01   1.5151515e-01
   1.3038549e-02   9.8072562e-02   8.8888889e-01
   1.3038549e-02   2.1928468e-01   7.6767677e-01
   1.3141620e-02   1.3837353e-01   8.4848485e-01
   1.3141620e-02   1.5857555e-01   8.2828283e-01
   1.3141620e-02   5.0200989e-01   4.8484848e-01
   1.3141620e-02   8.4544424e-01   1.4141414e-01
   1.3193156e-02   6.7614925e-02   9.1919192e-01
   1.3193156e-02   1.4842301e-01   8.3838384e-01
   1.3193156e-02   3.1003917e-01   6.7676768e-01
   1.3193156e-02   6.3327149e-01   3.5353535e-01
   1.3296228e-02   4.7309833e-02   9.3939394e-01
   1.3296228e-02   4.2104721e-01   5.6565657e-01
   1.3296228e-02   8.5539064e-01   1.3131313e-01
   1.3347763e-02   5.7359307e-02   9.2929293e-01
   1.3347763e-02   3.6038961e-01   6.2626263e-01
   1.3399299e-02   8.7610802e-02   8.9898990e-01
   1.3399299e-02   1.1791383e-01   8.6868687e-01
   1.3399299e-02   1.8862090e-01   7.9797980e-01
   1.3399299e-02   2.4922696e-01   7.3737374e-01
   1.3399299e-02   5.1185323e-01   4.7474747e-01
   1.3399299e-02   6.4316636e-01   3.4343434e-01
   1.3450835e-02   7.7458256e-02   9.0909091e-01
   1.3450835e-02   2.7947846e-01   7.0707071e-01
   1.3450835e-02   8.6533704e-01   1.2121212e-01
   1.3605442e-02   4.7000618e-02   9.3939394e-01
   1.3605442e-02   6.7202639e-02   9.1919192e-01
   1.3605442e-02   9.7505669e-02   8.8888889e-01
   1.3605442e-02   1.0760668e-01   8.7878788e-01
   1.3605442e-02   2.0861678e-01   7.7777778e-01
   1.3605442e-02   2.2881880e-01   7.5757576e-01
   1.3605442e-02   3.1972789e-01   6.6666667e-01
   1.3605442e-02   4.3083900e-01   5.5555556e-01
   1.3605442e-02   6.5306122e-01   3.3333333e-01
   1.3605442e-02   8.7528345e-01   1.1111111e-01
   1.3656978e-02   5.2169656e-01   4.6464646e-01
   1.3708514e-02   5.6998557e-02   9.2929293e-01
   1.3708514e-02   1.2770563e-01   8.5858586e-01
   1.3708514e-02   1.7821068e-01   8.0808081e-01
   1.3708514e-02   3.7012987e-01   6.1616162e-01
   1.3760049e-02   8.8522985e-01   1.0101010e-01
   1.3811585e-02   6.6295609e-01   3.2323232e-01
   1.3914657e-02   4.6691404e-02   9.3939394e-01
   1.3914657e-02   7.6994434e-02   9.0909091e-01
   1.3914657e-02   8.7095444e-02   8.9898990e-01
   1.3914657e-02   1.3760049e-01   8.4848485e-01
   1.3914657e-02   1.6790353e-01   8.1818182e-01
   1.3914657e-02   2.5881262e-01   7.2727273e-01
   1.3914657e-02   2.8911565e-01   6.9696970e-01
   1.3914657e-02   4.4063080e-01   5.4545455e-01
   1.3914657e-02   5.3153989e-01   4.5454545e-01
   1.3914657e-02   8.9517625e-01   9.0909091e-02
   1.4017728e-02   6.6790353e-02   9.1919192e-01
   1.4017728e-02   1.4759843e-01   8.3838384e-01
   1.4017728e-02   1.5769944e-01   8.2828283e-01
   1.4017728e-02   3.2941662e-01   6.5656566e-01
   1.4017728e-02   6.7285096e-01   3.1313131e-01
   1.4069264e-02   5.6637807e-02   9.2929293e-01
   1.4069264e-02   1.1724387e-01   8.6868687e-01
   1.4069264e-02   1.9805195e-01   7.8787879e-01
   1.4069264e-02   3.7987013e-01   6.0606061e-01
   1.4069264e-02   9.0512266e-01   8.0808081e-02
   1.4172336e-02   9.6938776e-02   8.8888889e-01
   1.4172336e-02   2.3835292e-01   7.4747475e-01
   1.4172336e-02   5.4138322e-01   4.4444444e-01
   1.4223871e-02   4.6382189e-02   9.3939394e-01
   1.4223871e-02   1.0698825e-01   8.7878788e-01
   1.4223871e-02   2.1809936e-01   7.6767677e-01
   1.4223871e-02   4.5042259e-01   5.3535354e-01
   1.4223871e-02   6.8274583e-01   3.0303030e-01
   1.4223871e-02   9.1506906e-01   7.0707071e-02
   1.4378479e-02   7.6530612e-02   9.0909091e-01
   1.4378479e-02   2.9875283e-01   6.8686869e-01
   1.4378479e-02   9.2501546e-01   6.0606061e-02
   1.4430014e-02   5.6277056e-02   9.2929293e-01
   1.4430014e-02   6.6378066e-02   9.1919192e-01
   1.4430014e-02   8.6580087e-02   8.9898990e-01
   1.4430014e-02   1.2698413e-01   8.5858586e-01
   1.4430014e-02   1.8759019e-01   7.9797980e-01
   1.4430014e-02   2.6839827e-01   7.1717172e-01
   1.4430014e-02   3.3910534e-01   6.4646465e-01
   1.4430014e-02   3.8961039e-01   5.9595960e-01
   1.4430014e-02   5.5122655e-01   4.3434343e-01
   1.4430014e-02   6.9264069e-01   2.9292929e-01
   1.4533086e-02   4.6072975e-02   9.3939394e-01
   1.4533086e-02   4.6021439e-01   5.2525253e-01
   1.4533086e-02   9.3496186e-01   5.0505051e-02
   1.4636157e-02   7.0253556e-01   2.8282828e-01
   1.4687693e-02   1.3682746e-01   8.4848485e-01
   1.4687693e-02   1.7723150e-01   8.0808081e-01
   1.4687693e-02   5.6106988e-01   4.2424242e-01
   1.4687693e-02   9.4490827e-01   4.0404040e-02
   1.4739229e-02   9.6371882e-02   8.8888889e-01
   1.4739229e-02   1.1657390e-01   8.6868687e-01
   1.4739229e-02   2.0748299e-01   7.7777778e-01
   1.4739229e-02   2.4788703e-01   7.3737374e-01
   1.4790765e-02   5.5916306e-02   9.2929293e-01
   1.4790765e-02   3.9935065e-01   5.8585859e-01
   1.4842301e-02   4.5763760e-02   9.3939394e-01
   1.4842301e-02   6.5965780e-02   9.1919192e-01
   1.4842301e-02   7.6066790e-02   9.0909091e-01
   1.4842301e-02   1.0636982e-01   8.7878788e-01
   1.4842301e-02   1.4677386e-01   8.3838384e-01
   1.4842301e-02   1.6697588e-01   8.1818182e-01
   1.4842301e-02   2.2758194e-01   7.5757576e-01
   1.4842301e-02   3.0839002e-01   6.7676768e-01
   1.4842301e-02   3.4879406e-01   6.3636364e-01
   1.4842301e-02   4.7000618e-01   5.1515152e-01
   1.4842301e-02   7.1243043e-01   2.7272727e-01
   1.4842301e-02   9.5485467e-01   3.0303030e-02
   1.4893836e-02   1.5682334e-01   8.2828283e-01
   1.4945372e-02   8.6064729e-02   8.9898990e-01
   1.4945372e-02   2.7798392e-01   7.0707071e-01
   1.4945372e-02   5.7091321e-01   4.1414141e-01
   1.4996908e-02   9.6480107e-01   2.0202020e-02
   1.5048444e-02   7.2232529e-01   2.6262626e-01
   1.5151515e-02   5.0505051e-03   9.7979798e-01
   1.5151515e-02   4.5454545e-02   9.3939394e-01
   1.5151515e-02   5.5555556e-02   9.2929293e-01
   1.5151515e-02   1.2626263e-01   8.5858586e-01
   1.5151515e-02   1.9696970e-01   7.8787879e-01
   1.5151515e-02   4.0909091e-01   5.7575758e-01
   1.5151515e-02   4.7979798e-01   5.0505051e-01
   1.5151515e-02   9.7474747e-01   1.0101010e-02
   1.5203051e-02   5.8075655e-01   4.0404040e-01
   1.5254587e-02   4.9474335e-03   9.7979798e-01
   1.5254587e-02   6.5553494e-02   9.1919192e-01
   1.5254587e-02   3.5848279e-01   6.2626263e-01
   1.5254587e-02   7.3222016e-01   2.5252525e-01
   1.5306122e-02   7.5602968e-02   9.0909091e-01
   1.5306122e-02   9.5804989e-02   8.8888889e-01
   1.5306122e-02   2.5742115e-01   7.2727273e-01
   1.5306122e-02   3.1802721e-01   6.6666667e-01
   1.5306122e-02   9.8469388e-01   0.0000000e+00
   1.5357658e-02   4.8443620e-03   9.7979798e-01
   1.5409194e-02   1.1590394e-01   8.6868687e-01
   1.5409194e-02   2.1691404e-01   7.6767677e-01
   1.5460730e-02   4.7412905e-03   9.7979798e-01
   1.5460730e-02   8.5549371e-02   8.9898990e-01
   1.5460730e-02   1.0575139e-01   8.7878788e-01
   1.5460730e-02   1.3605442e-01   8.4848485e-01
   1.5460730e-02   1.8655947e-01   7.9797980e-01
   1.5460730e-02   2.3706452e-01   7.4747475e-01
   1.5460730e-02   2.8756957e-01   6.9696970e-01
   1.5460730e-02   4.8958978e-01   4.9494949e-01
   1.5460730e-02   5.9059988e-01   3.9393939e-01
   1.5460730e-02   7.4211503e-01   2.4242424e-01
   1.5512266e-02   5.5194805e-02   9.2929293e-01
   1.5512266e-02   4.1883117e-01   5.6565657e-01
   1.5563801e-02   4.6382189e-03   9.7979798e-01
   1.5666873e-02   4.5351474e-03   9.7979798e-01
   1.5666873e-02   6.5141208e-02   9.1919192e-01
   1.5666873e-02   1.4594929e-01   8.3838384e-01
   1.5666873e-02   1.7625232e-01   8.0808081e-01
   1.5666873e-02   3.6817151e-01   6.1616162e-01
   1.5666873e-02   7.5200989e-01   2.3232323e-01
   1.5718409e-02   6.0044321e-01   3.8383838e-01
   1.5769944e-02   4.4320759e-03   9.7979798e-01
   1.5769944e-02   7.5139147e-02   9.0909091e-01
   1.5769944e-02   1.5594723e-01   8.2828283e-01
   1.5769944e-02   1.6604824e-01   8.1818182e-01
   1.5769944e-02   3.2766440e-01   6.5656566e-01
   1.5769944e-02   4.9938157e-01   4.8484848e-01
   1.5873016e-02   4.3290043e-03   9.7979798e-01
   1.5873016e-02   5.4834055e-02   9.2929293e-01
   1.5873016e-02   9.5238095e-02   8.8888889e-01
   1.5873016e-02   1.2554113e-01   8.5858586e-01
   1.5873016e-02   2.0634921e-01   7.7777778e-01
   1.5873016e-02   2.6695527e-01   7.1717172e-01
   1.5873016e-02   4.2857143e-01   5.5555556e-01
   1.5873016e-02   7.6190476e-01   2.2222222e-01
   1.5976087e-02   4.2259328e-03   9.7979798e-01
   1.5976087e-02   8.5034014e-02   8.9898990e-01
   1.5976087e-02   2.9715523e-01   6.8686869e-01
   1.5976087e-02   6.1028654e-01   3.7373737e-01
   1.6079159e-02   4.1228613e-03   9.7979798e-01
   1.6079159e-02   6.4728922e-02   9.1919192e-01
   1.6079159e-02   1.0513296e-01   8.7878788e-01
   1.6079159e-02   1.1523397e-01   8.6868687e-01
   1.6079159e-02   2.2634508e-01   7.5757576e-01
   1.6079159e-02   2.4654710e-01   7.3737374e-01
   1.6079159e-02   3.7786024e-01   6.0606061e-01
   1.6079159e-02   5.0917337e-01   4.7474747e-01
   1.6079159e-02   7.7179963e-01   2.1212121e-01
   1.6182230e-02   4.0197897e-03   9.7979798e-01
   1.6233766e-02   5.4473304e-02   9.2929293e-01
   1.6233766e-02   7.4675325e-02   9.0909091e-01
   1.6233766e-02   1.3528139e-01   8.4848485e-01
   1.6233766e-02   1.9588745e-01   7.8787879e-01
   1.6233766e-02   3.3730159e-01   6.4646465e-01
   1.6233766e-02   4.3831169e-01   5.4545455e-01
   1.6233766e-02   6.2012987e-01   3.6363636e-01
   1.6285302e-02   3.9167182e-03   9.7979798e-01
   1.6285302e-02   7.8169450e-01   2.0202020e-01
   1.6388374e-02   3.8136467e-03   9.7979798e-01
   1.6388374e-02   5.1896516e-01   4.6464646e-01
   1.6439909e-02   9.4671202e-02   8.8888889e-01
   1.6439909e-02   2.7648938e-01   7.0707071e-01
   1.6491445e-02   3.7105751e-03   9.7979798e-01
   1.6491445e-02   6.4316636e-02   9.1919192e-01
   1.6491445e-02   8.4518656e-02   8.9898990e-01
   1.6491445e-02   1.4512472e-01   8.3838384e-01
   1.6491445e-02   1.8552876e-01   7.9797980e-01
   1.6491445e-02   3.0674088e-01   6.7676768e-01
   1.6491445e-02   3.8754896e-01   5.9595960e-01
   1.6491445e-02   6.2997320e-01   3.5353535e-01
   1.6491445e-02   7.9158936e-01   1.9191919e-01
   1.6594517e-02   3.6075036e-03   9.7979798e-01
   1.6594517e-02   5.4112554e-02   9.2929293e-01
   1.6594517e-02   1.2481962e-01   8.5858586e-01
   1.6594517e-02   2.1572872e-01   7.6767677e-01
   1.6594517e-02   4.4805195e-01   5.3535354e-01
   1.6646052e-02   1.5507112e-01   8.2828283e-01
   1.6646052e-02   1.7527314e-01   8.0808081e-01
   1.6697588e-02   3.5044321e-03   9.7979798e-01
   1.6697588e-02   7.4211503e-02   9.0909091e-01
   1.6697588e-02   1.0451453e-01   8.7878788e-01
   1.6697588e-02   1.6512059e-01   8.1818182e-01
   1.6697588e-02   2.5602968e-01   7.2727273e-01
   1.6697588e-02   3.4693878e-01   6.3636364e-01
   1.6697588e-02   5.2875696e-01   4.5454545e-01
   1.6697588e-02   8.0148423e-01   1.8181818e-01
   1.6749124e-02   1.1456401e-01   8.6868687e-01
   1.6749124e-02   2.3577613e-01   7.4747475e-01
   1.6749124e-02   6.3981653e-01   3.4343434e-01
   1.6800660e-02   3.4013605e-03   9.7979798e-01
   1.6903731e-02   3.2982890e-03   9.7979798e-01
   1.6903731e-02   6.3904350e-02   9.1919192e-01
   1.6903731e-02   3.9723768e-01   5.8585859e-01
   1.6903731e-02   8.1137910e-01   1.7171717e-01
   1.6955267e-02   5.3751804e-02   9.2929293e-01
   1.6955267e-02   4.5779221e-01   5.2525253e-01
   1.7006803e-02   3.1952175e-03   9.7979798e-01
   1.7006803e-02   8.4003298e-02   8.9898990e-01
   1.7006803e-02   9.4104308e-02   8.8888889e-01
   1.7006803e-02   1.3450835e-01   8.4848485e-01
   1.7006803e-02   2.0521542e-01   7.7777778e-01
   1.7006803e-02   2.8602350e-01   6.9696970e-01
   1.7006803e-02   3.1632653e-01   6.6666667e-01
   1.7006803e-02   5.3854875e-01   4.4444444e-01
   1.7006803e-02   6.4965986e-01   3.3333333e-01
   1.7109874e-02   3.0921459e-03   9.7979798e-01
   1.7109874e-02   8.2127396e-01   1.6161616e-01
   1.7161410e-02   7.3747681e-02   9.0909091e-01
   1.7161410e-02   3.5657596e-01   6.2626263e-01
   1.7212946e-02   2.9890744e-03   9.7979798e-01
   1.7264482e-02   6.5950320e-01   3.2323232e-01
   1.7316017e-02   2.8860029e-03   9.7979798e-01
   1.7316017e-02   5.3391053e-02   9.2929293e-01
   1.7316017e-02   6.3492063e-02   9.1919192e-01
   1.7316017e-02   1.0389610e-01   8.7878788e-01
   1.7316017e-02   1.2409812e-01   8.5858586e-01
   1.7316017e-02   1.4430014e-01   8.3838384e-01
   1.7316017e-02   1.9480519e-01   7.8787879e-01
   1.7316017e-02   2.2510823e-01   7.5757576e-01
   1.7316017e-02   2.6551227e-01   7.1717172e-01
   1.7316017e-02   4.0692641e-01   5.7575758e-01
   1.7316017e-02   4.6753247e-01   5.1515152e-01
   1.7316017e-02   5.4834055e-01   4.3434343e-01
   1.7316017e-02   8.3116883e-01   1.5151515e-01
   1.7419089e-02   2.7829314e-03   9.7979798e-01
   1.7419089e-02   1.1389404e-01   8.6868687e-01
   1.7419089e-02   2.4520717e-01   7.3737374e-01
   1.7522160e-02   2.6798598e-03   9.7979798e-01
   1.7522160e-02   8.3487941e-02   8.9898990e-01
   1.7522160e-02   1.5419501e-01   8.2828283e-01
   1.7522160e-02   1.8449804e-01   7.9797980e-01
   1.7522160e-02   3.2591218e-01   6.5656566e-01
   1.7522160e-02   6.6934653e-01   3.1313131e-01
   1.7522160e-02   8.4106370e-01   1.4141414e-01
   1.7573696e-02   9.3537415e-02   8.8888889e-01
   1.7573696e-02   2.9555762e-01   6.8686869e-01
   1.7625232e-02   2.5767883e-03   9.7979798e-01
   1.7625232e-02   7.3283859e-02   9.0909091e-01
   1.7625232e-02   1.6419295e-01   8.1818182e-01
   1.7625232e-02   1.7429396e-01   8.0808081e-01
   1.7625232e-02   3.6621315e-01   6.1616162e-01
   1.7625232e-02   5.5813234e-01   4.2424242e-01
   1.7676768e-02   5.3030303e-02   9.2929293e-01
   1.7676768e-02   4.7727273e-01   5.0505051e-01
   1.7728303e-02   2.4737168e-03   9.7979798e-01
   1.7728303e-02   6.3079777e-02   9.1919192e-01
   1.7728303e-02   4.1661513e-01   5.6565657e-01
   1.7728303e-02   8.5095857e-01   1.3131313e-01
   1.7779839e-02   1.3373531e-01   8.4848485e-01
   1.7779839e-02   2.1454339e-01   7.6767677e-01
   1.7779839e-02   6.7918986e-01   3.0303030e-01
   1.7831375e-02   2.3706452e-03   9.7979798e-01
   1.7934447e-02   2.2675737e-03   9.7979798e-01
   1.7934447e-02   1.0327767e-01   8.7878788e-01
   1.7934447e-02   2.7499485e-01   7.0707071e-01
   1.7934447e-02   5.6792414e-01   4.1414141e-01
   1.7934447e-02   8.6085343e-01   1.2121212e-01
   1.8037518e-02   2.1645022e-03   9.7979798e-01
   1.8037518e-02   8.2972583e-02   8.9898990e-01
   1.8037518e-02   1.2337662e-01   8.5858586e-01
   1.8037518e-02   2.3448773e-01   7.4747475e-01
   1.8037518e-02   3.3549784e-01   6.4646465e-01
   1.8037518e-02   4.8701299e-01   4.9494949e-01
   1.8037518e-02   6.8903319e-01   2.9292929e-01
   1.8089054e-02   7.2820037e-02   9.0909091e-01
   1.8089054e-02   1.1322408e-01   8.6868687e-01
   1.8089054e-02   2.5463822e-01   7.2727273e-01
   1.8089054e-02   3.7585034e-01   6.0606061e-01
   1.8140590e-02   2.0614306e-03   9.7979798e-01
   1.8140590e-02   6.2667491e-02   9.1919192e-01
   1.8140590e-02   9.2970522e-02   8.8888889e-01
   1.8140590e-02   1.4347557e-01   8.3838384e-01
   1.8140590e-02   2.0408163e-01   7.7777778e-01
   1.8140590e-02   3.0509173e-01   6.7676768e-01
   1.8140590e-02   4.2630385e-01   5.5555556e-01
   1.8140590e-02   8.7074830e-01   1.1111111e-01
   1.8243661e-02   1.9583591e-03   9.7979798e-01
   1.8243661e-02   5.7771593e-01   4.0404040e-01
   1.8295197e-02   6.9887652e-01   2.8282828e-01
   1.8346733e-02   1.8552876e-03   9.7979798e-01
   1.8346733e-02   8.8064317e-01   1.0101010e-01
   1.8398268e-02   1.5331890e-01   8.2828283e-01
   1.8398268e-02   1.9372294e-01   7.8787879e-01
   1.8398268e-02   4.9675325e-01   4.8484848e-01
   1.8449804e-02   1.7522160e-03   9.7979798e-01
   1.8552876e-02   1.6491445e-03   9.7979798e-01
   1.8552876e-02   6.2255205e-02   9.1919192e-01
   1.8552876e-02   7.2356215e-02   9.0909091e-01
   1.8552876e-02   8.2457225e-02   8.9898990e-01
   1.8552876e-02   1.0265925e-01   8.7878788e-01
   1.8552876e-02   1.3296228e-01   8.4848485e-01
   1.8552876e-02   1.6326531e-01   8.1818182e-01
   1.8552876e-02   1.8346733e-01   7.9797980e-01
   1.8552876e-02   2.2387137e-01   7.5757576e-01
   1.8552876e-02   2.8447743e-01   6.9696970e-01
   1.8552876e-02   3.4508349e-01   6.3636364e-01
   1.8552876e-02   3.8548753e-01   5.9595960e-01
   1.8552876e-02   4.3599258e-01   5.4545455e-01
   1.8552876e-02   5.8750773e-01   3.9393939e-01
   1.8552876e-02   7.0871985e-01   2.7272727e-01
   1.8552876e-02   8.9053803e-01   9.0909091e-02
   1.8604411e-02   1.7331478e-01   8.0808081e-01
   1.8655947e-02   1.5460730e-03   9.7979798e-01
   1.8707483e-02   9.2403628e-02   8.8888889e-01
   1.8707483e-02   3.1462585e-01   6.6666667e-01
   1.8759019e-02   1.4430014e-03   9.7979798e-01
   1.8759019e-02   1.1255411e-01   8.6868687e-01
   1.8759019e-02   1.2265512e-01   8.5858586e-01
   1.8759019e-02   2.4386724e-01   7.3737374e-01
   1.8759019e-02   2.6406926e-01   7.1717172e-01
   1.8759019e-02   5.0649351e-01   4.7474747e-01
   1.8759019e-02   9.0043290e-01   8.0808081e-02
   1.8810555e-02   7.1856318e-01   2.6262626e-01
   1.8862090e-02   1.3399299e-03   9.7979798e-01
   1.8862090e-02   5.9729953e-01   3.8383838e-01
   1.8965162e-02   1.2368584e-03   9.7979798e-01
   1.8965162e-02   6.1842919e-02   9.1919192e-01
   1.8965162e-02   1.4265100e-01   8.3838384e-01
   1.8965162e-02   2.1335807e-01   7.6767677e-01
   1.8965162e-02   4.4568130e-01   5.3535354e-01
   1.8965162e-02   9.1032777e-01   7.0707071e-02
   1.9016698e-02   7.1892393e-02   9.0909091e-01
   1.9016698e-02   3.9512472e-01   5.8585859e-01
   1.9068233e-02   1.1337868e-03   9.7979798e-01
   1.9068233e-02   8.1941868e-02   8.9898990e-01
   1.9068233e-02   3.5466914e-01   6.2626263e-01
   1.9068233e-02   7.2840651e-01   2.5252525e-01
   1.9119769e-02   5.1623377e-01   4.6464646e-01
   1.9171305e-02   1.0307153e-03   9.7979798e-01
   1.9171305e-02   1.0204082e-01   8.7878788e-01
   1.9171305e-02   2.9396001e-01   6.8686869e-01
   1.9171305e-02   6.0709132e-01   3.7373737e-01
   1.9171305e-02   9.2022263e-01   6.0606061e-02
   1.9274376e-02   9.2764378e-04   9.7979798e-01
   1.9274376e-02   9.1836735e-02   8.8888889e-01
   1.9274376e-02   1.5244280e-01   8.2828283e-01
   1.9274376e-02   2.0294785e-01   7.7777778e-01
   1.9274376e-02   3.2415997e-01   6.5656566e-01
   1.9325912e-02   1.3218924e-01   8.4848485e-01
   1.9325912e-02   2.3319934e-01   7.4747475e-01
   1.9325912e-02   7.3824985e-01   2.4242424e-01
   1.9377448e-02   8.2457225e-04   9.7979798e-01
   1.9377448e-02   6.1430633e-02   9.1919192e-01
   1.9377448e-02   4.5537003e-01   5.2525253e-01
   1.9377448e-02   9.3011750e-01   5.0505051e-02
   1.9428984e-02   1.1188415e-01   8.6868687e-01
   1.9428984e-02   2.7350031e-01   7.0707071e-01
   1.9480519e-02   7.2150072e-04   9.7979798e-01
   1.9480519e-02   7.1428571e-02   9.0909091e-01
   1.9480519e-02   1.2193362e-01   8.5858586e-01
   1.9480519e-02   1.6233766e-01   8.1818182e-01
   1.9480519e-02   1.9264069e-01   7.8787879e-01
   1.9480519e-02   2.5324675e-01   7.2727273e-01
   1.9480519e-02   4.0476190e-01   5.7575758e-01
   1.9480519e-02   5.2597403e-01   4.5454545e-01
   1.9480519e-02   6.1688312e-01   3.6363636e-01
   1.9583591e-02   6.1842919e-04   9.7979798e-01
   1.9583591e-02   8.1426510e-02   8.9898990e-01
   1.9583591e-02   1.7233560e-01   8.0808081e-01
   1.9583591e-02   1.8243661e-01   7.9797980e-01
   1.9583591e-02   3.6425479e-01   6.1616162e-01
   1.9583591e-02   7.4809318e-01   2.3232323e-01
   1.9583591e-02   9.4001237e-01   4.0404040e-02
   1.9686663e-02   5.1535766e-04   9.7979798e-01
   1.9789734e-02   4.1228613e-04   9.7979798e-01
   1.9789734e-02   6.1018347e-02   9.1919192e-01
   1.9789734e-02   1.0142239e-01   8.7878788e-01
   1.9789734e-02   1.4182643e-01   8.3838384e-01
   1.9789734e-02   2.2263451e-01   7.5757576e-01
   1.9789734e-02   3.0344259e-01   6.7676768e-01
   1.9789734e-02   4.6505875e-01   5.1515152e-01
   1.9789734e-02   6.2667491e-01   3.5353535e-01
   1.9789734e-02   9.4990724e-01   3.0303030e-02
   1.9841270e-02   9.1269841e-02   8.8888889e-01
   1.9841270e-02   3.3369408e-01   6.4646465e-01
   1.9841270e-02   5.3571429e-01   4.4444444e-01
   1.9841270e-02   7.5793651e-01   2.2222222e-01
   1.9892806e-02   3.0921459e-04   9.7979798e-01
   1.9944341e-02   7.0964750e-02   9.0909091e-01
   1.9944341e-02   4.1439909e-01   5.6565657e-01
   1.9995877e-02   2.0614306e-04   9.7979798e-01
   1.9995877e-02   9.5980210e-01   2.0202020e-02
   2.0098949e-02   1.0307153e-04   9.7979798e-01
   2.0098949e-02   8.0911152e-02   8.9898990e-01
   2.0098949e-02   1.1121418e-01   8.6868687e-01
   2.0098949e-02   1.3141620e-01   8.4848485e-01
   2.0098949e-02   2.4252731e-01   7.3737374e-01
   2.0098949e-02   2.8293135e-01   6.9696970e-01
   2.0098949e-02   3.7384045e-01   6.0606061e-01
   2.0098949e-02   6.3646671e-01   3.4343434e-01
   2.0098949e-02   7.6777984e-01   2.1212121e-01
   2.0150484e-02   1.5156669e-01   8.2828283e-01
   2.0150484e-02   2.1217275e-01   7.6767677e-01
   2.0202020e-02   0.0000000e+00   9.7979798e-01
   2.0202020e-02   6.0606061e-02   9.1919192e-01
   2.0202020e-02   1.2121212e-01   8.5858586e-01
   2.0202020e-02   2.6262626e-01   7.1717172e-01
   2.0202020e-02   4.7474747e-01   5.0505051e-01
   2.0202020e-02   5.4545455e-01   4.3434343e-01
   2.0202020e-02   9.6969697e-01   1.0101010e-02
   2.0356627e-02   7.7762317e-01   2.0202020e-01
   2.0408163e-02   7.0500928e-02   9.0909091e-01
   2.0408163e-02   9.0702948e-02   8.8888889e-01
   2.0408163e-02   1.0080396e-01   8.7878788e-01
   2.0408163e-02   1.6141002e-01   8.1818182e-01
   2.0408163e-02   2.0181406e-01   7.7777778e-01
   2.0408163e-02   3.1292517e-01   6.6666667e-01
   2.0408163e-02   3.4322820e-01   6.3636364e-01
   2.0408163e-02   4.2403628e-01   5.5555556e-01
   2.0408163e-02   6.4625850e-01   3.3333333e-01
   2.0408163e-02   9.7959184e-01   0.0000000e+00
   2.0562771e-02   1.7135642e-01   8.0808081e-01
   2.0562771e-02   1.9155844e-01   7.8787879e-01
   2.0562771e-02   5.5519481e-01   4.2424242e-01
   2.0614306e-02   8.0395795e-02   8.9898990e-01
   2.0614306e-02   1.4100186e-01   8.3838384e-01
   2.0614306e-02   1.8140590e-01   7.9797980e-01
   2.0614306e-02   2.3191095e-01   7.4747475e-01
   2.0614306e-02   3.8342610e-01   5.9595960e-01
   2.0614306e-02   4.8443620e-01   4.9494949e-01
   2.0614306e-02   7.8746650e-01   1.9191919e-01
   2.0717378e-02   6.5605030e-01   3.2323232e-01
   2.0768914e-02   1.1054422e-01   8.6868687e-01
   2.0768914e-02   2.9236240e-01   6.8686869e-01
   2.0871985e-02   7.0037106e-02   9.0909091e-01
   2.0871985e-02   1.3064317e-01   8.4848485e-01
   2.0871985e-02   2.5185529e-01   7.2727273e-01
   2.0871985e-02   4.3367347e-01   5.4545455e-01
   2.0871985e-02   7.9730983e-01   1.8181818e-01
   2.0923521e-02   1.2049062e-01   8.5858586e-01
   2.0923521e-02   2.7200577e-01   7.0707071e-01
   2.0923521e-02   5.6493506e-01   4.1414141e-01
   2.0975057e-02   9.0136054e-02   8.8888889e-01
   2.0975057e-02   3.5276232e-01   6.2626263e-01
   2.1026592e-02   1.0018553e-01   8.7878788e-01
   2.1026592e-02   1.5069058e-01   8.2828283e-01
   2.1026592e-02   2.2139765e-01   7.5757576e-01
   2.1026592e-02   3.2240775e-01   6.5656566e-01
   2.1026592e-02   4.9412492e-01   4.8484848e-01
   2.1026592e-02   6.6584209e-01   3.1313131e-01
   2.1129664e-02   7.9880437e-02   8.9898990e-01
   2.1129664e-02   3.9301175e-01   5.8585859e-01
   2.1129664e-02   8.0715316e-01   1.7171717e-01
   2.1284271e-02   5.7467532e-01   4.0404040e-01
   2.1335807e-02   6.9573284e-02   9.0909091e-01
   2.1335807e-02   1.6048237e-01   8.1818182e-01
   2.1335807e-02   2.1098743e-01   7.6767677e-01
   2.1335807e-02   4.4331066e-01   5.3535354e-01
   2.1335807e-02   6.7563389e-01   3.0303030e-01
   2.1387343e-02   8.1699650e-01   1.6161616e-01
   2.1438879e-02   1.0987425e-01   8.6868687e-01
   2.1438879e-02   1.4017728e-01   8.3838384e-01
   2.1438879e-02   2.4118738e-01   7.3737374e-01
   2.1438879e-02   3.0179344e-01   6.7676768e-01
   2.1438879e-02   5.0381365e-01   4.7474747e-01
   2.1541950e-02   8.9569161e-02   8.8888889e-01
   2.1541950e-02   1.7037724e-01   8.0808081e-01
   2.1541950e-02   2.0068027e-01   7.7777778e-01
   2.1541950e-02   3.6229643e-01   6.1616162e-01
   2.1645022e-02   7.9365079e-02   8.9898990e-01
   2.1645022e-02   9.9567100e-02   8.7878788e-01
   2.1645022e-02   1.1976912e-01   8.5858586e-01
   2.1645022e-02   1.2987013e-01   8.4848485e-01
   2.1645022e-02   1.8037518e-01   7.9797980e-01
   2.1645022e-02   1.9047619e-01   7.8787879e-01
   2.1645022e-02   2.6118326e-01   7.1717172e-01
   2.1645022e-02   2.8138528e-01   6.9696970e-01
   2.1645022e-02   3.3189033e-01   6.4646465e-01
   2.1645022e-02   4.0259740e-01   5.7575758e-01
   2.1645022e-02   5.8441558e-01   3.9393939e-01
   2.1645022e-02   6.8542569e-01   2.9292929e-01
   2.1645022e-02   8.2683983e-01   1.5151515e-01
   2.1799629e-02   6.9109462e-02   9.0909091e-01
   2.1799629e-02   4.5294785e-01   5.2525253e-01
   2.1851165e-02   5.1350237e-01   4.6464646e-01
   2.1902700e-02   1.4981447e-01   8.2828283e-01
   2.1902700e-02   2.3062255e-01   7.4747475e-01
   2.1902700e-02   8.3668316e-01   1.4141414e-01
   2.1954236e-02   6.9521748e-01   2.8282828e-01
   2.2005772e-02   5.9415584e-01   3.8383838e-01
   2.2108844e-02   8.9002268e-02   8.8888889e-01
   2.2108844e-02   1.0920429e-01   8.6868687e-01
   2.2108844e-02   3.1122449e-01   6.6666667e-01
   2.2108844e-02   3.7183055e-01   6.0606061e-01
   2.2160379e-02   7.8849722e-02   8.9898990e-01
   2.2160379e-02   4.1218306e-01   5.6565657e-01
   2.2160379e-02   8.4652649e-01   1.3131313e-01
   2.2263451e-02   6.8645640e-02   9.0909091e-01
   2.2263451e-02   9.8948670e-02   8.7878788e-01
   2.2263451e-02   1.3935271e-01   8.3838384e-01
   2.2263451e-02   1.5955473e-01   8.1818182e-01
   2.2263451e-02   2.2016079e-01   7.5757576e-01
   2.2263451e-02   2.5046382e-01   7.2727273e-01
   2.2263451e-02   3.4137291e-01   6.3636364e-01
   2.2263451e-02   4.6258503e-01   5.1515152e-01
   2.2263451e-02   5.2319109e-01   4.5454545e-01
   2.2263451e-02   7.0500928e-01   2.7272727e-01
   2.2366522e-02   1.1904762e-01   8.5858586e-01
   2.2366522e-02   2.9076479e-01   6.8686869e-01
   2.2366522e-02   6.0389610e-01   3.7373737e-01
   2.2418058e-02   1.2909709e-01   8.4848485e-01
   2.2418058e-02   2.7051123e-01   7.0707071e-01
   2.2418058e-02   8.5636982e-01   1.2121212e-01
   2.2521130e-02   1.6939806e-01   8.0808081e-01
   2.2521130e-02   2.0980210e-01   7.6767677e-01
   2.2572665e-02   7.1480107e-01   2.6262626e-01
   2.2675737e-02   7.8334364e-02   8.9898990e-01
   2.2675737e-02   8.8435374e-02   8.8888889e-01
   2.2675737e-02   1.7934447e-01   7.9797980e-01
   2.2675737e-02   1.9954649e-01   7.7777778e-01
   2.2675737e-02   3.8136467e-01   5.9595960e-01
   2.2675737e-02   4.2176871e-01   5.5555556e-01
   2.2675737e-02   5.3287982e-01   4.4444444e-01
   2.2675737e-02   8.6621315e-01   1.1111111e-01
   2.2727273e-02   7.5757576e-03   9.6969697e-01
   2.2727273e-02   6.8181818e-02   9.0909091e-01
   2.2727273e-02   1.8939394e-01   7.8787879e-01
   2.2727273e-02   4.7222222e-01   5.0505051e-01
   2.2727273e-02   6.1363636e-01   3.6363636e-01
   2.2778808e-02   1.0853432e-01   8.6868687e-01
   2.2778808e-02   1.4893836e-01   8.2828283e-01
   2.2778808e-02   2.3984745e-01   7.3737374e-01
   2.2778808e-02   3.2065553e-01   6.5656566e-01
   2.2881880e-02   7.4211503e-03   9.6969697e-01
   2.2881880e-02   9.8330241e-02   8.7878788e-01
   2.2881880e-02   3.5085549e-01   6.2626263e-01
   2.2881880e-02   7.2459287e-01   2.5252525e-01
   2.2933416e-02   8.7605648e-01   1.0101010e-01
   2.3036487e-02   7.2665430e-03   9.6969697e-01
   2.3088023e-02   1.1832612e-01   8.5858586e-01
   2.3088023e-02   1.3852814e-01   8.3838384e-01
   2.3088023e-02   2.5974026e-01   7.1717172e-01
   2.3088023e-02   3.0014430e-01   6.7676768e-01
   2.3088023e-02   5.4256854e-01   4.3434343e-01
   2.3088023e-02   6.2337662e-01   3.5353535e-01
   2.3191095e-02   7.1119357e-03   9.6969697e-01
   2.3191095e-02   7.7819006e-02   8.9898990e-01
   2.3191095e-02   1.2832406e-01   8.4848485e-01
   2.3191095e-02   1.5862709e-01   8.1818182e-01
   2.3191095e-02   2.2933416e-01   7.4747475e-01
   2.3191095e-02   2.7983921e-01   6.9696970e-01
   2.3191095e-02   4.3135436e-01   5.4545455e-01
   2.3191095e-02   4.8185941e-01   4.9494949e-01
   2.3191095e-02   7.3438466e-01   2.4242424e-01
   2.3191095e-02   8.8589981e-01   9.0909091e-02
   2.3242630e-02   8.7868481e-02   8.8888889e-01
   2.3242630e-02   3.9089878e-01   5.8585859e-01
   2.3345702e-02   6.9573284e-03   9.6969697e-01
   2.3448773e-02   1.0786436e-01   8.6868687e-01
   2.3448773e-02   3.3008658e-01   6.4646465e-01
   2.3448773e-02   6.3311688e-01   3.4343434e-01
   2.3448773e-02   8.9574315e-01   8.0808081e-02
   2.3500309e-02   6.8027211e-03   9.6969697e-01
   2.3500309e-02   9.7711812e-02   8.7878788e-01
   2.3500309e-02   1.6841888e-01   8.0808081e-01
   2.3500309e-02   2.1892393e-01   7.5757576e-01
   2.3500309e-02   3.6033807e-01   6.1616162e-01
   2.3500309e-02   5.5225727e-01   4.2424242e-01
   2.3500309e-02   7.4417646e-01   2.3232323e-01
   2.3654917e-02   6.6481138e-03   9.6969697e-01
   2.3654917e-02   1.4806226e-01   8.2828283e-01
   2.3654917e-02   2.4907236e-01   7.2727273e-01
   2.3654917e-02   4.9149660e-01   4.8484848e-01
   2.3706452e-02   7.7303649e-02   8.9898990e-01
   2.3706452e-02   1.7831375e-01   7.9797980e-01
   2.3706452e-02   2.0861678e-01   7.6767677e-01
   2.3706452e-02   4.4094001e-01   5.3535354e-01
   2.3706452e-02   9.0558648e-01   7.0707071e-02
   2.3809524e-02   6.4935065e-03   9.6969697e-01
   2.3809524e-02   8.7301587e-02   8.8888889e-01
   2.3809524e-02   1.1760462e-01   8.5858586e-01
   2.3809524e-02   1.8831169e-01   7.8787879e-01
   2.3809524e-02   1.9841270e-01   7.7777778e-01
   2.3809524e-02   3.0952381e-01   6.6666667e-01
   2.3809524e-02   4.0043290e-01   5.7575758e-01
   2.3809524e-02   6.4285714e-01   3.3333333e-01
   2.3809524e-02   7.5396825e-01   2.2222222e-01
   2.3912595e-02   1.3770357e-01   8.3838384e-01
   2.3912595e-02   2.6901670e-01   7.0707071e-01
   2.3912595e-02   5.6194599e-01   4.1414141e-01
   2.3964131e-02   6.3388992e-03   9.6969697e-01
   2.3964131e-02   1.2755102e-01   8.4848485e-01
   2.3964131e-02   2.8916718e-01   6.8686869e-01
   2.3964131e-02   9.1542981e-01   6.0606061e-02
   2.4118738e-02   6.1842919e-03   9.6969697e-01
   2.4118738e-02   9.7093383e-02   8.7878788e-01
   2.4118738e-02   1.0719439e-01   8.6868687e-01
   2.4118738e-02   1.5769944e-01   8.1818182e-01
   2.4118738e-02   2.3850752e-01   7.3737374e-01
   2.4118738e-02   3.3951763e-01   6.3636364e-01
   2.4118738e-02   3.6982066e-01   6.0606061e-01
   2.4118738e-02   5.0113379e-01   4.7474747e-01
   2.4118738e-02   7.6376005e-01   2.1212121e-01
   2.4170274e-02   6.5259740e-01   3.2323232e-01
   2.4221810e-02   7.6788291e-02   8.9898990e-01
   2.4221810e-02   4.5052566e-01   5.2525253e-01
   2.4221810e-02   9.2527314e-01   5.0505051e-02
   2.4273346e-02   6.0296846e-03   9.6969697e-01
   2.4324881e-02   5.7163471e-01   4.0404040e-01
   2.4376417e-02   8.6734694e-02   8.8888889e-01
   2.4376417e-02   4.0996702e-01   5.6565657e-01
   2.4427953e-02   5.8750773e-03   9.6969697e-01
   2.4427953e-02   7.7355184e-01   2.0202020e-01
   2.4479489e-02   1.6743970e-01   8.0808081e-01
   2.4479489e-02   2.2804576e-01   7.4747475e-01
   2.4479489e-02   9.3511647e-01   4.0404040e-02
   2.4531025e-02   1.1688312e-01   8.5858586e-01
   2.4531025e-02   1.4718615e-01   8.2828283e-01
   2.4531025e-02   2.5829726e-01   7.1717172e-01
   2.4531025e-02   3.1890332e-01   6.5656566e-01
   2.4531025e-02   6.6233766e-01   3.1313131e-01
   2.4582560e-02   5.7204700e-03   9.6969697e-01
   2.4582560e-02   5.1077098e-01   4.6464646e-01
   2.4737168e-02   5.5658627e-03   9.6969697e-01
   2.4737168e-02   7.6272933e-02   8.9898990e-01
   2.4737168e-02   9.6474954e-02   8.7878788e-01
   2.4737168e-02   1.2677798e-01   8.4848485e-01
   2.4737168e-02   1.3687899e-01   8.3838384e-01
   2.4737168e-02   1.7728303e-01   7.9797980e-01
   2.4737168e-02   2.1768707e-01   7.5757576e-01
   2.4737168e-02   2.7829314e-01   6.9696970e-01
   2.4737168e-02   2.9849516e-01   6.7676768e-01
   2.4737168e-02   3.7930324e-01   5.9595960e-01
   2.4737168e-02   4.6011132e-01   5.1515152e-01
   2.4737168e-02   5.8132344e-01   3.9393939e-01
   2.4737168e-02   7.8334364e-01   1.9191919e-01
   2.4737168e-02   9.4495980e-01   3.0303030e-02
   2.4788703e-02   1.0652443e-01   8.6868687e-01
   2.4788703e-02   3.4894867e-01   6.2626263e-01
   2.4891775e-02   5.4112554e-03   9.6969697e-01
   2.4891775e-02   1.8722944e-01   7.8787879e-01
   2.4891775e-02   2.0743146e-01   7.6767677e-01
   2.4891775e-02   6.7207792e-01   3.0303030e-01
   2.4943311e-02   8.6167800e-02   8.8888889e-01
   2.4943311e-02   1.9727891e-01   7.7777778e-01
   2.4943311e-02   4.1950113e-01   5.5555556e-01
   2.4994846e-02   9.5480313e-01   2.0202020e-02
   2.5046382e-02   5.2566481e-03   9.6969697e-01
   2.5046382e-02   1.5677180e-01   8.1818182e-01
   2.5046382e-02   2.4768089e-01   7.2727273e-01
   2.5046382e-02   5.2040816e-01   4.5454545e-01
   2.5046382e-02   7.9313544e-01   1.8181818e-01
   2.5149454e-02   5.9101216e-01   3.8383838e-01
   2.5200989e-02   5.1020408e-03   9.6969697e-01
   2.5252525e-02   7.5757576e-02   8.9898990e-01
   2.5252525e-02   1.1616162e-01   8.5858586e-01
   2.5252525e-02   3.2828283e-01   6.4646465e-01
   2.5252525e-02   4.6969697e-01   5.0505051e-01
   2.5252525e-02   6.8181818e-01   2.9292929e-01
   2.5252525e-02   9.6464646e-01   1.0101010e-02
   2.5355597e-02   4.9474335e-03   9.6969697e-01
   2.5355597e-02   9.5856524e-02   8.7878788e-01
   2.5355597e-02   3.8878582e-01   5.8585859e-01
   2.5355597e-02   8.0292723e-01   1.7171717e-01
   2.5407133e-02   1.4631004e-01   8.2828283e-01
   2.5407133e-02   2.6752216e-01   7.0707071e-01
   2.5458668e-02   1.0585446e-01   8.6868687e-01
   2.5458668e-02   1.6646052e-01   8.0808081e-01
   2.5458668e-02   2.3716759e-01   7.3737374e-01
   2.5458668e-02   3.5837972e-01   6.1616162e-01
   2.5510204e-02   4.7928262e-03   9.6969697e-01
   2.5510204e-02   8.5600907e-02   8.8888889e-01
   2.5510204e-02   1.2600495e-01   8.4848485e-01
   2.5510204e-02   3.0782313e-01   6.6666667e-01
   2.5510204e-02   4.2903525e-01   5.4545455e-01
   2.5510204e-02   5.3004535e-01   4.4444444e-01
   2.5510204e-02   9.7448980e-01   0.0000000e+00
   2.5561740e-02   1.3605442e-01   8.3838384e-01
   2.5561740e-02   2.8756957e-01   6.8686869e-01
   2.5561740e-02   6.0070089e-01   3.7373737e-01
   2.5613276e-02   6.9155844e-01   2.8282828e-01
   2.5664811e-02   4.6382189e-03   9.6969697e-01
   2.5664811e-02   8.1271903e-01   1.6161616e-01
   2.5767883e-02   1.7625232e-01   7.9797980e-01
   2.5767883e-02   2.2675737e-01   7.4747475e-01
   2.5767883e-02   4.7928262e-01   4.9494949e-01
   2.5819419e-02   4.4836116e-03   9.6969697e-01
   2.5974026e-02   4.3290043e-03   9.6969697e-01
   2.5974026e-02   9.5238095e-02   8.7878788e-01
   2.5974026e-02   1.1544012e-01   8.5858586e-01
   2.5974026e-02   1.5584416e-01   8.1818182e-01
   2.5974026e-02   1.8614719e-01   7.8787879e-01
   2.5974026e-02   2.1645022e-01   7.5757576e-01
   2.5974026e-02   2.5685426e-01   7.1717172e-01
   2.5974026e-02   3.3766234e-01   6.3636364e-01
   2.5974026e-02   3.9826840e-01   5.7575758e-01
   2.5974026e-02   5.3968254e-01   4.3434343e-01
   2.5974026e-02   6.1038961e-01   3.6363636e-01
   2.5974026e-02   7.0129870e-01   2.7272727e-01
   2.5974026e-02   8.2251082e-01   1.5151515e-01
   2.6077098e-02   8.5034014e-02   8.8888889e-01
   2.6077098e-02   1.9614512e-01   7.7777778e-01
   2.6077098e-02   2.0624613e-01   7.6767677e-01
   2.6077098e-02   4.3856937e-01   5.3535354e-01
   2.6128633e-02   4.1743970e-03   9.6969697e-01
   2.6128633e-02   1.0518450e-01   8.6868687e-01
   2.6128633e-02   3.6781076e-01   6.0606061e-01
   2.6283241e-02   4.0197897e-03   9.6969697e-01
   2.6283241e-02   1.2523191e-01   8.4848485e-01
   2.6283241e-02   1.4543393e-01   8.2828283e-01
   2.6283241e-02   2.7674706e-01   6.9696970e-01
   2.6283241e-02   3.1715110e-01   6.5656566e-01
   2.6283241e-02   4.8886827e-01   4.8484848e-01
   2.6283241e-02   8.3230262e-01   1.4141414e-01
   2.6334776e-02   7.1103896e-01   2.6262626e-01
   2.6386312e-02   1.3522985e-01   8.3838384e-01
   2.6386312e-02   2.9684601e-01   6.7676768e-01
   2.6386312e-02   6.2007833e-01   3.5353535e-01
   2.6437848e-02   3.8651824e-03   9.6969697e-01
   2.6437848e-02   1.6548134e-01   8.0808081e-01
   2.6437848e-02   2.4628942e-01   7.2727273e-01
   2.6437848e-02   5.4931973e-01   4.2424242e-01
   2.6592455e-02   3.7105751e-03   9.6969697e-01
   2.6592455e-02   9.4619666e-02   8.7878788e-01
   2.6592455e-02   4.0775098e-01   5.6565657e-01
   2.6592455e-02   8.4209441e-01   1.3131313e-01
   2.6643991e-02   8.4467120e-02   8.8888889e-01
   2.6643991e-02   4.4810348e-01   5.2525253e-01
   2.6695527e-02   1.1471861e-01   8.5858586e-01
   2.6695527e-02   3.4704185e-01   6.2626263e-01
   2.6695527e-02   7.2077922e-01   2.5252525e-01
   2.6747062e-02   3.5559678e-03   9.6969697e-01
   2.6798598e-02   1.0451453e-01   8.6868687e-01
   2.6798598e-02   1.7522160e-01   7.9797980e-01
   2.6798598e-02   2.3582766e-01   7.3737374e-01
   2.6798598e-02   3.7724181e-01   5.9595960e-01
   2.6798598e-02   4.9845393e-01   4.7474747e-01
   2.6798598e-02   6.2976706e-01   3.4343434e-01
   2.6901670e-02   3.4013605e-03   9.6969697e-01
   2.6901670e-02   1.5491651e-01   8.1818182e-01
   2.6901670e-02   2.6602762e-01   7.0707071e-01
   2.6901670e-02   5.5895692e-01   4.1414141e-01
   2.6901670e-02   8.5188621e-01   1.2121212e-01
   2.7056277e-02   3.2467532e-03   9.6969697e-01
   2.7056277e-02   1.2445887e-01   8.4848485e-01
   2.7056277e-02   1.8506494e-01   7.8787879e-01
   2.7056277e-02   2.2546898e-01   7.4747475e-01
   2.7056277e-02   3.2647908e-01   6.4646465e-01
   2.7056277e-02   7.3051948e-01   2.4242424e-01
   2.7159349e-02   1.4455782e-01   8.2828283e-01
   2.7159349e-02   2.8597196e-01   6.8686869e-01
   2.7210884e-02   3.0921459e-03   9.6969697e-01
   2.7210884e-02   8.3900227e-02   8.8888889e-01
   2.7210884e-02   9.4001237e-02   8.7878788e-01
   2.7210884e-02   1.3440528e-01   8.3838384e-01
   2.7210884e-02   1.9501134e-01   7.7777778e-01
   2.7210884e-02   2.1521336e-01   7.5757576e-01
   2.7210884e-02   3.0612245e-01   6.6666667e-01
   2.7210884e-02   4.1723356e-01   5.5555556e-01
   2.7210884e-02   4.5763760e-01   5.1515152e-01
   2.7210884e-02   6.3945578e-01   3.3333333e-01
   2.7210884e-02   8.6167800e-01   1.1111111e-01
   2.7262420e-02   2.0506081e-01   7.6767677e-01
   2.7313956e-02   5.0803958e-01   4.6464646e-01
   2.7365492e-02   2.9375387e-03   9.6969697e-01
   2.7365492e-02   5.6859410e-01   4.0404040e-01
   2.7417027e-02   1.1399711e-01   8.5858586e-01
   2.7417027e-02   1.6450216e-01   8.0808081e-01
   2.7417027e-02   2.5541126e-01   7.1717172e-01
   2.7417027e-02   3.5642136e-01   6.1616162e-01
   2.7417027e-02   7.4025974e-01   2.3232323e-01
   2.7468563e-02   1.0384457e-01   8.6868687e-01
   2.7468563e-02   3.8667285e-01   5.8585859e-01
   2.7520099e-02   2.7829314e-03   9.6969697e-01
   2.7520099e-02   8.7146980e-01   1.0101010e-01
   2.7623170e-02   6.4914451e-01   3.2323232e-01
   2.7674706e-02   2.6283241e-03   9.6969697e-01
   2.7777778e-02   8.3333333e-02   8.8888889e-01
   2.7777778e-02   4.6717172e-01   5.0505051e-01
   2.7777778e-02   7.5000000e-01   2.2222222e-01
   2.7829314e-02   2.4737168e-03   9.6969697e-01
   2.7829314e-02   9.3382808e-02   8.7878788e-01
   2.7829314e-02   1.2368584e-01   8.4848485e-01
   2.7829314e-02   1.5398887e-01   8.1818182e-01
   2.7829314e-02   1.7419089e-01   7.9797980e-01
   2.7829314e-02   2.4489796e-01   7.2727273e-01
   2.7829314e-02   2.7520099e-01   6.9696970e-01
   2.7829314e-02   3.3580705e-01   6.3636364e-01
   2.7829314e-02   4.2671614e-01   5.4545455e-01
   2.7829314e-02   5.1762523e-01   4.5454545e-01
   2.7829314e-02   5.7823129e-01   3.9393939e-01
   2.7829314e-02   8.8126160e-01   9.0909091e-02
   2.7983921e-02   2.3191095e-03   9.6969697e-01
   2.8035457e-02   1.3358071e-01   8.3838384e-01
   2.8035457e-02   1.4368172e-01   8.2828283e-01
   2.8035457e-02   2.9519687e-01   6.7676768e-01
   2.8035457e-02   3.1539889e-01   6.5656566e-01
   2.8035457e-02   6.5883323e-01   3.1313131e-01
   2.8138528e-02   2.1645022e-03   9.6969697e-01
   2.8138528e-02   1.0317460e-01   8.6868687e-01
   2.8138528e-02   1.1327561e-01   8.5858586e-01
   2.8138528e-02   1.8398268e-01   7.8787879e-01
   2.8138528e-02   2.3448773e-01   7.3737374e-01
   2.8138528e-02   3.6580087e-01   6.0606061e-01
   2.8138528e-02   3.9610390e-01   5.7575758e-01
   2.8138528e-02   7.5974026e-01   2.1212121e-01
   2.8138528e-02   8.9105339e-01   8.0808081e-02
   2.8293135e-02   2.0098949e-03   9.6969697e-01
   2.8293135e-02   5.8786848e-01   3.8383838e-01
   2.8344671e-02   1.9387755e-01   7.7777778e-01
   2.8344671e-02   2.2418058e-01   7.4747475e-01
   2.8344671e-02   4.7670583e-01   4.9494949e-01
   2.8344671e-02   5.2721088e-01   4.4444444e-01
   2.8396207e-02   1.6352298e-01   8.0808081e-01
   2.8396207e-02   2.6453309e-01   7.0707071e-01
   2.8447743e-02   1.8552876e-03   9.6969697e-01
   2.8447743e-02   9.2764378e-02   8.7878788e-01
   2.8447743e-02   2.0387549e-01   7.6767677e-01
   2.8447743e-02   2.1397650e-01   7.5757576e-01
   2.8447743e-02   4.3619872e-01   5.3535354e-01
   2.8447743e-02   6.6852195e-01   3.0303030e-01
   2.8447743e-02   9.0084519e-01   7.0707071e-02
   2.8499278e-02   7.6948052e-01   2.0202020e-01
   2.8602350e-02   1.7006803e-03   9.6969697e-01
   2.8602350e-02   1.2291280e-01   8.4848485e-01
   2.8602350e-02   3.4513502e-01   6.2626263e-01
   2.8756957e-02   1.5460730e-03   9.6969697e-01
   2.8756957e-02   1.5306122e-01   8.1818182e-01
   2.8756957e-02   2.8437436e-01   6.8686869e-01
   2.8756957e-02   5.9750567e-01   3.7373737e-01
   2.8756957e-02   9.1063698e-01   6.0606061e-02
   2.8808493e-02   1.0250464e-01   8.6868687e-01
   2.8808493e-02   4.0553494e-01   5.6565657e-01
   2.8860029e-02   1.1255411e-01   8.5858586e-01
   2.8860029e-02   1.3275613e-01   8.3838384e-01
   2.8860029e-02   1.7316017e-01   7.9797980e-01
   2.8860029e-02   2.5396825e-01   7.1717172e-01
   2.8860029e-02   3.2467532e-01   6.4646465e-01
   2.8860029e-02   3.7518038e-01   5.9595960e-01
   2.8860029e-02   5.3679654e-01   4.3434343e-01
   2.8860029e-02   6.7821068e-01   2.9292929e-01
   2.8860029e-02   7.7922078e-01   1.9191919e-01
   2.8911565e-02   1.3914657e-03   9.6969697e-01
   2.8911565e-02   1.4280561e-01   8.2828283e-01
   2.8911565e-02   3.0442177e-01   6.6666667e-01
   2.8911565e-02   4.8623995e-01   4.8484848e-01
   2.9066172e-02   1.2368584e-03   9.6969697e-01
   2.9066172e-02   9.2145949e-02   8.7878788e-01
   2.9066172e-02   4.4568130e-01   5.2525253e-01
   2.9066172e-02   9.2042878e-01   5.0505051e-02
   2.9220779e-02   1.0822511e-03   9.6969697e-01
   2.9220779e-02   1.8290043e-01   7.8787879e-01
   2.9220779e-02   2.4350649e-01   7.2727273e-01
   2.9220779e-02   6.0714286e-01   3.6363636e-01
   2.9220779e-02   7.8896104e-01   1.8181818e-01
   2.9272315e-02   6.8789940e-01   2.8282828e-01
   2.9375387e-02   9.2764378e-04   9.6969697e-01
   2.9375387e-02   1.2213976e-01   8.4848485e-01
   2.9375387e-02   1.6254381e-01   8.0808081e-01
   2.9375387e-02   2.7365492e-01   6.9696970e-01
   2.9375387e-02   3.5446300e-01   6.1616162e-01
   2.9375387e-02   5.4638219e-01   4.2424242e-01
   2.9375387e-02   9.3022057e-01   4.0404040e-02
   2.9478458e-02   1.0183467e-01   8.6868687e-01
   2.9478458e-02   1.9274376e-01   7.7777778e-01
   2.9478458e-02   2.3314780e-01   7.3737374e-01
   2.9478458e-02   4.1496599e-01   5.5555556e-01
   2.9478458e-02   4.9577407e-01   4.7474747e-01
   2.9529994e-02   7.7303649e-04   9.6969697e-01
   2.9581530e-02   1.1183261e-01   8.5858586e-01
   2.9581530e-02   3.8455988e-01   5.8585859e-01
   2.9581530e-02   7.9870130e-01   1.7171717e-01
   2.9633065e-02   2.0269017e-01   7.6767677e-01
   2.9633065e-02   2.2289219e-01   7.4747475e-01
   2.9684601e-02   6.1842919e-04   9.6969697e-01
   2.9684601e-02   9.1527520e-02   8.7878788e-01
   2.9684601e-02   1.3193156e-01   8.3838384e-01
   2.9684601e-02   1.5213358e-01   8.1818182e-01
   2.9684601e-02   2.1273964e-01   7.5757576e-01
   2.9684601e-02   2.9354772e-01   6.7676768e-01
   2.9684601e-02   3.3395176e-01   6.3636364e-01
   2.9684601e-02   4.5516388e-01   5.1515152e-01
   2.9684601e-02   6.1678005e-01   3.5353535e-01
   2.9684601e-02   6.9758813e-01   2.7272727e-01
   2.9684601e-02   9.4001237e-01   3.0303030e-02
   2.9787673e-02   1.4192950e-01   8.2828283e-01
   2.9787673e-02   3.1364667e-01   6.5656566e-01
   2.9839208e-02   4.6382189e-04   9.6969697e-01
   2.9890744e-02   1.7212946e-01   7.9797980e-01
   2.9890744e-02   2.6303855e-01   7.0707071e-01
   2.9890744e-02   5.5596784e-01   4.1414141e-01
   2.9942280e-02   8.0844156e-01   1.6161616e-01
   2.9993816e-02   3.0921459e-04   9.6969697e-01
   2.9993816e-02   9.4980416e-01   2.0202020e-02
   3.0045351e-02   5.0530818e-01   4.6464646e-01
   3.0096887e-02   7.0727685e-01   2.6262626e-01
   3.0148423e-02   1.5460730e-04   9.6969697e-01
   3.0148423e-02   1.0116471e-01   8.6868687e-01
   3.0148423e-02   1.2136673e-01   8.4848485e-01
   3.0148423e-02   3.6379097e-01   6.0606061e-01
   3.0148423e-02   4.2439703e-01   5.4545455e-01
   3.0148423e-02   6.2641723e-01   3.4343434e-01
   3.0303030e-02   0.0000000e+00   9.6969697e-01
   3.0303030e-02   1.0101010e-02   9.5959596e-01
   3.0303030e-02   9.0909091e-02   8.7878788e-01
   3.0303030e-02   1.1111111e-01   8.5858586e-01
   3.0303030e-02   1.8181818e-01   7.8787879e-01
   3.0303030e-02   2.5252525e-01   7.1717172e-01
   3.0303030e-02   3.9393939e-01   5.7575758e-01
   3.0303030e-02   4.6464646e-01   5.0505051e-01
   3.0303030e-02   8.1818182e-01   1.5151515e-01
   3.0303030e-02   9.5959596e-01   1.0101010e-02
   3.0354566e-02   1.6156463e-01   8.0808081e-01
   3.0354566e-02   2.8277675e-01   6.8686869e-01
   3.0406102e-02   5.6555349e-01   4.0404040e-01
   3.0509173e-02   9.8948670e-03   9.5959596e-01
   3.0509173e-02   1.3110699e-01   8.3838384e-01
   3.0509173e-02   3.4322820e-01   6.2626263e-01
   3.0509173e-02   7.1696557e-01   2.5252525e-01
   3.0612245e-02   1.5120594e-01   8.1818182e-01
   3.0612245e-02   1.9160998e-01   7.7777778e-01
   3.0612245e-02   2.4211503e-01   7.2727273e-01
   3.0612245e-02   3.0272109e-01   6.6666667e-01
   3.0612245e-02   5.1484230e-01   4.5454545e-01
   3.0612245e-02   6.3605442e-01   3.3333333e-01
   3.0612245e-02   9.6938776e-01   0.0000000e+00
   3.0663781e-02   1.4105339e-01   8.2828283e-01
   3.0663781e-02   3.2287157e-01   6.4646465e-01
   3.0663781e-02   8.2792208e-01   1.4141414e-01
   3.0715316e-02   9.6887240e-03   9.5959596e-01
   3.0818388e-02   1.0049474e-01   8.6868687e-01
   3.0818388e-02   2.0150484e-01   7.6767677e-01
   3.0818388e-02   2.3180787e-01   7.3737374e-01
   3.0818388e-02   4.3382808e-01   5.3535354e-01
   3.0921459e-02   9.4825809e-03   9.5959596e-01
   3.0921459e-02   1.2059369e-01   8.4848485e-01
   3.0921459e-02   1.7109874e-01   7.9797980e-01
   3.0921459e-02   2.1150278e-01   7.5757576e-01
   3.0921459e-02   2.2160379e-01   7.4747475e-01
   3.0921459e-02   2.7210884e-01   6.9696970e-01
   3.0921459e-02   3.7311894e-01   5.9595960e-01
   3.0921459e-02   4.7412905e-01   4.9494949e-01
   3.0921459e-02   5.7513915e-01   3.9393939e-01
   3.0921459e-02   7.2665430e-01   2.4242424e-01
   3.1024531e-02   1.1038961e-01   8.5858586e-01
   3.1024531e-02   4.0331890e-01   5.6565657e-01
   3.1024531e-02   8.3766234e-01   1.3131313e-01
   3.1076067e-02   6.4569161e-01   3.2323232e-01
   3.1127603e-02   9.2764378e-03   9.5959596e-01
   3.1179138e-02   5.2437642e-01   4.4444444e-01
   3.1333746e-02   9.0702948e-03   9.5959596e-01
   3.1333746e-02   1.3028242e-01   8.3838384e-01
   3.1333746e-02   1.6058545e-01   8.0808081e-01
   3.1333746e-02   2.9189858e-01   6.7676768e-01
   3.1333746e-02   3.5250464e-01   6.1616162e-01
   3.1333746e-02   7.3634302e-01   2.3232323e-01
   3.1385281e-02   1.8073593e-01   7.8787879e-01
   3.1385281e-02   2.6154401e-01   7.0707071e-01
   3.1385281e-02   8.4740260e-01   1.2121212e-01
   3.1436817e-02   5.8472480e-01   3.8383838e-01
   3.1488353e-02   9.9824778e-02   8.6868687e-01
   3.1488353e-02   4.4325912e-01   5.2525253e-01
   3.1539889e-02   8.8641517e-03   9.5959596e-01
   3.1539889e-02   1.4017728e-01   8.2828283e-01
   3.1539889e-02   1.5027829e-01   8.1818182e-01
   3.1539889e-02   3.1189445e-01   6.5656566e-01
   3.1539889e-02   3.3209647e-01   6.3636364e-01
   3.1539889e-02   4.8361163e-01   4.8484848e-01
   3.1539889e-02   6.5532880e-01   3.1313131e-01
   3.1694496e-02   1.1982066e-01   8.4848485e-01
   3.1694496e-02   3.8244692e-01   5.8585859e-01
   3.1746032e-02   8.6580087e-03   9.5959596e-01
   3.1746032e-02   1.0966811e-01   8.5858586e-01
   3.1746032e-02   1.9047619e-01   7.7777778e-01
   3.1746032e-02   2.5108225e-01   7.1717172e-01
   3.1746032e-02   4.1269841e-01   5.5555556e-01
   3.1746032e-02   5.3391053e-01   4.3434343e-01
   3.1746032e-02   7.4603175e-01   2.2222222e-01
   3.1746032e-02   8.5714286e-01   1.1111111e-01
   3.1952175e-02   8.4518656e-03   9.5959596e-01
   3.1952175e-02   1.7006803e-01   7.9797980e-01
   3.1952175e-02   2.8117914e-01   6.8686869e-01
   3.1952175e-02   5.9431045e-01   3.7373737e-01
   3.2003711e-02   2.0031952e-01   7.6767677e-01
   3.2003711e-02   2.4072356e-01   7.2727273e-01
   3.2003711e-02   6.6496599e-01   3.0303030e-01
   3.2106782e-02   8.6688312e-01   1.0101010e-01
   3.2158318e-02   8.2457225e-03   9.5959596e-01
   3.2158318e-02   9.9154813e-02   8.6868687e-01
   3.2158318e-02   1.2945784e-01   8.3838384e-01
   3.2158318e-02   2.1026592e-01   7.5757576e-01
   3.2158318e-02   2.3046794e-01   7.3737374e-01
   3.2158318e-02   3.6178108e-01   6.0606061e-01
   3.2158318e-02   4.5269017e-01   5.1515152e-01
   3.2158318e-02   4.9309421e-01   4.7474747e-01
   3.2158318e-02   7.5572047e-01   2.1212121e-01
   3.2209854e-02   2.2031540e-01   7.4747475e-01
   3.2312925e-02   1.5960627e-01   8.0808081e-01
   3.2312925e-02   3.0102041e-01   6.6666667e-01
   3.2312925e-02   5.4344465e-01   4.2424242e-01
   3.2364461e-02   8.0395795e-03   9.5959596e-01
   3.2415997e-02   1.3930118e-01   8.2828283e-01
   3.2415997e-02   3.4132138e-01   6.2626263e-01
   3.2467532e-02   1.0894661e-01   8.5858586e-01
   3.2467532e-02   1.1904762e-01   8.4848485e-01
   3.2467532e-02   1.4935065e-01   8.1818182e-01
   3.2467532e-02   1.7965368e-01   7.8787879e-01
   3.2467532e-02   2.7056277e-01   6.9696970e-01
   3.2467532e-02   3.2106782e-01   6.4646465e-01
   3.2467532e-02   3.9177489e-01   5.7575758e-01
   3.2467532e-02   4.2207792e-01   5.4545455e-01
   3.2467532e-02   6.0389610e-01   3.6363636e-01
   3.2467532e-02   6.7460317e-01   2.9292929e-01
   3.2467532e-02   8.7662338e-01   9.0909091e-02
   3.2570604e-02   7.8334364e-03   9.5959596e-01
   3.2570604e-02   7.6540919e-01   2.0202020e-01
   3.2776747e-02   7.6272933e-03   9.5959596e-01
   3.2776747e-02   5.0257679e-01   4.6464646e-01
   3.2828283e-02   9.8484848e-02   8.6868687e-01
   3.2828283e-02   4.6212121e-01   5.0505051e-01
   3.2828283e-02   8.8636364e-01   8.0808081e-02
   3.2879819e-02   1.8934240e-01   7.7777778e-01
   3.2879819e-02   2.6004947e-01   7.0707071e-01
   3.2879819e-02   5.5297877e-01   4.1414141e-01
   3.2931354e-02   6.8424036e-01   2.8282828e-01
   3.2982890e-02   7.4211503e-03   9.5959596e-01
   3.2982890e-02   1.2863327e-01   8.3838384e-01
   3.2982890e-02   1.6903731e-01   7.9797980e-01
   3.2982890e-02   2.9024943e-01   6.7676768e-01
   3.2982890e-02   3.7105751e-01   5.9595960e-01
   3.2982890e-02   6.1348176e-01   3.5353535e-01
   3.2982890e-02   7.7509792e-01   1.9191919e-01
   3.3189033e-02   7.2150072e-03   9.5959596e-01
   3.3189033e-02   1.0822511e-01   8.5858586e-01
   3.3189033e-02   1.9913420e-01   7.6767677e-01
   3.3189033e-02   2.4963925e-01   7.1717172e-01
   3.3189033e-02   4.3145743e-01   5.3535354e-01
   3.3189033e-02   8.9610390e-01   7.0707071e-02
   3.3240569e-02   1.1827458e-01   8.4848485e-01
   3.3240569e-02   4.0110287e-01   5.6565657e-01
   3.3292105e-02   1.3842507e-01   8.2828283e-01
   3.3292105e-02   1.5862709e-01   8.0808081e-01
   3.3292105e-02   3.1014224e-01   6.5656566e-01
   3.3292105e-02   3.5054628e-01   6.1616162e-01
   3.3395176e-02   7.0088642e-03   9.5959596e-01
   3.3395176e-02   1.4842301e-01   8.1818182e-01
   3.3395176e-02   2.0902907e-01   7.5757576e-01
   3.3395176e-02   2.3933210e-01   7.2727273e-01
   3.3395176e-02   3.3024119e-01   6.3636364e-01
   3.3395176e-02   5.1205937e-01   4.5454545e-01
   3.3395176e-02   6.9387755e-01   2.7272727e-01
   3.3395176e-02   7.8478664e-01   1.8181818e-01
   3.3446712e-02   5.6251288e-01   4.0404040e-01
   3.3498248e-02   2.1902700e-01   7.4747475e-01
   3.3498248e-02   2.2912801e-01   7.3737374e-01
   3.3498248e-02   4.7155226e-01   4.9494949e-01
   3.3498248e-02   6.2306741e-01   3.4343434e-01
   3.3549784e-02   1.7857143e-01   7.8787879e-01
   3.3549784e-02   2.7958153e-01   6.8686869e-01
   3.3549784e-02   9.0584416e-01   6.0606061e-02
   3.3601319e-02   6.8027211e-03   9.5959596e-01
   3.3807462e-02   6.5965780e-03   9.5959596e-01
   3.3807462e-02   1.2780870e-01   8.3838384e-01
   3.3807462e-02   3.8033395e-01   5.8585859e-01
   3.3807462e-02   7.9447537e-01   1.7171717e-01
   3.3858998e-02   7.0351474e-01   2.6262626e-01
   3.3910534e-02   1.0750361e-01   8.5858586e-01
   3.3910534e-02   4.4083694e-01   5.2525253e-01
   3.3910534e-02   9.1558442e-01   5.0505051e-02
   3.4013605e-02   6.3904350e-03   9.5959596e-01
   3.4013605e-02   1.1750155e-01   8.4848485e-01
   3.4013605e-02   1.6800660e-01   7.9797980e-01
   3.4013605e-02   1.8820862e-01   7.7777778e-01
   3.4013605e-02   2.6901670e-01   6.9696970e-01
   3.4013605e-02   2.9931973e-01   6.6666667e-01
   3.4013605e-02   4.1043084e-01   5.5555556e-01
   3.4013605e-02   5.2154195e-01   4.4444444e-01
   3.4013605e-02   5.7204700e-01   3.9393939e-01
   3.4013605e-02   6.3265306e-01   3.3333333e-01
   3.4168213e-02   1.3754896e-01   8.2828283e-01
   3.4168213e-02   3.5977118e-01   6.0606061e-01
   3.4168213e-02   4.8098330e-01   4.8484848e-01
   3.4219749e-02   6.1842919e-03   9.5959596e-01
   3.4219749e-02   8.0416409e-01   1.6161616e-01
   3.4271284e-02   1.5764791e-01   8.0808081e-01
   3.4271284e-02   3.1926407e-01   6.4646465e-01
   3.4271284e-02   9.2532468e-01   4.0404040e-02
   3.4322820e-02   1.4749536e-01   8.1818182e-01
   3.4322820e-02   3.3941455e-01   6.2626263e-01
   3.4322820e-02   7.1315193e-01   2.5252525e-01
   3.4374356e-02   1.9794888e-01   7.6767677e-01
   3.4374356e-02   2.5855494e-01   7.0707071e-01
   3.4425892e-02   5.9781488e-03   9.5959596e-01
   3.4528963e-02   6.4223871e-01   3.2323232e-01
   3.4580499e-02   5.8158112e-01   3.8383838e-01
   3.4632035e-02   5.7720058e-03   9.5959596e-01
   3.4632035e-02   1.0678211e-01   8.5858586e-01
   3.4632035e-02   1.2698413e-01   8.3838384e-01
   3.4632035e-02   1.7748918e-01   7.8787879e-01
   3.4632035e-02   2.0779221e-01   7.5757576e-01
   3.4632035e-02   2.4819625e-01   7.1717172e-01
   3.4632035e-02   2.8860029e-01   6.7676768e-01
   3.4632035e-02   3.8961039e-01   5.7575758e-01
   3.4632035e-02   4.5021645e-01   5.1515152e-01
   3.4632035e-02   5.3102453e-01   4.3434343e-01
   3.4632035e-02   8.1385281e-01   1.5151515e-01
   3.4632035e-02   9.3506494e-01   3.0303030e-02
   3.4786642e-02   1.1672851e-01   8.4848485e-01
   3.4786642e-02   2.1773861e-01   7.4747475e-01
   3.4786642e-02   2.3794063e-01   7.2727273e-01
   3.4786642e-02   4.1975881e-01   5.4545455e-01
   3.4786642e-02   7.2278912e-01   2.4242424e-01
   3.4838178e-02   5.5658627e-03   9.5959596e-01
   3.4838178e-02   2.2778808e-01   7.3737374e-01
   3.4838178e-02   4.9041435e-01   4.7474747e-01
   3.4992785e-02   9.4480519e-01   2.0202020e-02
   3.5044321e-02   5.3597196e-03   9.5959596e-01
   3.5044321e-02   1.3667285e-01   8.2828283e-01
   3.5044321e-02   1.6697588e-01   7.9797980e-01
   3.5044321e-02   3.0839002e-01   6.5656566e-01
   3.5044321e-02   3.6899608e-01   5.9595960e-01
   3.5044321e-02   6.5182437e-01   3.1313131e-01
   3.5044321e-02   8.2354154e-01   1.4141414e-01
   3.5147392e-02   1.8707483e-01   7.7777778e-01
   3.5147392e-02   2.7798392e-01   6.8686869e-01
   3.5147392e-02   5.9111523e-01   3.7373737e-01
   3.5250464e-02   5.1535766e-03   9.5959596e-01
   3.5250464e-02   1.4656772e-01   8.1818182e-01
   3.5250464e-02   1.5666873e-01   8.0808081e-01
   3.5250464e-02   3.2838590e-01   6.3636364e-01
   3.5250464e-02   3.4858792e-01   6.1616162e-01
   3.5250464e-02   5.4050711e-01   4.2424242e-01
   3.5250464e-02   7.3242630e-01   2.3232323e-01
   3.5353535e-02   1.0606061e-01   8.5858586e-01
   3.5353535e-02   4.5959596e-01   5.0505051e-01
   3.5353535e-02   9.5454545e-01   1.0101010e-02
   3.5456607e-02   4.9474335e-03   9.5959596e-01
   3.5456607e-02   1.2615955e-01   8.3838384e-01
   3.5456607e-02   3.9888683e-01   5.6565657e-01
   3.5456607e-02   8.3323026e-01   1.3131313e-01
   3.5508143e-02   4.9984539e-01   4.6464646e-01
   3.5559678e-02   1.1595547e-01   8.4848485e-01
   3.5559678e-02   1.9676355e-01   7.6767677e-01
   3.5559678e-02   2.6747062e-01   6.9696970e-01
   3.5559678e-02   4.2908679e-01   5.3535354e-01
   3.5559678e-02   6.6141002e-01   3.0303030e-01
   3.5662750e-02   4.7412905e-03   9.5959596e-01
   3.5714286e-02   1.7640693e-01   7.8787879e-01
   3.5714286e-02   2.9761905e-01   6.6666667e-01
   3.5714286e-02   6.0064935e-01   3.6363636e-01
   3.5714286e-02   7.4206349e-01   2.2222222e-01
   3.5714286e-02   9.6428571e-01   0.0000000e+00
   3.5868893e-02   4.5351474e-03   9.5959596e-01
   3.5868893e-02   2.0655535e-01   7.5757576e-01
   3.5868893e-02   2.5706040e-01   7.0707071e-01
   3.5868893e-02   5.4998969e-01   4.1414141e-01
   3.5868893e-02   8.4291899e-01   1.2121212e-01
   3.5920429e-02   1.3579674e-01   8.2828283e-01
   3.5920429e-02   3.7822099e-01   5.8585859e-01
   3.6075036e-02   4.3290043e-03   9.5959596e-01
   3.6075036e-02   1.6594517e-01   7.9797980e-01
   3.6075036e-02   2.1645022e-01   7.4747475e-01
   3.6075036e-02   2.4675325e-01   7.1717172e-01
   3.6075036e-02   3.1746032e-01   6.4646465e-01
   3.6075036e-02   4.6897547e-01   4.9494949e-01
   3.6075036e-02   6.7099567e-01   2.9292929e-01
   3.6178108e-02   1.4564007e-01   8.1818182e-01
   3.6178108e-02   2.2644816e-01   7.3737374e-01
   3.6178108e-02   2.3654917e-01   7.2727273e-01
   3.6178108e-02   3.5776129e-01   6.0606061e-01
   3.6178108e-02   5.0927644e-01   4.5454545e-01
   3.6178108e-02   7.5170068e-01   2.1212121e-01
   3.6229643e-02   1.5568955e-01   8.0808081e-01
   3.6229643e-02   3.3750773e-01   6.2626263e-01
   3.6281179e-02   4.1228613e-03   9.5959596e-01
   3.6281179e-02   1.2533498e-01   8.3838384e-01
   3.6281179e-02   1.8594104e-01   7.7777778e-01
   3.6281179e-02   2.8695114e-01   6.7676768e-01
   3.6281179e-02   4.0816327e-01   5.5555556e-01
   3.6281179e-02   6.1018347e-01   3.5353535e-01
   3.6281179e-02   8.5260771e-01   1.1111111e-01
   3.6332715e-02   1.1518244e-01   8.4848485e-01
   3.6332715e-02   4.3841476e-01   5.2525253e-01
   3.6487322e-02   3.9167182e-03   9.5959596e-01
   3.6487322e-02   5.5947227e-01   4.0404040e-01
   3.6590394e-02   6.8058132e-01   2.8282828e-01
   3.6641929e-02   7.6133787e-01   2.0202020e-01
   3.6693465e-02   3.7105751e-03   9.5959596e-01
   3.6693465e-02   8.6229643e-01   1.0101010e-01
   3.6745001e-02   1.9557823e-01   7.6767677e-01
   3.6745001e-02   2.7638631e-01   6.8686869e-01
   3.6796537e-02   1.3492063e-01   8.2828283e-01
   3.6796537e-02   1.7532468e-01   7.8787879e-01
   3.6796537e-02   3.0663781e-01   6.5656566e-01
   3.6796537e-02   3.8744589e-01   5.7575758e-01
   3.6796537e-02   4.7835498e-01   4.8484848e-01
   3.6848073e-02   5.1870748e-01   4.4444444e-01
   3.6848073e-02   6.1971758e-01   3.4343434e-01
   3.6899608e-02   3.5044321e-03   9.5959596e-01
   3.7105751e-02   3.2982890e-03   9.5959596e-01
   3.7105751e-02   1.1440940e-01   8.4848485e-01
   3.7105751e-02   1.2451041e-01   8.3838384e-01
   3.7105751e-02   1.4471243e-01   8.1818182e-01
   3.7105751e-02   1.6491445e-01   7.9797980e-01
   3.7105751e-02   2.0531849e-01   7.5757576e-01
   3.7105751e-02   2.6592455e-01   6.9696970e-01
   3.7105751e-02   3.2653061e-01   6.3636364e-01
   3.7105751e-02   3.6693465e-01   5.9595960e-01
   3.7105751e-02   4.1743970e-01   5.4545455e-01
   3.7105751e-02   4.4774273e-01   5.1515152e-01
   3.7105751e-02   5.6895485e-01   3.9393939e-01
   3.7105751e-02   6.9016698e-01   2.7272727e-01
   3.7105751e-02   7.7097506e-01   1.9191919e-01
   3.7105751e-02   8.7198516e-01   9.0909091e-02
   3.7208823e-02   1.5471037e-01   8.0808081e-01
   3.7208823e-02   3.4662956e-01   6.1616162e-01
   3.7311894e-02   3.0921459e-03   9.5959596e-01
   3.7363430e-02   2.1516182e-01   7.4747475e-01
   3.7363430e-02   2.5556586e-01   7.0707071e-01
   3.7414966e-02   1.8480726e-01   7.7777778e-01
   3.7414966e-02   2.9591837e-01   6.6666667e-01
   3.7414966e-02   6.2925170e-01   3.3333333e-01
   3.7518038e-02   2.8860029e-03   9.5959596e-01
   3.7518038e-02   2.2510823e-01   7.3737374e-01
   3.7518038e-02   2.4531025e-01   7.1717172e-01
   3.7518038e-02   4.8773449e-01   4.7474747e-01
   3.7518038e-02   5.2813853e-01   4.3434343e-01
   3.7518038e-02   8.8167388e-01   8.0808081e-02
   3.7569573e-02   2.3515770e-01   7.2727273e-01
   3.7569573e-02   7.8061224e-01   1.8181818e-01
   3.7621109e-02   6.9975263e-01   2.6262626e-01
   3.7672645e-02   1.3404453e-01   8.2828283e-01
   3.7672645e-02   3.9667079e-01   5.6565657e-01
   3.7724181e-02   2.6798598e-03   9.5959596e-01
   3.7724181e-02   5.7843744e-01   3.8383838e-01
   3.7878788e-02   1.2626263e-02   9.4949495e-01
   3.7878788e-02   1.1363636e-01   8.4848485e-01
   3.7878788e-02   1.7424242e-01   7.8787879e-01
   3.7878788e-02   3.1565657e-01   6.4646465e-01
   3.7878788e-02   4.5707071e-01   5.0505051e-01
   3.7930324e-02   2.4737168e-03   9.5959596e-01
   3.7930324e-02   1.2368584e-01   8.3838384e-01
   3.7930324e-02   1.9439291e-01   7.6767677e-01
   3.7930324e-02   2.8530200e-01   6.7676768e-01
   3.7930324e-02   4.2671614e-01   5.3535354e-01
   3.7930324e-02   8.9136261e-01   7.0707071e-02
   3.7981859e-02   6.3878582e-01   3.2323232e-01
   3.8033395e-02   1.4378479e-01   8.1818182e-01
   3.8033395e-02   3.7610802e-01   5.8585859e-01
   3.8033395e-02   7.9024943e-01   1.7171717e-01
   3.8136467e-02   2.2675737e-03   9.5959596e-01
   3.8136467e-02   1.2368584e-02   9.4949495e-01
   3.8136467e-02   1.6388374e-01   7.9797980e-01
   3.8136467e-02   3.3560091e-01   6.2626263e-01
   3.8136467e-02   7.0933828e-01   2.5252525e-01
   3.8188002e-02   1.5373119e-01   8.0808081e-01
   3.8188002e-02   3.5575139e-01   6.0606061e-01
   3.8188002e-02   5.3756957e-01   4.2424242e-01
   3.8239538e-02   4.9711400e-01   4.6464646e-01
   3.8342610e-02   2.0614306e-03   9.5959596e-01
   3.8342610e-02   2.0408163e-01   7.5757576e-01
   3.8342610e-02   2.7478870e-01   6.8686869e-01
   3.8342610e-02   5.8792002e-01   3.7373737e-01
   3.8342610e-02   9.0105133e-01   6.0606061e-02
   3.8394146e-02   1.2110905e-02   9.4949495e-01
   3.8497217e-02   7.9988662e-01   1.6161616e-01
   3.8548753e-02   1.8552876e-03   9.5959596e-01
   3.8548753e-02   1.3316842e-01   8.2828283e-01
   3.8548753e-02   1.8367347e-01   7.7777778e-01
   3.8548753e-02   3.0488559e-01   6.5656566e-01
   3.8548753e-02   4.0589569e-01   5.5555556e-01
   3.8548753e-02   6.4831993e-01   3.1313131e-01
   3.8651824e-02   1.1853226e-02   9.4949495e-01
   3.8651824e-02   2.1387343e-01   7.4747475e-01
   3.8651824e-02   2.6437848e-01   6.9696970e-01
   3.8651824e-02   4.6639868e-01   4.9494949e-01
   3.8651824e-02   7.1892393e-01   2.4242424e-01
   3.8754896e-02   1.6491445e-03   9.5959596e-01
   3.8754896e-02   1.2286127e-01   8.3838384e-01
   3.8754896e-02   4.3599258e-01   5.2525253e-01
   3.8754896e-02   9.1074005e-01   5.0505051e-02
   3.8857967e-02   2.2376830e-01   7.3737374e-01
   3.8857967e-02   2.5407133e-01   7.0707071e-01
   3.8857967e-02   5.4700062e-01   4.1414141e-01
   3.8909503e-02   1.1595547e-02   9.4949495e-01
   3.8961039e-02   1.4430014e-03   9.5959596e-01
   3.8961039e-02   1.4285714e-01   8.1818182e-01
   3.8961039e-02   1.7316017e-01   7.8787879e-01
   3.8961039e-02   2.3376623e-01   7.2727273e-01
   3.8961039e-02   2.4386724e-01   7.1717172e-01
   3.8961039e-02   3.2467532e-01   6.3636364e-01
   3.8961039e-02   3.8528139e-01   5.7575758e-01
   3.8961039e-02   5.0649351e-01   4.5454545e-01
   3.8961039e-02   5.9740260e-01   3.6363636e-01
   3.8961039e-02   8.0952381e-01   1.5151515e-01
   3.9115646e-02   1.9320759e-01   7.6767677e-01
   3.9115646e-02   2.9421769e-01   6.6666667e-01
   3.9115646e-02   6.5785405e-01   3.0303030e-01
   3.9167182e-02   1.2368584e-03   9.5959596e-01
   3.9167182e-02   1.1337868e-02   9.4949495e-01
   3.9167182e-02   1.5275201e-01   8.0808081e-01
   3.9167182e-02   1.6285302e-01   7.9797980e-01
   3.9167182e-02   3.4467120e-01   6.1616162e-01
   3.9167182e-02   3.6487322e-01   5.9595960e-01
   3.9167182e-02   7.2850959e-01   2.3232323e-01
   3.9167182e-02   9.2042878e-01   4.0404040e-02
   3.9373325e-02   1.0307153e-03   9.5959596e-01
   3.9424861e-02   1.1080190e-02   9.4949495e-01
   3.9424861e-02   1.3229231e-01   8.2828283e-01
   3.9424861e-02   4.1512059e-01   5.4545455e-01
   3.9424861e-02   4.7572665e-01   4.8484848e-01
   3.9424861e-02   8.1916100e-01   1.4141414e-01
   3.9527932e-02   5.5643166e-01   4.0404040e-01
   3.9579468e-02   8.2457225e-04   9.5959596e-01
   3.9579468e-02   1.2203669e-01   8.3838384e-01
   3.9579468e-02   2.0284477e-01   7.5757576e-01
   3.9579468e-02   2.8365286e-01   6.7676768e-01
   3.9579468e-02   4.4526902e-01   5.1515152e-01
   3.9579468e-02   6.0688518e-01   3.5353535e-01
   3.9579468e-02   9.3011750e-01   3.0303030e-02
   3.9682540e-02   1.0822511e-02   9.4949495e-01
   3.9682540e-02   1.8253968e-01   7.7777778e-01
   3.9682540e-02   3.1385281e-01   6.4646465e-01
   3.9682540e-02   5.1587302e-01   4.4444444e-01
   3.9682540e-02   6.6738817e-01   2.9292929e-01
   3.9682540e-02   7.3809524e-01   2.2222222e-01
   3.9785611e-02   6.1842919e-04   9.5959596e-01
   3.9888683e-02   1.4192950e-01   8.1818182e-01
   3.9888683e-02   3.9445475e-01   5.6565657e-01
   3.9888683e-02   8.2879819e-01   1.3131313e-01
   3.9940219e-02   1.0564832e-02   9.4949495e-01
   3.9940219e-02   2.1258503e-01   7.4747475e-01
   3.9940219e-02   2.7319109e-01   6.8686869e-01
   3.9991754e-02   4.1228613e-04   9.5959596e-01
   3.9991754e-02   9.3980623e-01   2.0202020e-02
   4.0043290e-02   1.7207792e-01   7.8787879e-01
   4.0043290e-02   3.3369408e-01   6.2626263e-01
   4.0146362e-02   1.5177283e-01   8.0808081e-01
   4.0146362e-02   3.7399505e-01   5.8585859e-01
   4.0197897e-02   2.0614306e-04   9.5959596e-01
   4.0197897e-02   1.0307153e-02   9.4949495e-01
   4.0197897e-02   1.6182230e-01   7.9797980e-01
   4.0197897e-02   2.2242837e-01   7.3737374e-01
   4.0197897e-02   2.6283241e-01   6.9696970e-01
   4.0197897e-02   3.5374150e-01   6.0606061e-01
   4.0197897e-02   4.8505463e-01   4.7474747e-01
   4.0197897e-02   5.6586271e-01   3.9393939e-01
   4.0197897e-02   6.1636776e-01   3.4343434e-01
   4.0197897e-02   7.4768089e-01   2.1212121e-01
   4.0249433e-02   6.7692228e-01   2.8282828e-01
   4.0300969e-02   1.3141620e-01   8.2828283e-01
   4.0300969e-02   1.9202226e-01   7.6767677e-01
   4.0300969e-02   3.0313337e-01   6.5656566e-01
   4.0300969e-02   4.2434550e-01   5.3535354e-01
   4.0352505e-02   2.3237477e-01   7.2727273e-01
   4.0352505e-02   2.5257679e-01   7.0707071e-01
   4.0352505e-02   8.3843537e-01   1.2121212e-01
   4.0404040e-02   0.0000000e+00   9.5959596e-01
   4.0404040e-02   1.2121212e-01   8.3838384e-01
   4.0404040e-02   2.4242424e-01   7.1717172e-01
   4.0404040e-02   4.5454545e-01   5.0505051e-01
   4.0404040e-02   5.2525253e-01   4.3434343e-01
   4.0404040e-02   9.4949495e-01   1.0101010e-02
   4.0455576e-02   1.0049474e-02   9.4949495e-01
   4.0713255e-02   9.7917955e-03   9.4949495e-01
   4.0713255e-02   7.5726654e-01   2.0202020e-01
   4.0816327e-02   1.4100186e-01   8.1818182e-01
   4.0816327e-02   1.8140590e-01   7.7777778e-01
   4.0816327e-02   2.0160792e-01   7.5757576e-01
   4.0816327e-02   2.9251701e-01   6.6666667e-01
   4.0816327e-02   3.2282004e-01   6.3636364e-01
   4.0816327e-02   4.0362812e-01   5.5555556e-01
   4.0816327e-02   6.2585034e-01   3.3333333e-01
   4.0816327e-02   6.8645640e-01   2.7272727e-01
   4.0816327e-02   8.4807256e-01   1.1111111e-01
   4.0816327e-02   9.5918367e-01   0.0000000e+00
   4.0867862e-02   5.7529375e-01   3.8383838e-01
   4.0970934e-02   9.5341167e-03   9.4949495e-01
   4.0970934e-02   4.9438260e-01   4.6464646e-01
   4.1125541e-02   1.5079365e-01   8.0808081e-01
   4.1125541e-02   1.7099567e-01   7.8787879e-01
   4.1125541e-02   3.4271284e-01   6.1616162e-01
   4.1125541e-02   3.8311688e-01   5.7575758e-01
   4.1125541e-02   5.3463203e-01   4.2424242e-01
   4.1177077e-02   1.3054009e-01   8.2828283e-01
   4.1177077e-02   4.3357040e-01   5.2525253e-01
   4.1228613e-02   9.2764378e-03   9.4949495e-01
   4.1228613e-02   1.6079159e-01   7.9797980e-01
   4.1228613e-02   2.1129664e-01   7.4747475e-01
   4.1228613e-02   2.8200371e-01   6.7676768e-01
   4.1228613e-02   3.6281179e-01   5.9595960e-01
   4.1228613e-02   4.6382189e-01   4.9494949e-01
   4.1228613e-02   7.6685220e-01   1.9191919e-01
   4.1280148e-02   8.5770975e-01   1.0101010e-01
   4.1383220e-02   6.9599052e-01   2.6262626e-01
   4.1434756e-02   6.3533292e-01   3.2323232e-01
   4.1486291e-02   9.0187590e-03   9.4949495e-01
   4.1486291e-02   1.9083694e-01   7.6767677e-01
   4.1486291e-02   3.1204906e-01   6.4646465e-01
   4.1537827e-02   2.2108844e-01   7.3737374e-01
   4.1537827e-02   2.7159349e-01   6.8686869e-01
   4.1537827e-02   5.8472480e-01   3.7373737e-01
   4.1743970e-02   8.7610802e-03   9.4949495e-01
   4.1743970e-02   1.4007421e-01   8.1818182e-01
   4.1743970e-02   2.3098330e-01   7.2727273e-01
   4.1743970e-02   2.6128633e-01   6.9696970e-01
   4.1743970e-02   4.1280148e-01   5.4545455e-01
   4.1743970e-02   5.0371058e-01   4.5454545e-01
   4.1743970e-02   7.7643785e-01   1.8181818e-01
   4.1743970e-02   8.6734694e-01   9.0909091e-02
   4.1847042e-02   2.4098124e-01   7.1717172e-01
   4.1847042e-02   2.5108225e-01   7.0707071e-01
   4.1847042e-02   5.4401154e-01   4.1414141e-01
   4.1950113e-02   1.8027211e-01   7.7777778e-01
   4.1950113e-02   3.3178726e-01   6.2626263e-01
   4.1950113e-02   7.0552463e-01   2.5252525e-01
   4.2001649e-02   8.5034014e-03   9.4949495e-01
   4.2053185e-02   1.2966399e-01   8.2828283e-01
   4.2053185e-02   2.0037106e-01   7.5757576e-01
   4.2053185e-02   3.0138116e-01   6.5656566e-01
   4.2053185e-02   4.4279530e-01   5.1515152e-01
   4.2053185e-02   4.7309833e-01   4.8484848e-01
   4.2053185e-02   6.4481550e-01   3.1313131e-01
   4.2104721e-02   1.4981447e-01   8.0808081e-01
   4.2104721e-02   3.9223871e-01   5.6565657e-01
   4.2207792e-02   1.6991342e-01   7.8787879e-01
   4.2207792e-02   3.5173160e-01   6.0606061e-01
   4.2207792e-02   5.9415584e-01   3.6363636e-01
   4.2207792e-02   8.7698413e-01   8.0808081e-02
   4.2259328e-02   8.2457225e-03   9.4949495e-01
   4.2259328e-02   1.5976087e-01   7.9797980e-01
   4.2259328e-02   3.7188209e-01   5.8585859e-01
   4.2259328e-02   7.8602350e-01   1.7171717e-01
   4.2517007e-02   7.9880437e-03   9.4949495e-01
   4.2517007e-02   2.1000825e-01   7.4747475e-01
   4.2517007e-02   2.9081633e-01   6.6666667e-01
   4.2517007e-02   5.1303855e-01   4.4444444e-01
   4.2517007e-02   7.1505875e-01   2.4242424e-01
   4.2568543e-02   5.5339105e-01   4.0404040e-01
   4.2671614e-02   1.3914657e-01   8.1818182e-01
   4.2671614e-02   1.8965162e-01   7.6767677e-01
   4.2671614e-02   3.2096475e-01   6.3636364e-01
   4.2671614e-02   4.2197485e-01   5.3535354e-01
   4.2671614e-02   6.5429808e-01   3.0303030e-01
   4.2671614e-02   8.8662132e-01   7.0707071e-02
   4.2774686e-02   7.7303649e-03   9.4949495e-01
   4.2774686e-02   7.9560915e-01   1.6161616e-01
   4.2877757e-02   2.1974851e-01   7.3737374e-01
   4.2877757e-02   2.8035457e-01   6.7676768e-01
   4.2877757e-02   4.8237477e-01   4.7474747e-01
   4.2877757e-02   6.0358689e-01   3.5353535e-01
   4.2929293e-02   1.2878788e-01   8.2828283e-01
   4.2929293e-02   4.5202020e-01   5.0505051e-01
   4.3032364e-02   7.4726860e-03   9.4949495e-01
   4.3083900e-02   1.4883529e-01   8.0808081e-01
   4.3083900e-02   1.7913832e-01   7.7777778e-01
   4.3083900e-02   3.4075448e-01   6.1616162e-01
   4.3083900e-02   4.0136054e-01   5.5555556e-01
   4.3083900e-02   7.2459287e-01   2.3232323e-01
   4.3135436e-02   2.2959184e-01   7.2727273e-01
   4.3135436e-02   2.6999588e-01   6.8686869e-01
   4.3135436e-02   8.9625850e-01   6.0606061e-02
   4.3290043e-02   7.2150072e-03   9.4949495e-01
   4.3290043e-02   1.5873016e-01   7.9797980e-01
   4.3290043e-02   1.6883117e-01   7.8787879e-01
   4.3290043e-02   1.9913420e-01   7.5757576e-01
   4.3290043e-02   2.3953824e-01   7.1717172e-01
   4.3290043e-02   2.5974026e-01   6.9696970e-01
   4.3290043e-02   3.1024531e-01   6.4646465e-01
   4.3290043e-02   3.6075036e-01   5.9595960e-01
   4.3290043e-02   3.8095238e-01   5.7575758e-01
   4.3290043e-02   5.2236652e-01   4.3434343e-01
   4.3290043e-02   5.6277056e-01   3.9393939e-01
   4.3290043e-02   6.6378066e-01   2.9292929e-01
   4.3290043e-02   8.0519481e-01   1.5151515e-01
   4.3341579e-02   2.4958771e-01   7.0707071e-01
   4.3547722e-02   6.9573284e-03   9.4949495e-01
   4.3547722e-02   6.1301793e-01   3.4343434e-01
   4.3599258e-02   1.3821892e-01   8.1818182e-01
   4.3599258e-02   4.3114822e-01   5.2525253e-01
   4.3599258e-02   9.0589569e-01   5.0505051e-02
   4.3650794e-02   7.3412698e-01   2.2222222e-01
   4.3702329e-02   4.9165121e-01   4.6464646e-01
   4.3805401e-02   6.6996496e-03   9.4949495e-01
   4.3805401e-02   2.0871985e-01   7.4747475e-01
   4.3805401e-02   2.9962894e-01   6.5656566e-01
   4.3805401e-02   4.6124510e-01   4.9494949e-01
   4.3805401e-02   8.1478046e-01   1.4141414e-01
   4.3856937e-02   1.8846630e-01   7.6767677e-01
   4.3856937e-02   3.2988044e-01   6.2626263e-01
   4.3908472e-02   6.7326324e-01   2.8282828e-01
   4.4011544e-02   5.7215007e-01   3.8383838e-01
   4.4063080e-02   6.4419707e-03   9.4949495e-01
   4.4063080e-02   1.4785611e-01   8.0808081e-01
   4.4063080e-02   4.1048237e-01   5.4545455e-01
   4.4063080e-02   5.3169450e-01   4.2424242e-01
   4.4063080e-02   9.1553288e-01   4.0404040e-02
   4.4217687e-02   1.7800454e-01   7.7777778e-01
   4.4217687e-02   2.1840858e-01   7.3737374e-01
   4.4217687e-02   2.8911565e-01   6.6666667e-01
   4.4217687e-02   3.4972171e-01   6.0606061e-01
   4.4217687e-02   6.2244898e-01   3.3333333e-01
   4.4217687e-02   7.4366110e-01   2.1212121e-01
   4.4320759e-02   6.1842919e-03   9.4949495e-01
   4.4320759e-02   1.5769944e-01   7.9797980e-01
   4.4320759e-02   3.9002268e-01   5.6565657e-01
   4.4320759e-02   8.2436611e-01   1.3131313e-01
   4.4372294e-02   1.6774892e-01   7.8787879e-01
   4.4372294e-02   3.6976912e-01   5.8585859e-01
   4.4526902e-02   1.3729128e-01   8.1818182e-01
   4.4526902e-02   1.9789734e-01   7.5757576e-01
   4.4526902e-02   2.2820037e-01   7.2727273e-01
   4.4526902e-02   2.7870542e-01   6.7676768e-01
   4.4526902e-02   3.1910946e-01   6.3636364e-01
   4.4526902e-02   4.4032158e-01   5.1515152e-01
   4.4526902e-02   5.0092764e-01   4.5454545e-01
   4.4526902e-02   6.8274583e-01   2.7272727e-01
   4.4526902e-02   9.2517007e-01   3.0303030e-02
   4.4578437e-02   5.9266131e-03   9.4949495e-01
   4.4681509e-02   4.7047001e-01   4.8484848e-01
   4.4733045e-02   2.3809524e-01   7.1717172e-01
   4.4733045e-02   2.6839827e-01   6.8686869e-01
   4.4733045e-02   5.8152958e-01   3.7373737e-01
   4.4784580e-02   7.5319522e-01   2.0202020e-01
   4.4836116e-02   5.6689342e-03   9.4949495e-01
   4.4836116e-02   2.4809318e-01   7.0707071e-01
   4.4836116e-02   2.5819419e-01   6.9696970e-01
   4.4836116e-02   5.4102247e-01   4.1414141e-01
   4.4836116e-02   8.3395176e-01   1.2121212e-01
   4.4887652e-02   6.3188002e-01   3.2323232e-01
   4.4990724e-02   9.3480726e-01   2.0202020e-02
   4.5042259e-02   1.4687693e-01   8.0808081e-01
   4.5042259e-02   1.8728097e-01   7.6767677e-01
   4.5042259e-02   3.3879612e-01   6.1616162e-01
   4.5042259e-02   4.1960421e-01   5.3535354e-01
   4.5093795e-02   5.4112554e-03   9.4949495e-01
   4.5093795e-02   2.0743146e-01   7.4747475e-01
   4.5093795e-02   3.0844156e-01   6.4646465e-01
   4.5145331e-02   6.9222841e-01   2.6262626e-01
   4.5351474e-02   5.1535766e-03   9.4949495e-01
   4.5351474e-02   1.5666873e-01   7.9797980e-01
   4.5351474e-02   1.7687075e-01   7.7777778e-01
   4.5351474e-02   3.5868893e-01   5.9595960e-01
   4.5351474e-02   3.9909297e-01   5.5555556e-01
   4.5351474e-02   5.1020408e-01   4.4444444e-01
   4.5351474e-02   7.6272933e-01   1.9191919e-01
   4.5351474e-02   8.4353741e-01   1.1111111e-01
   4.5454545e-02   1.5151515e-02   9.3939394e-01
   4.5454545e-02   1.3636364e-01   8.1818182e-01
   4.5454545e-02   1.6666667e-01   7.8787879e-01
   4.5454545e-02   3.7878788e-01   5.7575758e-01
   4.5454545e-02   4.4949495e-01   5.0505051e-01
   4.5454545e-02   5.9090909e-01   3.6363636e-01
   4.5454545e-02   9.4444444e-01   1.0101010e-02
   4.5557617e-02   2.1706865e-01   7.3737374e-01
   4.5557617e-02   2.9787673e-01   6.5656566e-01
   4.5557617e-02   4.7969491e-01   4.7474747e-01
   4.5557617e-02   6.4131107e-01   3.1313131e-01
   4.5609153e-02   4.8958978e-03   9.4949495e-01
   4.5609153e-02   5.5035044e-01   4.0404040e-01
   4.5763760e-02   1.4842301e-02   9.3939394e-01
   4.5763760e-02   1.9666048e-01   7.5757576e-01
   4.5763760e-02   3.2797361e-01   6.2626263e-01
   4.5763760e-02   7.0171099e-01   2.5252525e-01
   4.5866832e-02   4.6382189e-03   9.4949495e-01
   4.5866832e-02   8.5312307e-01   1.0101010e-01
   4.5918367e-02   2.2680891e-01   7.2727273e-01
   4.5918367e-02   2.8741497e-01   6.6666667e-01
   4.5918367e-02   7.7226345e-01   1.8181818e-01
   4.5918367e-02   9.5408163e-01   0.0000000e+00
   4.6021439e-02   1.4589775e-01   8.0808081e-01
   4.6021439e-02   4.2872604e-01   5.2525253e-01
   4.6072975e-02   1.4533086e-02   9.3939394e-01
   4.6124510e-02   4.3805401e-03   9.4949495e-01
   4.6176046e-02   2.3665224e-01   7.1717172e-01
   4.6176046e-02   2.7705628e-01   6.7676768e-01
   4.6176046e-02   5.1948052e-01   4.3434343e-01
   4.6176046e-02   6.0028860e-01   3.5353535e-01
   4.6227582e-02   1.8609565e-01   7.6767677e-01
   4.6227582e-02   3.4771181e-01   6.0606061e-01
   4.6227582e-02   6.5074212e-01   3.0303030e-01
   4.6330653e-02   2.4659864e-01   7.0707071e-01
   4.6330653e-02   2.6680066e-01   6.8686869e-01
   4.6382189e-02   4.1228613e-03   9.4949495e-01
   4.6382189e-02   1.4223871e-02   9.3939394e-01
   4.6382189e-02   1.5563801e-01   7.9797980e-01
   4.6382189e-02   2.0614306e-01   7.4747475e-01
   4.6382189e-02   2.5664811e-01   6.9696970e-01
   4.6382189e-02   3.1725417e-01   6.3636364e-01
   4.6382189e-02   4.0816327e-01   5.4545455e-01
   4.6382189e-02   4.5866832e-01   4.9494949e-01
   4.6382189e-02   5.5967842e-01   3.9393939e-01
   4.6382189e-02   7.1119357e-01   2.4242424e-01
   4.6382189e-02   8.6270872e-01   9.0909091e-02
   4.6433725e-02   4.8891981e-01   4.6464646e-01
   4.6485261e-02   1.7573696e-01   7.7777778e-01
   4.6485261e-02   3.6765615e-01   5.8585859e-01
   4.6485261e-02   7.8179757e-01   1.7171717e-01
   4.6536797e-02   1.6558442e-01   7.8787879e-01
   4.6536797e-02   3.8780664e-01   5.6565657e-01
   4.6639868e-02   3.8651824e-03   9.4949495e-01
   4.6691404e-02   1.3914657e-02   9.3939394e-01
   4.6897547e-02   3.6075036e-03   9.4949495e-01
   4.6897547e-02   2.1572872e-01   7.3737374e-01
   4.6897547e-02   3.0663781e-01   6.4646465e-01
   4.6897547e-02   6.0966811e-01   3.4343434e-01
   4.6897547e-02   6.6017316e-01   2.9292929e-01
   4.6897547e-02   8.7229437e-01   8.0808081e-02
   4.7000618e-02   1.3605442e-02   9.3939394e-01
   4.7000618e-02   1.4491857e-01   8.0808081e-01
   4.7000618e-02   1.9542362e-01   7.5757576e-01
   4.7000618e-02   3.3683777e-01   6.1616162e-01
   4.7000618e-02   4.3784787e-01   5.1515152e-01
   4.7000618e-02   5.2875696e-01   4.2424242e-01
   4.7000618e-02   7.2067615e-01   2.3232323e-01
   4.7052154e-02   7.9133168e-01   1.6161616e-01
   4.7155226e-02   3.3498248e-03   9.4949495e-01
   4.7155226e-02   5.6900639e-01   3.8383838e-01
   4.7309833e-02   1.3296228e-02   9.3939394e-01
   4.7309833e-02   2.2541744e-01   7.2727273e-01
   4.7309833e-02   2.9612451e-01   6.5656566e-01
   4.7309833e-02   4.6784168e-01   4.8484848e-01
   4.7309833e-02   4.9814471e-01   4.5454545e-01
   4.7412905e-02   3.0921459e-03   9.4949495e-01
   4.7412905e-02   1.5460730e-01   7.9797980e-01
   4.7412905e-02   1.8491033e-01   7.6767677e-01
   4.7412905e-02   3.5662750e-01   5.9595960e-01
   4.7412905e-02   4.1723356e-01   5.3535354e-01
   4.7412905e-02   8.8188002e-01   7.0707071e-02
   4.7567512e-02   6.6960421e-01   2.8282828e-01
   4.7619048e-02   1.2987013e-02   9.3939394e-01
   4.7619048e-02   1.6450216e-01   7.8787879e-01
   4.7619048e-02   1.7460317e-01   7.7777778e-01
   4.7619048e-02   2.3520924e-01   7.1717172e-01
   4.7619048e-02   2.8571429e-01   6.6666667e-01
   4.7619048e-02   3.7662338e-01   5.7575758e-01
   4.7619048e-02   3.9682540e-01   5.5555556e-01
   4.7619048e-02   6.1904762e-01   3.3333333e-01
   4.7619048e-02   7.3015873e-01   2.2222222e-01
   4.7619048e-02   8.0086580e-01   1.5151515e-01
   4.7670583e-02   2.8344671e-03   9.4949495e-01
   4.7670583e-02   2.0485467e-01   7.4747475e-01
   4.7670583e-02   3.2606679e-01   6.2626263e-01
   4.7825191e-02   2.4510410e-01   7.0707071e-01
   4.7825191e-02   2.7540713e-01   6.7676768e-01
   4.7825191e-02   5.3803340e-01   4.1414141e-01
   4.7928262e-02   2.5767883e-03   9.4949495e-01
   4.7928262e-02   1.2677798e-02   9.3939394e-01
   4.7928262e-02   2.5510204e-01   6.9696970e-01
   4.7928262e-02   2.6520305e-01   6.8686869e-01
   4.7928262e-02   5.7833436e-01   3.7373737e-01
   4.7928262e-02   8.9146568e-01   6.0606061e-02
   4.7979798e-02   1.4393939e-01   8.0808081e-01
   4.7979798e-02   4.4696970e-01   5.0505051e-01
   4.8185941e-02   2.3191095e-03   9.4949495e-01
   4.8185941e-02   5.0736961e-01   4.4444444e-01
   4.8185941e-02   8.1039992e-01   1.4141414e-01
   4.8237477e-02   1.2368584e-02   9.3939394e-01
   4.8237477e-02   1.9418677e-01   7.5757576e-01
   4.8237477e-02   2.1438879e-01   7.3737374e-01
   4.8237477e-02   3.1539889e-01   6.3636364e-01
   4.8237477e-02   3.4570192e-01   6.0606061e-01
   4.8237477e-02   4.7701505e-01   4.7474747e-01
   4.8237477e-02   6.7903525e-01   2.7272727e-01
   4.8237477e-02   7.3964131e-01   2.1212121e-01
   4.8340548e-02   6.2842713e-01   3.2323232e-01
   4.8443620e-02   2.0614306e-03   9.4949495e-01
   4.8443620e-02   1.5357658e-01   7.9797980e-01
   4.8443620e-02   4.2630385e-01   5.2525253e-01
   4.8443620e-02   9.0105133e-01   5.0505051e-02
   4.8546691e-02   1.2059369e-02   9.3939394e-01
   4.8598227e-02   1.8372501e-01   7.6767677e-01
   4.8598227e-02   3.6554319e-01   5.8585859e-01
   4.8649763e-02   5.4730983e-01   4.0404040e-01
   4.8701299e-02   1.8037518e-03   9.4949495e-01
   4.8701299e-02   1.6341991e-01   7.8787879e-01
   4.8701299e-02   2.2402597e-01   7.2727273e-01
   4.8701299e-02   3.0483405e-01   6.4646465e-01
   4.8701299e-02   4.0584416e-01   5.4545455e-01
   4.8701299e-02   5.8766234e-01   3.6363636e-01
   4.8752834e-02   1.7346939e-01   7.7777778e-01
   4.8752834e-02   3.8559060e-01   5.6565657e-01
   4.8752834e-02   8.1993403e-01   1.3131313e-01
   4.8855906e-02   1.1750155e-02   9.3939394e-01
   4.8855906e-02   7.4912389e-01   2.0202020e-01
   4.8907442e-02   6.8846630e-01   2.6262626e-01
   4.8958978e-02   1.5460730e-03   9.4949495e-01
   4.8958978e-02   2.0356627e-01   7.4747475e-01
   4.8958978e-02   3.3487941e-01   6.1616162e-01
   4.8958978e-02   4.5609153e-01   4.9494949e-01
   4.8958978e-02   9.1063698e-01   4.0404040e-02
   4.9062049e-02   2.3376623e-01   7.1717172e-01
   4.9062049e-02   2.9437229e-01   6.5656566e-01
   4.9062049e-02   5.1659452e-01   4.3434343e-01
   4.9062049e-02   6.3780664e-01   3.1313131e-01
   4.9165121e-02   1.1440940e-02   9.3939394e-01
   4.9165121e-02   4.8618841e-01   4.6464646e-01
   4.9216656e-02   1.2883941e-03   9.4949495e-01
   4.9319728e-02   2.4360957e-01   7.0707071e-01
   4.9319728e-02   2.8401361e-01   6.6666667e-01
   4.9319728e-02   8.2946815e-01   1.2121212e-01
   4.9474335e-02   1.0307153e-03   9.4949495e-01
   4.9474335e-02   1.1131725e-02   9.3939394e-01
   4.9474335e-02   1.5254587e-01   7.9797980e-01
   4.9474335e-02   1.9294991e-01   7.5757576e-01
   4.9474335e-02   2.5355597e-01   6.9696970e-01
   4.9474335e-02   2.7375799e-01   6.7676768e-01
   4.9474335e-02   3.5456607e-01   5.9595960e-01
   4.9474335e-02   4.3537415e-01   5.1515152e-01
   4.9474335e-02   5.5658627e-01   3.9393939e-01
   4.9474335e-02   5.9699031e-01   3.5353535e-01
   4.9474335e-02   7.5860647e-01   1.9191919e-01
   4.9474335e-02   9.2022263e-01   3.0303030e-02
   4.9525871e-02   2.6360544e-01   6.8686869e-01
   4.9577407e-02   2.1304886e-01   7.3737374e-01
   4.9577407e-02   3.2415997e-01   6.2626263e-01
   4.9577407e-02   6.9789734e-01   2.5252525e-01
   4.9732014e-02   7.7303649e-04   9.4949495e-01
   4.9783550e-02   1.0822511e-02   9.3939394e-01
   4.9783550e-02   1.6233766e-01   7.8787879e-01
   4.9783550e-02   1.8253968e-01   7.6767677e-01
   4.9783550e-02   3.7445887e-01   5.7575758e-01
   4.9783550e-02   4.1486291e-01   5.3535354e-01
   4.9783550e-02   6.4718615e-01   3.0303030e-01
   4.9886621e-02   1.7233560e-01   7.7777778e-01
   4.9886621e-02   3.9455782e-01   5.5555556e-01
   4.9886621e-02   8.3900227e-01   1.1111111e-01
   4.9938157e-02   4.6521336e-01   4.8484848e-01
   4.9938157e-02   5.2581942e-01   4.2424242e-01
   4.9989693e-02   5.1535766e-04   9.4949495e-01
   4.9989693e-02   9.2980829e-01   2.0202020e-02
   5.0092764e-02   1.0513296e-02   9.3939394e-01
   5.0092764e-02   2.2263451e-01   7.2727273e-01
   5.0092764e-02   3.1354360e-01   6.3636364e-01
   5.0092764e-02   4.9536178e-01   4.5454545e-01
   5.0092764e-02   7.6808905e-01   1.8181818e-01
   5.0247372e-02   2.5767883e-04   9.4949495e-01
   5.0247372e-02   2.0227788e-01   7.4747475e-01
   5.0247372e-02   3.4369202e-01   6.0606061e-01
   5.0247372e-02   6.0631828e-01   3.4343434e-01
   5.0247372e-02   7.0732839e-01   2.4242424e-01
   5.0298907e-02   5.6586271e-01   3.8383838e-01
   5.0401979e-02   1.0204082e-02   9.3939394e-01
   5.0453515e-02   8.4853638e-01   1.0101010e-01
   5.0505051e-02   0.0000000e+00   9.4949495e-01
   5.0505051e-02   1.5151515e-01   7.9797980e-01
   5.0505051e-02   2.3232323e-01   7.1717172e-01
   5.0505051e-02   3.0303030e-01   6.4646465e-01
   5.0505051e-02   4.4444444e-01   5.0505051e-01
   5.0505051e-02   6.5656566e-01   2.9292929e-01
   5.0505051e-02   9.3939394e-01   1.0101010e-02
   5.0711194e-02   9.8948670e-03   9.3939394e-01
   5.0711194e-02   1.9171305e-01   7.5757576e-01
   5.0711194e-02   3.6343022e-01   5.8585859e-01
   5.0711194e-02   7.7757163e-01   1.7171717e-01
   5.0814265e-02   2.4211503e-01   7.0707071e-01
   5.0814265e-02   2.9262008e-01   6.5656566e-01
   5.0814265e-02   5.3504432e-01   4.1414141e-01
   5.0865801e-02   1.6125541e-01   7.8787879e-01
   5.0865801e-02   4.2388167e-01   5.2525253e-01
   5.0917337e-02   2.1170893e-01   7.3737374e-01
   5.0917337e-02   3.3292105e-01   6.1616162e-01
   5.0917337e-02   4.7433519e-01   4.7474747e-01
   5.0917337e-02   7.1675943e-01   2.3232323e-01
   5.0968872e-02   1.8135436e-01   7.6767677e-01
   5.0968872e-02   3.8337456e-01   5.6565657e-01
   5.1020408e-02   9.5856524e-03   9.3939394e-01
   5.1020408e-02   1.7120181e-01   7.7777778e-01
   5.1020408e-02   2.5200989e-01   6.9696970e-01
   5.1020408e-02   2.8231293e-01   6.6666667e-01
   5.1020408e-02   4.0352505e-01   5.4545455e-01
   5.1020408e-02   5.0453515e-01   4.4444444e-01
   5.1020408e-02   6.1564626e-01   3.3333333e-01
   5.1020408e-02   8.5807050e-01   9.0909091e-02
   5.1020408e-02   9.4897959e-01   0.0000000e+00
   5.1123480e-02   2.6200783e-01   6.8686869e-01
   5.1123480e-02   2.7210884e-01   6.7676768e-01
   5.1123480e-02   5.7513915e-01   3.7373737e-01
   5.1226551e-02   6.6594517e-01   2.8282828e-01
   5.1329623e-02   9.2764378e-03   9.3939394e-01
   5.1329623e-02   7.8705422e-01   1.6161616e-01
   5.1484230e-02   2.2124304e-01   7.2727273e-01
   5.1484230e-02   3.2225314e-01   6.2626263e-01
   5.1535766e-02   2.0098949e-01   7.4747475e-01
   5.1535766e-02   3.5250464e-01   5.9595960e-01
   5.1535766e-02   4.5351474e-01   4.9494949e-01
   5.1587302e-02   7.2619048e-01   2.2222222e-01
   5.1587302e-02   8.6760462e-01   8.0808081e-02
   5.1638837e-02   8.9672233e-03   9.3939394e-01
   5.1690373e-02   5.4426922e-01   4.0404040e-01
   5.1793445e-02   6.2497423e-01   3.2323232e-01
   5.1896516e-02   4.8345702e-01   4.6464646e-01
   5.1948052e-02   8.6580087e-03   9.3939394e-01
   5.1948052e-02   1.6017316e-01   7.8787879e-01
   5.1948052e-02   1.9047619e-01   7.5757576e-01
   5.1948052e-02   2.3088023e-01   7.1717172e-01
   5.1948052e-02   3.1168831e-01   6.3636364e-01
   5.1948052e-02   3.7229437e-01   5.7575758e-01
   5.1948052e-02   4.3290043e-01   5.1515152e-01
   5.1948052e-02   5.1370851e-01   4.3434343e-01
   5.1948052e-02   5.8441558e-01   3.6363636e-01
   5.1948052e-02   6.7532468e-01   2.7272727e-01
   5.1948052e-02   7.9653680e-01   1.5151515e-01
   5.2154195e-02   1.7006803e-01   7.7777778e-01
   5.2154195e-02   1.8016904e-01   7.6767677e-01
   5.2154195e-02   3.9229025e-01   5.5555556e-01
   5.2154195e-02   4.1249227e-01   5.3535354e-01
   5.2154195e-02   8.7713873e-01   7.0707071e-02
   5.2257267e-02   8.3487941e-03   9.3939394e-01
   5.2257267e-02   2.1036900e-01   7.3737374e-01
   5.2257267e-02   3.4168213e-01   6.0606061e-01
   5.2257267e-02   7.3562152e-01   2.1212121e-01
   5.2308802e-02   2.4062049e-01   7.0707071e-01
   5.2308802e-02   3.0122655e-01   6.4646465e-01
   5.2566481e-02   8.0395795e-03   9.3939394e-01
   5.2566481e-02   2.5046382e-01   6.9696970e-01
   5.2566481e-02   2.9086786e-01   6.5656566e-01
   5.2566481e-02   4.6258503e-01   4.8484848e-01
   5.2566481e-02   5.5349412e-01   3.9393939e-01
   5.2566481e-02   6.3430221e-01   3.1313131e-01
   5.2566481e-02   8.0601938e-01   1.4141414e-01
   5.2669553e-02   6.8470418e-01   2.6262626e-01
   5.2721088e-02   2.6041022e-01   6.8686869e-01
   5.2721088e-02   2.8061224e-01   6.6666667e-01
   5.2721088e-02   8.8667285e-01   6.0606061e-02
   5.2772624e-02   2.7045970e-01   6.7676768e-01
   5.2772624e-02   5.9369202e-01   3.5353535e-01
   5.2824160e-02   1.9970109e-01   7.4747475e-01
   5.2824160e-02   3.6131725e-01   5.8585859e-01
   5.2875696e-02   7.7303649e-03   9.3939394e-01
   5.2875696e-02   2.1985158e-01   7.2727273e-01
   5.2875696e-02   3.3096269e-01   6.1616162e-01
   5.2875696e-02   4.9257885e-01   4.5454545e-01
   5.2875696e-02   5.2288188e-01   4.2424242e-01
   5.2927231e-02   7.4505257e-01   2.0202020e-01
   5.3030303e-02   1.7676768e-02   9.2929293e-01
   5.3030303e-02   1.5909091e-01   7.8787879e-01
   5.3030303e-02   4.4191919e-01   5.0505051e-01
   5.3184910e-02   7.4211503e-03   9.3939394e-01
   5.3184910e-02   1.8923933e-01   7.5757576e-01
   5.3184910e-02   3.8115852e-01   5.6565657e-01
   5.3184910e-02   8.1550196e-01   1.3131313e-01
   5.3287982e-02   1.6893424e-01   7.7777778e-01
   5.3287982e-02   4.2145949e-01   5.2525253e-01
   5.3287982e-02   8.9620697e-01   5.0505051e-02
   5.3339518e-02   1.7898371e-01   7.6767677e-01
   5.3339518e-02   4.0120594e-01   5.4545455e-01
   5.3339518e-02   6.4363018e-01   3.0303030e-01
   5.3391053e-02   1.7316017e-02   9.2929293e-01
   5.3391053e-02   2.2943723e-01   7.1717172e-01
   5.3391053e-02   3.2034632e-01   6.2626263e-01
   5.3391053e-02   6.9408369e-01   2.5252525e-01
   5.3442589e-02   5.6271903e-01   3.8383838e-01
   5.3494125e-02   7.1119357e-03   9.3939394e-01
   5.3597196e-02   2.0902907e-01   7.3737374e-01
   5.3597196e-02   3.5044321e-01   5.9595960e-01
   5.3597196e-02   4.7165533e-01   4.7474747e-01
   5.3597196e-02   6.0296846e-01   3.4343434e-01
   5.3597196e-02   7.5448361e-01   1.9191919e-01
   5.3751804e-02   1.6955267e-02   9.2929293e-01
   5.3803340e-02   6.8027211e-03   9.3939394e-01
   5.3803340e-02   2.3912595e-01   7.0707071e-01
   5.3803340e-02   3.0983302e-01   6.3636364e-01
   5.3803340e-02   5.3205525e-01   4.1414141e-01
   5.3803340e-02   8.2498454e-01   1.2121212e-01
   5.3854875e-02   5.0170068e-01   4.4444444e-01
   5.3854875e-02   9.0574108e-01   4.0404040e-02
   5.4112554e-02   6.4935065e-03   9.3939394e-01
   5.4112554e-02   1.6594517e-02   9.2929293e-01
   5.4112554e-02   1.9841270e-01   7.4747475e-01
   5.4112554e-02   2.4891775e-01   6.9696970e-01
   5.4112554e-02   2.9942280e-01   6.4646465e-01
   5.4112554e-02   3.7012987e-01   5.7575758e-01
   5.4112554e-02   4.5093795e-01   4.9494949e-01
   5.4112554e-02   6.5295815e-01   2.9292929e-01
   5.4112554e-02   7.0346320e-01   2.4242424e-01
   5.4267161e-02   2.1846011e-01   7.2727273e-01
   5.4267161e-02   3.3967223e-01   6.0606061e-01
   5.4267161e-02   7.6391466e-01   1.8181818e-01
   5.4318697e-02   2.5881262e-01   6.8686869e-01
   5.4318697e-02   2.8911565e-01   6.5656566e-01
   5.4318697e-02   5.7194393e-01   3.7373737e-01
   5.4421769e-02   6.1842919e-03   9.3939394e-01
   5.4421769e-02   1.6780045e-01   7.7777778e-01
   5.4421769e-02   1.8800247e-01   7.5757576e-01
   5.4421769e-02   2.6881055e-01   6.7676768e-01
   5.4421769e-02   2.7891156e-01   6.6666667e-01
   5.4421769e-02   3.9002268e-01   5.5555556e-01
   5.4421769e-02   4.3042672e-01   5.1515152e-01
   5.4421769e-02   6.1224490e-01   3.3333333e-01
   5.4421769e-02   8.3446712e-01   1.1111111e-01
   5.4421769e-02   9.1527520e-01   3.0303030e-02
   5.4473304e-02   1.6233766e-02   9.2929293e-01
   5.4524840e-02   1.7779839e-01   7.6767677e-01
   5.4524840e-02   4.1012162e-01   5.3535354e-01
   5.4627912e-02   4.8072562e-01   4.6464646e-01
   5.4730983e-02   5.8750773e-03   9.3939394e-01
   5.4730983e-02   5.4122861e-01   4.0404040e-01
   5.4834055e-02   1.5873016e-02   9.2929293e-01
   5.4834055e-02   2.2799423e-01   7.1717172e-01
   5.4834055e-02   3.2900433e-01   6.1616162e-01
   5.4834055e-02   5.1082251e-01   4.3434343e-01
   5.4834055e-02   7.1284271e-01   2.3232323e-01
   5.4885591e-02   6.6228613e-01   2.8282828e-01
   5.4937126e-02   2.0768914e-01   7.3737374e-01
   5.4937126e-02   3.5920429e-01   5.8585859e-01
   5.4937126e-02   7.7334570e-01   1.7171717e-01
   5.4988662e-02   9.2480932e-01   2.0202020e-02
   5.5040198e-02   5.5658627e-03   9.3939394e-01
   5.5040198e-02   8.4394970e-01   1.0101010e-01
   5.5194805e-02   1.5512266e-02   9.2929293e-01
   5.5194805e-02   4.5995671e-01   4.8484848e-01
   5.5194805e-02   5.8116883e-01   3.6363636e-01
   5.5246341e-02   6.2152134e-01   3.2323232e-01
   5.5297877e-02   2.3763142e-01   7.0707071e-01
   5.5297877e-02   3.1843950e-01   6.2626263e-01
   5.5349412e-02   5.2566481e-03   9.3939394e-01
   5.5400948e-02   1.9712430e-01   7.4747475e-01
   5.5400948e-02   3.7894249e-01   5.6565657e-01
   5.5555556e-02   1.5151515e-02   9.2929293e-01
   5.5555556e-02   1.6666667e-01   7.7777778e-01
   5.5555556e-02   4.3939394e-01   5.0505051e-01
   5.5555556e-02   7.2222222e-01   2.2222222e-01
   5.5555556e-02   9.3434343e-01   1.0101010e-02
   5.5607091e-02   7.8277675e-01   1.6161616e-01
   5.5658627e-02   4.9474335e-03   9.3939394e-01
   5.5658627e-02   1.8676562e-01   7.5757576e-01
   5.5658627e-02   2.1706865e-01   7.2727273e-01
   5.5658627e-02   2.4737168e-01   6.9696970e-01
   5.5658627e-02   3.0797774e-01   6.3636364e-01
   5.5658627e-02   3.4838178e-01   5.9595960e-01
   5.5658627e-02   3.9888683e-01   5.4545455e-01
   5.5658627e-02   4.8979592e-01   4.5454545e-01
   5.5658627e-02   5.5040198e-01   3.9393939e-01
   5.5658627e-02   6.7161410e-01   2.7272727e-01
   5.5658627e-02   8.5343228e-01   9.0909091e-02
   5.5710163e-02   1.7661307e-01   7.6767677e-01
   5.5710163e-02   4.1903731e-01   5.2525253e-01
   5.5813234e-02   5.1994434e-01   4.2424242e-01
   5.5916306e-02   1.4790765e-02   9.2929293e-01
   5.5916306e-02   2.5721501e-01   6.8686869e-01
   5.5916306e-02   2.9761905e-01   6.4646465e-01
   5.5967842e-02   4.6382189e-03   9.3939394e-01
   5.6070913e-02   2.6716141e-01   6.7676768e-01
   5.6070913e-02   2.8736343e-01   6.5656566e-01
   5.6070913e-02   5.9039373e-01   3.5353535e-01
   5.6070913e-02   6.3079777e-01   3.1313131e-01
   5.6122449e-02   2.7721088e-01   6.6666667e-01
   5.6122449e-02   9.4387755e-01   0.0000000e+00
   5.6277056e-02   4.3290043e-03   9.3939394e-01
   5.6277056e-02   1.4430014e-02   9.2929293e-01
   5.6277056e-02   2.0634921e-01   7.3737374e-01
   5.6277056e-02   2.2655123e-01   7.1717172e-01
   5.6277056e-02   3.3766234e-01   6.0606061e-01
   5.6277056e-02   3.6796537e-01   5.7575758e-01
   5.6277056e-02   4.6897547e-01   4.7474747e-01
   5.6277056e-02   7.3160173e-01   2.1212121e-01
   5.6277056e-02   7.9220779e-01   1.5151515e-01
   5.6277056e-02   8.6291486e-01   8.0808081e-02
   5.6431664e-02   6.8094207e-01   2.6262626e-01
   5.6586271e-02   4.0197897e-03   9.3939394e-01
   5.6586271e-02   5.5957535e-01   3.8383838e-01
   5.6637807e-02   1.4069264e-02   9.2929293e-01
   5.6689342e-02   1.9583591e-01   7.4747475e-01
   5.6689342e-02   3.8775510e-01   5.5555556e-01
   5.6689342e-02   4.4836116e-01   4.9494949e-01
   5.6689342e-02   4.9886621e-01   4.4444444e-01
   5.6792414e-02   2.3613688e-01   7.0707071e-01
   5.6792414e-02   3.2704597e-01   6.1616162e-01
   5.6792414e-02   5.2906617e-01   4.1414141e-01
   5.6895485e-02   3.7105751e-03   9.3939394e-01
   5.6895485e-02   1.7542775e-01   7.6767677e-01
   5.6895485e-02   1.8552876e-01   7.5757576e-01
   5.6895485e-02   4.0775098e-01   5.3535354e-01
   5.6895485e-02   4.2795300e-01   5.1515152e-01
   5.6895485e-02   6.4007421e-01   3.0303030e-01
   5.6895485e-02   8.7239744e-01   7.0707071e-02
   5.6947021e-02   5.9961864e-01   3.4343434e-01
   5.6947021e-02   8.0163884e-01   1.4141414e-01
   5.6998557e-02   1.3708514e-02   9.2929293e-01
   5.6998557e-02   7.4098124e-01   2.0202020e-01
   5.7050093e-02   2.1567718e-01   7.2727273e-01
   5.7050093e-02   3.5709132e-01   5.8585859e-01
   5.7204700e-02   3.4013605e-03   9.3939394e-01
   5.7204700e-02   2.4582560e-01   6.9696970e-01
   5.7204700e-02   3.1653267e-01   6.2626263e-01
   5.7204700e-02   6.9027005e-01   2.5252525e-01
   5.7359307e-02   1.3347763e-02   9.2929293e-01
   5.7359307e-02   4.7799423e-01   4.6464646e-01
   5.7513915e-02   3.0921459e-03   9.3939394e-01
   5.7513915e-02   2.5561740e-01   6.8686869e-01
   5.7513915e-02   3.0612245e-01   6.3636364e-01
   5.7513915e-02   5.6874871e-01   3.7373737e-01
   5.7513915e-02   8.8188002e-01   6.0606061e-02
   5.7616986e-02   2.0500928e-01   7.3737374e-01
   5.7616986e-02   3.7672645e-01   5.6565657e-01
   5.7616986e-02   8.1106988e-01   1.3131313e-01
   5.7720058e-02   1.2987013e-02   9.2929293e-01
   5.7720058e-02   2.2510823e-01   7.1717172e-01
   5.7720058e-02   2.6551227e-01   6.7676768e-01
   5.7720058e-02   2.9581530e-01   6.4646465e-01
   5.7720058e-02   3.4632035e-01   5.9595960e-01
   5.7720058e-02   5.0793651e-01   4.3434343e-01
   5.7720058e-02   6.4935065e-01   2.9292929e-01
   5.7720058e-02   7.5036075e-01   1.9191919e-01
   5.7771593e-02   5.3818800e-01   4.0404040e-01
   5.7823129e-02   2.7829314e-03   9.3939394e-01
   5.7823129e-02   2.7551020e-01   6.6666667e-01
   5.7823129e-02   2.8561121e-01   6.5656566e-01
   5.7823129e-02   4.5732839e-01   4.8484848e-01
   5.7823129e-02   6.0884354e-01   3.3333333e-01
   5.7977737e-02   1.9454752e-01   7.4747475e-01
   5.7977737e-02   3.9656772e-01   5.4545455e-01
   5.7977737e-02   6.9959802e-01   2.4242424e-01
   5.8080808e-02   1.2626263e-02   9.2929293e-01
   5.8080808e-02   1.7424242e-01   7.6767677e-01
   5.8080808e-02   4.3686869e-01   5.0505051e-01
   5.8132344e-02   2.4737168e-03   9.3939394e-01
   5.8132344e-02   1.8429190e-01   7.5757576e-01
   5.8132344e-02   4.1661513e-01   5.2525253e-01
   5.8132344e-02   8.9136261e-01   5.0505051e-02
   5.8286951e-02   2.3464234e-01   7.0707071e-01
   5.8286951e-02   3.3565244e-01   6.0606061e-01
   5.8286951e-02   8.2050093e-01   1.2121212e-01
   5.8441558e-02   2.1645022e-03   9.3939394e-01
   5.8441558e-02   1.2265512e-02   9.2929293e-01
   5.8441558e-02   2.1428571e-01   7.2727273e-01
   5.8441558e-02   3.6580087e-01   5.7575758e-01
   5.8441558e-02   4.8701299e-01   4.5454545e-01
   5.8441558e-02   5.7792208e-01   3.6363636e-01
   5.8441558e-02   7.5974026e-01   1.8181818e-01
   5.8544630e-02   6.5862709e-01   2.8282828e-01
   5.8699237e-02   6.1806844e-01   3.2323232e-01
   5.8750773e-02   1.8552876e-03   9.3939394e-01
   5.8750773e-02   2.4427953e-01   6.9696970e-01
   5.8750773e-02   3.2508761e-01   6.1616162e-01
   5.8750773e-02   5.1700680e-01   4.2424242e-01
   5.8750773e-02   5.4730983e-01   3.9393939e-01
   5.8750773e-02   7.0892599e-01   2.3232323e-01
   5.8750773e-02   9.0084519e-01   4.0404040e-02
   5.8802309e-02   1.1904762e-02   9.2929293e-01
   5.8956916e-02   2.0366935e-01   7.3737374e-01
   5.8956916e-02   3.8548753e-01   5.5555556e-01
   5.8956916e-02   4.6629561e-01   4.7474747e-01
   5.8956916e-02   8.2993197e-01   1.1111111e-01
   5.9059988e-02   1.5460730e-03   9.3939394e-01
   5.9111523e-02   2.5401979e-01   6.8686869e-01
   5.9111523e-02   3.1462585e-01   6.2626263e-01
   5.9163059e-02   1.1544012e-02   9.2929293e-01
   5.9163059e-02   2.2366522e-01   7.1717172e-01
   5.9163059e-02   3.5497835e-01   5.8585859e-01
   5.9163059e-02   7.6911977e-01   1.7171717e-01
   5.9266131e-02   1.9325912e-01   7.4747475e-01
   5.9266131e-02   4.0538033e-01   5.3535354e-01
   5.9266131e-02   4.4578437e-01   4.9494949e-01
   5.9369202e-02   1.2368584e-03   9.3939394e-01
   5.9369202e-02   1.8305504e-01   7.5757576e-01
   5.9369202e-02   2.6386312e-01   6.7676768e-01
   5.9369202e-02   3.0426716e-01   6.3636364e-01
   5.9369202e-02   4.2547928e-01   5.1515152e-01
   5.9369202e-02   5.8709544e-01   3.5353535e-01
   5.9369202e-02   6.6790353e-01   2.7272727e-01
   5.9369202e-02   9.1032777e-01   3.0303030e-02
   5.9523810e-02   1.1183261e-02   9.2929293e-01
   5.9523810e-02   2.7380952e-01   6.6666667e-01
   5.9523810e-02   2.9401154e-01   6.4646465e-01
   5.9523810e-02   4.9603175e-01   4.4444444e-01
   5.9523810e-02   7.1825397e-01   2.2222222e-01
   5.9575345e-02   2.8385900e-01   6.5656566e-01
   5.9575345e-02   6.2729334e-01   3.1313131e-01
   5.9626881e-02   8.3936302e-01   1.0101010e-01
   5.9678417e-02   9.2764378e-04   9.3939394e-01
   5.9729953e-02   5.5643166e-01   3.8383838e-01
   5.9781488e-02   2.3314780e-01   7.0707071e-01
   5.9781488e-02   3.4425892e-01   5.9595960e-01
   5.9781488e-02   5.2607710e-01   4.1414141e-01
   5.9833024e-02   2.1289425e-01   7.2727273e-01
   5.9833024e-02   3.7451041e-01   5.6565657e-01
   5.9884560e-02   1.0822511e-02   9.2929293e-01
   5.9884560e-02   7.7849928e-01   1.6161616e-01
   5.9987631e-02   6.1842919e-04   9.3939394e-01
   5.9987631e-02   9.1981035e-01   2.0202020e-02
   6.0090703e-02   4.7526283e-01   4.6464646e-01
   6.0193774e-02   6.7717996e-01   2.6262626e-01
   6.0245310e-02   1.0461760e-02   9.2929293e-01
   6.0296846e-02   3.0921459e-04   9.3939394e-01
   6.0296846e-02   2.0232942e-01   7.3737374e-01
   6.0296846e-02   2.4273346e-01   6.9696970e-01
   6.0296846e-02   3.3364255e-01   6.0606061e-01
   6.0296846e-02   3.9424861e-01   5.4545455e-01
   6.0296846e-02   5.9626881e-01   3.4343434e-01
   6.0296846e-02   7.2758194e-01   2.1212121e-01
   6.0296846e-02   8.4879406e-01   9.0909091e-02
   6.0451453e-02   4.5470006e-01   4.8484848e-01
   6.0451453e-02   6.3651824e-01   3.0303030e-01
   6.0554525e-02   1.9197073e-01   7.4747475e-01
   6.0554525e-02   4.1419295e-01   5.2525253e-01
   6.0606061e-02   0.0000000e+00   9.3939394e-01
   6.0606061e-02   1.0101010e-02   9.2929293e-01
   6.0606061e-02   2.0202020e-02   9.1919192e-01
   6.0606061e-02   1.8181818e-01   7.5757576e-01
   6.0606061e-02   2.2222222e-01   7.1717172e-01
   6.0606061e-02   3.6363636e-01   5.7575758e-01
   6.0606061e-02   4.3434343e-01   5.0505051e-01
   6.0606061e-02   5.0505051e-01   4.3434343e-01
   6.0606061e-02   7.8787879e-01   1.5151515e-01
   6.0606061e-02   9.2929293e-01   1.0101010e-02
   6.0709132e-02   2.5242218e-01   6.8686869e-01
   6.0709132e-02   3.2312925e-01   6.1616162e-01
   6.0709132e-02   5.6555349e-01   3.7373737e-01
   6.0812204e-02   5.3514739e-01   4.0404040e-01
   6.0966811e-02   9.7402597e-03   9.2929293e-01
   6.0966811e-02   8.5822511e-01   8.0808081e-02
   6.1018347e-02   1.9789734e-02   9.1919192e-01
   6.1018347e-02   2.6221398e-01   6.7676768e-01
   6.1018347e-02   3.1271903e-01   6.2626263e-01
   6.1018347e-02   6.8645640e-01   2.5252525e-01
   6.1069882e-02   7.3690992e-01   2.0202020e-01
   6.1224490e-02   2.1150278e-01   7.2727273e-01
   6.1224490e-02   2.7210884e-01   6.6666667e-01
   6.1224490e-02   3.0241187e-01   6.3636364e-01
   6.1224490e-02   3.8321995e-01   5.5555556e-01
   6.1224490e-02   4.8423006e-01   4.5454545e-01
   6.1224490e-02   6.0544218e-01   3.3333333e-01
   6.1224490e-02   9.3877551e-01   0.0000000e+00
   6.1276026e-02   2.3165327e-01   7.0707071e-01
   6.1276026e-02   3.5286539e-01   5.8585859e-01
   6.1327561e-02   9.3795094e-03   9.2929293e-01
   6.1327561e-02   2.8210678e-01   6.5656566e-01
   6.1327561e-02   2.9220779e-01   6.4646465e-01
   6.1327561e-02   6.4574315e-01   2.9292929e-01
   6.1327561e-02   7.9725830e-01   1.4141414e-01
   6.1430633e-02   1.9377448e-02   9.1919192e-01
   6.1636776e-02   2.0098949e-01   7.3737374e-01
   6.1636776e-02   4.0300969e-01   5.3535354e-01
   6.1636776e-02   4.6361575e-01   4.7474747e-01
   6.1636776e-02   8.6765615e-01   7.0707071e-02
   6.1688312e-02   9.0187590e-03   9.2929293e-01
   6.1688312e-02   5.1406926e-01   4.2424242e-01
   6.1688312e-02   5.7467532e-01   3.6363636e-01
   6.1842919e-02   1.8965162e-02   9.1919192e-01
   6.1842919e-02   1.9068233e-01   7.4747475e-01
   6.1842919e-02   2.4118738e-01   6.9696970e-01
   6.1842919e-02   3.4219749e-01   5.9595960e-01
   6.1842919e-02   4.2300557e-01   5.1515152e-01
   6.1842919e-02   4.4320759e-01   4.9494949e-01
   6.1842919e-02   5.4421769e-01   3.9393939e-01
   6.1842919e-02   6.9573284e-01   2.4242424e-01
   6.1842919e-02   7.4623789e-01   1.9191919e-01
   6.2049062e-02   8.6580087e-03   9.2929293e-01
   6.2049062e-02   2.2077922e-01   7.1717172e-01
   6.2049062e-02   3.7229437e-01   5.6565657e-01
   6.2049062e-02   8.0663781e-01   1.3131313e-01
   6.2152134e-02   6.1461554e-01   3.2323232e-01
   6.2203669e-02   6.5496805e-01   2.8282828e-01
   6.2255205e-02   1.8552876e-02   9.1919192e-01
   6.2306741e-02   2.5082457e-01   6.8686869e-01
   6.2306741e-02   3.3163265e-01   6.0606061e-01
   6.2306741e-02   8.7708720e-01   6.0606061e-02
   6.2358277e-02   4.9319728e-01   4.4444444e-01
   6.2409812e-02   8.2972583e-03   9.2929293e-01
   6.2615955e-02   2.1011132e-01   7.2727273e-01
   6.2615955e-02   3.9192950e-01   5.4545455e-01
   6.2615955e-02   7.5556586e-01   1.8181818e-01
   6.2667491e-02   1.8140590e-02   9.1919192e-01
   6.2667491e-02   2.6056483e-01   6.7676768e-01
   6.2667491e-02   3.2117089e-01   6.1616162e-01
   6.2667491e-02   5.8379716e-01   3.5353535e-01
   6.2667491e-02   7.0500928e-01   2.3232323e-01
   6.2770563e-02   7.9365079e-03   9.2929293e-01
   6.2770563e-02   2.3015873e-01   7.0707071e-01
   6.2770563e-02   3.6147186e-01   5.7575758e-01
   6.2770563e-02   5.2308802e-01   4.1414141e-01
   6.2770563e-02   8.1601732e-01   1.2121212e-01
   6.2822099e-02   4.7253144e-01   4.6464646e-01
   6.2873634e-02   5.5328798e-01   3.8383838e-01
   6.2925170e-02   2.7040816e-01   6.6666667e-01
   6.2925170e-02   3.1081220e-01   6.2626263e-01
   6.2976706e-02   1.9964956e-01   7.3737374e-01
   6.2976706e-02   4.1177077e-01   5.2525253e-01
   6.2976706e-02   8.8651824e-01   5.0505051e-02
   6.3079777e-02   1.7728303e-02   9.1919192e-01
   6.3079777e-02   2.8035457e-01   6.5656566e-01
   6.3079777e-02   3.0055659e-01   6.3636364e-01
   6.3079777e-02   4.5207174e-01   4.8484848e-01
   6.3079777e-02   6.2378891e-01   3.1313131e-01
   6.3079777e-02   6.6419295e-01   2.7272727e-01
   6.3131313e-02   7.5757576e-03   9.2929293e-01
   6.3131313e-02   1.8939394e-01   7.4747475e-01
   6.3131313e-02   2.9040404e-01   6.4646465e-01
   6.3131313e-02   4.3181818e-01   5.0505051e-01
   6.3388992e-02   2.3964131e-01   6.9696970e-01
   6.3388992e-02   3.5075242e-01   5.8585859e-01
   6.3388992e-02   7.6489384e-01   1.7171717e-01
   6.3492063e-02   7.2150072e-03   9.2929293e-01
   6.3492063e-02   1.7316017e-02   9.1919192e-01
   6.3492063e-02   2.1933622e-01   7.1717172e-01
   6.3492063e-02   3.8095238e-01   5.5555556e-01
   6.3492063e-02   5.0216450e-01   4.3434343e-01
   6.3492063e-02   7.1428571e-01   2.2222222e-01
   6.3492063e-02   8.2539683e-01   1.1111111e-01
   6.3646671e-02   5.9291899e-01   3.4343434e-01
   6.3646671e-02   8.9594929e-01   4.0404040e-02
   6.3852814e-02   6.8542569e-03   9.2929293e-01
   6.3852814e-02   5.3210678e-01   4.0404040e-01
   6.3904350e-02   1.6903731e-02   9.1919192e-01
   6.3904350e-02   2.4922696e-01   6.8686869e-01
   6.3904350e-02   3.4013605e-01   5.9595960e-01
   6.3904350e-02   5.6235828e-01   3.7373737e-01
   6.3955885e-02   6.7341785e-01   2.6262626e-01
   6.4007421e-02   2.0871985e-01   7.2727273e-01
   6.4007421e-02   4.0063904e-01   5.3535354e-01
   6.4007421e-02   4.8144712e-01   4.5454545e-01
   6.4007421e-02   6.3296228e-01   3.0303030e-01
   6.4162028e-02   7.7422181e-01   1.6161616e-01
   6.4213564e-02   6.4935065e-03   9.2929293e-01
   6.4213564e-02   8.3477633e-01   1.0101010e-01
   6.4265100e-02   2.2866419e-01   7.0707071e-01
   6.4265100e-02   3.7007833e-01   5.6565657e-01
   6.4316636e-02   1.6491445e-02   9.1919192e-01
   6.4316636e-02   1.9830963e-01   7.3737374e-01
   6.4316636e-02   2.5891569e-01   6.7676768e-01
   6.4316636e-02   3.2962276e-01   6.0606061e-01
   6.4316636e-02   4.2053185e-01   5.1515152e-01
   6.4316636e-02   4.6093589e-01   4.7474747e-01
   6.4316636e-02   7.2356215e-01   2.1212121e-01
   6.4316636e-02   9.0538033e-01   3.0303030e-02
   6.4419707e-02   4.4063080e-01   4.9494949e-01
   6.4574315e-02   6.1327561e-03   9.2929293e-01
   6.4625850e-02   2.6870748e-01   6.6666667e-01
   6.4625850e-02   3.1921253e-01   6.1616162e-01
   6.4625850e-02   5.1113173e-01   4.2424242e-01
   6.4625850e-02   6.0204082e-01   3.3333333e-01
   6.4728922e-02   1.6079159e-02   9.1919192e-01
   6.4831993e-02   2.7860235e-01   6.5656566e-01
   6.4831993e-02   3.0890538e-01   6.2626263e-01
   6.4831993e-02   6.8264275e-01   2.5252525e-01
   6.4935065e-02   5.7720058e-03   9.2929293e-01
   6.4935065e-02   2.1789322e-01   7.1717172e-01
   6.4935065e-02   2.3809524e-01   6.9696970e-01
   6.4935065e-02   2.8860029e-01   6.4646465e-01
   6.4935065e-02   2.9870130e-01   6.3636364e-01
   6.4935065e-02   3.5930736e-01   5.7575758e-01
   6.4935065e-02   3.8961039e-01   5.4545455e-01
   6.4935065e-02   5.4112554e-01   3.9393939e-01
   6.4935065e-02   5.7142857e-01   3.6363636e-01
   6.4935065e-02   6.4213564e-01   2.9292929e-01
   6.4935065e-02   7.8354978e-01   1.5151515e-01
   6.4935065e-02   8.4415584e-01   9.0909091e-02
   6.4986601e-02   9.1481138e-01   2.0202020e-02
   6.5141208e-02   1.5666873e-02   9.1919192e-01
   6.5141208e-02   7.3283859e-01   2.0202020e-01
   6.5192744e-02   4.9036281e-01   4.4444444e-01
   6.5295815e-02   5.4112554e-03   9.2929293e-01
   6.5398887e-02   2.0732839e-01   7.2727273e-01
   6.5398887e-02   4.0934859e-01   5.2525253e-01
   6.5501958e-02   2.4762935e-01   6.8686869e-01
   6.5501958e-02   3.4863946e-01   5.8585859e-01
   6.5553494e-02   1.5254587e-02   9.1919192e-01
   6.5553494e-02   4.6980004e-01   4.6464646e-01
   6.5605030e-02   6.1116265e-01   3.2323232e-01
   6.5656566e-02   5.0505051e-03   9.2929293e-01
   6.5656566e-02   1.9696970e-01   7.3737374e-01
   6.5656566e-02   4.2929293e-01   5.0505051e-01
   6.5656566e-02   8.5353535e-01   8.0808081e-02
   6.5656566e-02   9.2424242e-01   1.0101010e-02
   6.5708101e-02   4.4944341e-01   4.8484848e-01
   6.5708101e-02   6.9186766e-01   2.4242424e-01
   6.5708101e-02   7.9287776e-01   1.4141414e-01
   6.5759637e-02   2.2716966e-01   7.0707071e-01
   6.5759637e-02   3.7868481e-01   5.5555556e-01
   6.5759637e-02   5.2009895e-01   4.1414141e-01
   6.5862709e-02   6.5130901e-01   2.8282828e-01
   6.5965780e-02   1.4842301e-02   9.1919192e-01
   6.5965780e-02   2.5726654e-01   6.7676768e-01
   6.5965780e-02   3.3807462e-01   5.9595960e-01
   6.5965780e-02   5.8049887e-01   3.5353535e-01
   6.5965780e-02   7.4211503e-01   1.9191919e-01
   6.6017316e-02   4.6897547e-03   9.2929293e-01
   6.6017316e-02   5.5014430e-01   3.8383838e-01
   6.6326531e-02   2.6700680e-01   6.6666667e-01
   6.6326531e-02   3.2761286e-01   6.0606061e-01
   6.6326531e-02   9.3367347e-01   0.0000000e+00
   6.6378066e-02   4.3290043e-03   9.2929293e-01
   6.6378066e-02   1.4430014e-02   9.1919192e-01
   6.6378066e-02   2.1645022e-01   7.1717172e-01
   6.6378066e-02   3.9826840e-01   5.3535354e-01
   6.6378066e-02   4.9927850e-01   4.3434343e-01
   6.6378066e-02   8.6291486e-01   7.0707071e-02
   6.6481138e-02   2.3654917e-01   6.9696970e-01
   6.6481138e-02   3.6786230e-01   5.6565657e-01
   6.6481138e-02   8.0220573e-01   1.3131313e-01
   6.6584209e-02   2.7685013e-01   6.5656566e-01
   6.6584209e-02   3.1725417e-01   6.1616162e-01
   6.6584209e-02   6.2028448e-01   3.1313131e-01
   6.6584209e-02   7.0109256e-01   2.3232323e-01
   6.6738817e-02   3.9682540e-03   9.2929293e-01
   6.6738817e-02   2.8679654e-01   6.4646465e-01
   6.6738817e-02   3.0699856e-01   6.2626263e-01
   6.6790353e-02   1.4017728e-02   9.1919192e-01
   6.6790353e-02   2.0593692e-01   7.2727273e-01
   6.6790353e-02   2.9684601e-01   6.3636364e-01
   6.6790353e-02   4.1805813e-01   5.1515152e-01
   6.6790353e-02   4.7866419e-01   4.5454545e-01
   6.6790353e-02   6.6048237e-01   2.7272727e-01
   6.6790353e-02   7.5139147e-01   1.8181818e-01
   6.6893424e-02   5.2906617e-01   4.0404040e-01
   6.6996496e-02   4.3805401e-01   4.9494949e-01
   6.6996496e-02   4.5825603e-01   4.7474747e-01
   6.6996496e-02   5.8956916e-01   3.4343434e-01
   6.7099567e-02   3.6075036e-03   9.2929293e-01
   6.7099567e-02   2.4603175e-01   6.8686869e-01
   6.7099567e-02   3.5714286e-01   5.7575758e-01
   6.7099567e-02   5.5916306e-01   3.7373737e-01
   6.7099567e-02   8.7229437e-01   6.0606061e-02
   6.7202639e-02   1.3605442e-02   9.1919192e-01
   6.7254174e-02   2.2567512e-01   7.0707071e-01
   6.7254174e-02   3.8729128e-01   5.4545455e-01
   6.7254174e-02   8.1153370e-01   1.2121212e-01
   6.7460317e-02   3.2467532e-03   9.2929293e-01
   6.7460317e-02   7.1031746e-01   2.2222222e-01
   6.7563389e-02   5.0819419e-01   4.2424242e-01
   6.7563389e-02   6.2940631e-01   3.0303030e-01
   6.7614925e-02   1.3193156e-02   9.1919192e-01
   6.7614925e-02   2.5561740e-01   6.7676768e-01
   6.7614925e-02   3.4652649e-01   5.8585859e-01
   6.7614925e-02   7.6066790e-01   1.7171717e-01
   6.7717996e-02   6.6965574e-01   2.6262626e-01
   6.7821068e-02   2.8860029e-03   9.2929293e-01
   6.7821068e-02   2.1500722e-01   7.1717172e-01
   6.7821068e-02   4.0692641e-01   5.2525253e-01
   6.7821068e-02   8.8167388e-01   5.0505051e-02
   6.8027211e-02   1.2780870e-02   9.1919192e-01
   6.8027211e-02   2.3500309e-01   6.9696970e-01
   6.8027211e-02   2.6530612e-01   6.6666667e-01
   6.8027211e-02   3.3601319e-01   5.9595960e-01
   6.8027211e-02   3.7641723e-01   5.5555556e-01
   6.8027211e-02   4.8752834e-01   4.4444444e-01
   6.8027211e-02   5.3803340e-01   3.9393939e-01
   6.8027211e-02   5.9863946e-01   3.3333333e-01
   6.8027211e-02   8.2086168e-01   1.1111111e-01
   6.8181818e-02   2.5252525e-03   9.2929293e-01
   6.8181818e-02   2.2727273e-02   9.0909091e-01
   6.8181818e-02   2.0454545e-01   7.2727273e-01
   6.8181818e-02   4.2676768e-01   5.0505051e-01
   6.8181818e-02   5.6818182e-01   3.6363636e-01
   6.8284890e-02   4.6706865e-01   4.6464646e-01
   6.8336425e-02   2.7509792e-01   6.5656566e-01
   6.8336425e-02   3.2560297e-01   6.0606061e-01
   6.8336425e-02   4.4681509e-01   4.8484848e-01
   6.8336425e-02   7.1954236e-01   2.1212121e-01
   6.8439497e-02   1.2368584e-02   9.1919192e-01
   6.8439497e-02   7.6994434e-01   1.6161616e-01
   6.8542569e-02   2.1645022e-03   9.2929293e-01
   6.8542569e-02   2.8499278e-01   6.4646465e-01
   6.8542569e-02   3.1529582e-01   6.1616162e-01
   6.8542569e-02   6.3852814e-01   2.9292929e-01
   6.8542569e-02   8.9105339e-01   4.0404040e-02
   6.8645640e-02   2.2263451e-02   9.0909091e-01
   6.8645640e-02   2.9499072e-01   6.3636364e-01
   6.8645640e-02   3.0509173e-01   6.2626263e-01
   6.8645640e-02   6.7882911e-01   2.5252525e-01
   6.8697176e-02   2.4443414e-01   6.8686869e-01
   6.8697176e-02   3.6564626e-01   5.6565657e-01
   6.8748712e-02   2.2418058e-01   7.0707071e-01
   6.8748712e-02   3.9589775e-01   5.3535354e-01
   6.8748712e-02   5.1710987e-01   4.1414141e-01
   6.8800247e-02   8.3018965e-01   1.0101010e-01
   6.8851783e-02   1.1956298e-02   9.1919192e-01
   6.8903319e-02   1.8037518e-03   9.2929293e-01
   6.9057926e-02   6.0770975e-01   3.2323232e-01
   6.9109462e-02   2.1799629e-02   9.0909091e-01
   6.9160998e-02   5.4700062e-01   3.8383838e-01
   6.9212533e-02   7.2876726e-01   2.0202020e-01
   6.9264069e-02   1.4430014e-03   9.2929293e-01
   6.9264069e-02   1.1544012e-02   9.1919192e-01
   6.9264069e-02   2.1356421e-01   7.1717172e-01
   6.9264069e-02   2.5396825e-01   6.7676768e-01
   6.9264069e-02   3.5497835e-01   5.7575758e-01
   6.9264069e-02   4.1558442e-01   5.1515152e-01
   6.9264069e-02   4.9639250e-01   4.3434343e-01
   6.9264069e-02   5.7720058e-01   3.5353535e-01
   6.9264069e-02   7.7922078e-01   1.5151515e-01
   6.9264069e-02   9.0043290e-01   3.0303030e-02
   6.9521748e-02   6.4764997e-01   2.8282828e-01
   6.9573284e-02   2.1335807e-02   9.0909091e-01
   6.9573284e-02   2.3345702e-01   6.9696970e-01
   6.9573284e-02   3.8497217e-01   5.4545455e-01
   6.9573284e-02   4.3547722e-01   4.9494949e-01
   6.9573284e-02   4.7588126e-01   4.5454545e-01
   6.9573284e-02   6.8800247e-01   2.4242424e-01
   6.9573284e-02   8.3951763e-01   9.0909091e-02
   6.9624820e-02   1.0822511e-03   9.2929293e-01
   6.9676355e-02   1.1131725e-02   9.1919192e-01
   6.9676355e-02   4.5557617e-01   4.7474747e-01
   6.9727891e-02   2.6360544e-01   6.6666667e-01
   6.9727891e-02   3.4441352e-01   5.8585859e-01
   6.9934034e-02   5.2602556e-01   4.0404040e-01
   6.9985570e-02   7.2150072e-04   9.2929293e-01
   6.9985570e-02   9.0981241e-01   2.0202020e-02
   7.0037106e-02   2.0871985e-02   9.0909091e-01
   7.0088642e-02   1.0719439e-02   9.1919192e-01
   7.0088642e-02   2.7334570e-01   6.5656566e-01
   7.0088642e-02   3.3395176e-01   5.9595960e-01
   7.0088642e-02   6.1678005e-01   3.1313131e-01
   7.0088642e-02   7.3799217e-01   1.9191919e-01
   7.0088642e-02   7.8849722e-01   1.4141414e-01
   7.0243249e-02   2.2268604e-01   7.0707071e-01
   7.0243249e-02   4.0450423e-01   5.2525253e-01
   7.0294785e-02   2.4283653e-01   6.8686869e-01
   7.0294785e-02   3.7414966e-01   5.5555556e-01
   7.0294785e-02   5.5596784e-01   3.7373737e-01
   7.0346320e-02   3.6075036e-04   9.2929293e-01
   7.0346320e-02   2.8318903e-01   6.4646465e-01
   7.0346320e-02   3.2359307e-01   6.0606061e-01
   7.0346320e-02   5.8621934e-01   3.4343434e-01
   7.0346320e-02   8.4884560e-01   8.0808081e-02
   7.0500928e-02   1.0307153e-02   9.1919192e-01
   7.0500928e-02   2.0408163e-02   9.0909091e-01
   7.0500928e-02   2.9313544e-01   6.3636364e-01
   7.0500928e-02   3.1333746e-01   6.1616162e-01
   7.0500928e-02   5.0525665e-01   4.2424242e-01
   7.0500928e-02   6.5677180e-01   2.7272727e-01
   7.0500928e-02   6.9717584e-01   2.3232323e-01
   7.0552463e-02   3.0318491e-01   6.2626263e-01
   7.0707071e-02   0.0000000e+00   9.2929293e-01
   7.0707071e-02   2.1212121e-01   7.1717172e-01
   7.0707071e-02   4.2424242e-01   5.0505051e-01
   7.0707071e-02   9.1919192e-01   1.0101010e-02
   7.0861678e-02   4.8469388e-01   4.4444444e-01
   7.0913214e-02   9.8948670e-03   9.1919192e-01
   7.0913214e-02   2.5231911e-01   6.7676768e-01
   7.0913214e-02   3.6343022e-01   5.6565657e-01
   7.0913214e-02   7.9777365e-01   1.3131313e-01
   7.0964750e-02   1.9944341e-02   9.0909091e-01
   7.0964750e-02   4.4418677e-01   4.8484848e-01
   7.0964750e-02   7.4721707e-01   1.8181818e-01
   7.1016285e-02   4.6433725e-01   4.6464646e-01
   7.1119357e-02   2.3191095e-01   6.9696970e-01
   7.1119357e-02   3.9352711e-01   5.3535354e-01
   7.1119357e-02   5.3494125e-01   3.9393939e-01
   7.1119357e-02   6.2585034e-01   3.0303030e-01
   7.1119357e-02   8.5817357e-01   7.0707071e-02
   7.1325500e-02   9.4825809e-03   9.1919192e-01
   7.1428571e-02   1.9480519e-02   9.0909091e-01
   7.1428571e-02   2.6190476e-01   6.6666667e-01
   7.1428571e-02   3.5281385e-01   5.7575758e-01
   7.1428571e-02   5.6493506e-01   3.6363636e-01
   7.1428571e-02   5.9523810e-01   3.3333333e-01
   7.1428571e-02   7.0634921e-01   2.2222222e-01
   7.1428571e-02   9.2857143e-01   0.0000000e+00
   7.1480107e-02   6.6589363e-01   2.6262626e-01
   7.1737786e-02   9.0702948e-03   9.1919192e-01
   7.1737786e-02   2.2119151e-01   7.0707071e-01
   7.1737786e-02   4.1311070e-01   5.1515152e-01
   7.1737786e-02   5.1412080e-01   4.1414141e-01
   7.1737786e-02   8.0705009e-01   1.2121212e-01
   7.1840858e-02   2.7159349e-01   6.5656566e-01
   7.1840858e-02   3.4230056e-01   5.8585859e-01
   7.1840858e-02   7.5644197e-01   1.7171717e-01
   7.1892393e-02   1.9016698e-02   9.0909091e-01
   7.1892393e-02   2.4123892e-01   6.8686869e-01
   7.1892393e-02   3.8265306e-01   5.4545455e-01
   7.1892393e-02   8.6750155e-01   6.0606061e-02
   7.2150072e-02   8.6580087e-03   9.1919192e-01
   7.2150072e-02   2.8138528e-01   6.4646465e-01
   7.2150072e-02   3.3189033e-01   5.9595960e-01
   7.2150072e-02   4.3290043e-01   4.9494949e-01
   7.2150072e-02   4.9350649e-01   4.3434343e-01
   7.2150072e-02   6.3492063e-01   2.9292929e-01
   7.2304679e-02   5.4385694e-01   3.8383838e-01
   7.2356215e-02   1.8552876e-02   9.0909091e-01
   7.2356215e-02   2.9128015e-01   6.3636364e-01
   7.2356215e-02   3.2158318e-01   6.0606061e-01
   7.2356215e-02   4.5289631e-01   4.7474747e-01
   7.2356215e-02   4.7309833e-01   4.5454545e-01
   7.2356215e-02   7.1552257e-01   2.1212121e-01
   7.2459287e-02   3.0127809e-01   6.2626263e-01
   7.2459287e-02   3.1137910e-01   6.1616162e-01
   7.2459287e-02   6.7501546e-01   2.5252525e-01
   7.2510823e-02   6.0425685e-01   3.2323232e-01
   7.2562358e-02   8.2457225e-03   9.1919192e-01
   7.2562358e-02   2.5066996e-01   6.7676768e-01
   7.2562358e-02   3.7188209e-01   5.5555556e-01
   7.2562358e-02   5.7390229e-01   3.5353535e-01
   7.2562358e-02   8.1632653e-01   1.1111111e-01
   7.2665430e-02   2.3036487e-01   6.9696970e-01
   7.2665430e-02   4.0208204e-01   5.2525253e-01
   7.2665430e-02   8.7682952e-01   5.0505051e-02
   7.2716966e-02   7.6566687e-01   1.6161616e-01
   7.2820037e-02   1.8089054e-02   9.0909091e-01
   7.2974644e-02   7.8334364e-03   9.1919192e-01
   7.2974644e-02   5.2298495e-01   4.0404040e-01
   7.3129252e-02   2.6020408e-01   6.6666667e-01
   7.3129252e-02   3.6121418e-01   5.6565657e-01
   7.3180787e-02   6.4399093e-01   2.8282828e-01
   7.3232323e-02   2.1969697e-01   7.0707071e-01
   7.3232323e-02   4.2171717e-01   5.0505051e-01
   7.3283859e-02   1.7625232e-02   9.0909091e-01
   7.3283859e-02   7.2469594e-01   2.0202020e-01
   7.3386931e-02   7.4211503e-03   9.1919192e-01
   7.3386931e-02   8.2560297e-01   1.0101010e-01
   7.3438466e-02   5.0231911e-01   4.2424242e-01
   7.3438466e-02   6.8413729e-01   2.4242424e-01
   7.3438466e-02   8.8615749e-01   4.0404040e-02
   7.3490002e-02   2.3964131e-01   6.8686869e-01
   7.3490002e-02   3.9115646e-01   5.3535354e-01
   7.3490002e-02   5.5277262e-01   3.7373737e-01
   7.3593074e-02   2.6984127e-01   6.5656566e-01
   7.3593074e-02   3.5064935e-01   5.7575758e-01
   7.3593074e-02   4.4155844e-01   4.8484848e-01
   7.3593074e-02   6.1327561e-01   3.1313131e-01
   7.3593074e-02   7.7489177e-01   1.5151515e-01
   7.3696145e-02   4.8185941e-01   4.4444444e-01
   7.3696145e-02   5.8286951e-01   3.4343434e-01
   7.3747681e-02   1.7161410e-02   9.0909091e-01
   7.3747681e-02   4.6160585e-01   4.6464646e-01
   7.3799217e-02   7.0088642e-03   9.1919192e-01
   7.3953824e-02   2.7958153e-01   6.4646465e-01
   7.3953824e-02   3.4018759e-01   5.8585859e-01
   7.4211503e-02   6.5965780e-03   9.1919192e-01
   7.4211503e-02   1.6697588e-02   9.0909091e-01
   7.4211503e-02   2.2881880e-01   6.9696970e-01
   7.4211503e-02   2.4902082e-01   6.7676768e-01
   7.4211503e-02   2.8942486e-01   6.3636364e-01
   7.4211503e-02   3.2982890e-01   5.9595960e-01
   7.4211503e-02   3.8033395e-01   5.4545455e-01
   7.4211503e-02   4.1063698e-01   5.1515152e-01
   7.4211503e-02   5.3184910e-01   3.9393939e-01
   7.4211503e-02   6.5306122e-01   2.7272727e-01
   7.4211503e-02   7.3386931e-01   1.9191919e-01
   7.4211503e-02   8.3487941e-01   9.0909091e-02
   7.4211503e-02   8.9548547e-01   3.0303030e-02
   7.4366110e-02   2.9937126e-01   6.2626263e-01
   7.4366110e-02   3.1957328e-01   6.0606061e-01
   7.4417646e-02   3.0942074e-01   6.1616162e-01
   7.4417646e-02   6.9325912e-01   2.3232323e-01
   7.4469182e-02   7.8411668e-01   1.4141414e-01
   7.4623789e-02   6.1842919e-03   9.1919192e-01
   7.4675325e-02   1.6233766e-02   9.0909091e-01
   7.4675325e-02   5.6168831e-01   3.6363636e-01
   7.4675325e-02   6.2229437e-01   3.0303030e-01
   7.4726860e-02   4.3032364e-01   4.9494949e-01
   7.4726860e-02   5.1113173e-01   4.1414141e-01
   7.4829932e-02   2.5850340e-01   6.6666667e-01
   7.4829932e-02   3.6961451e-01   5.5555556e-01
   7.4829932e-02   5.9183673e-01   3.3333333e-01
   7.4984539e-02   9.0481344e-01   2.0202020e-02
   7.5036075e-02   5.7720058e-03   9.1919192e-01
   7.5036075e-02   4.5021645e-01   4.7474747e-01
   7.5036075e-02   4.9062049e-01   4.3434343e-01
   7.5036075e-02   8.4415584e-01   8.0808081e-02
   7.5087611e-02   2.3804370e-01   6.8686869e-01
   7.5087611e-02   3.9965986e-01   5.2525253e-01
   7.5139147e-02   1.5769944e-02   9.0909091e-01
   7.5139147e-02   4.7031540e-01   4.5454545e-01
   7.5139147e-02   7.4304267e-01   1.8181818e-01
   7.5242218e-02   6.6213152e-01   2.6262626e-01
   7.5345290e-02   2.6808905e-01   6.5656566e-01
   7.5345290e-02   3.5899814e-01   5.6565657e-01
   7.5345290e-02   7.9334158e-01   1.3131313e-01
   7.5396825e-02   7.0238095e-01   2.2222222e-01
   7.5448361e-02   5.3597196e-03   9.1919192e-01
   7.5448361e-02   5.4071325e-01   3.8383838e-01
   7.5602968e-02   1.5306122e-02   9.0909091e-01
   7.5757576e-02   2.5252525e-02   8.9898990e-01
   7.5757576e-02   2.2727273e-01   6.9696970e-01
   7.5757576e-02   2.7777778e-01   6.4646465e-01
   7.5757576e-02   3.4848485e-01   5.7575758e-01
   7.5757576e-02   4.1919192e-01   5.0505051e-01
   7.5757576e-02   6.3131313e-01   2.9292929e-01
   7.5757576e-02   9.1414141e-01   1.0101010e-02
   7.5860647e-02   4.9474335e-03   9.1919192e-01
   7.5860647e-02   2.4737168e-01   6.7676768e-01
   7.5860647e-02   3.8878582e-01   5.3535354e-01
   7.5860647e-02   5.7060400e-01   3.5353535e-01
   7.5860647e-02   8.5343228e-01   7.0707071e-02
   7.5963719e-02   6.0080396e-01   3.2323232e-01
   7.6015255e-02   5.1994434e-01   4.0404040e-01
   7.6066790e-02   1.4842301e-02   9.0909091e-01
   7.6066790e-02   2.8756957e-01   6.3636364e-01
   7.6066790e-02   3.3807462e-01   5.8585859e-01
   7.6066790e-02   7.5221604e-01   1.7171717e-01
   7.6221398e-02   4.3893012e-01   4.8484848e-01
   7.6221398e-02   8.0256648e-01   1.2121212e-01
   7.6272933e-02   4.5351474e-03   9.1919192e-01
   7.6272933e-02   2.4737168e-02   8.9898990e-01
   7.6272933e-02   2.9746444e-01   6.2626263e-01
   7.6272933e-02   3.2776747e-01   5.9595960e-01
   7.6272933e-02   6.7120181e-01   2.5252525e-01
   7.6376005e-02   3.0746238e-01   6.1616162e-01
   7.6376005e-02   3.1756339e-01   6.0606061e-01
   7.6376005e-02   4.9938157e-01   4.2424242e-01
   7.6376005e-02   7.1150278e-01   2.1212121e-01
   7.6479076e-02   4.5887446e-01   4.6464646e-01
   7.6530612e-02   1.4378479e-02   9.0909091e-01
   7.6530612e-02   2.5680272e-01   6.6666667e-01
   7.6530612e-02   3.7801484e-01   5.4545455e-01
   7.6530612e-02   4.7902494e-01   4.4444444e-01
   7.6530612e-02   9.2346939e-01   0.0000000e+00
   7.6685220e-02   4.1228613e-03   9.1919192e-01
   7.6685220e-02   2.3644609e-01   6.8686869e-01
   7.6685220e-02   4.0816327e-01   5.1515152e-01
   7.6685220e-02   5.4957741e-01   3.7373737e-01
   7.6685220e-02   8.6270872e-01   6.0606061e-02
   7.6788291e-02   2.4221810e-02   8.9898990e-01
   7.6839827e-02   6.4033189e-01   2.8282828e-01
   7.6994434e-02   1.3914657e-02   9.0909091e-01
   7.6994434e-02   7.6138940e-01   1.6161616e-01
   7.7045970e-02   5.7951969e-01   3.4343434e-01
   7.7097506e-02   3.7105751e-03   9.1919192e-01
   7.7097506e-02   2.6633684e-01   6.5656566e-01
   7.7097506e-02   3.6734694e-01   5.5555556e-01
   7.7097506e-02   6.0977118e-01   3.1313131e-01
   7.7097506e-02   8.1179138e-01   1.1111111e-01
   7.7303649e-02   2.3706452e-02   8.9898990e-01
   7.7303649e-02   4.2774686e-01   4.9494949e-01
   7.7303649e-02   5.2875696e-01   3.9393939e-01
   7.7303649e-02   6.8027211e-01   2.4242424e-01
   7.7355184e-02   7.2062461e-01   2.0202020e-01
   7.7458256e-02   1.3450835e-02   9.0909091e-01
   7.7509792e-02   3.2982890e-03   9.1919192e-01
   7.7509792e-02   2.4572253e-01   6.7676768e-01
   7.7509792e-02   3.9723768e-01   5.2525253e-01
   7.7509792e-02   8.7198516e-01   5.0505051e-02
   7.7561328e-02   2.7597403e-01   6.4646465e-01
   7.7561328e-02   3.5678211e-01   5.6565657e-01
   7.7715935e-02   4.4753659e-01   4.7474747e-01
   7.7715935e-02   5.0814265e-01   4.1414141e-01
   7.7819006e-02   2.3191095e-02   8.9898990e-01
   7.7922078e-02   2.8860029e-03   9.1919192e-01
   7.7922078e-02   1.2987013e-02   9.0909091e-01
   7.7922078e-02   2.8571429e-01   6.3636364e-01
   7.7922078e-02   3.4632035e-01   5.7575758e-01
   7.7922078e-02   4.6753247e-01   4.5454545e-01
   7.7922078e-02   4.8773449e-01   4.3434343e-01
   7.7922078e-02   5.5844156e-01   3.6363636e-01
   7.7922078e-02   6.4935065e-01   2.7272727e-01
   7.7922078e-02   7.7056277e-01   1.5151515e-01
   7.7973614e-02   8.2101629e-01   1.0101010e-01
   7.8179757e-02   2.9555762e-01   6.2626263e-01
   7.8179757e-02   3.3596166e-01   5.8585859e-01
   7.8231293e-02   2.5510204e-01   6.6666667e-01
   7.8231293e-02   3.8641517e-01   5.3535354e-01
   7.8231293e-02   5.8843537e-01   3.3333333e-01
   7.8231293e-02   6.1873840e-01   3.0303030e-01
   7.8282828e-02   2.3484848e-01   6.8686869e-01
   7.8282828e-02   4.1666667e-01   5.0505051e-01
   7.8334364e-02   2.4737168e-03   9.1919192e-01
   7.8334364e-02   2.2675737e-02   8.9898990e-01
   7.8334364e-02   3.0550402e-01   6.1616162e-01
   7.8334364e-02   3.2570604e-01   5.9595960e-01
   7.8334364e-02   6.8934240e-01   2.3232323e-01
   7.8334364e-02   7.2974644e-01   1.9191919e-01
   7.8334364e-02   8.8126160e-01   4.0404040e-02
   7.8385900e-02   1.2523191e-02   9.0909091e-01
   7.8385900e-02   3.1555349e-01   6.0606061e-01
   7.8592043e-02   5.3756957e-01   3.8383838e-01
   7.8746650e-02   2.0614306e-03   9.1919192e-01
   7.8849722e-02   1.2059369e-02   9.0909091e-01
   7.8849722e-02   2.2160379e-02   8.9898990e-01
   7.8849722e-02   2.6458462e-01   6.5656566e-01
   7.8849722e-02   3.7569573e-01   5.4545455e-01
   7.8849722e-02   4.3630179e-01   4.8484848e-01
   7.8849722e-02   7.7973614e-01   1.4141414e-01
   7.8849722e-02   8.3024119e-01   9.0909091e-02
   7.9004329e-02   6.5836941e-01   2.6262626e-01
   7.9055865e-02   5.1690373e-01   4.0404040e-01
   7.9158936e-02   1.6491445e-03   9.1919192e-01
   7.9158936e-02   2.4407339e-01   6.7676768e-01
   7.9158936e-02   4.0568955e-01   5.1515152e-01
   7.9158936e-02   5.6730571e-01   3.5353535e-01
   7.9158936e-02   8.9053803e-01   3.0303030e-02
   7.9210472e-02   4.5614306e-01   4.6464646e-01
   7.9313544e-02   1.1595547e-02   9.0909091e-01
   7.9313544e-02   4.9644403e-01   4.2424242e-01
   7.9313544e-02   7.3886827e-01   1.8181818e-01
   7.9365079e-02   2.1645022e-02   8.9898990e-01
   7.9365079e-02   2.7417027e-01   6.4646465e-01
   7.9365079e-02   3.6507937e-01   5.5555556e-01
   7.9365079e-02   4.7619048e-01   4.4444444e-01
   7.9365079e-02   6.2770563e-01   2.9292929e-01
   7.9365079e-02   6.9841270e-01   2.2222222e-01
   7.9416615e-02   5.9735106e-01   3.2323232e-01
   7.9571222e-02   1.2368584e-03   9.1919192e-01
   7.9725830e-02   8.3946609e-01   8.0808081e-02
   7.9777365e-02   1.1131725e-02   9.0909091e-01
   7.9777365e-02   2.8385900e-01   6.3636364e-01
   7.9777365e-02   3.5456607e-01   5.6565657e-01
   7.9777365e-02   7.8890950e-01   1.3131313e-01
   7.9880437e-02   2.1129664e-02   8.9898990e-01
   7.9880437e-02   4.2517007e-01   4.9494949e-01
   7.9880437e-02   5.4638219e-01   3.7373737e-01
   7.9931973e-02   2.5340136e-01   6.6666667e-01
   7.9931973e-02   3.9481550e-01   5.2525253e-01
   7.9983509e-02   8.2457225e-04   9.1919192e-01
   7.9983509e-02   8.9981447e-01   2.0202020e-02
   8.0086580e-02   2.9365079e-01   6.2626263e-01
   8.0086580e-02   3.4415584e-01   5.7575758e-01
   8.0086580e-02   6.6738817e-01   2.5252525e-01
   8.0241187e-02   1.0667904e-02   9.0909091e-01
   8.0292723e-02   3.0354566e-01   6.1616162e-01
   8.0292723e-02   3.3384869e-01   5.8585859e-01
   8.0292723e-02   7.4799011e-01   1.7171717e-01
   8.0395795e-02   4.1228613e-04   9.1919192e-01
   8.0395795e-02   2.0614306e-02   8.9898990e-01
   8.0395795e-02   3.1354360e-01   6.0606061e-01
   8.0395795e-02   3.2364461e-01   5.9595960e-01
   8.0395795e-02   4.4485673e-01   4.7474747e-01
   8.0395795e-02   5.2566481e-01   3.9393939e-01
   8.0395795e-02   5.7616986e-01   3.4343434e-01
   8.0395795e-02   7.0748299e-01   2.1212121e-01
   8.0498866e-02   6.3667285e-01   2.8282828e-01
   8.0601938e-02   2.6283241e-01   6.5656566e-01
   8.0601938e-02   3.8404453e-01   5.3535354e-01
   8.0601938e-02   6.0626675e-01   3.1313131e-01
   8.0601938e-02   8.4869099e-01   7.0707071e-02
   8.0705009e-02   1.0204082e-02   9.0909091e-01
   8.0705009e-02   4.6474954e-01   4.5454545e-01
   8.0705009e-02   5.0515358e-01   4.1414141e-01
   8.0705009e-02   7.9808287e-01   1.2121212e-01
   8.0808081e-02   0.0000000e+00   9.1919192e-01
   8.0808081e-02   2.4242424e-01   6.7676768e-01
   8.0808081e-02   4.1414141e-01   5.0505051e-01
   8.0808081e-02   4.8484848e-01   4.3434343e-01
   8.0808081e-02   9.0909091e-01   1.0101010e-02
   8.0911152e-02   2.0098949e-02   8.9898990e-01
   8.1168831e-02   9.7402597e-03   9.0909091e-01
   8.1168831e-02   2.7236652e-01   6.4646465e-01
   8.1168831e-02   3.7337662e-01   5.4545455e-01
   8.1168831e-02   5.5519481e-01   3.6363636e-01
   8.1168831e-02   6.7640693e-01   2.4242424e-01
   8.1271903e-02   7.5711194e-01   1.6161616e-01
   8.1426510e-02   1.9583591e-02   8.9898990e-01
   8.1426510e-02   7.1655329e-01   2.0202020e-01
   8.1478046e-02   4.3367347e-01   4.8484848e-01
   8.1478046e-02   8.5791589e-01   6.0606061e-02
   8.1632653e-02   9.2764378e-03   9.0909091e-01
   8.1632653e-02   2.5170068e-01   6.6666667e-01
   8.1632653e-02   2.8200371e-01   6.3636364e-01
   8.1632653e-02   3.6281179e-01   5.5555556e-01
   8.1632653e-02   4.0321583e-01   5.1515152e-01
   8.1632653e-02   5.8503401e-01   3.3333333e-01
   8.1632653e-02   6.4564007e-01   2.7272727e-01
   8.1632653e-02   8.0725624e-01   1.1111111e-01
   8.1632653e-02   9.1836735e-01   0.0000000e+00
   8.1735725e-02   5.3442589e-01   3.8383838e-01
   8.1787260e-02   6.1518244e-01   3.0303030e-01
   8.1941868e-02   1.9068233e-02   8.9898990e-01
   8.1941868e-02   4.5341167e-01   4.6464646e-01
   8.1993403e-02   2.9174397e-01   6.2626263e-01
   8.1993403e-02   3.5235003e-01   5.6565657e-01
   8.2096475e-02   8.8126160e-03   9.0909091e-01
   8.2096475e-02   5.1386312e-01   4.0404040e-01
   8.2199546e-02   4.7335601e-01   4.4444444e-01
   8.2251082e-02   3.0158730e-01   6.1616162e-01
   8.2251082e-02   3.4199134e-01   5.7575758e-01
   8.2251082e-02   4.9350649e-01   4.2424242e-01
   8.2251082e-02   6.8542569e-01   2.3232323e-01
   8.2251082e-02   7.6623377e-01   1.5151515e-01
   8.2354154e-02   2.6108019e-01   6.5656566e-01
   8.2354154e-02   3.9239332e-01   5.2525253e-01
   8.2354154e-02   8.6714080e-01   5.0505051e-02
   8.2405690e-02   3.1153370e-01   6.0606061e-01
   8.2405690e-02   3.3173572e-01   5.8585859e-01
   8.2457225e-02   1.8552876e-02   8.9898990e-01
   8.2457225e-02   3.2158318e-01   5.9595960e-01
   8.2457225e-02   4.2259328e-01   4.9494949e-01
   8.2457225e-02   5.6400742e-01   3.5353535e-01
   8.2457225e-02   7.2562358e-01   1.9191919e-01
   8.2560297e-02   8.3487941e-03   9.0909091e-01
   8.2560297e-02   8.1642960e-01   1.0101010e-01
   8.2766440e-02   6.5460730e-01   2.6262626e-01
   8.2869511e-02   5.9389817e-01   3.2323232e-01
   8.2972583e-02   1.8037518e-02   8.9898990e-01
   8.2972583e-02   2.7056277e-01   6.4646465e-01
   8.2972583e-02   3.8167388e-01   5.3535354e-01
   8.2972583e-02   6.2409812e-01   2.9292929e-01
   8.3024119e-02   7.8849722e-03   9.0909091e-01
   8.3075655e-02   4.4217687e-01   4.7474747e-01
   8.3075655e-02   5.4318697e-01   3.7373737e-01
   8.3230262e-02   7.7535560e-01   1.4141414e-01
   8.3230262e-02   8.7636570e-01   4.0404040e-02
   8.3333333e-02   2.7777778e-02   8.8888889e-01
   8.3333333e-02   2.5000000e-01   6.6666667e-01
   8.3333333e-02   4.1161616e-01   5.0505051e-01
   8.3333333e-02   6.9444444e-01   2.2222222e-01
   8.3487941e-02   7.4211503e-03   9.0909091e-01
   8.3487941e-02   1.7522160e-02   8.9898990e-01
   8.3487941e-02   2.8014842e-01   6.3636364e-01
   8.3487941e-02   3.7105751e-01   5.4545455e-01
   8.3487941e-02   4.6196660e-01   4.5454545e-01
   8.3487941e-02   5.2257267e-01   3.9393939e-01
   8.3487941e-02   7.3469388e-01   1.8181818e-01
   8.3487941e-02   8.2560297e-01   9.0909091e-02
   8.3694084e-02   4.8196248e-01   4.3434343e-01
   8.3694084e-02   5.0216450e-01   4.1414141e-01
   8.3745619e-02   5.7282004e-01   3.4343434e-01
   8.3900227e-02   2.7210884e-02   8.8888889e-01
   8.3900227e-02   2.8983715e-01   6.2626263e-01
   8.3900227e-02   3.6054422e-01   5.5555556e-01
   8.3900227e-02   6.6357452e-01   2.5252525e-01
   8.3951763e-02   6.9573284e-03   9.0909091e-01
   8.4003298e-02   1.7006803e-02   8.9898990e-01
   8.4106370e-02   2.5932797e-01   6.5656566e-01
   8.4106370e-02   4.0074212e-01   5.1515152e-01
   8.4106370e-02   4.3104515e-01   4.8484848e-01
   8.4106370e-02   6.0276232e-01   3.1313131e-01
   8.4106370e-02   8.8559060e-01   3.0303030e-02
   8.4157906e-02   6.3301381e-01   2.8282828e-01
   8.4209441e-02   2.9962894e-01   6.1616162e-01
   8.4209441e-02   3.5013399e-01   5.6565657e-01
   8.4209441e-02   7.8447743e-01   1.3131313e-01
   8.4415584e-02   6.4935065e-03   9.0909091e-01
   8.4415584e-02   3.0952381e-01   6.0606061e-01
   8.4415584e-02   3.3982684e-01   5.7575758e-01
   8.4415584e-02   5.5194805e-01   3.6363636e-01
   8.4415584e-02   7.0346320e-01   2.1212121e-01
   8.4415584e-02   8.3477633e-01   8.0808081e-02
   8.4467120e-02   2.6643991e-02   8.8888889e-01
   8.4518656e-02   1.6491445e-02   8.9898990e-01
   8.4518656e-02   3.1952175e-01   5.9595960e-01
   8.4518656e-02   3.2962276e-01   5.8585859e-01
   8.4518656e-02   7.4376417e-01   1.7171717e-01
   8.4673263e-02   4.5068027e-01   4.6464646e-01
   8.4776335e-02   2.6875902e-01   6.4646465e-01
   8.4776335e-02   3.8997114e-01   5.2525253e-01
   8.4879406e-02   6.0296846e-03   9.0909091e-01
   8.4879406e-02   5.3128221e-01   3.8383838e-01
   8.4982478e-02   8.9481550e-01   2.0202020e-02
   8.5034014e-02   1.5976087e-02   8.9898990e-01
   8.5034014e-02   2.6077098e-02   8.8888889e-01
   8.5034014e-02   4.2001649e-01   4.9494949e-01
   8.5034014e-02   4.7052154e-01   4.4444444e-01
   8.5034014e-02   5.8163265e-01   3.3333333e-01
   8.5034014e-02   6.7254174e-01   2.4242424e-01
   8.5137085e-02   5.1082251e-01   4.0404040e-01
   8.5188621e-02   4.9056895e-01   4.2424242e-01
   8.5188621e-02   7.9359926e-01   1.2121212e-01
   8.5343228e-02   5.5658627e-03   9.0909091e-01
   8.5343228e-02   2.7829314e-01   6.3636364e-01
   8.5343228e-02   3.7930324e-01   5.3535354e-01
   8.5343228e-02   6.1162647e-01   3.0303030e-01
   8.5343228e-02   6.4192950e-01   2.7272727e-01
   8.5343228e-02   8.4394970e-01   7.0707071e-02
   8.5497835e-02   7.1248196e-01   2.0202020e-01
   8.5549371e-02   1.5460730e-02   8.9898990e-01
   8.5549371e-02   7.5283447e-01   1.6161616e-01
   8.5600907e-02   2.5510204e-02   8.8888889e-01
   8.5755514e-02   4.3949701e-01   4.7474747e-01
   8.5755514e-02   5.6070913e-01   3.5353535e-01
   8.5807050e-02   5.1020408e-03   9.0909091e-01
   8.5807050e-02   2.8793032e-01   6.2626263e-01
   8.5807050e-02   3.6873840e-01   5.4545455e-01
   8.5858586e-02   2.5757576e-01   6.5656566e-01
   8.5858586e-02   4.0909091e-01   5.0505051e-01
   8.5858586e-02   9.0404040e-01   1.0101010e-02
   8.6064729e-02   1.4945372e-02   8.9898990e-01
   8.6167800e-02   2.4943311e-02   8.8888889e-01
   8.6167800e-02   2.9767058e-01   6.1616162e-01
   8.6167800e-02   3.5827664e-01   5.5555556e-01
   8.6167800e-02   6.8150897e-01   2.3232323e-01
   8.6167800e-02   8.0272109e-01   1.1111111e-01
   8.6270872e-02   4.6382189e-03   9.0909091e-01
   8.6270872e-02   4.5918367e-01   4.5454545e-01
   8.6270872e-02   5.3999175e-01   3.7373737e-01
   8.6270872e-02   8.5312307e-01   6.0606061e-02
   8.6322408e-02   5.9044527e-01   3.2323232e-01
   8.6425479e-02   3.0751391e-01   6.0606061e-01
   8.6425479e-02   3.4791796e-01   5.6565657e-01
   8.6528551e-02   6.5084519e-01   2.6262626e-01
   8.6580087e-02   1.4430014e-02   8.9898990e-01
   8.6580087e-02   2.6695527e-01   6.4646465e-01
   8.6580087e-02   3.1746032e-01   5.9595960e-01
   8.6580087e-02   3.3766234e-01   5.7575758e-01
   8.6580087e-02   3.9826840e-01   5.1515152e-01
   8.6580087e-02   4.7907648e-01   4.3434343e-01
   8.6580087e-02   5.1948052e-01   3.9393939e-01
   8.6580087e-02   6.2049062e-01   2.9292929e-01
   8.6580087e-02   7.2150072e-01   1.9191919e-01
   8.6580087e-02   7.6190476e-01   1.5151515e-01
   8.6631622e-02   3.2750979e-01   5.8585859e-01
   8.6683158e-02   4.9917543e-01   4.1414141e-01
   8.6734694e-02   4.1743970e-03   9.0909091e-01
   8.6734694e-02   2.4376417e-02   8.8888889e-01
   8.6734694e-02   4.2841682e-01   4.8484848e-01
   8.6734694e-02   9.1326531e-01   0.0000000e+00
   8.7095444e-02   1.3914657e-02   8.9898990e-01
   8.7095444e-02   5.6947021e-01   3.4343434e-01
   8.7146980e-02   8.1184292e-01   1.0101010e-01
   8.7198516e-02   3.7105751e-03   9.0909091e-01
   8.7198516e-02   2.7643785e-01   6.3636364e-01
   8.7198516e-02   3.8754896e-01   5.2525253e-01
   8.7198516e-02   8.6229643e-01   5.0505051e-02
   8.7301587e-02   2.3809524e-02   8.8888889e-01
   8.7301587e-02   6.9047619e-01   2.2222222e-01
   8.7404659e-02   4.4794888e-01   4.6464646e-01
   8.7610802e-02   1.3399299e-02   8.9898990e-01
   8.7610802e-02   4.1743970e-01   4.9494949e-01
   8.7610802e-02   5.9925788e-01   3.1313131e-01
   8.7610802e-02   7.7097506e-01   1.4141414e-01
   8.7662338e-02   3.2467532e-03   9.0909091e-01
   8.7662338e-02   5.4870130e-01   3.6363636e-01
   8.7662338e-02   7.3051948e-01   1.8181818e-01
   8.7713873e-02   2.8602350e-01   6.2626263e-01
   8.7713873e-02   3.7693259e-01   5.3535354e-01
   8.7713873e-02   6.5976087e-01   2.5252525e-01
   8.7816945e-02   6.2935477e-01   2.8282828e-01
   8.7868481e-02   2.3242630e-02   8.8888889e-01
   8.7868481e-02   4.6768707e-01   4.4444444e-01
   8.8023088e-02   5.2813853e-01   3.8383838e-01
   8.8126160e-02   2.7829314e-03   9.0909091e-01
   8.8126160e-02   1.2883941e-02   8.9898990e-01
   8.8126160e-02   2.9571222e-01   6.1616162e-01
   8.8126160e-02   3.6641929e-01   5.4545455e-01
   8.8126160e-02   4.8763142e-01   4.2424242e-01
   8.8126160e-02   8.2096475e-01   9.0909091e-02
   8.8126160e-02   8.7146980e-01   4.0404040e-02
   8.8177695e-02   5.0778190e-01   4.0404040e-01
   8.8383838e-02   2.6515152e-01   6.4646465e-01
   8.8383838e-02   4.0656566e-01   5.0505051e-01
   8.8435374e-02   2.2675737e-02   8.8888889e-01
   8.8435374e-02   3.0550402e-01   6.0606061e-01
   8.8435374e-02   3.5600907e-01   5.5555556e-01
   8.8435374e-02   4.3681715e-01   4.7474747e-01
   8.8435374e-02   5.7823129e-01   3.3333333e-01
   8.8435374e-02   6.9944341e-01   2.1212121e-01
   8.8589981e-02   2.3191095e-03   9.0909091e-01
   8.8641517e-02   1.2368584e-02   8.9898990e-01
   8.8641517e-02   3.1539889e-01   5.9595960e-01
   8.8641517e-02   3.4570192e-01   5.6565657e-01
   8.8641517e-02   7.8004535e-01   1.3131313e-01
   8.8744589e-02   3.2539683e-01   5.8585859e-01
   8.8744589e-02   3.3549784e-01   5.7575758e-01
   8.8744589e-02   7.3953824e-01   1.7171717e-01
   8.8899196e-02   6.0807050e-01   3.0303030e-01
   8.8899196e-02   6.6867656e-01   2.4242424e-01
   8.9002268e-02   2.2108844e-02   8.8888889e-01
   8.9053803e-02   1.8552876e-03   9.0909091e-01
   8.9053803e-02   2.7458256e-01   6.3636364e-01
   8.9053803e-02   3.9579468e-01   5.1515152e-01
   8.9053803e-02   4.5640074e-01   4.5454545e-01
   8.9053803e-02   5.5741084e-01   3.5353535e-01
   8.9053803e-02   6.3821892e-01   2.7272727e-01
   8.9053803e-02   8.8064317e-01   3.0303030e-02
   8.9105339e-02   8.3008658e-01   8.0808081e-02
   8.9156875e-02   1.1853226e-02   8.9898990e-01
   8.9363018e-02   4.2578850e-01   4.8484848e-01
   8.9466089e-02   4.7619048e-01   4.3434343e-01
   8.9466089e-02   5.3679654e-01   3.7373737e-01
   8.9517625e-02   1.3914657e-03   9.0909091e-01
   8.9569161e-02   2.1541950e-02   8.8888889e-01
   8.9569161e-02   7.0841064e-01   2.0202020e-01
   8.9620697e-02   2.8411668e-01   6.2626263e-01
   8.9620697e-02   3.8512678e-01   5.2525253e-01
   8.9672233e-02   1.1337868e-02   8.9898990e-01
   8.9672233e-02   4.9618635e-01   4.1414141e-01
   8.9672233e-02   5.1638837e-01   3.9393939e-01
   8.9672233e-02   7.8911565e-01   1.2121212e-01
   8.9775304e-02   5.8699237e-01   3.2323232e-01
   8.9826840e-02   7.4855700e-01   1.6161616e-01
   8.9981447e-02   9.2764378e-04   9.0909091e-01
   8.9981447e-02   8.8981653e-01   2.0202020e-02
   9.0084519e-02   2.9375387e-01   6.1616162e-01
   9.0084519e-02   3.7456195e-01   5.3535354e-01
   9.0084519e-02   6.7759225e-01   2.3232323e-01
   9.0084519e-02   8.3920841e-01   7.0707071e-02
   9.0136054e-02   2.0975057e-02   8.8888889e-01
   9.0136054e-02   4.4521748e-01   4.6464646e-01
   9.0187590e-02   1.0822511e-02   8.9898990e-01
   9.0187590e-02   4.1486291e-01   4.9494949e-01
   9.0187590e-02   6.1688312e-01   2.9292929e-01
   9.0290662e-02   6.4708308e-01   2.6262626e-01
   9.0445269e-02   4.6382189e-04   9.0909091e-01
   9.0445269e-02   3.0349412e-01   6.0606061e-01
   9.0445269e-02   3.6410019e-01   5.4545455e-01
   9.0445269e-02   5.6612039e-01   3.4343434e-01
   9.0702948e-02   1.0307153e-02   8.9898990e-01
   9.0702948e-02   2.0408163e-02   8.8888889e-01
   9.0702948e-02   3.1333746e-01   5.9595960e-01
   9.0702948e-02   3.5374150e-01   5.5555556e-01
   9.0702948e-02   4.6485261e-01   4.4444444e-01
   9.0702948e-02   7.1737786e-01   1.9191919e-01
   9.0702948e-02   7.9818594e-01   1.1111111e-01
   9.0857555e-02   3.2328386e-01   5.8585859e-01
   9.0857555e-02   3.4348588e-01   5.6565657e-01
   9.0909091e-02   0.0000000e+00   9.0909091e-01
   9.0909091e-02   3.0303030e-02   8.7878788e-01
   9.0909091e-02   2.7272727e-01   6.3636364e-01
   9.0909091e-02   3.3333333e-01   5.7575758e-01
   9.0909091e-02   4.0404040e-01   5.0505051e-01
   9.0909091e-02   5.4545455e-01   3.6363636e-01
   9.0909091e-02   7.5757576e-01   1.5151515e-01
   9.0909091e-02   8.9898990e-01   1.0101010e-02
   9.1063698e-02   4.8469388e-01   4.2424242e-01
   9.1063698e-02   8.4833024e-01   6.0606061e-02
   9.1115234e-02   4.3413729e-01   4.7474747e-01
   9.1115234e-02   5.9575345e-01   3.1313131e-01
   9.1166770e-02   5.2499485e-01   3.8383838e-01
   9.1218306e-02   9.7917955e-03   8.9898990e-01
   9.1218306e-02   5.0474129e-01   4.0404040e-01
   9.1269841e-02   1.9841270e-02   8.8888889e-01
   9.1269841e-02   6.8650794e-01   2.2222222e-01
   9.1475984e-02   6.2569573e-01   2.8282828e-01
   9.1527520e-02   2.9684601e-02   8.7878788e-01
   9.1527520e-02   2.8220985e-01   6.2626263e-01
   9.1527520e-02   3.9332096e-01   5.1515152e-01
   9.1527520e-02   6.5594723e-01   2.5252525e-01
   9.1733663e-02   9.2764378e-03   8.9898990e-01
   9.1733663e-02   8.0725624e-01   1.0101010e-01
   9.1836735e-02   1.9274376e-02   8.8888889e-01
   9.1836735e-02   4.5361781e-01   4.5454545e-01
   9.1836735e-02   5.7482993e-01   3.3333333e-01
   9.1836735e-02   7.2634508e-01   1.8181818e-01
   9.1836735e-02   9.0816327e-01   0.0000000e+00
   9.1991342e-02   4.2316017e-01   4.8484848e-01
   9.1991342e-02   7.6659452e-01   1.4141414e-01
   9.2042878e-02   2.9179551e-01   6.1616162e-01
   9.2042878e-02   3.8270460e-01   5.2525253e-01
   9.2042878e-02   8.5745207e-01   5.0505051e-02
   9.2145949e-02   2.9066172e-02   8.7878788e-01
   9.2249021e-02   8.7610802e-03   8.9898990e-01
   9.2352092e-02   4.7330447e-01   4.3434343e-01
   9.2352092e-02   5.5411255e-01   3.5353535e-01
   9.2403628e-02   1.8707483e-02   8.8888889e-01
   9.2455164e-02   3.0148423e-01   6.0606061e-01
   9.2455164e-02   3.7219130e-01   5.3535354e-01
   9.2455164e-02   6.0451453e-01   3.0303030e-01
   9.2455164e-02   6.9542362e-01   2.1212121e-01
   9.2661307e-02   4.9319728e-01   4.1414141e-01
   9.2661307e-02   5.3360132e-01   3.7373737e-01
   9.2764378e-02   8.2457225e-03   8.9898990e-01
   9.2764378e-02   2.8447743e-02   8.7878788e-01
   9.2764378e-02   3.1127603e-01   5.9595960e-01
   9.2764378e-02   3.6178108e-01   5.4545455e-01
   9.2764378e-02   4.1228613e-01   4.9494949e-01
   9.2764378e-02   5.1329623e-01   3.9393939e-01
   9.2764378e-02   6.3450835e-01   2.7272727e-01
   9.2764378e-02   6.6481138e-01   2.4242424e-01
   9.2764378e-02   8.1632653e-01   9.0909091e-02
   9.2867450e-02   4.4248609e-01   4.6464646e-01
   9.2970522e-02   1.8140590e-02   8.8888889e-01
   9.2970522e-02   3.2117089e-01   5.8585859e-01
   9.2970522e-02   3.5147392e-01   5.5555556e-01
   9.2970522e-02   7.3531231e-01   1.7171717e-01
   9.3022057e-02   8.6657390e-01   4.0404040e-02
   9.3073593e-02   3.3116883e-01   5.7575758e-01
   9.3073593e-02   3.4126984e-01   5.6565657e-01
   9.3073593e-02   7.7561328e-01   1.3131313e-01
   9.3228200e-02   5.8353948e-01   3.2323232e-01
   9.3279736e-02   7.7303649e-03   8.9898990e-01
   9.3382808e-02   2.7829314e-02   8.7878788e-01
   9.3434343e-02   2.8030303e-01   6.2626263e-01
   9.3434343e-02   4.0151515e-01   5.0505051e-01
   9.3537415e-02   1.7573696e-02   8.8888889e-01
   9.3537415e-02   4.6201814e-01   4.4444444e-01
   9.3640486e-02   7.0433931e-01   2.0202020e-01
   9.3795094e-02   7.2150072e-03   8.9898990e-01
   9.3795094e-02   4.3145743e-01   4.7474747e-01
   9.3795094e-02   5.6277056e-01   3.4343434e-01
   9.3795094e-02   6.1327561e-01   2.9292929e-01
   9.3795094e-02   8.2539683e-01   8.0808081e-02
   9.4001237e-02   2.7210884e-02   8.7878788e-01
   9.4001237e-02   2.8983715e-01   6.1616162e-01
   9.4001237e-02   3.9084725e-01   5.1515152e-01
   9.4001237e-02   4.8175634e-01   4.2424242e-01
   9.4001237e-02   6.7367553e-01   2.3232323e-01
   9.4001237e-02   8.7569573e-01   3.0303030e-02
   9.4052773e-02   6.4332096e-01   2.6262626e-01
   9.4104308e-02   1.7006803e-02   8.8888889e-01
   9.4104308e-02   7.4427953e-01   1.6161616e-01
   9.4155844e-02   5.4220779e-01   3.6363636e-01
   9.4155844e-02   7.8463203e-01   1.2121212e-01
   9.4258916e-02   5.0170068e-01   4.0404040e-01
   9.4310451e-02   6.6996496e-03   8.9898990e-01
   9.4310451e-02   5.2185116e-01   3.8383838e-01
   9.4465059e-02   2.9947434e-01   6.0606061e-01
   9.4465059e-02   3.8028242e-01   5.2525253e-01
   9.4619666e-02   2.6592455e-02   8.7878788e-01
   9.4619666e-02   4.2053185e-01   4.8484848e-01
   9.4619666e-02   4.5083488e-01   4.5454545e-01
   9.4619666e-02   5.9224902e-01   3.1313131e-01
   9.4671202e-02   1.6439909e-02   8.8888889e-01
   9.4825809e-02   6.1842919e-03   8.9898990e-01
   9.4825809e-02   3.0921459e-01   5.9595960e-01
   9.4825809e-02   3.6982066e-01   5.3535354e-01
   9.4825809e-02   7.1325500e-01   1.9191919e-01
   9.4825809e-02   8.3446712e-01   7.0707071e-02
   9.4980416e-02   8.8481756e-01   2.0202020e-02
   9.5083488e-02   3.1905793e-01   5.8585859e-01
   9.5083488e-02   3.5946197e-01   5.4545455e-01
   9.5135024e-02   6.2203669e-01   2.8282828e-01
   9.5238095e-02   1.5873016e-02   8.8888889e-01
   9.5238095e-02   2.5974026e-02   8.7878788e-01
   9.5238095e-02   3.2900433e-01   5.7575758e-01
   9.5238095e-02   3.4920635e-01   5.5555556e-01
   9.5238095e-02   4.7041847e-01   4.3434343e-01
   9.5238095e-02   5.7142857e-01   3.3333333e-01
   9.5238095e-02   6.8253968e-01   2.2222222e-01
   9.5238095e-02   7.5324675e-01   1.5151515e-01
   9.5238095e-02   7.9365079e-01   1.1111111e-01
   9.5289631e-02   3.3905380e-01   5.6565657e-01
   9.5341167e-02   5.6689342e-03   8.9898990e-01
   9.5341167e-02   4.0970934e-01   4.9494949e-01
   9.5341167e-02   6.5213358e-01   2.5252525e-01
   9.5598846e-02   4.3975469e-01   4.6464646e-01
   9.5650381e-02   4.9020820e-01   4.1414141e-01
   9.5650381e-02   5.5081427e-01   3.5353535e-01
   9.5804989e-02   1.5306122e-02   8.8888889e-01
   9.5856524e-02   5.1535766e-03   8.9898990e-01
   9.5856524e-02   2.5355597e-02   8.7878788e-01
   9.5856524e-02   5.1020408e-01   3.9393939e-01
   9.5856524e-02   5.3040610e-01   3.7373737e-01
   9.5856524e-02   8.4353741e-01   6.0606061e-02
   9.5959596e-02   2.8787879e-01   6.1616162e-01
   9.5959596e-02   3.9898990e-01   5.0505051e-01
   9.5959596e-02   8.9393939e-01   1.0101010e-02
   9.6011132e-02   6.0095857e-01   3.0303030e-01
   9.6011132e-02   7.2217069e-01   1.8181818e-01
   9.6320346e-02   8.0266955e-01   1.0101010e-01
   9.6371882e-02   4.6382189e-03   8.9898990e-01
   9.6371882e-02   1.4739229e-02   8.8888889e-01
   9.6371882e-02   4.5918367e-01   4.4444444e-01
   9.6371882e-02   7.6221398e-01   1.4141414e-01
   9.6474954e-02   2.4737168e-02   8.7878788e-01
   9.6474954e-02   2.9746444e-01   6.0606061e-01
   9.6474954e-02   3.8837353e-01   5.1515152e-01
   9.6474954e-02   4.2877757e-01   4.7474747e-01
   9.6474954e-02   6.3079777e-01   2.7272727e-01
   9.6474954e-02   6.9140383e-01   2.1212121e-01
   9.6629561e-02   6.6094620e-01   2.4242424e-01
   9.6681097e-02   5.8008658e-01   3.2323232e-01
   9.6887240e-02   4.1228613e-03   8.9898990e-01
   9.6887240e-02   3.0715316e-01   5.9595960e-01
   9.6887240e-02   3.7786024e-01   5.2525253e-01
   9.6887240e-02   8.5260771e-01   5.0505051e-02
   9.6938776e-02   1.4172336e-02   8.8888889e-01
   9.6938776e-02   4.7881880e-01   4.2424242e-01
   9.6938776e-02   9.0306122e-01   0.0000000e+00
   9.7093383e-02   2.4118738e-02   8.7878788e-01
   9.7144919e-02   5.5942074e-01   3.4343434e-01
   9.7196454e-02   3.1694496e-01   5.8585859e-01
   9.7196454e-02   3.6745001e-01   5.3535354e-01
   9.7196454e-02   7.3108637e-01   1.7171717e-01
   9.7247990e-02   4.1790353e-01   4.8484848e-01
   9.7299526e-02   4.9866007e-01   4.0404040e-01
   9.7402597e-02   3.6075036e-03   8.9898990e-01
   9.7402597e-02   3.2683983e-01   5.7575758e-01
   9.7402597e-02   3.5714286e-01   5.4545455e-01
   9.7402597e-02   4.4805195e-01   4.5454545e-01
   9.7402597e-02   5.3896104e-01   3.6363636e-01
   9.7402597e-02   6.0966811e-01   2.9292929e-01
   9.7402597e-02   8.1168831e-01   9.0909091e-02
   9.7454133e-02   5.1870748e-01   3.8383838e-01
   9.7505669e-02   1.3605442e-02   8.8888889e-01
   9.7505669e-02   3.3683777e-01   5.6565657e-01
   9.7505669e-02   3.4693878e-01   5.5555556e-01
   9.7505669e-02   7.7118120e-01   1.3131313e-01
   9.7711812e-02   2.3500309e-02   8.7878788e-01
   9.7711812e-02   7.0026799e-01   2.0202020e-01
   9.7814884e-02   6.3955885e-01   2.6262626e-01
   9.7917955e-02   3.0921459e-03   8.9898990e-01
   9.7917955e-02   4.0713255e-01   4.9494949e-01
   9.7917955e-02   6.6975881e-01   2.3232323e-01
   9.7917955e-02   8.6167800e-01   4.0404040e-02
   9.8072562e-02   1.3038549e-02   8.8888889e-01
   9.8124098e-02   4.6753247e-01   4.3434343e-01
   9.8124098e-02   5.8874459e-01   3.1313131e-01
   9.8330241e-02   2.2881880e-02   8.7878788e-01
   9.8330241e-02   4.3702329e-01   4.6464646e-01
   9.8381777e-02   7.4000206e-01   1.6161616e-01
   9.8433313e-02   2.5767883e-03   8.9898990e-01
   9.8484848e-02   3.2828283e-02   8.6868687e-01
   9.8484848e-02   2.9545455e-01   6.0606061e-01
   9.8484848e-02   3.9646465e-01   5.0505051e-01
   9.8484848e-02   8.2070707e-01   8.0808081e-02
   9.8639456e-02   1.2471655e-02   8.8888889e-01
   9.8639456e-02   4.8721913e-01   4.1414141e-01
   9.8639456e-02   5.6802721e-01   3.3333333e-01
   9.8639456e-02   7.8014842e-01   1.2121212e-01
   9.8794063e-02   6.1837765e-01   2.8282828e-01
   9.8948670e-02   2.0614306e-03   8.9898990e-01
   9.8948670e-02   2.2263451e-02   8.7878788e-01
   9.8948670e-02   3.0509173e-01   5.9595960e-01
   9.8948670e-02   3.8589981e-01   5.1515152e-01
   9.8948670e-02   5.0711194e-01   3.9393939e-01
   9.8948670e-02   5.4751598e-01   3.5353535e-01
   9.8948670e-02   7.0913214e-01   1.9191919e-01
   9.8948670e-02   8.7074830e-01   3.0303030e-02
   9.9051742e-02   5.2721088e-01   3.7373737e-01
   9.9154813e-02   3.2158318e-02   8.6868687e-01
   9.9154813e-02   4.2609771e-01   4.7474747e-01
   9.9154813e-02   6.4831993e-01   2.5252525e-01
   9.9206349e-02   1.1904762e-02   8.8888889e-01
   9.9206349e-02   4.5634921e-01   4.4444444e-01
   9.9206349e-02   6.7857143e-01   2.2222222e-01
   9.9309421e-02   3.1483199e-01   5.8585859e-01
   9.9309421e-02   3.7543805e-01   5.2525253e-01
   9.9464028e-02   1.5460730e-03   8.9898990e-01
   9.9567100e-02   2.1645022e-02   8.7878788e-01
   9.9567100e-02   3.2467532e-01   5.7575758e-01
   9.9567100e-02   3.6507937e-01   5.3535354e-01
   9.9567100e-02   5.9740260e-01   3.0303030e-01
   9.9567100e-02   7.4891775e-01   1.5151515e-01
   9.9567100e-02   8.2972583e-01   7.0707071e-02
   9.9721707e-02   3.3462173e-01   5.6565657e-01
   9.9721707e-02   3.5482375e-01   5.4545455e-01
   9.9773243e-02   1.1337868e-02   8.8888889e-01
   9.9773243e-02   3.4467120e-01   5.5555556e-01
   9.9773243e-02   7.8911565e-01   1.1111111e-01
   9.9824778e-02   3.1488353e-02   8.6868687e-01
   9.9876314e-02   4.1527520e-01   4.8484848e-01
   9.9876314e-02   4.7588126e-01   4.2424242e-01
   9.9979386e-02   1.0307153e-03   8.9898990e-01
   9.9979386e-02   8.7981859e-01   2.0202020e-02
   1.0013399e-01   5.7663368e-01   3.2323232e-01
   1.0018553e-01   2.1026592e-02   8.7878788e-01
   1.0018553e-01   4.4526902e-01   4.5454545e-01
   1.0018553e-01   6.2708720e-01   2.7272727e-01
   1.0018553e-01   7.1799629e-01   1.8181818e-01
   1.0034014e-01   1.0770975e-02   8.8888889e-01
   1.0034014e-01   4.9561946e-01   4.0404040e-01
   1.0049474e-01   5.1535766e-04   8.9898990e-01
   1.0049474e-01   3.0818388e-02   8.6868687e-01
   1.0049474e-01   4.0455576e-01   4.9494949e-01
   1.0049474e-01   5.5607091e-01   3.4343434e-01
   1.0049474e-01   6.5708101e-01   2.4242424e-01
   1.0049474e-01   6.8738404e-01   2.1212121e-01
   1.0059781e-01   5.1556380e-01   3.8383838e-01
   1.0064935e-01   5.3571429e-01   3.6363636e-01
   1.0064935e-01   8.3874459e-01   6.0606061e-02
   1.0075242e-01   7.5783344e-01   1.4141414e-01
   1.0080396e-01   2.0408163e-02   8.7878788e-01
   1.0090703e-01   1.0204082e-02   8.8888889e-01
   1.0090703e-01   7.9808287e-01   1.0101010e-01
   1.0101010e-01   0.0000000e+00   8.9898990e-01
   1.0101010e-01   3.0303030e-01   5.9595960e-01
   1.0101010e-01   3.9393939e-01   5.0505051e-01
   1.0101010e-01   4.6464646e-01   4.3434343e-01
   1.0101010e-01   6.0606061e-01   2.9292929e-01
   1.0101010e-01   8.8888889e-01   1.0101010e-02
   1.0106164e-01   4.3429190e-01   4.6464646e-01
   1.0116471e-01   3.0148423e-02   8.6868687e-01
   1.0142239e-01   1.9789734e-02   8.7878788e-01
   1.0142239e-01   3.1271903e-01   5.8585859e-01
   1.0142239e-01   3.8342610e-01   5.1515152e-01
   1.0142239e-01   7.2686044e-01   1.7171717e-01
   1.0147392e-01   9.6371882e-03   8.8888889e-01
   1.0157699e-01   6.3579674e-01   2.6262626e-01
   1.0162853e-01   4.8423006e-01   4.1414141e-01
   1.0162853e-01   5.8524016e-01   3.1313131e-01
   1.0173160e-01   3.2251082e-01   5.7575758e-01
   1.0173160e-01   3.7301587e-01   5.2525253e-01
   1.0173160e-01   8.4776335e-01   5.0505051e-02
   1.0178314e-01   6.9619666e-01   2.0202020e-01
   1.0183467e-01   2.9478458e-02   8.6868687e-01
   1.0183467e-01   4.2341785e-01   4.7474747e-01
   1.0183467e-01   6.6584209e-01   2.3232323e-01
   1.0193774e-01   3.3240569e-01   5.6565657e-01
   1.0193774e-01   3.6270872e-01   5.3535354e-01
   1.0193774e-01   7.6674912e-01   1.3131313e-01
   1.0204082e-01   9.0702948e-03   8.8888889e-01
   1.0204082e-01   1.9171305e-02   8.7878788e-01
   1.0204082e-01   3.4240363e-01   5.5555556e-01
   1.0204082e-01   3.5250464e-01   5.4545455e-01
   1.0204082e-01   4.5351474e-01   4.4444444e-01
   1.0204082e-01   5.0401979e-01   3.9393939e-01
   1.0204082e-01   5.6462585e-01   3.3333333e-01
   1.0204082e-01   8.0705009e-01   9.0909091e-02
   1.0204082e-01   8.9795918e-01   0.0000000e+00
   1.0224696e-01   5.2401567e-01   3.7373737e-01
   1.0224696e-01   5.4421769e-01   3.5353535e-01
   1.0245310e-01   6.1471861e-01   2.8282828e-01
   1.0250464e-01   2.8808493e-02   8.6868687e-01
   1.0250464e-01   4.1264688e-01   4.8484848e-01
   1.0260771e-01   8.5034014e-03   8.8888889e-01
   1.0265925e-01   1.8552876e-02   8.7878788e-01
   1.0265925e-01   7.3572459e-01   1.6161616e-01
   1.0281385e-01   4.7294372e-01   4.2424242e-01
   1.0281385e-01   8.5678211e-01   4.0404040e-02
   1.0296846e-01   4.4248609e-01   4.5454545e-01
   1.0296846e-01   6.4450629e-01   2.5252525e-01
   1.0307153e-01   4.0197897e-01   4.9494949e-01
   1.0307153e-01   7.0500928e-01   1.9191919e-01
   1.0312307e-01   5.9384663e-01   3.0303030e-01
   1.0312307e-01   7.7566481e-01   1.2121212e-01
   1.0317460e-01   7.9365079e-03   8.8888889e-01
   1.0317460e-01   2.8138528e-02   8.6868687e-01
   1.0317460e-01   6.7460317e-01   2.2222222e-01
   1.0317460e-01   8.1601732e-01   8.0808081e-02
   1.0327767e-01   1.7934447e-02   8.7878788e-01
   1.0338075e-01   4.9257885e-01   4.0404040e-01
   1.0353535e-01   3.1060606e-01   5.8585859e-01
   1.0353535e-01   3.9141414e-01   5.0505051e-01
   1.0358689e-01   5.7318079e-01   3.2323232e-01
   1.0374150e-01   7.3696145e-03   8.8888889e-01
   1.0374150e-01   5.1242012e-01   3.8383838e-01
   1.0379303e-01   4.3156050e-01   4.6464646e-01
   1.0384457e-01   2.7468563e-02   8.6868687e-01
   1.0384457e-01   5.5272109e-01   3.4343434e-01
   1.0389610e-01   1.7316017e-02   8.7878788e-01
   1.0389610e-01   3.2034632e-01   5.7575758e-01
   1.0389610e-01   3.8095238e-01   5.1515152e-01
   1.0389610e-01   4.6176046e-01   4.3434343e-01
   1.0389610e-01   5.3246753e-01   3.6363636e-01
   1.0389610e-01   6.2337662e-01   2.7272727e-01
   1.0389610e-01   7.4458874e-01   1.5151515e-01
   1.0389610e-01   8.6580087e-01   3.0303030e-02
   1.0415378e-01   3.3018965e-01   5.6565657e-01
   1.0415378e-01   3.7059369e-01   5.2525253e-01
   1.0430839e-01   6.8027211e-03   8.8888889e-01
   1.0430839e-01   3.4013605e-01   5.5555556e-01
   1.0430839e-01   3.6033807e-01   5.3535354e-01
   1.0430839e-01   7.8458050e-01   1.1111111e-01
   1.0430839e-01   8.2498454e-01   7.0707071e-02
   1.0435993e-01   3.5018553e-01   5.4545455e-01
   1.0435993e-01   6.5321583e-01   2.4242424e-01
   1.0435993e-01   7.1382189e-01   1.8181818e-01
   1.0451453e-01   1.6697588e-02   8.7878788e-01
   1.0451453e-01   2.6798598e-02   8.6868687e-01
   1.0451453e-01   4.2073799e-01   4.7474747e-01
   1.0451453e-01   6.8336425e-01   2.1212121e-01
   1.0461760e-01   4.8124098e-01   4.1414141e-01
   1.0461760e-01   6.0245310e-01   2.9292929e-01
   1.0487528e-01   6.2358277e-03   8.8888889e-01
   1.0487528e-01   4.5068027e-01   4.4444444e-01
   1.0497835e-01   8.7481962e-01   2.0202020e-02
   1.0513296e-01   1.6079159e-02   8.7878788e-01
   1.0513296e-01   4.1001855e-01   4.8484848e-01
   1.0513296e-01   5.0092764e-01   3.9393939e-01
   1.0513296e-01   5.8173572e-01   3.1313131e-01
   1.0513296e-01   7.5345290e-01   1.4141414e-01
   1.0518450e-01   2.6128633e-02   8.6868687e-01
   1.0533911e-01   6.3203463e-01   2.6262626e-01
   1.0544218e-01   5.6689342e-03   8.8888889e-01
   1.0544218e-01   5.2082045e-01   3.7373737e-01
   1.0544218e-01   5.6122449e-01   3.3333333e-01
   1.0544218e-01   8.3395176e-01   6.0606061e-02
   1.0549371e-01   7.9349619e-01   1.0101010e-01
   1.0554525e-01   5.4091940e-01   3.5353535e-01
   1.0564832e-01   3.9940219e-01   4.9494949e-01
   1.0564832e-01   7.2263451e-01   1.7171717e-01
   1.0575139e-01   1.5460730e-02   8.7878788e-01
   1.0575139e-01   4.3970315e-01   4.5454545e-01
   1.0575139e-01   4.7000618e-01   4.2424242e-01
   1.0575139e-01   6.6192538e-01   2.3232323e-01
   1.0585446e-01   2.5458668e-02   8.6868687e-01
   1.0585446e-01   6.9212533e-01   2.0202020e-01
   1.0600907e-01   5.1020408e-03   8.8888889e-01
   1.0606061e-01   3.5353535e-02   8.5858586e-01
   1.0606061e-01   3.1818182e-01   5.7575758e-01
   1.0606061e-01   3.8888889e-01   5.0505051e-01
   1.0606061e-01   8.8383838e-01   1.0101010e-02
   1.0611214e-01   6.1105958e-01   2.8282828e-01
   1.0636982e-01   1.4842301e-02   8.7878788e-01
   1.0636982e-01   3.2797361e-01   5.6565657e-01
   1.0636982e-01   3.7847866e-01   5.1515152e-01
   1.0636982e-01   7.6231705e-01   1.3131313e-01
   1.0642136e-01   4.8953824e-01   4.0404040e-01
   1.0652443e-01   2.4788703e-02   8.6868687e-01
   1.0652443e-01   4.2882911e-01   4.6464646e-01
   1.0657596e-01   4.5351474e-03   8.8888889e-01
   1.0657596e-01   3.3786848e-01   5.5555556e-01
   1.0657596e-01   3.6817151e-01   5.2525253e-01
   1.0657596e-01   8.4291899e-01   5.0505051e-02
   1.0667904e-01   3.4786642e-01   5.4545455e-01
   1.0667904e-01   3.5796743e-01   5.3535354e-01
   1.0667904e-01   5.9029066e-01   3.0303030e-01
   1.0667904e-01   8.0241187e-01   9.0909091e-02
   1.0678211e-01   3.4632035e-02   8.5858586e-01
   1.0678211e-01   4.5887446e-01   4.3434343e-01
   1.0678211e-01   6.4069264e-01   2.5252525e-01
   1.0688518e-01   5.0927644e-01   3.8383838e-01
   1.0693671e-01   7.3144712e-01   1.6161616e-01
   1.0698825e-01   1.4223871e-02   8.7878788e-01
   1.0703979e-01   5.6972789e-01   3.2323232e-01
   1.0714286e-01   3.9682540e-03   8.8888889e-01
   1.0714286e-01   5.2922078e-01   3.6363636e-01
   1.0714286e-01   6.7063492e-01   2.2222222e-01
   1.0714286e-01   8.9285714e-01   0.0000000e+00
   1.0719439e-01   2.4118738e-02   8.6868687e-01
   1.0719439e-01   4.1805813e-01   4.7474747e-01
   1.0719439e-01   5.4937126e-01   3.4343434e-01
   1.0719439e-01   7.0088642e-01   1.9191919e-01
   1.0750361e-01   3.3910534e-02   8.5858586e-01
   1.0760668e-01   1.3605442e-02   8.7878788e-01
   1.0760668e-01   4.7825191e-01   4.1414141e-01
   1.0760668e-01   6.1966605e-01   2.7272727e-01
   1.0760668e-01   7.7118120e-01   1.2121212e-01
   1.0770975e-01   3.4013605e-03   8.8888889e-01
   1.0770975e-01   4.4784580e-01   4.4444444e-01
   1.0770975e-01   8.5188621e-01   4.0404040e-02
   1.0776129e-01   4.0739023e-01   4.8484848e-01
   1.0786436e-01   2.3448773e-02   8.6868687e-01
   1.0786436e-01   8.1132756e-01   8.0808081e-02
   1.0822511e-01   1.2987013e-02   8.7878788e-01
   1.0822511e-01   3.3189033e-02   8.5858586e-01
   1.0822511e-01   3.9682540e-01   4.9494949e-01
   1.0822511e-01   4.9783550e-01   3.9393939e-01
   1.0822511e-01   5.9884560e-01   2.9292929e-01
   1.0822511e-01   6.4935065e-01   2.4242424e-01
   1.0822511e-01   7.4025974e-01   1.5151515e-01
   1.0827664e-01   2.8344671e-03   8.8888889e-01
   1.0853432e-01   2.2778808e-02   8.6868687e-01
   1.0853432e-01   4.3692022e-01   4.5454545e-01
   1.0853432e-01   6.7934447e-01   2.1212121e-01
   1.0853432e-01   7.0964750e-01   1.8181818e-01
   1.0858586e-01   3.2575758e-01   5.6565657e-01
   1.0858586e-01   3.8636364e-01   5.0505051e-01
   1.0863739e-01   5.1762523e-01   3.7373737e-01
   1.0863739e-01   5.7823129e-01   3.1313131e-01
   1.0868893e-01   4.6706865e-01   4.2424242e-01
   1.0884354e-01   2.2675737e-03   8.8888889e-01
   1.0884354e-01   1.2368584e-02   8.7878788e-01
   1.0884354e-01   3.3560091e-01   5.5555556e-01
   1.0884354e-01   3.7600495e-01   5.1515152e-01
   1.0884354e-01   5.3762111e-01   3.5353535e-01
   1.0884354e-01   5.5782313e-01   3.3333333e-01
   1.0884354e-01   7.8004535e-01   1.1111111e-01
   1.0884354e-01   8.6085343e-01   3.0303030e-02
   1.0894661e-01   3.2467532e-02   8.5858586e-01
   1.0899814e-01   3.4554731e-01   5.4545455e-01
   1.0899814e-01   3.6574933e-01   5.2525253e-01
   1.0904968e-01   3.5559678e-01   5.3535354e-01
   1.0904968e-01   8.2024325e-01   7.0707071e-02
   1.0910122e-01   6.2827252e-01   2.6262626e-01
   1.0920429e-01   2.2108844e-02   8.6868687e-01
   1.0925582e-01   4.2609771e-01   4.6464646e-01
   1.0941043e-01   1.7006803e-03   8.8888889e-01
   1.0946197e-01   1.1750155e-02   8.7878788e-01
   1.0946197e-01   4.8649763e-01   4.0404040e-01
   1.0951350e-01   7.4907236e-01   1.4141414e-01
   1.0966811e-01   3.1746032e-02   8.5858586e-01
   1.0966811e-01   4.5598846e-01   4.3434343e-01
   1.0966811e-01   6.5800866e-01   2.3232323e-01
   1.0977118e-01   6.0740054e-01   2.8282828e-01
   1.0987425e-01   2.1438879e-02   8.6868687e-01
   1.0987425e-01   4.1537827e-01   4.7474747e-01
   1.0987425e-01   7.1840858e-01   1.7171717e-01
   1.0992579e-01   6.8805401e-01   2.0202020e-01
   1.0997732e-01   1.1337868e-03   8.8888889e-01
   1.0997732e-01   8.6982066e-01   2.0202020e-02
   1.1002886e-01   5.0613276e-01   3.8383838e-01
   1.1008040e-01   1.1131725e-02   8.7878788e-01
   1.1008040e-01   7.8890950e-01   1.0101010e-01
   1.1023500e-01   5.8673469e-01   3.0303030e-01
   1.1023500e-01   8.2915894e-01   6.0606061e-02
   1.1038961e-01   3.1024531e-02   8.5858586e-01
   1.1038961e-01   4.0476190e-01   4.8484848e-01
   1.1038961e-01   5.2597403e-01   3.6363636e-01
   1.1049268e-01   5.6627499e-01   3.2323232e-01
   1.1054422e-01   5.6689342e-04   8.8888889e-01
   1.1054422e-01   2.0768914e-02   8.6868687e-01
   1.1054422e-01   4.4501134e-01   4.4444444e-01
   1.1054422e-01   5.4602144e-01   3.4343434e-01
   1.1059575e-01   4.7526283e-01   4.1414141e-01
   1.1059575e-01   6.3687899e-01   2.5252525e-01
   1.1069882e-01   1.0513296e-02   8.7878788e-01
   1.1080190e-01   3.9424861e-01   4.9494949e-01
   1.1080190e-01   7.5788497e-01   1.3131313e-01
   1.1111111e-01   0.0000000e+00   8.8888889e-01
   1.1111111e-01   3.0303030e-02   8.5858586e-01
   1.1111111e-01   3.3333333e-01   5.5555556e-01
   1.1111111e-01   3.8383838e-01   5.0505051e-01
   1.1111111e-01   6.6666667e-01   2.2222222e-01
   1.1111111e-01   8.7878788e-01   1.0101010e-02
   1.1121418e-01   2.0098949e-02   8.6868687e-01
   1.1121418e-01   7.2716966e-01   1.6161616e-01
   1.1131725e-01   9.8948670e-03   8.7878788e-01
   1.1131725e-01   3.4322820e-01   5.4545455e-01
   1.1131725e-01   3.7353123e-01   5.1515152e-01
   1.1131725e-01   4.3413729e-01   4.5454545e-01
   1.1131725e-01   4.9474335e-01   3.9393939e-01
   1.1131725e-01   6.1595547e-01   2.7272727e-01
   1.1131725e-01   6.9676355e-01   1.9191919e-01
   1.1131725e-01   7.9777365e-01   9.0909091e-02
   1.1142033e-01   3.5322614e-01   5.3535354e-01
   1.1142033e-01   3.6332715e-01   5.2525253e-01
   1.1142033e-01   8.3807462e-01   5.0505051e-02
   1.1162647e-01   4.6413111e-01   4.2424242e-01
   1.1183261e-01   2.9581530e-02   8.5858586e-01
   1.1183261e-01   5.1443001e-01   3.7373737e-01
   1.1183261e-01   5.9523810e-01   2.9292929e-01
   1.1188415e-01   1.9428984e-02   8.6868687e-01
   1.1193568e-01   9.2764378e-03   8.7878788e-01
   1.1198722e-01   4.2336632e-01   4.6464646e-01
   1.1209029e-01   6.4548547e-01   2.4242424e-01
   1.1209029e-01   7.6669759e-01   1.2121212e-01
   1.1214183e-01   5.3432282e-01   3.5353535e-01
   1.1214183e-01   5.7472686e-01   3.1313131e-01
   1.1224490e-01   5.5442177e-01   3.3333333e-01
   1.1224490e-01   8.8775510e-01   0.0000000e+00
   1.1250258e-01   4.8345702e-01   4.0404040e-01
   1.1255411e-01   8.6580087e-03   8.7878788e-01
   1.1255411e-01   1.8759019e-02   8.6868687e-01
   1.1255411e-01   2.8860029e-02   8.5858586e-01
   1.1255411e-01   4.1269841e-01   4.7474747e-01
   1.1255411e-01   4.5310245e-01   4.3434343e-01
   1.1255411e-01   6.7532468e-01   2.1212121e-01
   1.1255411e-01   7.3593074e-01   1.5151515e-01
   1.1255411e-01   8.0663781e-01   8.0808081e-02
   1.1260565e-01   8.4699031e-01   4.0404040e-02
   1.1270872e-01   7.0547310e-01   1.8181818e-01
   1.1286333e-01   6.2451041e-01   2.6262626e-01
   1.1301793e-01   4.0213358e-01   4.8484848e-01
   1.1317254e-01   8.0395795e-03   8.7878788e-01
   1.1317254e-01   5.0298907e-01   3.8383838e-01
   1.1322408e-01   1.8089054e-02   8.6868687e-01
   1.1327561e-01   2.8138528e-02   8.5858586e-01
   1.1337868e-01   3.9167182e-01   4.9494949e-01
   1.1337868e-01   4.4217687e-01   4.4444444e-01
   1.1337868e-01   7.7551020e-01   1.1111111e-01
   1.1343022e-01   6.0374150e-01   2.8282828e-01
   1.1358483e-01   4.7227376e-01   4.1414141e-01
   1.1358483e-01   6.5409194e-01   2.3232323e-01
   1.1363636e-01   3.7878788e-02   8.4848485e-01
   1.1363636e-01   3.4090909e-01   5.4545455e-01
   1.1363636e-01   3.8131313e-01   5.0505051e-01
   1.1363636e-01   5.2272727e-01   3.6363636e-01
   1.1379097e-01   7.4211503e-03   8.7878788e-01
   1.1379097e-01   3.5085549e-01   5.3535354e-01
   1.1379097e-01   3.7105751e-01   5.1515152e-01
   1.1379097e-01   5.8317873e-01   3.0303030e-01
   1.1379097e-01   8.1550196e-01   7.0707071e-02
   1.1379097e-01   8.5590600e-01   3.0303030e-02
   1.1384251e-01   3.6090497e-01   5.2525253e-01
   1.1389404e-01   1.7419089e-02   8.6868687e-01
   1.1389404e-01   5.4267161e-01   3.4343434e-01
   1.1389404e-01   7.4469182e-01   1.4141414e-01
   1.1394558e-01   5.6282210e-01   3.2323232e-01
   1.1399711e-01   2.7417027e-02   8.5858586e-01
   1.1399711e-01   6.8398268e-01   2.0202020e-01
   1.1410019e-01   4.3135436e-01   4.5454545e-01
   1.1410019e-01   7.1418264e-01   1.7171717e-01
   1.1440940e-01   6.8027211e-03   8.7878788e-01
   1.1440940e-01   3.7105751e-02   8.4848485e-01
   1.1440940e-01   4.9165121e-01   3.9393939e-01
   1.1440940e-01   6.3306535e-01   2.5252525e-01
   1.1456401e-01   1.6749124e-02   8.6868687e-01
   1.1456401e-01   4.6119357e-01   4.2424242e-01
   1.1466708e-01   7.8432282e-01   1.0101010e-01
   1.1471861e-01   2.6695527e-02   8.5858586e-01
   1.1471861e-01   4.2063492e-01   4.6464646e-01
   1.1497629e-01   8.6482169e-01   2.0202020e-02
   1.1502783e-01   6.1842919e-03   8.7878788e-01
   1.1502783e-01   5.1123480e-01   3.7373737e-01
   1.1502783e-01   6.1224490e-01   2.7272727e-01
   1.1502783e-01   8.2436611e-01   6.0606061e-02
   1.1507937e-01   6.6269841e-01   2.2222222e-01
   1.1518244e-01   3.6332715e-02   8.4848485e-01
   1.1523397e-01   1.6079159e-02   8.6868687e-01
   1.1523397e-01   4.1001855e-01   4.7474747e-01
   1.1523397e-01   7.5345290e-01   1.3131313e-01
   1.1544012e-01   2.5974026e-02   8.5858586e-01
   1.1544012e-01   4.5021645e-01   4.3434343e-01
   1.1544012e-01   5.3102453e-01   3.5353535e-01
   1.1544012e-01   5.9163059e-01   2.9292929e-01
   1.1544012e-01   6.9264069e-01   1.9191919e-01
   1.1549165e-01   7.2289219e-01   1.6161616e-01
   1.1554319e-01   4.8041641e-01   4.0404040e-01
   1.1564626e-01   5.5658627e-03   8.7878788e-01
   1.1564626e-01   3.9950526e-01   4.8484848e-01
   1.1564626e-01   5.5102041e-01   3.3333333e-01
   1.1564626e-01   5.7122243e-01   3.1313131e-01
   1.1590394e-01   1.5409194e-02   8.6868687e-01
   1.1595547e-01   3.5559678e-02   8.4848485e-01
   1.1595547e-01   3.8909503e-01   4.9494949e-01
   1.1595547e-01   6.4162028e-01   2.4242424e-01
   1.1595547e-01   7.9313544e-01   9.0909091e-02
   1.1616162e-01   2.5252525e-02   8.5858586e-01
   1.1616162e-01   3.4848485e-01   5.3535354e-01
   1.1616162e-01   3.7878788e-01   5.0505051e-01
   1.1616162e-01   8.7373737e-01   1.0101010e-02
   1.1621315e-01   4.3934240e-01   4.4444444e-01
   1.1626469e-01   4.9474335e-03   8.7878788e-01
   1.1626469e-01   3.5848279e-01   5.2525253e-01
   1.1626469e-01   3.6858380e-01   5.1515152e-01
   1.1626469e-01   8.3323026e-01   5.0505051e-02
   1.1631622e-01   4.9984539e-01   3.8383838e-01
   1.1657390e-01   1.4739229e-02   8.6868687e-01
   1.1657390e-01   4.6928468e-01   4.1414141e-01
   1.1657390e-01   6.7130489e-01   2.1212121e-01
   1.1657390e-01   7.6221398e-01   1.2121212e-01
   1.1662544e-01   6.2074830e-01   2.6262626e-01
   1.1672851e-01   3.4786642e-02   8.4848485e-01
   1.1688312e-01   4.3290043e-03   8.7878788e-01
   1.1688312e-01   2.4531025e-02   8.5858586e-01
   1.1688312e-01   4.2857143e-01   4.5454545e-01
   1.1688312e-01   5.1948052e-01   3.6363636e-01
   1.1688312e-01   7.0129870e-01   1.8181818e-01
   1.1688312e-01   7.3160173e-01   1.5151515e-01
   1.1708926e-01   6.0008246e-01   2.8282828e-01
   1.1724387e-01   1.4069264e-02   8.6868687e-01
   1.1724387e-01   5.3932179e-01   3.4343434e-01
   1.1724387e-01   8.0194805e-01   8.0808081e-02
   1.1734694e-01   5.7962276e-01   3.0303030e-01
   1.1734694e-01   8.8265306e-01   0.0000000e+00
   1.1739847e-01   5.5936920e-01   3.2323232e-01
   1.1745001e-01   4.1790353e-01   4.6464646e-01
   1.1750155e-01   3.7105751e-03   8.7878788e-01
   1.1750155e-01   3.4013605e-02   8.4848485e-01
   1.1750155e-01   4.5825603e-01   4.2424242e-01
   1.1750155e-01   4.8855906e-01   3.9393939e-01
   1.1750155e-01   6.5017522e-01   2.3232323e-01
   1.1750155e-01   8.4209441e-01   4.0404040e-02
   1.1760462e-01   2.3809524e-02   8.5858586e-01
   1.1791383e-01   1.3399299e-02   8.6868687e-01
   1.1791383e-01   4.0733869e-01   4.7474747e-01
   1.1791383e-01   7.7097506e-01   1.1111111e-01
   1.1806844e-01   6.7991136e-01   2.0202020e-01
   1.1811998e-01   3.0921459e-03   8.7878788e-01
   1.1822305e-01   5.0803958e-01   3.7373737e-01
   1.1822305e-01   6.2925170e-01   2.5252525e-01
   1.1827458e-01   3.3240569e-02   8.4848485e-01
   1.1827458e-01   3.9687693e-01   4.8484848e-01
   1.1827458e-01   7.4031128e-01   1.4141414e-01
   1.1832612e-01   2.3088023e-02   8.5858586e-01
   1.1832612e-01   4.4733045e-01   4.3434343e-01
   1.1832612e-01   7.0995671e-01   1.7171717e-01
   1.1853226e-01   3.8651824e-01   4.9494949e-01
   1.1853226e-01   8.1076067e-01   7.0707071e-02
   1.1858380e-01   1.2729334e-02   8.6868687e-01
   1.1858380e-01   4.7737580e-01   4.0404040e-01
   1.1868687e-01   3.5606061e-01   5.2525253e-01
   1.1868687e-01   3.7626263e-01   5.0505051e-01
   1.1873840e-01   2.4737168e-03   8.7878788e-01
   1.1873840e-01   3.6611008e-01   5.1515152e-01
   1.1873840e-01   5.2772624e-01   3.5353535e-01
   1.1873840e-01   6.0853432e-01   2.7272727e-01
   1.1873840e-01   8.5095857e-01   3.0303030e-02
   1.1904762e-01   2.2366522e-02   8.5858586e-01
   1.1904762e-01   3.2467532e-02   8.4848485e-01
   1.1904762e-01   4.3650794e-01   4.4444444e-01
   1.1904762e-01   5.4761905e-01   3.3333333e-01
   1.1904762e-01   5.8802309e-01   2.9292929e-01
   1.1904762e-01   6.5873016e-01   2.2222222e-01
   1.1915069e-01   5.6771800e-01   3.1313131e-01
   1.1925376e-01   1.2059369e-02   8.6868687e-01
   1.1925376e-01   7.7973614e-01   1.0101010e-01
   1.1935683e-01   1.8552876e-03   8.7878788e-01
   1.1945991e-01   4.9670171e-01   3.8383838e-01
   1.1956298e-01   4.6629561e-01   4.1414141e-01
   1.1956298e-01   6.8851783e-01   1.9191919e-01
   1.1966605e-01   4.2578850e-01   4.5454545e-01
   1.1966605e-01   7.4902082e-01   1.3131313e-01
   1.1976912e-01   2.1645022e-02   8.5858586e-01
   1.1976912e-01   7.1861472e-01   1.6161616e-01
   1.1982066e-01   3.1694496e-02   8.4848485e-01
   1.1982066e-01   6.3775510e-01   2.4242424e-01
   1.1982066e-01   8.1957328e-01   6.0606061e-02
   1.1992373e-01   1.1389404e-02   8.6868687e-01
   1.1997526e-01   1.2368584e-03   8.7878788e-01
   1.1997526e-01   8.5982272e-01   2.0202020e-02
   1.2012987e-01   5.1623377e-01   3.6363636e-01
   1.2018141e-01   4.1517213e-01   4.6464646e-01
   1.2038755e-01   6.1698619e-01   2.6262626e-01
   1.2043908e-01   4.5531849e-01   4.2424242e-01
   1.2049062e-01   2.0923521e-02   8.5858586e-01
   1.2059369e-01   6.1842919e-04   8.7878788e-01
   1.2059369e-01   1.0719439e-02   8.6868687e-01
   1.2059369e-01   3.0921459e-02   8.4848485e-01
   1.2059369e-01   4.0465883e-01   4.7474747e-01
   1.2059369e-01   4.8546691e-01   3.9393939e-01
   1.2059369e-01   5.3597196e-01   3.4343434e-01
   1.2059369e-01   6.6728510e-01   2.1212121e-01
   1.2059369e-01   7.8849722e-01   9.0909091e-02
   1.2074830e-01   5.9642342e-01   2.8282828e-01
   1.2085137e-01   5.5591631e-01   3.2323232e-01
   1.2090291e-01   3.9424861e-01   4.8484848e-01
   1.2090291e-01   5.7606679e-01   3.0303030e-01
   1.2105751e-01   6.9712430e-01   1.8181818e-01
   1.2105751e-01   7.5773036e-01   1.2121212e-01
   1.2110905e-01   3.8394146e-01   4.9494949e-01
   1.2110905e-01   8.2838590e-01   5.0505051e-02
   1.2121212e-01   0.0000000e+00   8.7878788e-01
   1.2121212e-01   2.0202020e-02   8.5858586e-01
   1.2121212e-01   4.0404040e-02   8.3838384e-01
   1.2121212e-01   3.6363636e-01   5.1515152e-01
   1.2121212e-01   3.7373737e-01   5.0505051e-01
   1.2121212e-01   4.4444444e-01   4.3434343e-01
   1.2121212e-01   7.2727273e-01   1.5151515e-01
   1.2121212e-01   8.6868687e-01   1.0101010e-02
   1.2126366e-01   1.0049474e-02   8.6868687e-01
   1.2136673e-01   3.0148423e-02   8.4848485e-01
   1.2141826e-01   5.0484436e-01   3.7373737e-01
   1.2141826e-01   6.4625850e-01   2.3232323e-01
   1.2162441e-01   4.7433519e-01   4.0404040e-01
   1.2188209e-01   4.3367347e-01   4.4444444e-01
   1.2193362e-01   9.3795094e-03   8.6868687e-01
   1.2193362e-01   1.9480519e-02   8.5858586e-01
   1.2193362e-01   7.9725830e-01   8.0808081e-02
   1.2203669e-01   3.9579468e-02   8.3838384e-01
   1.2203669e-01   5.2442795e-01   3.5353535e-01
   1.2203669e-01   6.2543805e-01   2.5252525e-01
   1.2213976e-01   2.9375387e-02   8.4848485e-01
   1.2213976e-01   6.7584003e-01   2.0202020e-01
   1.2239744e-01   8.3719852e-01   4.0404040e-02
   1.2244898e-01   4.2300557e-01   4.5454545e-01
   1.2244898e-01   5.4421769e-01   3.3333333e-01
   1.2244898e-01   6.0482375e-01   2.7272727e-01
   1.2244898e-01   7.6643991e-01   1.1111111e-01
   1.2244898e-01   8.7755102e-01   0.0000000e+00
   1.2255205e-01   4.6330653e-01   4.1414141e-01
   1.2255205e-01   7.0573078e-01   1.7171717e-01
   1.2260359e-01   8.7095444e-03   8.6868687e-01
   1.2260359e-01   4.9355803e-01   3.8383838e-01
   1.2265512e-01   1.8759019e-02   8.5858586e-01
   1.2265512e-01   5.6421356e-01   3.1313131e-01
   1.2265512e-01   5.8441558e-01   2.9292929e-01
   1.2265512e-01   7.3593074e-01   1.4141414e-01
   1.2286127e-01   3.8754896e-02   8.3838384e-01
   1.2291280e-01   2.8602350e-02   8.4848485e-01
   1.2291280e-01   4.1244073e-01   4.6464646e-01
   1.2301587e-01   6.5476190e-01   2.2222222e-01
   1.2327355e-01   8.0395795e-03   8.6868687e-01
   1.2327355e-01   4.0197897e-01   4.7474747e-01
   1.2327355e-01   8.0601938e-01   7.0707071e-02
   1.2337662e-01   1.8037518e-02   8.5858586e-01
   1.2337662e-01   4.5238095e-01   4.2424242e-01
   1.2337662e-01   5.1298701e-01   3.6363636e-01
   1.2353123e-01   3.9162028e-01   4.8484848e-01
   1.2368584e-01   2.7829314e-02   8.4848485e-01
   1.2368584e-01   3.7930324e-02   8.3838384e-01
   1.2368584e-01   3.8136467e-01   4.9494949e-01
   1.2368584e-01   4.8237477e-01   3.9393939e-01
   1.2368584e-01   6.3388992e-01   2.4242424e-01
   1.2368584e-01   6.8439497e-01   1.9191919e-01
   1.2368584e-01   8.4601113e-01   3.0303030e-02
   1.2373737e-01   3.7121212e-01   5.0505051e-01
   1.2384045e-01   7.7514945e-01   1.0101010e-01
   1.2394352e-01   7.3696145e-03   8.6868687e-01
   1.2394352e-01   5.3262214e-01   3.4343434e-01
   1.2404659e-01   7.1433725e-01   1.6161616e-01
   1.2409812e-01   1.7316017e-02   8.5858586e-01
   1.2409812e-01   4.4155844e-01   4.3434343e-01
   1.2409812e-01   7.4458874e-01   1.3131313e-01
   1.2414966e-01   6.1322408e-01   2.6262626e-01
   1.2430427e-01   5.5246341e-01   3.2323232e-01
   1.2440734e-01   5.9276438e-01   2.8282828e-01
   1.2445887e-01   2.7056277e-02   8.4848485e-01
   1.2445887e-01   5.7251082e-01   3.0303030e-01
   1.2451041e-01   3.7105751e-02   8.3838384e-01
   1.2461348e-01   6.6996496e-03   8.6868687e-01
   1.2461348e-01   5.0164914e-01   3.7373737e-01
   1.2461348e-01   6.6326531e-01   2.1212121e-01
   1.2461348e-01   8.1478046e-01   6.0606061e-02
   1.2466502e-01   4.7129458e-01   4.0404040e-01
   1.2471655e-01   4.3083900e-01   4.4444444e-01
   1.2481962e-01   1.6594517e-02   8.5858586e-01
   1.2497423e-01   8.5482375e-01   2.0202020e-02
   1.2523191e-01   2.6283241e-02   8.4848485e-01
   1.2523191e-01   4.2022263e-01   4.5454545e-01
   1.2523191e-01   6.9294991e-01   1.8181818e-01
   1.2523191e-01   7.8385900e-01   9.0909091e-02
   1.2528345e-01   6.0296846e-03   8.6868687e-01
   1.2533498e-01   3.6281179e-02   8.3838384e-01
   1.2533498e-01   5.2112966e-01   3.5353535e-01
   1.2533498e-01   6.4234179e-01   2.3232323e-01
   1.2554113e-01   1.5873016e-02   8.5858586e-01
   1.2554113e-01   4.6031746e-01   4.1414141e-01
   1.2554113e-01   7.2294372e-01   1.5151515e-01
   1.2554113e-01   7.5324675e-01   1.2121212e-01
   1.2564420e-01   4.0970934e-01   4.6464646e-01
   1.2574727e-01   4.9041435e-01   3.8383838e-01
   1.2585034e-01   5.4081633e-01   3.3333333e-01
   1.2585034e-01   6.2162441e-01   2.5252525e-01
   1.2595341e-01   5.3597196e-03   8.6868687e-01
   1.2595341e-01   3.9929911e-01   4.7474747e-01
   1.2595341e-01   8.2354154e-01   5.0505051e-02
   1.2600495e-01   2.5510204e-02   8.4848485e-01
   1.2615955e-01   3.5456607e-02   8.3838384e-01
   1.2615955e-01   3.8899196e-01   4.8484848e-01
   1.2615955e-01   5.6070913e-01   3.1313131e-01
   1.2615955e-01   6.0111317e-01   2.7272727e-01
   1.2621109e-01   6.7176871e-01   2.0202020e-01
   1.2626263e-01   1.5151515e-02   8.5858586e-01
   1.2626263e-01   3.7878788e-01   4.9494949e-01
   1.2626263e-01   5.8080808e-01   2.9292929e-01
   1.2626263e-01   8.6363636e-01   1.0101010e-02
   1.2631416e-01   4.4944341e-01   4.2424242e-01
   1.2662338e-01   4.6897547e-03   8.6868687e-01
   1.2662338e-01   5.0974026e-01   3.6363636e-01
   1.2662338e-01   7.9256854e-01   8.0808081e-02
   1.2677798e-01   2.4737168e-02   8.4848485e-01
   1.2677798e-01   4.7928262e-01   3.9393939e-01
   1.2677798e-01   7.0150484e-01   1.7171717e-01
   1.2698413e-01   1.4430014e-02   8.5858586e-01
   1.2698413e-01   3.4632035e-02   8.3838384e-01
   1.2698413e-01   4.3867244e-01   4.3434343e-01
   1.2698413e-01   6.5079365e-01   2.2222222e-01
   1.2698413e-01   7.6190476e-01   1.1111111e-01
   1.2703566e-01   7.3155020e-01   1.4141414e-01
   1.2729334e-01   4.0197897e-03   8.6868687e-01
   1.2729334e-01   5.2927231e-01   3.4343434e-01
   1.2729334e-01   8.3230262e-01   4.0404040e-02
   1.2755102e-01   2.3964131e-02   8.4848485e-01
   1.2755102e-01   4.2800454e-01   4.4444444e-01
   1.2755102e-01   6.3002474e-01   2.4242424e-01
   1.2755102e-01   8.7244898e-01   0.0000000e+00
   1.2770563e-01   1.3708514e-02   8.5858586e-01
   1.2770563e-01   4.6825397e-01   4.0404040e-01
   1.2775716e-01   5.4901051e-01   3.2323232e-01
   1.2780870e-01   3.3807462e-02   8.3838384e-01
   1.2780870e-01   4.9845393e-01   3.7373737e-01
   1.2780870e-01   6.8027211e-01   1.9191919e-01
   1.2791177e-01   6.0946197e-01   2.6262626e-01
   1.2796331e-01   3.3498248e-03   8.6868687e-01
   1.2801484e-01   4.1743970e-01   4.5454545e-01
   1.2801484e-01   5.6895485e-01   3.0303030e-01
   1.2801484e-01   8.0127809e-01   7.0707071e-02
   1.2806638e-01   5.8910534e-01   2.8282828e-01
   1.2832406e-01   2.3191095e-02   8.4848485e-01
   1.2832406e-01   7.1005978e-01   1.6161616e-01
   1.2837559e-01   4.0697794e-01   4.6464646e-01
   1.2842713e-01   1.2987013e-02   8.5858586e-01
   1.2842713e-01   7.7056277e-01   1.0101010e-01
   1.2853020e-01   4.5732839e-01   4.1414141e-01
   1.2853020e-01   7.4015667e-01   1.3131313e-01
   1.2863327e-01   2.6798598e-03   8.6868687e-01
   1.2863327e-01   3.2982890e-02   8.3838384e-01
   1.2863327e-01   3.9661925e-01   4.7474747e-01
   1.2863327e-01   5.1783137e-01   3.5353535e-01
   1.2863327e-01   6.5924552e-01   2.1212121e-01
   1.2863327e-01   8.4106370e-01   3.0303030e-02
   1.2878788e-01   4.2929293e-02   8.2828283e-01
   1.2878788e-01   3.8636364e-01   4.8484848e-01
   1.2889095e-01   4.8727067e-01   3.8383838e-01
   1.2909709e-01   2.2418058e-02   8.4848485e-01
   1.2914863e-01   1.2265512e-02   8.5858586e-01
   1.2925170e-01   4.4650588e-01   4.2424242e-01
   1.2925170e-01   5.3741497e-01   3.3333333e-01
   1.2925170e-01   6.3842507e-01   2.3232323e-01
   1.2930324e-01   2.0098949e-03   8.6868687e-01
   1.2940631e-01   6.8877551e-01   1.8181818e-01
   1.2940631e-01   8.0998763e-01   6.0606061e-02
   1.2945784e-01   3.2158318e-02   8.3838384e-01
   1.2966399e-01   4.2053185e-02   8.2828283e-01
   1.2966399e-01   5.5720470e-01   3.1313131e-01
   1.2966399e-01   6.1781076e-01   2.5252525e-01
   1.2987013e-01   1.1544012e-02   8.5858586e-01
   1.2987013e-01   2.1645022e-02   8.4848485e-01
   1.2987013e-01   4.3578644e-01   4.3434343e-01
   1.2987013e-01   4.7619048e-01   3.9393939e-01
   1.2987013e-01   5.0649351e-01   3.6363636e-01
   1.2987013e-01   5.7720058e-01   2.9292929e-01
   1.2987013e-01   5.9740260e-01   2.7272727e-01
   1.2987013e-01   7.1861472e-01   1.5151515e-01
   1.2987013e-01   7.7922078e-01   9.0909091e-02
   1.2997320e-01   1.3399299e-03   8.6868687e-01
   1.2997320e-01   8.4982478e-01   2.0202020e-02
   1.3002474e-01   7.4876314e-01   1.2121212e-01
   1.3028242e-01   3.1333746e-02   8.3838384e-01
   1.3028242e-01   6.6769738e-01   2.0202020e-01
   1.3038549e-01   4.2517007e-01   4.4444444e-01
   1.3054009e-01   4.1177077e-02   8.2828283e-01
   1.3059163e-01   1.0822511e-02   8.5858586e-01
   1.3064317e-01   6.6996496e-04   8.6868687e-01
   1.3064317e-01   2.0871985e-02   8.4848485e-01
   1.3064317e-01   5.2592249e-01   3.4343434e-01
   1.3074624e-01   4.6521336e-01   4.0404040e-01
   1.3079777e-01   4.1465677e-01   4.5454545e-01
   1.3079777e-01   8.1869718e-01   5.0505051e-02
   1.3095238e-01   6.4682540e-01   2.2222222e-01
   1.3100392e-01   4.9525871e-01   3.7373737e-01
   1.3100392e-01   6.9727891e-01   1.7171717e-01
   1.3110699e-01   3.0509173e-02   8.3838384e-01
   1.3110699e-01   4.0424655e-01   4.6464646e-01
   1.3121006e-01   5.4555762e-01   3.2323232e-01
   1.3131313e-01   0.0000000e+00   8.6868687e-01
   1.3131313e-01   1.0101010e-02   8.5858586e-01
   1.3131313e-01   3.9393939e-01   4.7474747e-01
   1.3131313e-01   7.8787879e-01   8.0808081e-02
   1.3131313e-01   8.5858586e-01   1.0101010e-02
   1.3141620e-01   2.0098949e-02   8.4848485e-01
   1.3141620e-01   4.0300969e-02   8.2828283e-01
   1.3141620e-01   6.2615955e-01   2.4242424e-01
   1.3141620e-01   7.2716966e-01   1.4141414e-01
   1.3151927e-01   4.5433931e-01   4.1414141e-01
   1.3151927e-01   7.5736961e-01   1.1111111e-01
   1.3157081e-01   5.6539889e-01   3.0303030e-01
   1.3167388e-01   6.0569986e-01   2.6262626e-01
   1.3172542e-01   5.8544630e-01   2.8282828e-01
   1.3193156e-01   2.9684601e-02   8.3838384e-01
   1.3193156e-01   5.1453309e-01   3.5353535e-01
   1.3193156e-01   6.7614925e-01   1.9191919e-01
   1.3203463e-01   9.3795094e-03   8.5858586e-01
   1.3203463e-01   4.8412698e-01   3.8383838e-01
   1.3218924e-01   1.9325912e-02   8.4848485e-01
   1.3218924e-01   4.4356834e-01   4.2424242e-01
   1.3218924e-01   8.2740672e-01   4.0404040e-02
   1.3229231e-01   3.9424861e-02   8.2828283e-01
   1.3260153e-01   7.0578231e-01   1.6161616e-01
   1.3265306e-01   5.3401361e-01   3.3333333e-01
   1.3265306e-01   6.5522573e-01   2.1212121e-01
   1.3265306e-01   8.6734694e-01   0.0000000e+00
   1.3275613e-01   8.6580087e-03   8.5858586e-01
   1.3275613e-01   2.8860029e-02   8.3838384e-01
   1.3275613e-01   4.3290043e-01   4.3434343e-01
   1.3275613e-01   7.9653680e-01   7.0707071e-02
   1.3296228e-01   1.8552876e-02   8.4848485e-01
   1.3296228e-01   4.7309833e-01   3.9393939e-01
   1.3296228e-01   7.3572459e-01   1.3131313e-01
   1.3301381e-01   7.6597609e-01   1.0101010e-01
   1.3311688e-01   5.0324675e-01   3.6363636e-01
   1.3316842e-01   3.8548753e-02   8.2828283e-01
   1.3316842e-01   5.5370027e-01   3.1313131e-01
   1.3316842e-01   6.3450835e-01   2.3232323e-01
   1.3321995e-01   4.2233560e-01   4.4444444e-01
   1.3347763e-01   7.9365079e-03   8.5858586e-01
   1.3347763e-01   5.7359307e-01   2.9292929e-01
   1.3347763e-01   6.1399711e-01   2.5252525e-01
   1.3358071e-01   2.8035457e-02   8.3838384e-01
   1.3358071e-01   4.1187384e-01   4.5454545e-01
   1.3358071e-01   5.9369202e-01   2.7272727e-01
   1.3358071e-01   6.8460111e-01   1.8181818e-01
   1.3358071e-01   8.3611626e-01   3.0303030e-02
   1.3373531e-01   1.7779839e-02   8.4848485e-01
   1.3378685e-01   4.6217275e-01   4.0404040e-01
   1.3383838e-01   4.0151515e-01   4.6464646e-01
   1.3399299e-01   5.2257267e-01   3.4343434e-01
   1.3404453e-01   3.7672645e-02   8.2828283e-01
   1.3419913e-01   7.2150072e-03   8.5858586e-01
   1.3419913e-01   4.9206349e-01   3.7373737e-01
   1.3419913e-01   7.1428571e-01   1.5151515e-01
   1.3419913e-01   8.0519481e-01   6.0606061e-02
   1.3435374e-01   6.6362606e-01   2.0202020e-01
   1.3440528e-01   2.7210884e-02   8.3838384e-01
   1.3450835e-01   1.7006803e-02   8.4848485e-01
   1.3450835e-01   4.5135024e-01   4.1414141e-01
   1.3450835e-01   7.4427953e-01   1.2121212e-01
   1.3450835e-01   7.7458256e-01   9.0909091e-02
   1.3466296e-01   5.4210472e-01   3.2323232e-01
   1.3492063e-01   6.4935065e-03   8.5858586e-01
   1.3492063e-01   3.6796537e-02   8.2828283e-01
   1.3492063e-01   6.4285714e-01   2.2222222e-01
   1.3497217e-01   8.4482581e-01   2.0202020e-02
   1.3512678e-01   4.4063080e-01   4.2424242e-01
   1.3512678e-01   5.6184292e-01   3.0303030e-01
   1.3517831e-01   4.8098330e-01   3.8383838e-01
   1.3522985e-01   2.6386312e-02   8.3838384e-01
   1.3522985e-01   5.1123480e-01   3.5353535e-01
   1.3522985e-01   6.9305298e-01   1.7171717e-01
   1.3528139e-01   1.6233766e-02   8.4848485e-01
   1.3528139e-01   6.2229437e-01   2.4242424e-01
   1.3538446e-01   5.8178726e-01   2.8282828e-01
   1.3543599e-01   6.0193774e-01   2.6262626e-01
   1.3564214e-01   5.7720058e-03   8.5858586e-01
   1.3564214e-01   4.3001443e-01   4.3434343e-01
   1.3564214e-01   8.1385281e-01   5.0505051e-02
   1.3579674e-01   3.5920429e-02   8.2828283e-01
   1.3579674e-01   7.2278912e-01   1.4141414e-01
   1.3600289e-01   7.8318903e-01   8.0808081e-02
   1.3605442e-01   1.5460730e-02   8.4848485e-01
   1.3605442e-01   2.5561740e-02   8.3838384e-01
   1.3605442e-01   4.1950113e-01   4.4444444e-01
   1.3605442e-01   4.7000618e-01   3.9393939e-01
   1.3605442e-01   5.3061224e-01   3.3333333e-01
   1.3605442e-01   6.7202639e-01   1.9191919e-01
   1.3605442e-01   7.5283447e-01   1.1111111e-01
   1.3636364e-01   5.0505051e-03   8.5858586e-01
   1.3636364e-01   4.5454545e-02   8.1818182e-01
   1.3636364e-01   4.0909091e-01   4.5454545e-01
   1.3636364e-01   5.0000000e-01   3.6363636e-01
   1.3636364e-01   8.5353535e-01   1.0101010e-02
   1.3667285e-01   3.5044321e-02   8.2828283e-01
   1.3667285e-01   5.5019584e-01   3.1313131e-01
   1.3667285e-01   6.5120594e-01   2.1212121e-01
   1.3682746e-01   1.4687693e-02   8.4848485e-01
   1.3682746e-01   4.5913214e-01   4.0404040e-01
   1.3687899e-01   2.4737168e-02   8.3838384e-01
   1.3687899e-01   7.0150484e-01   1.6161616e-01
   1.3708514e-01   4.3290043e-03   8.5858586e-01
   1.3708514e-01   5.6998557e-01   2.9292929e-01
   1.3708514e-01   6.3059163e-01   2.3232323e-01
   1.3708514e-01   8.2251082e-01   4.0404040e-02
   1.3729128e-01   4.4526902e-02   8.1818182e-01
   1.3729128e-01   5.8998145e-01   2.7272727e-01
   1.3729128e-01   6.1018347e-01   2.5252525e-01
   1.3734282e-01   5.1922284e-01   3.4343434e-01
   1.3739435e-01   4.8886827e-01   3.7373737e-01
   1.3739435e-01   7.3129252e-01   1.3131313e-01
   1.3749742e-01   4.4836116e-01   4.1414141e-01
   1.3749742e-01   7.9179551e-01   7.0707071e-02
   1.3754896e-01   3.4168213e-02   8.2828283e-01
   1.3760049e-01   1.3914657e-02   8.4848485e-01
   1.3760049e-01   7.6138940e-01   1.0101010e-01
   1.3770357e-01   2.3912595e-02   8.3838384e-01
   1.3775510e-01   6.8042672e-01   1.8181818e-01
   1.3775510e-01   8.6224490e-01   0.0000000e+00
   1.3780664e-01   3.6075036e-03   8.5858586e-01
   1.3806432e-01   4.3769326e-01   4.2424242e-01
   1.3811585e-01   5.3865182e-01   3.2323232e-01
   1.3821892e-01   4.3599258e-02   8.1818182e-01
   1.3832200e-01   4.7783962e-01   3.8383838e-01
   1.3837353e-01   1.3141620e-02   8.4848485e-01
   1.3842507e-01   3.3292105e-02   8.2828283e-01
   1.3842507e-01   6.5955473e-01   2.0202020e-01
   1.3852814e-01   2.8860029e-03   8.5858586e-01
   1.3852814e-01   2.3088023e-02   8.3838384e-01
   1.3852814e-01   4.2712843e-01   4.3434343e-01
   1.3852814e-01   5.0793651e-01   3.5353535e-01
   1.3852814e-01   7.0995671e-01   1.5151515e-01
   1.3852814e-01   8.3116883e-01   3.0303030e-02
   1.3868275e-01   5.5828695e-01   3.0303030e-01
   1.3888889e-01   4.1666667e-01   4.4444444e-01
   1.3888889e-01   6.3888889e-01   2.2222222e-01
   1.3899196e-01   7.3979592e-01   1.2121212e-01
   1.3899196e-01   8.0040198e-01   6.0606061e-02
   1.3904350e-01   5.7812822e-01   2.8282828e-01
   1.3914657e-01   1.2368584e-02   8.4848485e-01
   1.3914657e-01   4.2671614e-02   8.1818182e-01
   1.3914657e-01   4.6691404e-01   3.9393939e-01
   1.3914657e-01   6.1842919e-01   2.4242424e-01
   1.3914657e-01   7.6994434e-01   9.0909091e-02
   1.3919810e-01   5.9817563e-01   2.6262626e-01
   1.3924964e-01   2.1645022e-03   8.5858586e-01
   1.3930118e-01   3.2415997e-02   8.2828283e-01
   1.3935271e-01   2.2263451e-02   8.3838384e-01
   1.3945578e-01   5.2721088e-01   3.3333333e-01
   1.3945578e-01   6.8882705e-01   1.7171717e-01
   1.3961039e-01   4.9675325e-01   3.6363636e-01
   1.3986807e-01   4.5609153e-01   4.0404040e-01
   1.3991960e-01   1.1595547e-02   8.4848485e-01
   1.3997114e-01   1.4430014e-03   8.5858586e-01
   1.3997114e-01   8.3982684e-01   2.0202020e-02
   1.4007421e-01   4.1743970e-02   8.1818182e-01
   1.4017728e-01   2.1438879e-02   8.3838384e-01
   1.4017728e-01   3.1539889e-02   8.2828283e-01
   1.4017728e-01   5.4669140e-01   3.1313131e-01
   1.4017728e-01   6.6790353e-01   1.9191919e-01
   1.4017728e-01   7.1840858e-01   1.4141414e-01
   1.4048650e-01   4.4537209e-01   4.1414141e-01
   1.4048650e-01   8.0900845e-01   5.0505051e-02
   1.4058957e-01   4.8567306e-01   3.7373737e-01
   1.4058957e-01   7.4829932e-01   1.1111111e-01
   1.4069264e-01   7.2150072e-04   8.5858586e-01
   1.4069264e-01   1.0822511e-02   8.4848485e-01
   1.4069264e-01   5.1587302e-01   3.4343434e-01
   1.4069264e-01   5.6637807e-01   2.9292929e-01
   1.4069264e-01   6.4718615e-01   2.1212121e-01
   1.4069264e-01   7.7849928e-01   8.0808081e-02
   1.4100186e-01   2.0614306e-02   8.3838384e-01
   1.4100186e-01   4.0816327e-02   8.1818182e-01
   1.4100186e-01   4.3475572e-01   4.2424242e-01
   1.4100186e-01   5.8627087e-01   2.7272727e-01
   1.4100186e-01   6.2667491e-01   2.3232323e-01
   1.4105339e-01   3.0663781e-02   8.2828283e-01
   1.4110493e-01   6.0636982e-01   2.5252525e-01
   1.4115646e-01   6.9722738e-01   1.6161616e-01
   1.4141414e-01   0.0000000e+00   8.5858586e-01
   1.4141414e-01   4.2424242e-01   4.3434343e-01
   1.4141414e-01   8.4848485e-01   1.0101010e-02
   1.4146568e-01   1.0049474e-02   8.4848485e-01
   1.4146568e-01   4.7469594e-01   3.8383838e-01
   1.4156875e-01   5.3519893e-01   3.2323232e-01
   1.4182643e-01   1.9789734e-02   8.3838384e-01
   1.4182643e-01   5.0463822e-01   3.5353535e-01
   1.4182643e-01   7.2686044e-01   1.3131313e-01
   1.4192950e-01   2.9787673e-02   8.2828283e-01
   1.4192950e-01   3.9888683e-02   8.1818182e-01
   1.4192950e-01   6.7625232e-01   1.8181818e-01
   1.4198103e-01   8.1761492e-01   4.0404040e-02
   1.4218718e-01   7.5680272e-01   1.0101010e-01
   1.4223871e-01   9.2764378e-03   8.4848485e-01
   1.4223871e-01   4.6382189e-01   3.9393939e-01
   1.4223871e-01   5.5473098e-01   3.0303030e-01
   1.4223871e-01   7.8705422e-01   7.0707071e-02
   1.4249639e-01   6.5548341e-01   2.0202020e-01
   1.4265100e-01   1.8965162e-02   8.3838384e-01
   1.4270254e-01   5.7446918e-01   2.8282828e-01
   1.4280561e-01   2.8911565e-02   8.2828283e-01
   1.4285714e-01   3.8961039e-02   8.1818182e-01
   1.4285714e-01   4.9350649e-01   3.6363636e-01
   1.4285714e-01   5.2380952e-01   3.3333333e-01
   1.4285714e-01   6.3492063e-01   2.2222222e-01
   1.4285714e-01   7.0562771e-01   1.5151515e-01
   1.4285714e-01   8.5714286e-01   0.0000000e+00
   1.4290868e-01   4.5305092e-01   4.0404040e-01
   1.4296021e-01   5.9441352e-01   2.6262626e-01
   1.4301175e-01   8.5034014e-03   8.4848485e-01
   1.4301175e-01   6.1456401e-01   2.4242424e-01
   1.4347557e-01   1.8140590e-02   8.3838384e-01
   1.4347557e-01   4.4238301e-01   4.1414141e-01
   1.4347557e-01   7.3531231e-01   1.2121212e-01
   1.4347557e-01   8.2622140e-01   3.0303030e-02
   1.4368172e-01   2.8035457e-02   8.2828283e-01
   1.4368172e-01   5.4318697e-01   3.1313131e-01
   1.4368172e-01   6.8460111e-01   1.7171717e-01
   1.4378479e-01   7.7303649e-03   8.4848485e-01
   1.4378479e-01   3.8033395e-02   8.1818182e-01
   1.4378479e-01   4.8247784e-01   3.7373737e-01
   1.4378479e-01   7.6530612e-01   9.0909091e-02
   1.4378479e-01   7.9560915e-01   6.0606061e-02
   1.4393939e-01   4.7979798e-02   8.0808081e-01
   1.4393939e-01   4.3181818e-01   4.2424242e-01
   1.4404247e-01   5.1252319e-01   3.4343434e-01
   1.4430014e-01   1.7316017e-02   8.3838384e-01
   1.4430014e-01   5.6277056e-01   2.9292929e-01
   1.4430014e-01   6.6378066e-01   1.9191919e-01
   1.4455782e-01   6.9573284e-03   8.4848485e-01
   1.4455782e-01   2.7159349e-02   8.2828283e-01
   1.4455782e-01   7.1402804e-01   1.4141414e-01
   1.4460936e-01   4.7155226e-01   3.8383838e-01
   1.4471243e-01   3.7105751e-02   8.1818182e-01
   1.4471243e-01   5.8256030e-01   2.7272727e-01
   1.4471243e-01   6.4316636e-01   2.1212121e-01
   1.4491857e-01   4.7000618e-02   8.0808081e-01
   1.4491857e-01   6.0255617e-01   2.5252525e-01
   1.4491857e-01   6.2275819e-01   2.3232323e-01
   1.4497011e-01   8.3482787e-01   2.0202020e-02
   1.4502165e-01   5.3174603e-01   3.2323232e-01
   1.4512472e-01   1.6491445e-02   8.3838384e-01
   1.4512472e-01   5.0133993e-01   3.5353535e-01
   1.4512472e-01   7.4376417e-01   1.1111111e-01
   1.4533086e-01   6.1842919e-03   8.4848485e-01
   1.4533086e-01   4.6072975e-01   3.9393939e-01
   1.4533086e-01   8.0416409e-01   5.0505051e-02
   1.4538240e-01   7.7380952e-01   8.0808081e-02
   1.4543393e-01   2.6283241e-02   8.2828283e-01
   1.4543393e-01   6.9294991e-01   1.6161616e-01
   1.4564007e-01   3.6178108e-02   8.1818182e-01
   1.4579468e-01   5.5117502e-01   3.0303030e-01
   1.4589775e-01   4.6021439e-02   8.0808081e-01
   1.4594929e-01   1.5666873e-02   8.3838384e-01
   1.4594929e-01   4.5001031e-01   4.0404040e-01
   1.4610390e-01   5.4112554e-03   8.4848485e-01
   1.4610390e-01   4.9025974e-01   3.6363636e-01
   1.4610390e-01   6.7207792e-01   1.8181818e-01
   1.4625850e-01   5.2040816e-01   3.3333333e-01
   1.4625850e-01   7.2242837e-01   1.3131313e-01
   1.4631004e-01   2.5407133e-02   8.2828283e-01
   1.4636157e-01   5.7081014e-01   2.8282828e-01
   1.4646465e-01   4.3939394e-01   4.1414141e-01
   1.4646465e-01   8.4343434e-01   1.0101010e-02
   1.4656772e-01   3.5250464e-02   8.1818182e-01
   1.4656772e-01   6.5141208e-01   2.0202020e-01
   1.4672233e-01   5.9065141e-01   2.6262626e-01
   1.4677386e-01   1.4842301e-02   8.3838384e-01
   1.4677386e-01   7.5221604e-01   1.0101010e-01
   1.4682540e-01   6.3095238e-01   2.2222222e-01
   1.4687693e-01   4.6382189e-03   8.4848485e-01
   1.4687693e-01   4.5042259e-02   8.0808081e-01
   1.4687693e-01   6.1069882e-01   2.4242424e-01
   1.4687693e-01   8.1271903e-01   4.0404040e-02
   1.4698000e-01   4.7928262e-01   3.7373737e-01
   1.4698000e-01   7.8231293e-01   7.0707071e-02
   1.4718615e-01   2.4531025e-02   8.2828283e-01
   1.4718615e-01   5.3968254e-01   3.1313131e-01
   1.4718615e-01   7.0129870e-01   1.5151515e-01
   1.4739229e-01   5.0917337e-01   3.4343434e-01
   1.4749536e-01   3.4322820e-02   8.1818182e-01
   1.4759843e-01   1.4017728e-02   8.3838384e-01
   1.4764997e-01   3.8651824e-03   8.4848485e-01
   1.4775304e-01   4.6840858e-01   3.8383838e-01
   1.4785611e-01   4.4063080e-02   8.0808081e-01
   1.4790765e-01   5.5916306e-01   2.9292929e-01
   1.4790765e-01   6.8037518e-01   1.7171717e-01
   1.4795918e-01   7.3082870e-01   1.2121212e-01
   1.4795918e-01   8.5204082e-01   0.0000000e+00
   1.4806226e-01   2.3654917e-02   8.2828283e-01
   1.4842301e-01   3.0921459e-03   8.4848485e-01
   1.4842301e-01   1.3193156e-02   8.3838384e-01
   1.4842301e-01   3.3395176e-02   8.1818182e-01
   1.4842301e-01   4.5763760e-01   3.9393939e-01
   1.4842301e-01   4.9804164e-01   3.5353535e-01
   1.4842301e-01   5.7884972e-01   2.7272727e-01
   1.4842301e-01   6.5965780e-01   1.9191919e-01
   1.4842301e-01   7.6066790e-01   9.0909091e-02
   1.4842301e-01   8.2127396e-01   3.0303030e-02
   1.4847454e-01   5.2829314e-01   3.2323232e-01
   1.4857761e-01   7.9081633e-01   6.0606061e-02
   1.4873222e-01   5.9874253e-01   2.5252525e-01
   1.4873222e-01   6.3914657e-01   2.1212121e-01
   1.4883529e-01   4.3083900e-02   8.0808081e-01
   1.4883529e-01   6.1884148e-01   2.3232323e-01
   1.4893836e-01   2.2778808e-02   8.2828283e-01
   1.4893836e-01   7.0964750e-01   1.4141414e-01
   1.4898990e-01   4.4696970e-01   4.0404040e-01
   1.4919604e-01   2.3191095e-03   8.4848485e-01
   1.4924758e-01   1.2368584e-02   8.3838384e-01
   1.4935065e-01   3.2467532e-02   8.1818182e-01
   1.4935065e-01   4.8701299e-01   3.6363636e-01
   1.4935065e-01   5.4761905e-01   3.0303030e-01
   1.4965986e-01   5.1700680e-01   3.3333333e-01
   1.4965986e-01   7.3922902e-01   1.1111111e-01
   1.4971140e-01   6.8867244e-01   1.6161616e-01
   1.4981447e-01   2.1902700e-02   8.2828283e-01
   1.4981447e-01   4.2104721e-02   8.0808081e-01
   1.4996908e-01   1.5460730e-03   8.4848485e-01
   1.4996908e-01   8.2982890e-01   2.0202020e-02
   1.5002061e-01   5.6715110e-01   2.8282828e-01
   1.5007215e-01   1.1544012e-02   8.3838384e-01
   1.5007215e-01   7.6911977e-01   8.0808081e-02
   1.5017522e-01   4.7608740e-01   3.7373737e-01
   1.5017522e-01   7.9931973e-01   5.0505051e-02
   1.5027829e-01   3.1539889e-02   8.1818182e-01
   1.5027829e-01   6.6790353e-01   1.8181818e-01
   1.5048444e-01   5.8688930e-01   2.6262626e-01
   1.5063904e-01   6.4734075e-01   2.0202020e-01
   1.5069058e-01   2.1026592e-02   8.2828283e-01
   1.5069058e-01   5.3617811e-01   3.1313131e-01
   1.5069058e-01   7.1799629e-01   1.3131313e-01
   1.5074212e-01   7.7303649e-04   8.4848485e-01
   1.5074212e-01   5.0582354e-01   3.4343434e-01
   1.5074212e-01   6.0683364e-01   2.4242424e-01
   1.5079365e-01   4.1125541e-02   8.0808081e-01
   1.5079365e-01   6.2698413e-01   2.2222222e-01
   1.5089672e-01   1.0719439e-02   8.3838384e-01
   1.5089672e-01   4.6526489e-01   3.8383838e-01
   1.5120594e-01   3.0612245e-02   8.1818182e-01
   1.5136054e-01   7.4762935e-01   1.0101010e-01
   1.5151515e-01   0.0000000e+00   8.4848485e-01
   1.5151515e-01   5.0505051e-02   7.9797980e-01
   1.5151515e-01   4.5454545e-01   3.9393939e-01
   1.5151515e-01   5.5555556e-01   2.9292929e-01
   1.5151515e-01   6.9696970e-01   1.5151515e-01
   1.5151515e-01   8.3838384e-01   1.0101010e-02
   1.5156669e-01   2.0150484e-02   8.2828283e-01
   1.5172129e-01   9.8948670e-03   8.3838384e-01
   1.5172129e-01   4.9474335e-01   3.5353535e-01
   1.5172129e-01   7.7757163e-01   7.0707071e-02
   1.5177283e-01   4.0146362e-02   8.0808081e-01
   1.5177283e-01   8.0782313e-01   4.0404040e-02
   1.5192744e-01   5.2484024e-01   3.2323232e-01
   1.5213358e-01   2.9684601e-02   8.1818182e-01
   1.5213358e-01   5.7513915e-01   2.7272727e-01
   1.5213358e-01   6.7614925e-01   1.7171717e-01
   1.5244280e-01   1.9274376e-02   8.2828283e-01
   1.5244280e-01   7.2634508e-01   1.2121212e-01
   1.5254587e-01   9.0702948e-03   8.3838384e-01
   1.5254587e-01   4.9474335e-02   7.9797980e-01
   1.5254587e-01   5.9492888e-01   2.5252525e-01
   1.5254587e-01   6.5553494e-01   1.9191919e-01
   1.5259740e-01   4.8376623e-01   3.6363636e-01
   1.5275201e-01   3.9167182e-02   8.0808081e-01
   1.5275201e-01   6.1492476e-01   2.3232323e-01
   1.5275201e-01   6.3512678e-01   2.1212121e-01
   1.5290662e-01   5.4406308e-01   3.0303030e-01
   1.5306122e-01   2.8756957e-02   8.1818182e-01
   1.5306122e-01   5.1360544e-01   3.3333333e-01
   1.5306122e-01   7.5602968e-01   9.0909091e-02
   1.5306122e-01   8.4693878e-01   0.0000000e+00
   1.5331890e-01   1.8398268e-02   8.2828283e-01
   1.5331890e-01   7.0526696e-01   1.4141414e-01
   1.5337044e-01   8.2457225e-03   8.3838384e-01
   1.5337044e-01   4.7289219e-01   3.7373737e-01
   1.5337044e-01   7.8602350e-01   6.0606061e-02
   1.5337044e-01   8.1632653e-01   3.0303030e-02
   1.5357658e-01   4.8443620e-02   7.9797980e-01
   1.5367965e-01   5.6349206e-01   2.8282828e-01
   1.5373119e-01   3.8188002e-02   8.0808081e-01
   1.5398887e-01   2.7829314e-02   8.1818182e-01
   1.5398887e-01   6.8439497e-01   1.6161616e-01
   1.5404040e-01   4.6212121e-01   3.8383838e-01
   1.5409194e-01   5.0247372e-01   3.4343434e-01
   1.5419501e-01   7.4211503e-03   8.3838384e-01
   1.5419501e-01   1.7522160e-02   8.2828283e-01
   1.5419501e-01   5.3267368e-01   3.1313131e-01
   1.5419501e-01   7.3469388e-01   1.1111111e-01
   1.5424655e-01   5.8312719e-01   2.6262626e-01
   1.5445269e-01   6.6372913e-01   1.8181818e-01
   1.5460730e-01   4.7412905e-02   7.9797980e-01
   1.5460730e-01   6.0296846e-01   2.4242424e-01
   1.5471037e-01   3.7208823e-02   8.0808081e-01
   1.5471037e-01   6.4326943e-01   2.0202020e-01
   1.5476190e-01   6.2301587e-01   2.2222222e-01
   1.5476190e-01   7.6443001e-01   8.0808081e-02
   1.5491651e-01   2.6901670e-02   8.1818182e-01
   1.5496805e-01   8.2482993e-01   2.0202020e-02
   1.5501958e-01   6.5965780e-03   8.3838384e-01
   1.5501958e-01   4.9144506e-01   3.5353535e-01
   1.5501958e-01   7.9447537e-01   5.0505051e-02
   1.5507112e-01   1.6646052e-02   8.2828283e-01
   1.5512266e-01   5.5194805e-01   2.9292929e-01
   1.5512266e-01   7.1356421e-01   1.3131313e-01
   1.5538033e-01   5.2138734e-01   3.2323232e-01
   1.5563801e-01   4.6382189e-02   7.9797980e-01
   1.5568955e-01   3.6229643e-02   8.0808081e-01
   1.5584416e-01   5.7720058e-03   8.3838384e-01
   1.5584416e-01   2.5974026e-02   8.1818182e-01
   1.5584416e-01   4.8051948e-01   3.6363636e-01
   1.5584416e-01   5.7142857e-01   2.7272727e-01
   1.5584416e-01   6.9264069e-01   1.5151515e-01
   1.5594723e-01   1.5769944e-02   8.2828283e-01
   1.5594723e-01   7.4304267e-01   1.0101010e-01
   1.5635951e-01   5.9111523e-01   2.5252525e-01
   1.5635951e-01   6.7192331e-01   1.7171717e-01
   1.5646259e-01   5.1020408e-01   3.3333333e-01
   1.5646259e-01   5.4050711e-01   3.0303030e-01
   1.5646259e-01   7.7283034e-01   7.0707071e-02
   1.5656566e-01   4.6969697e-01   3.7373737e-01
   1.5656566e-01   8.3333333e-01   1.0101010e-02
   1.5666873e-01   4.9474335e-03   8.3838384e-01
   1.5666873e-01   3.5250464e-02   8.0808081e-01
   1.5666873e-01   4.5351474e-02   7.9797980e-01
   1.5666873e-01   6.1100804e-01   2.3232323e-01
   1.5666873e-01   6.5141208e-01   1.9191919e-01
   1.5666873e-01   8.0292723e-01   4.0404040e-02
   1.5677180e-01   2.5046382e-02   8.1818182e-01
   1.5677180e-01   6.3110699e-01   2.1212121e-01
   1.5682334e-01   1.4893836e-02   8.2828283e-01
   1.5692641e-01   7.2186147e-01   1.2121212e-01
   1.5733869e-01   5.5983302e-01   2.8282828e-01
   1.5744176e-01   4.9912389e-01   3.4343434e-01
   1.5749330e-01   4.1228613e-03   8.3838384e-01
   1.5764791e-01   3.4271284e-02   8.0808081e-01
   1.5769944e-01   1.4017728e-02   8.2828283e-01
   1.5769944e-01   2.4118738e-02   8.1818182e-01
   1.5769944e-01   4.4320759e-02   7.9797980e-01
   1.5769944e-01   5.2916924e-01   3.1313131e-01
   1.5769944e-01   7.0088642e-01   1.4141414e-01
   1.5769944e-01   7.5139147e-01   9.0909091e-02
   1.5800866e-01   5.7936508e-01   2.6262626e-01
   1.5816327e-01   7.8123067e-01   6.0606061e-02
   1.5816327e-01   8.4183673e-01   0.0000000e+00
   1.5826634e-01   6.8011750e-01   1.6161616e-01
   1.5831787e-01   3.2982890e-03   8.3838384e-01
   1.5831787e-01   4.8814677e-01   3.5353535e-01
   1.5831787e-01   8.1137910e-01   3.0303030e-02
   1.5847248e-01   5.9910328e-01   2.4242424e-01
   1.5857555e-01   1.3141620e-02   8.2828283e-01
   1.5862709e-01   2.3191095e-02   8.1818182e-01
   1.5862709e-01   3.3292105e-02   8.0808081e-01
   1.5862709e-01   6.5955473e-01   1.8181818e-01
   1.5873016e-01   4.3290043e-02   7.9797980e-01
   1.5873016e-01   5.4834055e-01   2.9292929e-01
   1.5873016e-01   6.1904762e-01   2.2222222e-01
   1.5873016e-01   7.3015873e-01   1.1111111e-01
   1.5878169e-01   6.3919810e-01   2.0202020e-01
   1.5883323e-01   5.1793445e-01   3.2323232e-01
   1.5909091e-01   5.3030303e-02   7.8787879e-01
   1.5909091e-01   4.7727273e-01   3.6363636e-01
   1.5914244e-01   2.4737168e-03   8.3838384e-01
   1.5945166e-01   1.2265512e-02   8.2828283e-01
   1.5945166e-01   7.5974026e-01   8.0808081e-02
   1.5955473e-01   2.2263451e-02   8.1818182e-01
   1.5955473e-01   5.6771800e-01   2.7272727e-01
   1.5955473e-01   7.0913214e-01   1.3131313e-01
   1.5960627e-01   3.2312925e-02   8.0808081e-01
   1.5976087e-01   4.2259328e-02   7.9797980e-01
   1.5986395e-01   5.0680272e-01   3.3333333e-01
   1.5986395e-01   7.8963100e-01   5.0505051e-02
   1.5996702e-01   1.6491445e-03   8.3838384e-01
   1.5996702e-01   8.1983096e-01   2.0202020e-02
   1.6001855e-01   5.3695114e-01   3.0303030e-01
   1.6017316e-01   5.1948052e-02   7.8787879e-01
   1.6017316e-01   5.8730159e-01   2.5252525e-01
   1.6017316e-01   6.8831169e-01   1.5151515e-01
   1.6032777e-01   1.1389404e-02   8.2828283e-01
   1.6048237e-01   2.1335807e-02   8.1818182e-01
   1.6053391e-01   7.3845599e-01   1.0101010e-01
   1.6058545e-01   3.1333746e-02   8.0808081e-01
   1.6058545e-01   6.0709132e-01   2.3232323e-01
   1.6058545e-01   6.6769738e-01   1.7171717e-01
   1.6079159e-01   8.2457225e-04   8.3838384e-01
   1.6079159e-01   4.1228613e-02   7.9797980e-01
   1.6079159e-01   4.9577407e-01   3.4343434e-01
   1.6079159e-01   6.2708720e-01   2.1212121e-01
   1.6079159e-01   6.4728922e-01   1.9191919e-01
   1.6099773e-01   5.5617398e-01   2.8282828e-01
   1.6120388e-01   1.0513296e-02   8.2828283e-01
   1.6120388e-01   5.2566481e-01   3.1313131e-01
   1.6120388e-01   7.6808905e-01   7.0707071e-02
   1.6125541e-01   5.0865801e-02   7.8787879e-01
   1.6141002e-01   2.0408163e-02   8.1818182e-01
   1.6141002e-01   7.1737786e-01   1.2121212e-01
   1.6156463e-01   3.0354566e-02   8.0808081e-01
   1.6156463e-01   7.9803133e-01   4.0404040e-02
   1.6161616e-01   0.0000000e+00   8.3838384e-01
   1.6161616e-01   4.8484848e-01   3.5353535e-01
   1.6161616e-01   8.2828283e-01   1.0101010e-02
   1.6177077e-01   5.7560297e-01   2.6262626e-01
   1.6182230e-01   4.0197897e-02   7.9797980e-01
   1.6207998e-01   9.6371882e-03   8.2828283e-01
   1.6207998e-01   6.9650588e-01   1.4141414e-01
   1.6228613e-01   5.1448155e-01   3.2323232e-01
   1.6233766e-01   1.9480519e-02   8.1818182e-01
   1.6233766e-01   4.9783550e-02   7.8787879e-01
   1.6233766e-01   5.4473304e-01   2.9292929e-01
   1.6233766e-01   5.9523810e-01   2.4242424e-01
   1.6233766e-01   7.4675325e-01   9.0909091e-02
   1.6254381e-01   2.9375387e-02   8.0808081e-01
   1.6254381e-01   6.7584003e-01   1.6161616e-01
   1.6269841e-01   6.1507937e-01   2.2222222e-01
   1.6280148e-01   6.5538033e-01   1.8181818e-01
   1.6285302e-01   3.9167182e-02   7.9797980e-01
   1.6285302e-01   6.3512678e-01   2.0202020e-01
   1.6295609e-01   8.7610802e-03   8.2828283e-01
   1.6295609e-01   7.7643785e-01   6.0606061e-02
   1.6326531e-01   1.8552876e-02   8.1818182e-01
   1.6326531e-01   5.0340136e-01   3.3333333e-01
   1.6326531e-01   5.6400742e-01   2.7272727e-01
   1.6326531e-01   7.2562358e-01   1.1111111e-01
   1.6326531e-01   8.0643166e-01   3.0303030e-02
   1.6326531e-01   8.3673469e-01   0.0000000e+00
   1.6341991e-01   4.8701299e-02   7.8787879e-01
   1.6352298e-01   2.8396207e-02   8.0808081e-01
   1.6357452e-01   5.3339518e-01   3.0303030e-01
   1.6383220e-01   7.8849722e-03   8.2828283e-01
   1.6388374e-01   3.8136467e-02   7.9797980e-01
   1.6398681e-01   5.8348794e-01   2.5252525e-01
   1.6398681e-01   7.0470006e-01   1.3131313e-01
   1.6414141e-01   4.9242424e-01   3.4343434e-01
   1.6414141e-01   7.5505051e-01   8.0808081e-02
   1.6419295e-01   1.7625232e-02   8.1818182e-01
   1.6450216e-01   2.7417027e-02   8.0808081e-01
   1.6450216e-01   4.7619048e-02   7.8787879e-01
   1.6450216e-01   6.0317460e-01   2.3232323e-01
   1.6450216e-01   6.8398268e-01   1.5151515e-01
   1.6465677e-01   5.5251495e-01   2.8282828e-01
   1.6470831e-01   7.0088642e-03   8.2828283e-01
   1.6470831e-01   5.2216038e-01   3.1313131e-01
   1.6470831e-01   7.8478664e-01   5.0505051e-02
   1.6481138e-01   6.2306741e-01   2.1212121e-01
   1.6481138e-01   6.6347145e-01   1.7171717e-01
   1.6491445e-01   3.7105751e-02   7.9797980e-01
   1.6491445e-01   6.4316636e-01   1.9191919e-01
   1.6496599e-01   8.1483199e-01   2.0202020e-02
   1.6512059e-01   1.6697588e-02   8.1818182e-01
   1.6512059e-01   7.3386931e-01   1.0101010e-01
   1.6548134e-01   2.6437848e-02   8.0808081e-01
   1.6553288e-01   5.7184086e-01   2.6262626e-01
   1.6558442e-01   6.1327561e-03   8.2828283e-01
   1.6558442e-01   4.6536797e-02   7.8787879e-01
   1.6573902e-01   5.1102865e-01   3.2323232e-01
   1.6589363e-01   7.1289425e-01   1.2121212e-01
   1.6594517e-01   3.6075036e-02   7.9797980e-01
   1.6594517e-01   5.4112554e-01   2.9292929e-01
   1.6594517e-01   7.6334776e-01   7.0707071e-02
   1.6604824e-01   1.5769944e-02   8.1818182e-01
   1.6620284e-01   5.9137291e-01   2.4242424e-01
   1.6646052e-01   5.2566481e-03   8.2828283e-01
   1.6646052e-01   2.5458668e-02   8.0808081e-01
   1.6646052e-01   6.9212533e-01   1.4141414e-01
   1.6646052e-01   7.9313544e-01   4.0404040e-02
   1.6666667e-01   4.5454545e-02   7.8787879e-01
   1.6666667e-01   5.5555556e-02   7.7777778e-01
   1.6666667e-01   5.0000000e-01   3.3333333e-01
   1.6666667e-01   6.1111111e-01   2.2222222e-01
   1.6666667e-01   8.2323232e-01   1.0101010e-02
   1.6682127e-01   6.7156256e-01   1.6161616e-01
   1.6692435e-01   6.3105545e-01   2.0202020e-01
   1.6697588e-01   1.4842301e-02   8.1818182e-01
   1.6697588e-01   3.5044321e-02   7.9797980e-01
   1.6697588e-01   5.6029685e-01   2.7272727e-01
   1.6697588e-01   6.5120594e-01   1.8181818e-01
   1.6697588e-01   7.4211503e-01   9.0909091e-02
   1.6713049e-01   5.2983921e-01   3.0303030e-01
   1.6733663e-01   4.3805401e-03   8.2828283e-01
   1.6743970e-01   2.4479489e-02   8.0808081e-01
   1.6774892e-01   4.4372294e-02   7.8787879e-01
   1.6774892e-01   7.7164502e-01   6.0606061e-02
   1.6780045e-01   5.4421769e-02   7.7777778e-01
   1.6780045e-01   5.7967429e-01   2.5252525e-01
   1.6780045e-01   7.2108844e-01   1.1111111e-01
   1.6790353e-01   1.3914657e-02   8.1818182e-01
   1.6800660e-01   3.4013605e-02   7.9797980e-01
   1.6821274e-01   3.5044321e-03   8.2828283e-01
   1.6821274e-01   5.1865595e-01   3.1313131e-01
   1.6821274e-01   8.0148423e-01   3.0303030e-02
   1.6831581e-01   5.4885591e-01   2.8282828e-01
   1.6836735e-01   8.3163265e-01   0.0000000e+00
   1.6841888e-01   2.3500309e-02   8.0808081e-01
   1.6841888e-01   5.9925788e-01   2.3232323e-01
   1.6841888e-01   7.0026799e-01   1.3131313e-01
   1.6883117e-01   1.2987013e-02   8.1818182e-01
   1.6883117e-01   4.3290043e-02   7.8787879e-01
   1.6883117e-01   6.1904762e-01   2.1212121e-01
   1.6883117e-01   6.7965368e-01   1.5151515e-01
   1.6883117e-01   7.5036075e-01   8.0808081e-02
   1.6893424e-01   5.3287982e-02   7.7777778e-01
   1.6903731e-01   3.2982890e-02   7.9797980e-01
   1.6903731e-01   6.3904350e-01   1.9191919e-01
   1.6903731e-01   6.5924552e-01   1.7171717e-01
   1.6908885e-01   2.6283241e-03   8.2828283e-01
   1.6919192e-01   5.0757576e-01   3.2323232e-01
   1.6929499e-01   5.6807875e-01   2.6262626e-01
   1.6939806e-01   2.2521130e-02   8.0808081e-01
   1.6955267e-01   5.3751804e-01   2.9292929e-01
   1.6955267e-01   7.7994228e-01   5.0505051e-02
   1.6970728e-01   7.2928262e-01   1.0101010e-01
   1.6975881e-01   1.2059369e-02   8.1818182e-01
   1.6991342e-01   4.2207792e-02   7.8787879e-01
   1.6996496e-01   1.7522160e-03   8.2828283e-01
   1.6996496e-01   8.0983302e-01   2.0202020e-02
   1.7006803e-01   3.1952175e-02   7.9797980e-01
   1.7006803e-01   5.2154195e-02   7.7777778e-01
   1.7006803e-01   5.8750773e-01   2.4242424e-01
   1.7037724e-01   2.1541950e-02   8.0808081e-01
   1.7037724e-01   7.0841064e-01   1.2121212e-01
   1.7063492e-01   6.0714286e-01   2.2222222e-01
   1.7068646e-01   1.1131725e-02   8.1818182e-01
   1.7068646e-01   5.2628324e-01   3.0303030e-01
   1.7068646e-01   5.5658627e-01   2.7272727e-01
   1.7068646e-01   7.5860647e-01   7.0707071e-02
   1.7084106e-01   8.7610802e-04   8.2828283e-01
   1.7084106e-01   6.8774479e-01   1.4141414e-01
   1.7099567e-01   4.1125541e-02   7.8787879e-01
   1.7099567e-01   6.2698413e-01   2.0202020e-01
   1.7109874e-01   3.0921459e-02   7.9797980e-01
   1.7109874e-01   6.6728510e-01   1.6161616e-01
   1.7115028e-01   6.4703154e-01   1.8181818e-01
   1.7120181e-01   5.1020408e-02   7.7777778e-01
   1.7135642e-01   2.0562771e-02   8.0808081e-01
   1.7135642e-01   7.8823954e-01   4.0404040e-02
   1.7161410e-01   1.0204082e-02   8.1818182e-01
   1.7161410e-01   5.7586065e-01   2.5252525e-01
   1.7161410e-01   7.3747681e-01   9.0909091e-02
   1.7171717e-01   0.0000000e+00   8.2828283e-01
   1.7171717e-01   5.1515152e-01   3.1313131e-01
   1.7171717e-01   8.1818182e-01   1.0101010e-02
   1.7197485e-01   5.4519687e-01   2.8282828e-01
   1.7207792e-01   4.0043290e-02   7.8787879e-01
   1.7212946e-01   2.9890744e-02   7.9797980e-01
   1.7233560e-01   1.9583591e-02   8.0808081e-01
   1.7233560e-01   4.9886621e-02   7.7777778e-01
   1.7233560e-01   5.9534117e-01   2.3232323e-01
   1.7233560e-01   7.1655329e-01   1.1111111e-01
   1.7254174e-01   9.2764378e-03   8.1818182e-01
   1.7254174e-01   7.6685220e-01   6.0606061e-02
   1.7285096e-01   6.1502783e-01   2.1212121e-01
   1.7285096e-01   6.9583591e-01   1.3131313e-01
   1.7305710e-01   5.6431664e-01   2.6262626e-01
   1.7316017e-01   2.8860029e-02   7.9797980e-01
   1.7316017e-01   3.8961039e-02   7.8787879e-01
   1.7316017e-01   5.3391053e-01   2.9292929e-01
   1.7316017e-01   6.3492063e-01   1.9191919e-01
   1.7316017e-01   6.7532468e-01   1.5151515e-01
   1.7316017e-01   7.9653680e-01   3.0303030e-02
   1.7326324e-01   6.5501958e-01   1.7171717e-01
   1.7331478e-01   1.8604411e-02   8.0808081e-01
   1.7346939e-01   8.3487941e-03   8.1818182e-01
   1.7346939e-01   4.8752834e-02   7.7777778e-01
   1.7346939e-01   8.2653061e-01   0.0000000e+00
   1.7352092e-01   7.4567100e-01   8.0808081e-02
   1.7393321e-01   5.8364255e-01   2.4242424e-01
   1.7419089e-01   2.7829314e-02   7.9797980e-01
   1.7424242e-01   3.7878788e-02   7.8787879e-01
   1.7424242e-01   5.8080808e-02   7.6767677e-01
   1.7424242e-01   5.2272727e-01   3.0303030e-01
   1.7429396e-01   1.7625232e-02   8.0808081e-01
   1.7429396e-01   7.2469594e-01   1.0101010e-01
   1.7439703e-01   7.4211503e-03   8.1818182e-01
   1.7439703e-01   5.5287570e-01   2.7272727e-01
   1.7439703e-01   7.7509792e-01   5.0505051e-02
   1.7460317e-01   4.7619048e-02   7.7777778e-01
   1.7460317e-01   6.0317460e-01   2.2222222e-01
   1.7486085e-01   7.0392703e-01   1.2121212e-01
   1.7496392e-01   8.0483405e-01   2.0202020e-02
   1.7506700e-01   6.2291280e-01   2.0202020e-01
   1.7522160e-01   2.6798598e-02   7.9797980e-01
   1.7522160e-01   6.8336425e-01   1.4141414e-01
   1.7527314e-01   1.6646052e-02   8.0808081e-01
   1.7532468e-01   6.4935065e-03   8.1818182e-01
   1.7532468e-01   3.6796537e-02   7.8787879e-01
   1.7532468e-01   6.4285714e-01   1.8181818e-01
   1.7537621e-01   6.6300763e-01   1.6161616e-01
   1.7542775e-01   5.6895485e-02   7.6767677e-01
   1.7542775e-01   5.7204700e-01   2.5252525e-01
   1.7542775e-01   7.5386518e-01   7.0707071e-02
   1.7563389e-01   5.4153783e-01   2.8282828e-01
   1.7573696e-01   4.6485261e-02   7.7777778e-01
   1.7625232e-01   5.5658627e-03   8.1818182e-01
   1.7625232e-01   1.5666873e-02   8.0808081e-01
   1.7625232e-01   2.5767883e-02   7.9797980e-01
   1.7625232e-01   5.9142445e-01   2.3232323e-01
   1.7625232e-01   7.3283859e-01   9.0909091e-02
   1.7625232e-01   7.8334364e-01   4.0404040e-02
   1.7640693e-01   3.5714286e-02   7.8787879e-01
   1.7661307e-01   5.5710163e-02   7.6767677e-01
   1.7676768e-01   5.3030303e-01   2.9292929e-01
   1.7676768e-01   8.1313131e-01   1.0101010e-02
   1.7681921e-01   5.6055452e-01   2.6262626e-01
   1.7687075e-01   4.5351474e-02   7.7777778e-01
   1.7687075e-01   6.1100804e-01   2.1212121e-01
   1.7687075e-01   7.1201814e-01   1.1111111e-01
   1.7717996e-01   4.6382189e-03   8.1818182e-01
   1.7723150e-01   1.4687693e-02   8.0808081e-01
   1.7728303e-01   2.4737168e-02   7.9797980e-01
   1.7728303e-01   6.3079777e-01   1.9191919e-01
   1.7728303e-01   6.9140383e-01   1.3131313e-01
   1.7733457e-01   7.6205937e-01   6.0606061e-02
   1.7748918e-01   3.4632035e-02   7.8787879e-01
   1.7748918e-01   6.5079365e-01   1.7171717e-01
   1.7748918e-01   6.7099567e-01   1.5151515e-01
   1.7779839e-01   5.4524840e-02   7.6767677e-01
   1.7779839e-01   5.7977737e-01   2.4242424e-01
   1.7800454e-01   4.4217687e-02   7.7777778e-01
   1.7810761e-01   3.7105751e-03   8.1818182e-01
   1.7810761e-01   5.4916512e-01   2.7272727e-01
   1.7810761e-01   7.9158936e-01   3.0303030e-02
   1.7821068e-01   1.3708514e-02   8.0808081e-01
   1.7821068e-01   7.4098124e-01   8.0808081e-02
   1.7831375e-01   2.3706452e-02   7.9797980e-01
   1.7857143e-01   3.3549784e-02   7.8787879e-01
   1.7857143e-01   5.9920635e-01   2.2222222e-01
   1.7857143e-01   8.2142857e-01   0.0000000e+00
   1.7888064e-01   7.2010926e-01   1.0101010e-01
   1.7898371e-01   5.3339518e-02   7.6767677e-01
   1.7903525e-01   2.7829314e-03   8.1818182e-01
   1.7913832e-01   4.3083900e-02   7.7777778e-01
   1.7913832e-01   6.1884148e-01   2.0202020e-01
   1.7918986e-01   1.2729334e-02   8.0808081e-01
   1.7924139e-01   5.6823335e-01   2.5252525e-01
   1.7924139e-01   7.7025356e-01   5.0505051e-02
   1.7929293e-01   5.3787879e-01   2.8282828e-01
   1.7934447e-01   2.2675737e-02   7.9797980e-01
   1.7934447e-01   6.9944341e-01   1.2121212e-01
   1.7949907e-01   6.3868275e-01   1.8181818e-01
   1.7960214e-01   6.7898371e-01   1.4141414e-01
   1.7965368e-01   3.2467532e-02   7.8787879e-01
   1.7965368e-01   6.5873016e-01   1.6161616e-01
   1.7996289e-01   1.8552876e-03   8.1818182e-01
   1.7996289e-01   7.9983509e-01   2.0202020e-02
   1.8016904e-01   1.1750155e-02   8.0808081e-01
   1.8016904e-01   5.2154195e-02   7.6767677e-01
   1.8016904e-01   5.8750773e-01   2.3232323e-01
   1.8016904e-01   7.4912389e-01   7.0707071e-02
   1.8027211e-01   4.1950113e-02   7.7777778e-01
   1.8037518e-01   2.1645022e-02   7.9797980e-01
   1.8058132e-01   5.5679241e-01   2.6262626e-01
   1.8073593e-01   3.1385281e-02   7.8787879e-01
   1.8089054e-01   9.2764378e-04   8.1818182e-01
   1.8089054e-01   6.0698825e-01   2.1212121e-01
   1.8089054e-01   7.2820037e-01   9.0909091e-02
   1.8114822e-01   1.0770975e-02   8.0808081e-01
   1.8114822e-01   7.7844774e-01   4.0404040e-02
   1.8135436e-01   5.0968872e-02   7.6767677e-01
   1.8140590e-01   2.0614306e-02   7.9797980e-01
   1.8140590e-01   4.0816327e-02   7.7777778e-01
   1.8140590e-01   6.2667491e-01   1.9191919e-01
   1.8140590e-01   7.0748299e-01   1.1111111e-01
   1.8166357e-01   5.7591218e-01   2.4242424e-01
   1.8171511e-01   6.4656772e-01   1.7171717e-01
   1.8171511e-01   6.8697176e-01   1.3131313e-01
   1.8181818e-01   0.0000000e+00   8.1818182e-01
   1.8181818e-01   3.0303030e-02   7.8787879e-01
   1.8181818e-01   6.0606061e-02   7.5757576e-01
   1.8181818e-01   5.4545455e-01   2.7272727e-01
   1.8181818e-01   6.6666667e-01   1.5151515e-01
   1.8181818e-01   8.0808081e-01   1.0101010e-02
   1.8212740e-01   9.7917955e-03   8.0808081e-01
   1.8212740e-01   7.5726654e-01   6.0606061e-02
   1.8243661e-01   1.9583591e-02   7.9797980e-01
   1.8253968e-01   3.9682540e-02   7.7777778e-01
   1.8253968e-01   4.9783550e-02   7.6767677e-01
   1.8253968e-01   5.9523810e-01   2.2222222e-01
   1.8290043e-01   2.9220779e-02   7.8787879e-01
   1.8290043e-01   7.3629149e-01   8.0808081e-02
   1.8305504e-01   5.9369202e-02   7.5757576e-01
   1.8305504e-01   5.6441971e-01   2.5252525e-01
   1.8305504e-01   7.8664193e-01   3.0303030e-02
   1.8310658e-01   8.8126160e-03   8.0808081e-01
   1.8320965e-01   6.1477015e-01   2.0202020e-01
   1.8346733e-01   1.8552876e-02   7.9797980e-01
   1.8346733e-01   7.1552257e-01   1.0101010e-01
   1.8367347e-01   3.8548753e-02   7.7777778e-01
   1.8367347e-01   6.3450835e-01   1.8181818e-01
   1.8367347e-01   8.1632653e-01   0.0000000e+00
   1.8372501e-01   4.8598227e-02   7.6767677e-01
   1.8382808e-01   6.9495980e-01   1.2121212e-01
   1.8393115e-01   6.5445269e-01   1.6161616e-01
   1.8398268e-01   2.8138528e-02   7.8787879e-01
   1.8398268e-01   6.7460317e-01   1.4141414e-01
   1.8408576e-01   7.8334364e-03   8.0808081e-01
   1.8408576e-01   5.8359101e-01   2.3232323e-01
   1.8408576e-01   7.6540919e-01   5.0505051e-02
   1.8429190e-01   5.8132344e-02   7.5757576e-01
   1.8434343e-01   5.5303030e-01   2.6262626e-01
   1.8449804e-01   1.7522160e-02   7.9797980e-01
   1.8480726e-01   3.7414966e-02   7.7777778e-01
   1.8491033e-01   4.7412905e-02   7.6767677e-01
   1.8491033e-01   6.0296846e-01   2.1212121e-01
   1.8491033e-01   7.4438260e-01   7.0707071e-02
   1.8496186e-01   7.9483612e-01   2.0202020e-02
   1.8506494e-01   6.8542569e-03   8.0808081e-01
   1.8506494e-01   2.7056277e-02   7.8787879e-01
   1.8552876e-01   1.6491445e-02   7.9797980e-01
   1.8552876e-01   5.6895485e-02   7.5757576e-01
   1.8552876e-01   5.7204700e-01   2.4242424e-01
   1.8552876e-01   6.2255205e-01   1.9191919e-01
   1.8552876e-01   7.2356215e-01   9.0909091e-02
   1.8594104e-01   3.6281179e-02   7.7777778e-01
   1.8594104e-01   6.4234179e-01   1.7171717e-01
   1.8594104e-01   7.0294785e-01   1.1111111e-01
   1.8604411e-01   5.8750773e-03   8.0808081e-01
   1.8604411e-01   7.7355184e-01   4.0404040e-02
   1.8609565e-01   4.6227582e-02   7.6767677e-01
   1.8614719e-01   2.5974026e-02   7.8787879e-01
   1.8614719e-01   6.6233766e-01   1.5151515e-01
   1.8614719e-01   6.8253968e-01   1.3131313e-01
   1.8650794e-01   5.9126984e-01   2.2222222e-01
   1.8655947e-01   1.5460730e-02   7.9797980e-01
   1.8676562e-01   5.5658627e-02   7.5757576e-01
   1.8686869e-01   5.6060606e-01   2.5252525e-01
   1.8686869e-01   8.0303030e-01   1.0101010e-02
   1.8692022e-01   7.5247372e-01   6.0606061e-02
   1.8702329e-01   4.8958978e-03   8.0808081e-01
   1.8707483e-01   3.5147392e-02   7.7777778e-01
   1.8722944e-01   2.4891775e-02   7.8787879e-01
   1.8728097e-01   4.5042259e-02   7.6767677e-01
   1.8728097e-01   6.1069882e-01   2.0202020e-01
   1.8759019e-01   1.4430014e-02   7.9797980e-01
   1.8759019e-01   7.3160173e-01   8.0808081e-02
   1.8784787e-01   6.3033395e-01   1.8181818e-01
   1.8800247e-01   3.9167182e-03   8.0808081e-01
   1.8800247e-01   5.4421769e-02   7.5757576e-01
   1.8800247e-01   5.7967429e-01   2.3232323e-01
   1.8800247e-01   7.8169450e-01   3.0303030e-02
   1.8805401e-01   7.1093589e-01   1.0101010e-01
   1.8820862e-01   3.4013605e-02   7.7777778e-01
   1.8820862e-01   6.5017522e-01   1.6161616e-01
   1.8831169e-01   2.3809524e-02   7.8787879e-01
   1.8831169e-01   6.9047619e-01   1.2121212e-01
   1.8836322e-01   6.7022263e-01   1.4141414e-01
   1.8846630e-01   4.3856937e-02   7.6767677e-01
   1.8862090e-01   1.3399299e-02   7.9797980e-01
   1.8877551e-01   8.1122449e-01   0.0000000e+00
   1.8893012e-01   5.9894867e-01   2.1212121e-01
   1.8893012e-01   7.6056483e-01   5.0505051e-02
   1.8898165e-01   2.9375387e-03   8.0808081e-01
   1.8923933e-01   5.3184910e-02   7.5757576e-01
   1.8934240e-01   3.2879819e-02   7.7777778e-01
   1.8939394e-01   2.2727273e-02   7.8787879e-01
   1.8939394e-01   6.3131313e-02   7.4747475e-01
   1.8939394e-01   5.6818182e-01   2.4242424e-01
   1.8965162e-01   1.2368584e-02   7.9797980e-01
   1.8965162e-01   4.2671614e-02   7.6767677e-01
   1.8965162e-01   6.1842919e-01   1.9191919e-01
   1.8965162e-01   7.3964131e-01   7.0707071e-02
   1.8996083e-01   1.9583591e-03   8.0808081e-01
   1.8996083e-01   7.8983715e-01   2.0202020e-02
   1.9016698e-01   6.3811585e-01   1.7171717e-01
   1.9016698e-01   7.1892393e-01   9.0909091e-02
   1.9047619e-01   2.1645022e-02   7.8787879e-01
   1.9047619e-01   3.1746032e-02   7.7777778e-01
   1.9047619e-01   5.1948052e-02   7.5757576e-01
   1.9047619e-01   5.8730159e-01   2.2222222e-01
   1.9047619e-01   6.5800866e-01   1.5151515e-01
   1.9047619e-01   6.9841270e-01   1.1111111e-01
   1.9057926e-01   6.7810761e-01   1.3131313e-01
   1.9068233e-01   1.1337868e-02   7.9797980e-01
   1.9068233e-01   6.1842919e-02   7.4747475e-01
   1.9083694e-01   4.1486291e-02   7.6767677e-01
   1.9094001e-01   9.7917955e-04   8.0808081e-01
   1.9094001e-01   7.6865595e-01   4.0404040e-02
   1.9135230e-01   6.0662750e-01   2.0202020e-01
   1.9155844e-01   2.0562771e-02   7.8787879e-01
   1.9160998e-01   3.0612245e-02   7.7777778e-01
   1.9171305e-01   1.0307153e-02   7.9797980e-01
   1.9171305e-01   5.0711194e-02   7.5757576e-01
   1.9171305e-01   7.4768089e-01   6.0606061e-02
   1.9191919e-01   0.0000000e+00   8.0808081e-01
   1.9191919e-01   5.7575758e-01   2.3232323e-01
   1.9191919e-01   7.9797980e-01   1.0101010e-02
   1.9197073e-01   6.0554525e-02   7.4747475e-01
   1.9202226e-01   4.0300969e-02   7.6767677e-01
   1.9202226e-01   6.2615955e-01   1.8181818e-01
   1.9227994e-01   7.2691198e-01   8.0808081e-02
   1.9248609e-01   6.4589775e-01   1.6161616e-01
   1.9264069e-01   1.9480519e-02   7.8787879e-01
   1.9264069e-01   7.0634921e-01   1.0101010e-01
   1.9274376e-01   9.2764378e-03   7.9797980e-01
   1.9274376e-01   2.9478458e-02   7.7777778e-01
   1.9274376e-01   6.6584209e-01   1.4141414e-01
   1.9279530e-01   6.8599258e-01   1.2121212e-01
   1.9294991e-01   4.9474335e-02   7.5757576e-01
   1.9294991e-01   5.9492888e-01   2.1212121e-01
   1.9294991e-01   7.7674706e-01   3.0303030e-02
   1.9320759e-01   3.9115646e-02   7.6767677e-01
   1.9325912e-01   5.9266131e-02   7.4747475e-01
   1.9372294e-01   1.8398268e-02   7.8787879e-01
   1.9377448e-01   8.2457225e-03   7.9797980e-01
   1.9377448e-01   6.1430633e-01   1.9191919e-01
   1.9377448e-01   7.5572047e-01   5.0505051e-02
   1.9387755e-01   2.8344671e-02   7.7777778e-01
   1.9387755e-01   8.0612245e-01   0.0000000e+00
   1.9418677e-01   4.8237477e-02   7.5757576e-01
   1.9439291e-01   3.7930324e-02   7.6767677e-01
   1.9439291e-01   6.3388992e-01   1.7171717e-01
   1.9439291e-01   7.3490002e-01   7.0707071e-02
   1.9444444e-01   5.8333333e-01   2.2222222e-01
   1.9454752e-01   5.7977737e-02   7.4747475e-01
   1.9480519e-01   7.2150072e-03   7.9797980e-01
   1.9480519e-01   1.7316017e-02   7.8787879e-01
   1.9480519e-01   6.5367965e-01   1.5151515e-01
   1.9480519e-01   7.1428571e-01   9.0909091e-02
   1.9495980e-01   7.8483818e-01   2.0202020e-02
   1.9501134e-01   2.7210884e-02   7.7777778e-01
   1.9501134e-01   6.7367553e-01   1.3131313e-01
   1.9501134e-01   6.9387755e-01   1.1111111e-01
   1.9542362e-01   4.7000618e-02   7.5757576e-01
   1.9542362e-01   6.0255617e-01   2.0202020e-01
   1.9557823e-01   3.6745001e-02   7.6767677e-01
   1.9583591e-01   6.1842919e-03   7.9797980e-01
   1.9583591e-01   5.6689342e-02   7.4747475e-01
   1.9583591e-01   7.6376005e-01   4.0404040e-02
   1.9588745e-01   1.6233766e-02   7.8787879e-01
   1.9614512e-01   2.6077098e-02   7.7777778e-01
   1.9619666e-01   6.2198516e-01   1.8181818e-01
   1.9650588e-01   7.4288806e-01   6.0606061e-02
   1.9666048e-01   4.5763760e-02   7.5757576e-01
   1.9676355e-01   3.5559678e-02   7.6767677e-01
   1.9676355e-01   6.4162028e-01   1.6161616e-01
   1.9686663e-01   5.1535766e-03   7.9797980e-01
   1.9696970e-01   1.5151515e-02   7.8787879e-01
   1.9696970e-01   6.5656566e-02   7.3737374e-01
   1.9696970e-01   5.9090909e-01   2.1212121e-01
   1.9696970e-01   7.2222222e-01   8.0808081e-02
   1.9696970e-01   7.9292929e-01   1.0101010e-02
   1.9712430e-01   5.5400948e-02   7.4747475e-01
   1.9712430e-01   6.6146155e-01   1.4141414e-01
   1.9722738e-01   7.0176252e-01   1.0101010e-01
   1.9727891e-01   2.4943311e-02   7.7777778e-01
   1.9727891e-01   6.8150897e-01   1.2121212e-01
   1.9789734e-01   4.1228613e-03   7.9797980e-01
   1.9789734e-01   4.4526902e-02   7.5757576e-01
   1.9789734e-01   6.1018347e-01   1.9191919e-01
   1.9789734e-01   7.7179963e-01   3.0303030e-02
   1.9794888e-01   3.4374356e-02   7.6767677e-01
   1.9805195e-01   1.4069264e-02   7.8787879e-01
   1.9830963e-01   6.4316636e-02   7.3737374e-01
   1.9841270e-01   2.3809524e-02   7.7777778e-01
   1.9841270e-01   5.4112554e-02   7.4747475e-01
   1.9861884e-01   6.2966399e-01   1.7171717e-01
   1.9861884e-01   7.5087611e-01   5.0505051e-02
   1.9892806e-01   3.0921459e-03   7.9797980e-01
   1.9897959e-01   8.0102041e-01   0.0000000e+00
   1.9913420e-01   1.2987013e-02   7.8787879e-01
   1.9913420e-01   3.3189033e-02   7.6767677e-01
   1.9913420e-01   4.3290043e-02   7.5757576e-01
   1.9913420e-01   6.4935065e-01   1.5151515e-01
   1.9913420e-01   7.3015873e-01   7.0707071e-02
   1.9944341e-01   6.6924345e-01   1.3131313e-01
   1.9944341e-01   7.0964750e-01   9.0909091e-02
   1.9949495e-01   5.9848485e-01   2.0202020e-01
   1.9954649e-01   2.2675737e-02   7.7777778e-01
   1.9954649e-01   6.8934240e-01   1.1111111e-01
   1.9964956e-01   6.2976706e-02   7.3737374e-01
   1.9970109e-01   5.2824160e-02   7.4747475e-01
   1.9995877e-01   2.0614306e-03   7.9797980e-01
   1.9995877e-01   7.7983921e-01   2.0202020e-02
   2.0021645e-01   1.1904762e-02   7.8787879e-01
   2.0031952e-01   3.2003711e-02   7.6767677e-01
   2.0037106e-01   4.2053185e-02   7.5757576e-01
   2.0037106e-01   6.1781076e-01   1.8181818e-01
   2.0068027e-01   2.1541950e-02   7.7777778e-01
   2.0073181e-01   7.5886415e-01   4.0404040e-02
   2.0098949e-01   1.0307153e-03   7.9797980e-01
   2.0098949e-01   5.1535766e-02   7.4747475e-01
   2.0098949e-01   6.1636776e-02   7.3737374e-01
   2.0104102e-01   6.3734282e-01   1.6161616e-01
   2.0129870e-01   1.0822511e-02   7.8787879e-01
   2.0129870e-01   7.3809524e-01   6.0606061e-02
   2.0150484e-01   3.0818388e-02   7.6767677e-01
   2.0150484e-01   6.5708101e-01   1.4141414e-01
   2.0160792e-01   4.0816327e-02   7.5757576e-01
   2.0165945e-01   7.1753247e-01   8.0808081e-02
   2.0176252e-01   6.7702536e-01   1.2121212e-01
   2.0181406e-01   2.0408163e-02   7.7777778e-01
   2.0181406e-01   6.9717584e-01   1.0101010e-01
   2.0202020e-01   0.0000000e+00   7.9797980e-01
   2.0202020e-01   6.0606061e-01   1.9191919e-01
   2.0202020e-01   7.8787879e-01   1.0101010e-02
   2.0227788e-01   5.0247372e-02   7.4747475e-01
   2.0232942e-01   6.0296846e-02   7.3737374e-01
   2.0238095e-01   9.7402597e-03   7.8787879e-01
   2.0269017e-01   2.9633065e-02   7.6767677e-01
   2.0284477e-01   3.9579468e-02   7.5757576e-01
   2.0284477e-01   6.2543805e-01   1.7171717e-01
   2.0284477e-01   7.6685220e-01   3.0303030e-02
   2.0294785e-01   1.9274376e-02   7.7777778e-01
   2.0346320e-01   8.6580087e-03   7.8787879e-01
   2.0346320e-01   6.4502165e-01   1.5151515e-01
   2.0346320e-01   7.4603175e-01   5.0505051e-02
   2.0356627e-01   4.8958978e-02   7.4747475e-01
   2.0366935e-01   5.8956916e-02   7.3737374e-01
   2.0387549e-01   2.8447743e-02   7.6767677e-01
   2.0387549e-01   6.6481138e-01   1.3131313e-01
   2.0387549e-01   7.2541744e-01   7.0707071e-02
   2.0408163e-01   1.8140590e-02   7.7777778e-01
   2.0408163e-01   3.8342610e-02   7.5757576e-01
   2.0408163e-01   6.8480726e-01   1.1111111e-01
   2.0408163e-01   7.0500928e-01   9.0909091e-02
   2.0408163e-01   7.9591837e-01   0.0000000e+00
   2.0454545e-01   7.5757576e-03   7.8787879e-01
   2.0454545e-01   6.8181818e-02   7.2727273e-01
   2.0454545e-01   6.1363636e-01   1.8181818e-01
   2.0485467e-01   4.7670583e-02   7.4747475e-01
   2.0495774e-01   7.7484024e-01   2.0202020e-02
   2.0500928e-01   5.7616986e-02   7.3737374e-01
   2.0506081e-01   2.7262420e-02   7.6767677e-01
   2.0521542e-01   1.7006803e-02   7.7777778e-01
   2.0531849e-01   3.7105751e-02   7.5757576e-01
   2.0531849e-01   6.3306535e-01   1.6161616e-01
   2.0562771e-01   6.4935065e-03   7.8787879e-01
   2.0562771e-01   7.5396825e-01   4.0404040e-02
   2.0588538e-01   6.5270047e-01   1.4141414e-01
   2.0593692e-01   6.6790353e-02   7.2727273e-01
   2.0609153e-01   7.3330241e-01   6.0606061e-02
   2.0614306e-01   4.6382189e-02   7.4747475e-01
   2.0624613e-01   2.6077098e-02   7.6767677e-01
   2.0624613e-01   6.7254174e-01   1.2121212e-01
   2.0634921e-01   1.5873016e-02   7.7777778e-01
   2.0634921e-01   5.6277056e-02   7.3737374e-01
   2.0634921e-01   7.1284271e-01   8.0808081e-02
   2.0640074e-01   6.9258916e-01   1.0101010e-01
   2.0655535e-01   3.5868893e-02   7.5757576e-01
   2.0670996e-01   5.4112554e-03   7.8787879e-01
   2.0707071e-01   6.2121212e-01   1.7171717e-01
   2.0707071e-01   7.8282828e-01   1.0101010e-02
   2.0732839e-01   6.5398887e-02   7.2727273e-01
   2.0743146e-01   2.4891775e-02   7.6767677e-01
   2.0743146e-01   4.5093795e-02   7.4747475e-01
   2.0748299e-01   1.4739229e-02   7.7777778e-01
   2.0768914e-01   5.4937126e-02   7.3737374e-01
   2.0779221e-01   4.3290043e-03   7.8787879e-01
   2.0779221e-01   3.4632035e-02   7.5757576e-01
   2.0779221e-01   6.4069264e-01   1.5151515e-01
   2.0779221e-01   7.6190476e-01   3.0303030e-02
   2.0830757e-01   6.6037930e-01   1.3131313e-01
   2.0830757e-01   7.4118738e-01   5.0505051e-02
   2.0861678e-01   1.3605442e-02   7.7777778e-01
   2.0861678e-01   2.3706452e-02   7.6767677e-01
   2.0861678e-01   6.8027211e-01   1.1111111e-01
   2.0861678e-01   7.2067615e-01   7.0707071e-02
   2.0871985e-01   4.3805401e-02   7.4747475e-01
   2.0871985e-01   6.4007421e-02   7.2727273e-01
   2.0871985e-01   7.0037106e-01   9.0909091e-02
   2.0887446e-01   3.2467532e-03   7.8787879e-01
   2.0902907e-01   3.3395176e-02   7.5757576e-01
   2.0902907e-01   5.3597196e-02   7.3737374e-01
   2.0918367e-01   7.9081633e-01   0.0000000e+00
   2.0959596e-01   6.2878788e-01   1.6161616e-01
   2.0975057e-01   1.2471655e-02   7.7777778e-01
   2.0980210e-01   2.2521130e-02   7.6767677e-01
   2.0995671e-01   2.1645022e-03   7.8787879e-01
   2.0995671e-01   7.6984127e-01   2.0202020e-02
   2.1000825e-01   4.2517007e-02   7.4747475e-01
   2.1011132e-01   6.2615955e-02   7.2727273e-01
   2.1026592e-01   3.2158318e-02   7.5757576e-01
   2.1026592e-01   6.4831993e-01   1.4141414e-01
   2.1036900e-01   5.2257267e-02   7.3737374e-01
   2.1052360e-01   7.4907236e-01   4.0404040e-02
   2.1072975e-01   6.6805813e-01   1.2121212e-01
   2.1088435e-01   1.1337868e-02   7.7777778e-01
   2.1088435e-01   7.2850959e-01   6.0606061e-02
   2.1098743e-01   2.1335807e-02   7.6767677e-01
   2.1098743e-01   6.8800247e-01   1.0101010e-01
   2.1103896e-01   1.0822511e-03   7.8787879e-01
   2.1103896e-01   7.0815296e-01   8.0808081e-02
   2.1129664e-01   4.1228613e-02   7.4747475e-01
   2.1150278e-01   3.0921459e-02   7.5757576e-01
   2.1150278e-01   6.1224490e-02   7.2727273e-01
   2.1170893e-01   5.0917337e-02   7.3737374e-01
   2.1201814e-01   1.0204082e-02   7.7777778e-01
   2.1212121e-01   0.0000000e+00   7.8787879e-01
   2.1212121e-01   7.0707071e-02   7.1717172e-01
   2.1212121e-01   6.3636364e-01   1.5151515e-01
   2.1212121e-01   7.7777778e-01   1.0101010e-02
   2.1217275e-01   2.0150484e-02   7.6767677e-01
   2.1258503e-01   3.9940219e-02   7.4747475e-01
   2.1273964e-01   2.9684601e-02   7.5757576e-01
   2.1273964e-01   6.5594723e-01   1.3131313e-01
   2.1273964e-01   7.5695733e-01   3.0303030e-02
   2.1289425e-01   5.9833024e-02   7.2727273e-01
   2.1304886e-01   4.9577407e-02   7.3737374e-01
   2.1315193e-01   9.0702948e-03   7.7777778e-01
   2.1315193e-01   6.7573696e-01   1.1111111e-01
   2.1315193e-01   7.3634302e-01   5.0505051e-02
   2.1335807e-01   1.8965162e-02   7.6767677e-01
   2.1335807e-01   6.9573284e-01   9.0909091e-02
   2.1335807e-01   7.1593486e-01   7.0707071e-02
   2.1356421e-01   6.9264069e-02   7.1717172e-01
   2.1387343e-01   3.8651824e-02   7.4747475e-01
   2.1397650e-01   2.8447743e-02   7.5757576e-01
   2.1428571e-01   7.9365079e-03   7.7777778e-01
   2.1428571e-01   5.8441558e-02   7.2727273e-01
   2.1428571e-01   7.8571429e-01   0.0000000e+00
   2.1438879e-01   4.8237477e-02   7.3737374e-01
   2.1454339e-01   1.7779839e-02   7.6767677e-01
   2.1464646e-01   6.4393939e-01   1.4141414e-01
   2.1495568e-01   7.6484230e-01   2.0202020e-02
   2.1500722e-01   6.7821068e-02   7.1717172e-01
   2.1516182e-01   3.7363430e-02   7.4747475e-01
   2.1521336e-01   2.7210884e-02   7.5757576e-01
   2.1521336e-01   6.6357452e-01   1.2121212e-01
   2.1541950e-01   6.8027211e-03   7.7777778e-01
   2.1541950e-01   7.4417646e-01   4.0404040e-02
   2.1557411e-01   6.8341579e-01   1.0101010e-01
   2.1567718e-01   5.7050093e-02   7.2727273e-01
   2.1567718e-01   7.2371676e-01   6.0606061e-02
   2.1572872e-01   1.6594517e-02   7.6767677e-01
   2.1572872e-01   4.6897547e-02   7.3737374e-01
   2.1572872e-01   7.0346320e-01   8.0808081e-02
   2.1645022e-01   2.5974026e-02   7.5757576e-01
   2.1645022e-01   3.6075036e-02   7.4747475e-01
   2.1645022e-01   6.6378066e-02   7.1717172e-01
   2.1655329e-01   5.6689342e-03   7.7777778e-01
   2.1691404e-01   1.5409194e-02   7.6767677e-01
   2.1706865e-01   4.5557617e-02   7.3737374e-01
   2.1706865e-01   5.5658627e-02   7.2727273e-01
   2.1717172e-01   6.5151515e-01   1.3131313e-01
   2.1717172e-01   7.7272727e-01   1.0101010e-02
   2.1768707e-01   4.5351474e-03   7.7777778e-01
   2.1768707e-01   2.4737168e-02   7.5757576e-01
   2.1768707e-01   6.7120181e-01   1.1111111e-01
   2.1768707e-01   7.5200989e-01   3.0303030e-02
   2.1773861e-01   3.4786642e-02   7.4747475e-01
   2.1789322e-01   6.4935065e-02   7.1717172e-01
   2.1799629e-01   6.9109462e-01   9.0909091e-02
   2.1799629e-01   7.3149866e-01   5.0505051e-02
   2.1809936e-01   1.4223871e-02   7.6767677e-01
   2.1809936e-01   7.1119357e-01   7.0707071e-02
   2.1840858e-01   4.4217687e-02   7.3737374e-01
   2.1846011e-01   5.4267161e-02   7.2727273e-01
   2.1882086e-01   3.4013605e-03   7.7777778e-01
   2.1892393e-01   2.3500309e-02   7.5757576e-01
   2.1902700e-01   3.3498248e-02   7.4747475e-01
   2.1928468e-01   1.3038549e-02   7.6767677e-01
   2.1933622e-01   6.3492063e-02   7.1717172e-01
   2.1938776e-01   7.8061224e-01   0.0000000e+00
   2.1969697e-01   7.3232323e-02   7.0707071e-01
   2.1969697e-01   6.5909091e-01   1.2121212e-01
   2.1974851e-01   4.2877757e-02   7.3737374e-01
   2.1985158e-01   5.2875696e-02   7.2727273e-01
   2.1995465e-01   2.2675737e-03   7.7777778e-01
   2.1995465e-01   7.5984333e-01   2.0202020e-02
   2.2016079e-01   2.2263451e-02   7.5757576e-01
   2.2016079e-01   6.7882911e-01   1.0101010e-01
   2.2031540e-01   3.2209854e-02   7.4747475e-01
   2.2031540e-01   7.3928056e-01   4.0404040e-02
   2.2041847e-01   6.9877345e-01   8.0808081e-02
   2.2047001e-01   1.1853226e-02   7.6767677e-01
   2.2047001e-01   7.1892393e-01   6.0606061e-02
   2.2077922e-01   6.2049062e-02   7.1717172e-01
   2.2108844e-01   1.1337868e-03   7.7777778e-01
   2.2108844e-01   4.1537827e-02   7.3737374e-01
   2.2119151e-01   7.1737786e-02   7.0707071e-01
   2.2124304e-01   5.1484230e-02   7.2727273e-01
   2.2139765e-01   2.1026592e-02   7.5757576e-01
   2.2160379e-01   3.0921459e-02   7.4747475e-01
   2.2165533e-01   1.0667904e-02   7.6767677e-01
   2.2222222e-01   0.0000000e+00   7.7777778e-01
   2.2222222e-01   6.0606061e-02   7.1717172e-01
   2.2222222e-01   6.6666667e-01   1.1111111e-01
   2.2222222e-01   7.6767677e-01   1.0101010e-02
   2.2242837e-01   4.0197897e-02   7.3737374e-01
   2.2263451e-01   1.9789734e-02   7.5757576e-01
   2.2263451e-01   5.0092764e-02   7.2727273e-01
   2.2263451e-01   6.8645640e-01   9.0909091e-02
   2.2263451e-01   7.4706246e-01   3.0303030e-02
   2.2268604e-01   7.0243249e-02   7.0707071e-01
   2.2284065e-01   9.4825809e-03   7.6767677e-01
   2.2284065e-01   7.0645228e-01   7.0707071e-02
   2.2284065e-01   7.2665430e-01   5.0505051e-02
   2.2289219e-01   2.9633065e-02   7.4747475e-01
   2.2366522e-01   5.9163059e-02   7.1717172e-01
   2.2376830e-01   3.8857967e-02   7.3737374e-01
   2.2387137e-01   1.8552876e-02   7.5757576e-01
   2.2402597e-01   8.2972583e-03   7.6767677e-01
   2.2402597e-01   4.8701299e-02   7.2727273e-01
   2.2418058e-01   2.8344671e-02   7.4747475e-01
   2.2418058e-01   6.8748712e-02   7.0707071e-01
   2.2448980e-01   7.7551020e-01   0.0000000e+00
   2.2474747e-01   6.7424242e-01   1.0101010e-01
   2.2495362e-01   7.5484436e-01   2.0202020e-02
   2.2510823e-01   1.7316017e-02   7.5757576e-01
   2.2510823e-01   3.7518038e-02   7.3737374e-01
   2.2510823e-01   5.7720058e-02   7.1717172e-01
   2.2510823e-01   6.9408369e-01   8.0808081e-02
   2.2521130e-01   7.1119357e-03   7.6767677e-01
   2.2521130e-01   7.3438466e-01   4.0404040e-02
   2.2526283e-01   7.1413111e-01   6.0606061e-02
   2.2541744e-01   4.7309833e-02   7.2727273e-01
   2.2546898e-01   2.7056277e-02   7.4747475e-01
   2.2567512e-01   6.7254174e-02   7.0707071e-01
   2.2634508e-01   1.6079159e-02   7.5757576e-01
   2.2639662e-01   5.9266131e-03   7.6767677e-01
   2.2644816e-01   3.6178108e-02   7.3737374e-01
   2.2655123e-01   5.6277056e-02   7.1717172e-01
   2.2675737e-01   2.5767883e-02   7.4747475e-01
   2.2680891e-01   4.5918367e-02   7.2727273e-01
   2.2716966e-01   6.5759637e-02   7.0707071e-01
   2.2727273e-01   7.5757576e-02   6.9696970e-01
   2.2727273e-01   6.8181818e-01   9.0909091e-02
   2.2727273e-01   7.6262626e-01   1.0101010e-02
   2.2758194e-01   4.7412905e-03   7.6767677e-01
   2.2758194e-01   1.4842301e-02   7.5757576e-01
   2.2758194e-01   7.0171099e-01   7.0707071e-02
   2.2758194e-01   7.4211503e-01   3.0303030e-02
   2.2768501e-01   7.2180994e-01   5.0505051e-02
   2.2778808e-01   3.4838178e-02   7.3737374e-01
   2.2799423e-01   5.4834055e-02   7.1717172e-01
   2.2804576e-01   2.4479489e-02   7.4747475e-01
   2.2820037e-01   4.4526902e-02   7.2727273e-01
   2.2866419e-01   6.4265100e-02   7.0707071e-01
   2.2876726e-01   3.5559678e-03   7.6767677e-01
   2.2881880e-01   1.3605442e-02   7.5757576e-01
   2.2881880e-01   7.4211503e-02   6.9696970e-01
   2.2912801e-01   3.3498248e-02   7.3737374e-01
   2.2933416e-01   2.3191095e-02   7.4747475e-01
   2.2943723e-01   5.3391053e-02   7.1717172e-01
   2.2959184e-01   4.3135436e-02   7.2727273e-01
   2.2959184e-01   7.7040816e-01   0.0000000e+00
   2.2979798e-01   6.8939394e-01   8.0808081e-02
   2.2995259e-01   2.3706452e-03   7.6767677e-01
   2.2995259e-01   7.4984539e-01   2.0202020e-02
   2.3005566e-01   1.2368584e-02   7.5757576e-01
   2.3005566e-01   7.0933828e-01   6.0606061e-02
   2.3010719e-01   7.2948877e-01   4.0404040e-02
   2.3015873e-01   6.2770563e-02   7.0707071e-01
   2.3036487e-01   7.2665430e-02   6.9696970e-01
   2.3046794e-01   3.2158318e-02   7.3737374e-01
   2.3062255e-01   2.1902700e-02   7.4747475e-01
   2.3088023e-01   5.1948052e-02   7.1717172e-01
   2.3098330e-01   4.1743970e-02   7.2727273e-01
   2.3113791e-01   1.1853226e-03   7.6767677e-01
   2.3129252e-01   1.1131725e-02   7.5757576e-01
   2.3165327e-01   6.1276026e-02   7.0707071e-01
   2.3180787e-01   3.0818388e-02   7.3737374e-01
   2.3191095e-01   2.0614306e-02   7.4747475e-01
   2.3191095e-01   7.1119357e-02   6.9696970e-01
   2.3232323e-01   0.0000000e+00   7.6767677e-01
   2.3232323e-01   5.0505051e-02   7.1717172e-01
   2.3232323e-01   6.9696970e-01   7.0707071e-02
   2.3232323e-01   7.5757576e-01   1.0101010e-02
   2.3237477e-01   4.0352505e-02   7.2727273e-01
   2.3252938e-01   9.8948670e-03   7.5757576e-01
   2.3252938e-01   7.1696557e-01   5.0505051e-02
   2.3252938e-01   7.3716759e-01   3.0303030e-02
   2.3314780e-01   2.9478458e-02   7.3737374e-01
   2.3314780e-01   5.9781488e-02   7.0707071e-01
   2.3319934e-01   1.9325912e-02   7.4747475e-01
   2.3345702e-01   6.9573284e-02   6.9696970e-01
   2.3376623e-01   8.6580087e-03   7.5757576e-01
   2.3376623e-01   3.8961039e-02   7.2727273e-01
   2.3376623e-01   4.9062049e-02   7.1717172e-01
   2.3448773e-01   1.8037518e-02   7.4747475e-01
   2.3448773e-01   2.8138528e-02   7.3737374e-01
   2.3464234e-01   5.8286951e-02   7.0707071e-01
   2.3469388e-01   7.6530612e-01   0.0000000e+00
   2.3484848e-01   7.8282828e-02   6.8686869e-01
   2.3484848e-01   7.0454545e-01   6.0606061e-02
   2.3495156e-01   7.4484642e-01   2.0202020e-02
   2.3500309e-01   7.4211503e-03   7.5757576e-01
   2.3500309e-01   6.8027211e-02   6.9696970e-01
   2.3500309e-01   7.2459287e-01   4.0404040e-02
   2.3515770e-01   3.7569573e-02   7.2727273e-01
   2.3520924e-01   4.7619048e-02   7.1717172e-01
   2.3577613e-01   1.6749124e-02   7.4747475e-01
   2.3582766e-01   2.6798598e-02   7.3737374e-01
   2.3613688e-01   5.6792414e-02   7.0707071e-01
   2.3623995e-01   6.1842919e-03   7.5757576e-01
   2.3644609e-01   7.6685220e-02   6.8686869e-01
   2.3654917e-01   3.6178108e-02   7.2727273e-01
   2.3654917e-01   6.6481138e-02   6.9696970e-01
   2.3665224e-01   4.6176046e-02   7.1717172e-01
   2.3706452e-01   1.5460730e-02   7.4747475e-01
   2.3716759e-01   2.5458668e-02   7.3737374e-01
   2.3737374e-01   7.1212121e-01   5.0505051e-02
   2.3737374e-01   7.5252525e-01   1.0101010e-02
   2.3747681e-01   4.9474335e-03   7.5757576e-01
   2.3747681e-01   7.3222016e-01   3.0303030e-02
   2.3763142e-01   5.5297877e-02   7.0707071e-01
   2.3794063e-01   3.4786642e-02   7.2727273e-01
   2.3804370e-01   7.5087611e-02   6.8686869e-01
   2.3809524e-01   4.4733045e-02   7.1717172e-01
   2.3809524e-01   6.4935065e-02   6.9696970e-01
   2.3835292e-01   1.4172336e-02   7.4747475e-01
   2.3850752e-01   2.4118738e-02   7.3737374e-01
   2.3871367e-01   3.7105751e-03   7.5757576e-01
   2.3912595e-01   5.3803340e-02   7.0707071e-01
   2.3933210e-01   3.3395176e-02   7.2727273e-01
   2.3953824e-01   4.3290043e-02   7.1717172e-01
   2.3964131e-01   1.2883941e-02   7.4747475e-01
   2.3964131e-01   6.3388992e-02   6.9696970e-01
   2.3964131e-01   7.3490002e-02   6.8686869e-01
   2.3979592e-01   7.6020408e-01   0.0000000e+00
   2.3984745e-01   2.2778808e-02   7.3737374e-01
   2.3989899e-01   7.1969697e-01   4.0404040e-02
   2.3995053e-01   2.4737168e-03   7.5757576e-01
   2.3995053e-01   7.3984745e-01   2.0202020e-02
   2.4062049e-01   5.2308802e-02   7.0707071e-01
   2.4072356e-01   3.2003711e-02   7.2727273e-01
   2.4092971e-01   1.1595547e-02   7.4747475e-01
   2.4098124e-01   4.1847042e-02   7.1717172e-01
   2.4118738e-01   1.2368584e-03   7.5757576e-01
   2.4118738e-01   2.1438879e-02   7.3737374e-01
   2.4118738e-01   6.1842919e-02   6.9696970e-01
   2.4123892e-01   7.1892393e-02   6.8686869e-01
   2.4211503e-01   3.0612245e-02   7.2727273e-01
   2.4211503e-01   5.0814265e-02   7.0707071e-01
   2.4221810e-01   1.0307153e-02   7.4747475e-01
   2.4242424e-01   0.0000000e+00   7.5757576e-01
   2.4242424e-01   4.0404040e-02   7.1717172e-01
   2.4242424e-01   8.0808081e-02   6.7676768e-01
   2.4242424e-01   7.2727273e-01   3.0303030e-02
   2.4242424e-01   7.4747475e-01   1.0101010e-02
   2.4252731e-01   2.0098949e-02   7.3737374e-01
   2.4273346e-01   6.0296846e-02   6.9696970e-01
   2.4283653e-01   7.0294785e-02   6.8686869e-01
   2.4350649e-01   9.0187590e-03   7.4747475e-01
   2.4350649e-01   2.9220779e-02   7.2727273e-01
   2.4360957e-01   4.9319728e-02   7.0707071e-01
   2.4386724e-01   1.8759019e-02   7.3737374e-01
   2.4386724e-01   3.8961039e-02   7.1717172e-01
   2.4407339e-01   7.9158936e-02   6.7676768e-01
   2.4427953e-01   5.8750773e-02   6.9696970e-01
   2.4443414e-01   6.8697176e-02   6.8686869e-01
   2.4479489e-01   7.7303649e-03   7.4747475e-01
   2.4489796e-01   2.7829314e-02   7.2727273e-01
   2.4489796e-01   7.5510204e-01   0.0000000e+00
   2.4494949e-01   7.3484848e-01   2.0202020e-02
   2.4510410e-01   4.7825191e-02   7.0707071e-01
   2.4520717e-01   1.7419089e-02   7.3737374e-01
   2.4531025e-01   3.7518038e-02   7.1717172e-01
   2.4572253e-01   7.7509792e-02   6.7676768e-01
   2.4582560e-01   5.7204700e-02   6.9696970e-01
   2.4603175e-01   6.7099567e-02   6.8686869e-01
   2.4608328e-01   6.4419707e-03   7.4747475e-01
   2.4628942e-01   2.6437848e-02   7.2727273e-01
   2.4654710e-01   1.6079159e-02   7.3737374e-01
   2.4659864e-01   4.6330653e-02   7.0707071e-01
   2.4675325e-01   3.6075036e-02   7.1717172e-01
   2.4737168e-01   5.1535766e-03   7.4747475e-01
   2.4737168e-01   5.5658627e-02   6.9696970e-01
   2.4737168e-01   7.5860647e-02   6.7676768e-01
   2.4747475e-01   7.4242424e-01   1.0101010e-02
   2.4762935e-01   6.5501958e-02   6.8686869e-01
   2.4768089e-01   2.5046382e-02   7.2727273e-01
   2.4788703e-01   1.4739229e-02   7.3737374e-01
   2.4809318e-01   4.4836116e-02   7.0707071e-01
   2.4819625e-01   3.4632035e-02   7.1717172e-01
   2.4866007e-01   3.8651824e-03   7.4747475e-01
   2.4891775e-01   5.4112554e-02   6.9696970e-01
   2.4902082e-01   7.4211503e-02   6.7676768e-01
   2.4907236e-01   2.3654917e-02   7.2727273e-01
   2.4922696e-01   1.3399299e-02   7.3737374e-01
   2.4922696e-01   6.3904350e-02   6.8686869e-01
   2.4958771e-01   4.3341579e-02   7.0707071e-01
   2.4963925e-01   3.3189033e-02   7.1717172e-01
   2.4994846e-01   2.5767883e-03   7.4747475e-01
   2.5000000e-01   8.3333333e-02   6.6666667e-01
   2.5000000e-01   7.5000000e-01   0.0000000e+00
   2.5046382e-01   2.2263451e-02   7.2727273e-01
   2.5046382e-01   5.2566481e-02   6.9696970e-01
   2.5056689e-01   1.2059369e-02   7.3737374e-01
   2.5066996e-01   7.2562358e-02   6.7676768e-01
   2.5082457e-01   6.2306741e-02   6.8686869e-01
   2.5108225e-01   3.1746032e-02   7.1717172e-01
   2.5108225e-01   4.1847042e-02   7.0707071e-01
   2.5123686e-01   1.2883941e-03   7.4747475e-01
   2.5170068e-01   8.1632653e-02   6.6666667e-01
   2.5185529e-01   2.0871985e-02   7.2727273e-01
   2.5190682e-01   1.0719439e-02   7.3737374e-01
   2.5200989e-01   5.1020408e-02   6.9696970e-01
   2.5231911e-01   7.0913214e-02   6.7676768e-01
   2.5242218e-01   6.0709132e-02   6.8686869e-01
   2.5252525e-01   0.0000000e+00   7.4747475e-01
   2.5252525e-01   3.0303030e-02   7.1717172e-01
   2.5257679e-01   4.0352505e-02   7.0707071e-01
   2.5324675e-01   9.3795094e-03   7.3737374e-01
   2.5324675e-01   1.9480519e-02   7.2727273e-01
   2.5340136e-01   7.9931973e-02   6.6666667e-01
   2.5355597e-01   4.9474335e-02   6.9696970e-01
   2.5396825e-01   2.8860029e-02   7.1717172e-01
   2.5396825e-01   6.9264069e-02   6.7676768e-01
   2.5401979e-01   5.9111523e-02   6.8686869e-01
   2.5407133e-01   3.8857967e-02   7.0707071e-01
   2.5458668e-01   8.0395795e-03   7.3737374e-01
   2.5463822e-01   1.8089054e-02   7.2727273e-01
   2.5510204e-01   4.7928262e-02   6.9696970e-01
   2.5510204e-01   7.8231293e-02   6.6666667e-01
   2.5541126e-01   2.7417027e-02   7.1717172e-01
   2.5556586e-01   3.7363430e-02   7.0707071e-01
   2.5561740e-01   5.7513915e-02   6.8686869e-01
   2.5561740e-01   6.7614925e-02   6.7676768e-01
   2.5592661e-01   6.6996496e-03   7.3737374e-01
   2.5602968e-01   1.6697588e-02   7.2727273e-01
   2.5664811e-01   4.6382189e-02   6.9696970e-01
   2.5680272e-01   7.6530612e-02   6.6666667e-01
   2.5685426e-01   2.5974026e-02   7.1717172e-01
   2.5706040e-01   3.5868893e-02   7.0707071e-01
   2.5721501e-01   5.5916306e-02   6.8686869e-01
   2.5726654e-01   5.3597196e-03   7.3737374e-01
   2.5726654e-01   6.5965780e-02   6.7676768e-01
   2.5742115e-01   1.5306122e-02   7.2727273e-01
   2.5757576e-01   8.5858586e-02   6.5656566e-01
   2.5819419e-01   4.4836116e-02   6.9696970e-01
   2.5829726e-01   2.4531025e-02   7.1717172e-01
   2.5850340e-01   7.4829932e-02   6.6666667e-01
   2.5855494e-01   3.4374356e-02   7.0707071e-01
   2.5860647e-01   4.0197897e-03   7.3737374e-01
   2.5881262e-01   1.3914657e-02   7.2727273e-01
   2.5881262e-01   5.4318697e-02   6.8686869e-01
   2.5891569e-01   6.4316636e-02   6.7676768e-01
   2.5932797e-01   8.4106370e-02   6.5656566e-01
   2.5974026e-01   2.3088023e-02   7.1717172e-01
   2.5974026e-01   4.3290043e-02   6.9696970e-01
   2.5994640e-01   2.6798598e-03   7.3737374e-01
   2.6004947e-01   3.2879819e-02   7.0707071e-01
   2.6020408e-01   1.2523191e-02   7.2727273e-01
   2.6020408e-01   7.3129252e-02   6.6666667e-01
   2.6041022e-01   5.2721088e-02   6.8686869e-01
   2.6056483e-01   6.2667491e-02   6.7676768e-01
   2.6108019e-01   8.2354154e-02   6.5656566e-01
   2.6118326e-01   2.1645022e-02   7.1717172e-01
   2.6128633e-01   1.3399299e-03   7.3737374e-01
   2.6128633e-01   4.1743970e-02   6.9696970e-01
   2.6154401e-01   3.1385281e-02   7.0707071e-01
   2.6159555e-01   1.1131725e-02   7.2727273e-01
   2.6190476e-01   7.1428571e-02   6.6666667e-01
   2.6200783e-01   5.1123480e-02   6.8686869e-01
   2.6221398e-01   6.1018347e-02   6.7676768e-01
   2.6262626e-01   0.0000000e+00   7.3737374e-01
   2.6262626e-01   2.0202020e-02   7.1717172e-01
   2.6283241e-01   4.0197897e-02   6.9696970e-01
   2.6283241e-01   8.0601938e-02   6.5656566e-01
   2.6298701e-01   9.7402597e-03   7.2727273e-01
   2.6303855e-01   2.9890744e-02   7.0707071e-01
   2.6360544e-01   4.9525871e-02   6.8686869e-01
   2.6360544e-01   6.9727891e-02   6.6666667e-01
   2.6386312e-01   5.9369202e-02   6.7676768e-01
   2.6406926e-01   1.8759019e-02   7.1717172e-01
   2.6437848e-01   8.3487941e-03   7.2727273e-01
   2.6437848e-01   3.8651824e-02   6.9696970e-01
   2.6453309e-01   2.8396207e-02   7.0707071e-01
   2.6458462e-01   7.8849722e-02   6.5656566e-01
   2.6515152e-01   8.8383838e-02   6.4646465e-01
   2.6520305e-01   4.7928262e-02   6.8686869e-01
   2.6530612e-01   6.8027211e-02   6.6666667e-01
   2.6551227e-01   1.7316017e-02   7.1717172e-01
   2.6551227e-01   5.7720058e-02   6.7676768e-01
   2.6576994e-01   6.9573284e-03   7.2727273e-01
   2.6592455e-01   3.7105751e-02   6.9696970e-01
   2.6602762e-01   2.6901670e-02   7.0707071e-01
   2.6633684e-01   7.7097506e-02   6.5656566e-01
   2.6680066e-01   4.6330653e-02   6.8686869e-01
   2.6695527e-01   1.5873016e-02   7.1717172e-01
   2.6695527e-01   8.6580087e-02   6.4646465e-01
   2.6700680e-01   6.6326531e-02   6.6666667e-01
   2.6716141e-01   5.5658627e-03   7.2727273e-01
   2.6716141e-01   5.6070913e-02   6.7676768e-01
   2.6747062e-01   3.5559678e-02   6.9696970e-01
   2.6752216e-01   2.5407133e-02   7.0707071e-01
   2.6808905e-01   7.5345290e-02   6.5656566e-01
   2.6839827e-01   1.4430014e-02   7.1717172e-01
   2.6839827e-01   4.4733045e-02   6.8686869e-01
   2.6855288e-01   4.1743970e-03   7.2727273e-01
   2.6870748e-01   6.4625850e-02   6.6666667e-01
   2.6875902e-01   8.4776335e-02   6.4646465e-01
   2.6881055e-01   5.4421769e-02   6.7676768e-01
   2.6901670e-01   2.3912595e-02   7.0707071e-01
   2.6901670e-01   3.4013605e-02   6.9696970e-01
   2.6984127e-01   1.2987013e-02   7.1717172e-01
   2.6984127e-01   7.3593074e-02   6.5656566e-01
   2.6994434e-01   2.7829314e-03   7.2727273e-01
   2.6999588e-01   4.3135436e-02   6.8686869e-01
   2.7040816e-01   6.2925170e-02   6.6666667e-01
   2.7045970e-01   5.2772624e-02   6.7676768e-01
   2.7051123e-01   2.2418058e-02   7.0707071e-01
   2.7056277e-01   3.2467532e-02   6.9696970e-01
   2.7056277e-01   8.2972583e-02   6.4646465e-01
   2.7128427e-01   1.1544012e-02   7.1717172e-01
   2.7133581e-01   1.3914657e-03   7.2727273e-01
   2.7159349e-01   4.1537827e-02   6.8686869e-01
   2.7159349e-01   7.1840858e-02   6.5656566e-01
   2.7200577e-01   2.0923521e-02   7.0707071e-01
   2.7210884e-01   3.0921459e-02   6.9696970e-01
   2.7210884e-01   5.1123480e-02   6.7676768e-01
   2.7210884e-01   6.1224490e-02   6.6666667e-01
   2.7236652e-01   8.1168831e-02   6.4646465e-01
   2.7272727e-01   0.0000000e+00   7.2727273e-01
   2.7272727e-01   1.0101010e-02   7.1717172e-01
   2.7272727e-01   9.0909091e-02   6.3636364e-01
   2.7319109e-01   3.9940219e-02   6.8686869e-01
   2.7334570e-01   7.0088642e-02   6.5656566e-01
   2.7350031e-01   1.9428984e-02   7.0707071e-01
   2.7365492e-01   2.9375387e-02   6.9696970e-01
   2.7375799e-01   4.9474335e-02   6.7676768e-01
   2.7380952e-01   5.9523810e-02   6.6666667e-01
   2.7417027e-01   8.6580087e-03   7.1717172e-01
   2.7417027e-01   7.9365079e-02   6.4646465e-01
   2.7458256e-01   8.9053803e-02   6.3636364e-01
   2.7478870e-01   3.8342610e-02   6.8686869e-01
   2.7499485e-01   1.7934447e-02   7.0707071e-01
   2.7509792e-01   6.8336425e-02   6.5656566e-01
   2.7520099e-01   2.7829314e-02   6.9696970e-01
   2.7540713e-01   4.7825191e-02   6.7676768e-01
   2.7551020e-01   5.7823129e-02   6.6666667e-01
   2.7561328e-01   7.2150072e-03   7.1717172e-01
   2.7597403e-01   7.7561328e-02   6.4646465e-01
   2.7638631e-01   3.6745001e-02   6.8686869e-01
   2.7643785e-01   8.7198516e-02   6.3636364e-01
   2.7648938e-01   1.6439909e-02   7.0707071e-01
   2.7674706e-01   2.6283241e-02   6.9696970e-01
   2.7685013e-01   6.6584209e-02   6.5656566e-01
   2.7705628e-01   5.7720058e-03   7.1717172e-01
   2.7705628e-01   4.6176046e-02   6.7676768e-01
   2.7721088e-01   5.6122449e-02   6.6666667e-01
   2.7777778e-01   7.5757576e-02   6.4646465e-01
   2.7798392e-01   1.4945372e-02   7.0707071e-01
   2.7798392e-01   3.5147392e-02   6.8686869e-01
   2.7829314e-01   2.4737168e-02   6.9696970e-01
   2.7829314e-01   8.5343228e-02   6.3636364e-01
   2.7849928e-01   4.3290043e-03   7.1717172e-01
   2.7860235e-01   6.4831993e-02   6.5656566e-01
   2.7870542e-01   4.4526902e-02   6.7676768e-01
   2.7891156e-01   5.4421769e-02   6.6666667e-01
   2.7947846e-01   1.3450835e-02   7.0707071e-01
   2.7958153e-01   3.3549784e-02   6.8686869e-01
   2.7958153e-01   7.3953824e-02   6.4646465e-01
   2.7983921e-01   2.3191095e-02   6.9696970e-01
   2.7994228e-01   2.8860029e-03   7.1717172e-01
   2.8014842e-01   8.3487941e-02   6.3636364e-01
   2.8030303e-01   9.3434343e-02   6.2626263e-01
   2.8035457e-01   4.2877757e-02   6.7676768e-01
   2.8035457e-01   6.3079777e-02   6.5656566e-01
   2.8061224e-01   5.2721088e-02   6.6666667e-01
   2.8097300e-01   1.1956298e-02   7.0707071e-01
   2.8117914e-01   3.1952175e-02   6.8686869e-01
   2.8138528e-01   1.4430014e-03   7.1717172e-01
   2.8138528e-01   2.1645022e-02   6.9696970e-01
   2.8138528e-01   7.2150072e-02   6.4646465e-01
   2.8200371e-01   4.1228613e-02   6.7676768e-01
   2.8200371e-01   8.1632653e-02   6.3636364e-01
   2.8210678e-01   6.1327561e-02   6.5656566e-01
   2.8220985e-01   9.1527520e-02   6.2626263e-01
   2.8231293e-01   5.1020408e-02   6.6666667e-01
   2.8246753e-01   1.0461760e-02   7.0707071e-01
   2.8277675e-01   3.0354566e-02   6.8686869e-01
   2.8282828e-01   0.0000000e+00   7.1717172e-01
   2.8293135e-01   2.0098949e-02   6.9696970e-01
   2.8318903e-01   7.0346320e-02   6.4646465e-01
   2.8365286e-01   3.9579468e-02   6.7676768e-01
   2.8385900e-01   5.9575345e-02   6.5656566e-01
   2.8385900e-01   7.9777365e-02   6.3636364e-01
   2.8396207e-01   8.9672233e-03   7.0707071e-01
   2.8401361e-01   4.9319728e-02   6.6666667e-01
   2.8411668e-01   8.9620697e-02   6.2626263e-01
   2.8437436e-01   2.8756957e-02   6.8686869e-01
   2.8447743e-01   1.8552876e-02   6.9696970e-01
   2.8499278e-01   6.8542569e-02   6.4646465e-01
   2.8530200e-01   3.7930324e-02   6.7676768e-01
   2.8545661e-01   7.4726860e-03   7.0707071e-01
   2.8561121e-01   5.7823129e-02   6.5656566e-01
   2.8571429e-01   4.7619048e-02   6.6666667e-01
   2.8571429e-01   7.7922078e-02   6.3636364e-01
   2.8597196e-01   2.7159349e-02   6.8686869e-01
   2.8602350e-01   1.7006803e-02   6.9696970e-01
   2.8602350e-01   8.7713873e-02   6.2626263e-01
   2.8679654e-01   6.6738817e-02   6.4646465e-01
   2.8695114e-01   5.9781488e-03   7.0707071e-01
   2.8695114e-01   3.6281179e-02   6.7676768e-01
   2.8736343e-01   5.6070913e-02   6.5656566e-01
   2.8741497e-01   4.5918367e-02   6.6666667e-01
   2.8756957e-01   1.5460730e-02   6.9696970e-01
   2.8756957e-01   2.5561740e-02   6.8686869e-01
   2.8756957e-01   7.6066790e-02   6.3636364e-01
   2.8787879e-01   9.5959596e-02   6.1616162e-01
   2.8793032e-01   8.5807050e-02   6.2626263e-01
   2.8844568e-01   4.4836116e-03   7.0707071e-01
   2.8860029e-01   3.4632035e-02   6.7676768e-01
   2.8860029e-01   6.4935065e-02   6.4646465e-01
   2.8911565e-01   1.3914657e-02   6.9696970e-01
   2.8911565e-01   4.4217687e-02   6.6666667e-01
   2.8911565e-01   5.4318697e-02   6.5656566e-01
   2.8916718e-01   2.3964131e-02   6.8686869e-01
   2.8942486e-01   7.4211503e-02   6.3636364e-01
   2.8983715e-01   8.3900227e-02   6.2626263e-01
   2.8983715e-01   9.4001237e-02   6.1616162e-01
   2.8994022e-01   2.9890744e-03   7.0707071e-01
   2.9024943e-01   3.2982890e-02   6.7676768e-01
   2.9040404e-01   6.3131313e-02   6.4646465e-01
   2.9066172e-01   1.2368584e-02   6.9696970e-01
   2.9076479e-01   2.2366522e-02   6.8686869e-01
   2.9081633e-01   4.2517007e-02   6.6666667e-01
   2.9086786e-01   5.2566481e-02   6.5656566e-01
   2.9128015e-01   7.2356215e-02   6.3636364e-01
   2.9143476e-01   1.4945372e-03   7.0707071e-01
   2.9174397e-01   8.1993403e-02   6.2626263e-01
   2.9179551e-01   9.2042878e-02   6.1616162e-01
   2.9189858e-01   3.1333746e-02   6.7676768e-01
   2.9220779e-01   1.0822511e-02   6.9696970e-01
   2.9220779e-01   6.1327561e-02   6.4646465e-01
   2.9236240e-01   2.0768914e-02   6.8686869e-01
   2.9251701e-01   4.0816327e-02   6.6666667e-01
   2.9262008e-01   5.0814265e-02   6.5656566e-01
   2.9292929e-01   0.0000000e+00   7.0707071e-01
   2.9313544e-01   7.0500928e-02   6.3636364e-01
   2.9354772e-01   2.9684601e-02   6.7676768e-01
   2.9365079e-01   8.0086580e-02   6.2626263e-01
   2.9375387e-01   9.2764378e-03   6.9696970e-01
   2.9375387e-01   9.0084519e-02   6.1616162e-01
   2.9396001e-01   1.9171305e-02   6.8686869e-01
   2.9401154e-01   5.9523810e-02   6.4646465e-01
   2.9421769e-01   3.9115646e-02   6.6666667e-01
   2.9437229e-01   4.9062049e-02   6.5656566e-01
   2.9499072e-01   6.8645640e-02   6.3636364e-01
   2.9519687e-01   2.8035457e-02   6.7676768e-01
   2.9529994e-01   7.7303649e-03   6.9696970e-01
   2.9545455e-01   9.8484848e-02   6.0606061e-01
   2.9555762e-01   1.7573696e-02   6.8686869e-01
   2.9555762e-01   7.8179757e-02   6.2626263e-01
   2.9571222e-01   8.8126160e-02   6.1616162e-01
   2.9581530e-01   5.7720058e-02   6.4646465e-01
   2.9591837e-01   3.7414966e-02   6.6666667e-01
   2.9612451e-01   4.7309833e-02   6.5656566e-01
   2.9684601e-01   6.1842919e-03   6.9696970e-01
   2.9684601e-01   2.6386312e-02   6.7676768e-01
   2.9684601e-01   6.6790353e-02   6.3636364e-01
   2.9715523e-01   1.5976087e-02   6.8686869e-01
   2.9746444e-01   7.6272933e-02   6.2626263e-01
   2.9746444e-01   9.6474954e-02   6.0606061e-01
   2.9761905e-01   3.5714286e-02   6.6666667e-01
   2.9761905e-01   5.5916306e-02   6.4646465e-01
   2.9767058e-01   8.6167800e-02   6.1616162e-01
   2.9787673e-01   4.5557617e-02   6.5656566e-01
   2.9839208e-01   4.6382189e-03   6.9696970e-01
   2.9849516e-01   2.4737168e-02   6.7676768e-01
   2.9870130e-01   6.4935065e-02   6.3636364e-01
   2.9875283e-01   1.4378479e-02   6.8686869e-01
   2.9931973e-01   3.4013605e-02   6.6666667e-01
   2.9937126e-01   7.4366110e-02   6.2626263e-01
   2.9942280e-01   5.4112554e-02   6.4646465e-01
   2.9947434e-01   9.4465059e-02   6.0606061e-01
   2.9962894e-01   4.3805401e-02   6.5656566e-01
   2.9962894e-01   8.4209441e-02   6.1616162e-01
   2.9993816e-01   3.0921459e-03   6.9696970e-01
   3.0014430e-01   2.3088023e-02   6.7676768e-01
   3.0035044e-01   1.2780870e-02   6.8686869e-01
   3.0055659e-01   6.3079777e-02   6.3636364e-01
   3.0102041e-01   3.2312925e-02   6.6666667e-01
   3.0122655e-01   5.2308802e-02   6.4646465e-01
   3.0127809e-01   7.2459287e-02   6.2626263e-01
   3.0138116e-01   4.2053185e-02   6.5656566e-01
   3.0148423e-01   1.5460730e-03   6.9696970e-01
   3.0148423e-01   9.2455164e-02   6.0606061e-01
   3.0158730e-01   8.2251082e-02   6.1616162e-01
   3.0179344e-01   2.1438879e-02   6.7676768e-01
   3.0194805e-01   1.1183261e-02   6.8686869e-01
   3.0241187e-01   6.1224490e-02   6.3636364e-01
   3.0272109e-01   3.0612245e-02   6.6666667e-01
   3.0303030e-01   0.0000000e+00   6.9696970e-01
   3.0303030e-01   5.0505051e-02   6.4646465e-01
   3.0303030e-01   1.0101010e-01   5.9595960e-01
   3.0313337e-01   4.0300969e-02   6.5656566e-01
   3.0318491e-01   7.0552463e-02   6.2626263e-01
   3.0344259e-01   1.9789734e-02   6.7676768e-01
   3.0349412e-01   9.0445269e-02   6.0606061e-01
   3.0354566e-01   9.5856524e-03   6.8686869e-01
   3.0354566e-01   8.0292723e-02   6.1616162e-01
   3.0426716e-01   5.9369202e-02   6.3636364e-01
   3.0442177e-01   2.8911565e-02   6.6666667e-01
   3.0483405e-01   4.8701299e-02   6.4646465e-01
   3.0488559e-01   3.8548753e-02   6.5656566e-01
   3.0509173e-01   1.8140590e-02   6.7676768e-01
   3.0509173e-01   6.8645640e-02   6.2626263e-01
   3.0509173e-01   9.8948670e-02   5.9595960e-01
   3.0514327e-01   7.9880437e-03   6.8686869e-01
   3.0550402e-01   7.8334364e-02   6.1616162e-01
   3.0550402e-01   8.8435374e-02   6.0606061e-01
   3.0612245e-01   2.7210884e-02   6.6666667e-01
   3.0612245e-01   5.7513915e-02   6.3636364e-01
   3.0663781e-01   3.6796537e-02   6.5656566e-01
   3.0663781e-01   4.6897547e-02   6.4646465e-01
   3.0674088e-01   6.3904350e-03   6.8686869e-01
   3.0674088e-01   1.6491445e-02   6.7676768e-01
   3.0699856e-01   6.6738817e-02   6.2626263e-01
   3.0715316e-01   9.6887240e-02   5.9595960e-01
   3.0746238e-01   7.6376005e-02   6.1616162e-01
   3.0751391e-01   8.6425479e-02   6.0606061e-01
   3.0782313e-01   2.5510204e-02   6.6666667e-01
   3.0797774e-01   5.5658627e-02   6.3636364e-01
   3.0833849e-01   4.7928262e-03   6.8686869e-01
   3.0839002e-01   1.4842301e-02   6.7676768e-01
   3.0839002e-01   3.5044321e-02   6.5656566e-01
   3.0844156e-01   4.5093795e-02   6.4646465e-01
   3.0890538e-01   6.4831993e-02   6.2626263e-01
   3.0921459e-01   9.4825809e-02   5.9595960e-01
   3.0942074e-01   7.4417646e-02   6.1616162e-01
   3.0952381e-01   2.3809524e-02   6.6666667e-01
   3.0952381e-01   8.4415584e-02   6.0606061e-01
   3.0983302e-01   5.3803340e-02   6.3636364e-01
   3.0993610e-01   3.1952175e-03   6.8686869e-01
   3.1003917e-01   1.3193156e-02   6.7676768e-01
   3.1014224e-01   3.3292105e-02   6.5656566e-01
   3.1024531e-01   4.3290043e-02   6.4646465e-01
   3.1060606e-01   1.0353535e-01   5.8585859e-01
   3.1081220e-01   6.2925170e-02   6.2626263e-01
   3.1122449e-01   2.2108844e-02   6.6666667e-01
   3.1127603e-01   9.2764378e-02   5.9595960e-01
   3.1137910e-01   7.2459287e-02   6.1616162e-01
   3.1153370e-01   1.5976087e-03   6.8686869e-01
   3.1153370e-01   8.2405690e-02   6.0606061e-01
   3.1168831e-01   1.1544012e-02   6.7676768e-01
   3.1168831e-01   5.1948052e-02   6.3636364e-01
   3.1189445e-01   3.1539889e-02   6.5656566e-01
   3.1204906e-01   4.1486291e-02   6.4646465e-01
   3.1271903e-01   6.1018347e-02   6.2626263e-01
   3.1271903e-01   1.0142239e-01   5.8585859e-01
   3.1292517e-01   2.0408163e-02   6.6666667e-01
   3.1313131e-01   0.0000000e+00   6.8686869e-01
   3.1333746e-01   9.8948670e-03   6.7676768e-01
   3.1333746e-01   7.0500928e-02   6.1616162e-01
   3.1333746e-01   9.0702948e-02   5.9595960e-01
   3.1354360e-01   5.0092764e-02   6.3636364e-01
   3.1354360e-01   8.0395795e-02   6.0606061e-01
   3.1364667e-01   2.9787673e-02   6.5656566e-01
   3.1385281e-01   3.9682540e-02   6.4646465e-01
   3.1462585e-01   1.8707483e-02   6.6666667e-01
   3.1462585e-01   5.9111523e-02   6.2626263e-01
   3.1483199e-01   9.9309421e-02   5.8585859e-01
   3.1498660e-01   8.2457225e-03   6.7676768e-01
   3.1529582e-01   6.8542569e-02   6.1616162e-01
   3.1539889e-01   2.8035457e-02   6.5656566e-01
   3.1539889e-01   4.8237477e-02   6.3636364e-01
   3.1539889e-01   8.8641517e-02   5.9595960e-01
   3.1555349e-01   7.8385900e-02   6.0606061e-01
   3.1565657e-01   3.7878788e-02   6.4646465e-01
   3.1632653e-01   1.7006803e-02   6.6666667e-01
   3.1653267e-01   5.7204700e-02   6.2626263e-01
   3.1663575e-01   6.5965780e-03   6.7676768e-01
   3.1694496e-01   9.7196454e-02   5.8585859e-01
   3.1715110e-01   2.6283241e-02   6.5656566e-01
   3.1725417e-01   4.6382189e-02   6.3636364e-01
   3.1725417e-01   6.6584209e-02   6.1616162e-01
   3.1746032e-01   3.6075036e-02   6.4646465e-01
   3.1746032e-01   8.6580087e-02   5.9595960e-01
   3.1756339e-01   7.6376005e-02   6.0606061e-01
   3.1802721e-01   1.5306122e-02   6.6666667e-01
   3.1818182e-01   1.0606061e-01   5.7575758e-01
   3.1828489e-01   4.9474335e-03   6.7676768e-01
   3.1843950e-01   5.5297877e-02   6.2626263e-01
   3.1890332e-01   2.4531025e-02   6.5656566e-01
   3.1905793e-01   9.5083488e-02   5.8585859e-01
   3.1910946e-01   4.4526902e-02   6.3636364e-01
   3.1921253e-01   6.4625850e-02   6.1616162e-01
   3.1926407e-01   3.4271284e-02   6.4646465e-01
   3.1952175e-01   8.4518656e-02   5.9595960e-01
   3.1957328e-01   7.4366110e-02   6.0606061e-01
   3.1972789e-01   1.3605442e-02   6.6666667e-01
   3.1993403e-01   3.2982890e-03   6.7676768e-01
   3.2034632e-01   5.3391053e-02   6.2626263e-01
   3.2034632e-01   1.0389610e-01   5.7575758e-01
   3.2065553e-01   2.2778808e-02   6.5656566e-01
   3.2096475e-01   4.2671614e-02   6.3636364e-01
   3.2106782e-01   3.2467532e-02   6.4646465e-01
   3.2117089e-01   6.2667491e-02   6.1616162e-01
   3.2117089e-01   9.2970522e-02   5.8585859e-01
   3.2142857e-01   1.1904762e-02   6.6666667e-01
   3.2158318e-01   1.6491445e-03   6.7676768e-01
   3.2158318e-01   7.2356215e-02   6.0606061e-01
   3.2158318e-01   8.2457225e-02   5.9595960e-01
   3.2225314e-01   5.1484230e-02   6.2626263e-01
   3.2240775e-01   2.1026592e-02   6.5656566e-01
   3.2251082e-01   1.0173160e-01   5.7575758e-01
   3.2282004e-01   4.0816327e-02   6.3636364e-01
   3.2287157e-01   3.0663781e-02   6.4646465e-01
   3.2312925e-01   1.0204082e-02   6.6666667e-01
   3.2312925e-01   6.0709132e-02   6.1616162e-01
   3.2323232e-01   0.0000000e+00   6.7676768e-01
   3.2328386e-01   9.0857555e-02   5.8585859e-01
   3.2359307e-01   7.0346320e-02   6.0606061e-01
   3.2364461e-01   8.0395795e-02   5.9595960e-01
   3.2415997e-01   1.9274376e-02   6.5656566e-01
   3.2415997e-01   4.9577407e-02   6.2626263e-01
   3.2467532e-01   2.8860029e-02   6.4646465e-01
   3.2467532e-01   3.8961039e-02   6.3636364e-01
   3.2467532e-01   9.9567100e-02   5.7575758e-01
   3.2482993e-01   8.5034014e-03   6.6666667e-01
   3.2508761e-01   5.8750773e-02   6.1616162e-01
   3.2539683e-01   8.8744589e-02   5.8585859e-01
   3.2560297e-01   6.8336425e-02   6.0606061e-01
   3.2570604e-01   7.8334364e-02   5.9595960e-01
   3.2575758e-01   1.0858586e-01   5.6565657e-01
   3.2591218e-01   1.7522160e-02   6.5656566e-01
   3.2606679e-01   4.7670583e-02   6.2626263e-01
   3.2647908e-01   2.7056277e-02   6.4646465e-01
   3.2653061e-01   6.8027211e-03   6.6666667e-01
   3.2653061e-01   3.7105751e-02   6.3636364e-01
   3.2683983e-01   9.7402597e-02   5.7575758e-01
   3.2704597e-01   5.6792414e-02   6.1616162e-01
   3.2750979e-01   8.6631622e-02   5.8585859e-01
   3.2761286e-01   6.6326531e-02   6.0606061e-01
   3.2766440e-01   1.5769944e-02   6.5656566e-01
   3.2776747e-01   7.6272933e-02   5.9595960e-01
   3.2797361e-01   4.5763760e-02   6.2626263e-01
   3.2797361e-01   1.0636982e-01   5.6565657e-01
   3.2823129e-01   5.1020408e-03   6.6666667e-01
   3.2828283e-01   2.5252525e-02   6.4646465e-01
   3.2838590e-01   3.5250464e-02   6.3636364e-01
   3.2900433e-01   5.4834055e-02   6.1616162e-01
   3.2900433e-01   9.5238095e-02   5.7575758e-01
   3.2941662e-01   1.4017728e-02   6.5656566e-01
   3.2962276e-01   6.4316636e-02   6.0606061e-01
   3.2962276e-01   8.4518656e-02   5.8585859e-01
   3.2982890e-01   7.4211503e-02   5.9595960e-01
   3.2988044e-01   4.3856937e-02   6.2626263e-01
   3.2993197e-01   3.4013605e-03   6.6666667e-01
   3.3008658e-01   2.3448773e-02   6.4646465e-01
   3.3018965e-01   1.0415378e-01   5.6565657e-01
   3.3024119e-01   3.3395176e-02   6.3636364e-01
   3.3096269e-01   5.2875696e-02   6.1616162e-01
   3.3116883e-01   1.2265512e-02   6.5656566e-01
   3.3116883e-01   9.3073593e-02   5.7575758e-01
   3.3163265e-01   1.7006803e-03   6.6666667e-01
   3.3163265e-01   6.2306741e-02   6.0606061e-01
   3.3173572e-01   8.2405690e-02   5.8585859e-01
   3.3178726e-01   4.1950113e-02   6.2626263e-01
   3.3189033e-01   2.1645022e-02   6.4646465e-01
   3.3189033e-01   7.2150072e-02   5.9595960e-01
   3.3209647e-01   3.1539889e-02   6.3636364e-01
   3.3240569e-01   1.0193774e-01   5.6565657e-01
   3.3292105e-01   1.0513296e-02   6.5656566e-01
   3.3292105e-01   5.0917337e-02   6.1616162e-01
   3.3333333e-01   0.0000000e+00   6.6666667e-01
   3.3333333e-01   9.0909091e-02   5.7575758e-01
   3.3333333e-01   1.1111111e-01   5.5555556e-01
   3.3364255e-01   6.0296846e-02   6.0606061e-01
   3.3369408e-01   1.9841270e-02   6.4646465e-01
   3.3369408e-01   4.0043290e-02   6.2626263e-01
   3.3384869e-01   8.0292723e-02   5.8585859e-01
   3.3395176e-01   2.9684601e-02   6.3636364e-01
   3.3395176e-01   7.0088642e-02   5.9595960e-01
   3.3462173e-01   9.9721707e-02   5.6565657e-01
   3.3467326e-01   8.7610802e-03   6.5656566e-01
   3.3487941e-01   4.8958978e-02   6.1616162e-01
   3.3549784e-01   1.8037518e-02   6.4646465e-01
   3.3549784e-01   8.8744589e-02   5.7575758e-01
   3.3560091e-01   3.8136467e-02   6.2626263e-01
   3.3560091e-01   1.0884354e-01   5.5555556e-01
   3.3565244e-01   5.8286951e-02   6.0606061e-01
   3.3580705e-01   2.7829314e-02   6.3636364e-01
   3.3596166e-01   7.8179757e-02   5.8585859e-01
   3.3601319e-01   6.8027211e-02   5.9595960e-01
   3.3642548e-01   7.0088642e-03   6.5656566e-01
   3.3683777e-01   4.7000618e-02   6.1616162e-01
   3.3683777e-01   9.7505669e-02   5.6565657e-01
   3.3730159e-01   1.6233766e-02   6.4646465e-01
   3.3750773e-01   3.6229643e-02   6.2626263e-01
   3.3766234e-01   2.5974026e-02   6.3636364e-01
   3.3766234e-01   5.6277056e-02   6.0606061e-01
   3.3766234e-01   8.6580087e-02   5.7575758e-01
   3.3786848e-01   1.0657596e-01   5.5555556e-01
   3.3807462e-01   6.5965780e-02   5.9595960e-01
   3.3807462e-01   7.6066790e-02   5.8585859e-01
   3.3817770e-01   5.2566481e-03   6.5656566e-01
   3.3879612e-01   4.5042259e-02   6.1616162e-01
   3.3905380e-01   9.5289631e-02   5.6565657e-01
   3.3910534e-01   1.4430014e-02   6.4646465e-01
   3.3941455e-01   3.4322820e-02   6.2626263e-01
   3.3951763e-01   2.4118738e-02   6.3636364e-01
   3.3967223e-01   5.4267161e-02   6.0606061e-01
   3.3982684e-01   8.4415584e-02   5.7575758e-01
   3.3992991e-01   3.5044321e-03   6.5656566e-01
   3.4013605e-01   6.3904350e-02   5.9595960e-01
   3.4013605e-01   1.0430839e-01   5.5555556e-01
   3.4018759e-01   7.3953824e-02   5.8585859e-01
   3.4075448e-01   4.3083900e-02   6.1616162e-01
   3.4090909e-01   1.2626263e-02   6.4646465e-01
   3.4090909e-01   1.1363636e-01   5.4545455e-01
   3.4126984e-01   9.3073593e-02   5.6565657e-01
   3.4132138e-01   3.2415997e-02   6.2626263e-01
   3.4137291e-01   2.2263451e-02   6.3636364e-01
   3.4168213e-01   1.7522160e-03   6.5656566e-01
   3.4168213e-01   5.2257267e-02   6.0606061e-01
   3.4199134e-01   8.2251082e-02   5.7575758e-01
   3.4219749e-01   6.1842919e-02   5.9595960e-01
   3.4230056e-01   7.1840858e-02   5.8585859e-01
   3.4240363e-01   1.0204082e-01   5.5555556e-01
   3.4271284e-01   1.0822511e-02   6.4646465e-01
   3.4271284e-01   4.1125541e-02   6.1616162e-01
   3.4322820e-01   2.0408163e-02   6.3636364e-01
   3.4322820e-01   3.0509173e-02   6.2626263e-01
   3.4322820e-01   1.1131725e-01   5.4545455e-01
   3.4343434e-01   0.0000000e+00   6.5656566e-01
   3.4348588e-01   9.0857555e-02   5.6565657e-01
   3.4369202e-01   5.0247372e-02   6.0606061e-01
   3.4415584e-01   8.0086580e-02   5.7575758e-01
   3.4425892e-01   5.9781488e-02   5.9595960e-01
   3.4441352e-01   6.9727891e-02   5.8585859e-01
   3.4451659e-01   9.0187590e-03   6.4646465e-01
   3.4467120e-01   3.9167182e-02   6.1616162e-01
   3.4467120e-01   9.9773243e-02   5.5555556e-01
   3.4508349e-01   1.8552876e-02   6.3636364e-01
   3.4513502e-01   2.8602350e-02   6.2626263e-01
   3.4554731e-01   1.0899814e-01   5.4545455e-01
   3.4570192e-01   4.8237477e-02   6.0606061e-01
   3.4570192e-01   8.8641517e-02   5.6565657e-01
   3.4632035e-01   7.2150072e-03   6.4646465e-01
   3.4632035e-01   5.7720058e-02   5.9595960e-01
   3.4632035e-01   7.7922078e-02   5.7575758e-01
   3.4652649e-01   6.7614925e-02   5.8585859e-01
   3.4662956e-01   3.7208823e-02   6.1616162e-01
   3.4693878e-01   1.6697588e-02   6.3636364e-01
   3.4693878e-01   9.7505669e-02   5.5555556e-01
   3.4704185e-01   2.6695527e-02   6.2626263e-01
   3.4771181e-01   4.6227582e-02   6.0606061e-01
   3.4786642e-01   1.0667904e-01   5.4545455e-01
   3.4791796e-01   8.6425479e-02   5.6565657e-01
   3.4812410e-01   5.4112554e-03   6.4646465e-01
   3.4838178e-01   5.5658627e-02   5.9595960e-01
   3.4848485e-01   7.5757576e-02   5.7575758e-01
   3.4848485e-01   1.1616162e-01   5.3535354e-01
   3.4858792e-01   3.5250464e-02   6.1616162e-01
   3.4863946e-01   6.5501958e-02   5.8585859e-01
   3.4879406e-01   1.4842301e-02   6.3636364e-01
   3.4894867e-01   2.4788703e-02   6.2626263e-01
   3.4920635e-01   9.5238095e-02   5.5555556e-01
   3.4972171e-01   4.4217687e-02   6.0606061e-01
   3.4992785e-01   3.6075036e-03   6.4646465e-01
   3.5013399e-01   8.4209441e-02   5.6565657e-01
   3.5018553e-01   1.0435993e-01   5.4545455e-01
   3.5044321e-01   5.3597196e-02   5.9595960e-01
   3.5054628e-01   3.3292105e-02   6.1616162e-01
   3.5064935e-01   1.2987013e-02   6.3636364e-01
   3.5064935e-01   7.3593074e-02   5.7575758e-01
   3.5075242e-01   6.3388992e-02   5.8585859e-01
   3.5085549e-01   2.2881880e-02   6.2626263e-01
   3.5085549e-01   1.1379097e-01   5.3535354e-01
   3.5147392e-01   9.2970522e-02   5.5555556e-01
   3.5173160e-01   1.8037518e-03   6.4646465e-01
   3.5173160e-01   4.2207792e-02   6.0606061e-01
   3.5235003e-01   8.1993403e-02   5.6565657e-01
   3.5250464e-01   1.1131725e-02   6.3636364e-01
   3.5250464e-01   3.1333746e-02   6.1616162e-01
   3.5250464e-01   5.1535766e-02   5.9595960e-01
   3.5250464e-01   1.0204082e-01   5.4545455e-01
   3.5276232e-01   2.0975057e-02   6.2626263e-01
   3.5281385e-01   7.1428571e-02   5.7575758e-01
   3.5286539e-01   6.1276026e-02   5.8585859e-01
   3.5322614e-01   1.1142033e-01   5.3535354e-01
   3.5353535e-01   0.0000000e+00   6.4646465e-01
   3.5374150e-01   4.0197897e-02   6.0606061e-01
   3.5374150e-01   9.0702948e-02   5.5555556e-01
   3.5435993e-01   9.2764378e-03   6.3636364e-01
   3.5446300e-01   2.9375387e-02   6.1616162e-01
   3.5456607e-01   4.9474335e-02   5.9595960e-01
   3.5456607e-01   7.9777365e-02   5.6565657e-01
   3.5466914e-01   1.9068233e-02   6.2626263e-01
   3.5482375e-01   9.9721707e-02   5.4545455e-01
   3.5497835e-01   5.9163059e-02   5.8585859e-01
   3.5497835e-01   6.9264069e-02   5.7575758e-01
   3.5559678e-01   1.0904968e-01   5.3535354e-01
   3.5575139e-01   3.8188002e-02   6.0606061e-01
   3.5600907e-01   8.8435374e-02   5.5555556e-01
   3.5606061e-01   1.1868687e-01   5.2525253e-01
   3.5621521e-01   7.4211503e-03   6.3636364e-01
   3.5642136e-01   2.7417027e-02   6.1616162e-01
   3.5657596e-01   1.7161410e-02   6.2626263e-01
   3.5662750e-01   4.7412905e-02   5.9595960e-01
   3.5678211e-01   7.7561328e-02   5.6565657e-01
   3.5709132e-01   5.7050093e-02   5.8585859e-01
   3.5714286e-01   6.7099567e-02   5.7575758e-01
   3.5714286e-01   9.7402597e-02   5.4545455e-01
   3.5776129e-01   3.6178108e-02   6.0606061e-01
   3.5796743e-01   1.0667904e-01   5.3535354e-01
   3.5807050e-01   5.5658627e-03   6.3636364e-01
   3.5827664e-01   8.6167800e-02   5.5555556e-01
   3.5837972e-01   2.5458668e-02   6.1616162e-01
   3.5848279e-01   1.5254587e-02   6.2626263e-01
   3.5848279e-01   1.1626469e-01   5.2525253e-01
   3.5868893e-01   4.5351474e-02   5.9595960e-01
   3.5899814e-01   7.5345290e-02   5.6565657e-01
   3.5920429e-01   5.4937126e-02   5.8585859e-01
   3.5930736e-01   6.4935065e-02   5.7575758e-01
   3.5946197e-01   9.5083488e-02   5.4545455e-01
   3.5977118e-01   3.4168213e-02   6.0606061e-01
   3.5992579e-01   3.7105751e-03   6.3636364e-01
   3.6033807e-01   2.3500309e-02   6.1616162e-01
   3.6033807e-01   1.0430839e-01   5.3535354e-01
   3.6038961e-01   1.3347763e-02   6.2626263e-01
   3.6054422e-01   8.3900227e-02   5.5555556e-01
   3.6075036e-01   4.3290043e-02   5.9595960e-01
   3.6090497e-01   1.1384251e-01   5.2525253e-01
   3.6121418e-01   7.3129252e-02   5.6565657e-01
   3.6131725e-01   5.2824160e-02   5.8585859e-01
   3.6147186e-01   6.2770563e-02   5.7575758e-01
   3.6178108e-01   1.8552876e-03   6.3636364e-01
   3.6178108e-01   3.2158318e-02   6.0606061e-01
   3.6178108e-01   9.2764378e-02   5.4545455e-01
   3.6229643e-01   1.1440940e-02   6.2626263e-01
   3.6229643e-01   2.1541950e-02   6.1616162e-01
   3.6270872e-01   1.0193774e-01   5.3535354e-01
   3.6281179e-01   4.1228613e-02   5.9595960e-01
   3.6281179e-01   8.1632653e-02   5.5555556e-01
   3.6332715e-01   1.1142033e-01   5.2525253e-01
   3.6343022e-01   5.0711194e-02   5.8585859e-01
   3.6343022e-01   7.0913214e-02   5.6565657e-01
   3.6363636e-01   0.0000000e+00   6.3636364e-01
   3.6363636e-01   6.0606061e-02   5.7575758e-01
   3.6363636e-01   1.2121212e-01   5.1515152e-01
   3.6379097e-01   3.0148423e-02   6.0606061e-01
   3.6410019e-01   9.0445269e-02   5.4545455e-01
   3.6420326e-01   9.5341167e-03   6.2626263e-01
   3.6425479e-01   1.9583591e-02   6.1616162e-01
   3.6487322e-01   3.9167182e-02   5.9595960e-01
   3.6507937e-01   7.9365079e-02   5.5555556e-01
   3.6507937e-01   9.9567100e-02   5.3535354e-01
   3.6554319e-01   4.8598227e-02   5.8585859e-01
   3.6564626e-01   6.8697176e-02   5.6565657e-01
   3.6574933e-01   1.0899814e-01   5.2525253e-01
   3.6580087e-01   2.8138528e-02   6.0606061e-01
   3.6580087e-01   5.8441558e-02   5.7575758e-01
   3.6611008e-01   7.6272933e-03   6.2626263e-01
   3.6611008e-01   1.1873840e-01   5.1515152e-01
   3.6621315e-01   1.7625232e-02   6.1616162e-01
   3.6641929e-01   8.8126160e-02   5.4545455e-01
   3.6693465e-01   3.7105751e-02   5.9595960e-01
   3.6734694e-01   7.7097506e-02   5.5555556e-01
   3.6745001e-01   9.7196454e-02   5.3535354e-01
   3.6765615e-01   4.6485261e-02   5.8585859e-01
   3.6781076e-01   2.6128633e-02   6.0606061e-01
   3.6786230e-01   6.6481138e-02   5.6565657e-01
   3.6796537e-01   5.6277056e-02   5.7575758e-01
   3.6801690e-01   5.7204700e-03   6.2626263e-01
   3.6817151e-01   1.5666873e-02   6.1616162e-01
   3.6817151e-01   1.0657596e-01   5.2525253e-01
   3.6858380e-01   1.1626469e-01   5.1515152e-01
   3.6873840e-01   8.5807050e-02   5.4545455e-01
   3.6899608e-01   3.5044321e-02   5.9595960e-01
   3.6961451e-01   7.4829932e-02   5.5555556e-01
   3.6976912e-01   4.4372294e-02   5.8585859e-01
   3.6982066e-01   2.4118738e-02   6.0606061e-01
   3.6982066e-01   9.4825809e-02   5.3535354e-01
   3.6992373e-01   3.8136467e-03   6.2626263e-01
   3.7007833e-01   6.4265100e-02   5.6565657e-01
   3.7012987e-01   1.3708514e-02   6.1616162e-01
   3.7012987e-01   5.4112554e-02   5.7575758e-01
   3.7059369e-01   1.0415378e-01   5.2525253e-01
   3.7105751e-01   3.2982890e-02   5.9595960e-01
   3.7105751e-01   8.3487941e-02   5.4545455e-01
   3.7105751e-01   1.1379097e-01   5.1515152e-01
   3.7121212e-01   1.2373737e-01   5.0505051e-01
   3.7183055e-01   1.9068233e-03   6.2626263e-01
   3.7183055e-01   2.2108844e-02   6.0606061e-01
   3.7188209e-01   4.2259328e-02   5.8585859e-01
   3.7188209e-01   7.2562358e-02   5.5555556e-01
   3.7208823e-01   1.1750155e-02   6.1616162e-01
   3.7219130e-01   9.2455164e-02   5.3535354e-01
   3.7229437e-01   5.1948052e-02   5.7575758e-01
   3.7229437e-01   6.2049062e-02   5.6565657e-01
   3.7301587e-01   1.0173160e-01   5.2525253e-01
   3.7311894e-01   3.0921459e-02   5.9595960e-01
   3.7337662e-01   8.1168831e-02   5.4545455e-01
   3.7353123e-01   1.1131725e-01   5.1515152e-01
   3.7373737e-01   0.0000000e+00   6.2626263e-01
   3.7373737e-01   1.2121212e-01   5.0505051e-01
   3.7384045e-01   2.0098949e-02   6.0606061e-01
   3.7399505e-01   4.0146362e-02   5.8585859e-01
   3.7404659e-01   9.7917955e-03   6.1616162e-01
   3.7414966e-01   7.0294785e-02   5.5555556e-01
   3.7445887e-01   4.9783550e-02   5.7575758e-01
   3.7451041e-01   5.9833024e-02   5.6565657e-01
   3.7456195e-01   9.0084519e-02   5.3535354e-01
   3.7518038e-01   2.8860029e-02   5.9595960e-01
   3.7543805e-01   9.9309421e-02   5.2525253e-01
   3.7569573e-01   7.8849722e-02   5.4545455e-01
   3.7585034e-01   1.8089054e-02   6.0606061e-01
   3.7600495e-01   7.8334364e-03   6.1616162e-01
   3.7600495e-01   1.0884354e-01   5.1515152e-01
   3.7610802e-01   3.8033395e-02   5.8585859e-01
   3.7626263e-01   1.1868687e-01   5.0505051e-01
   3.7641723e-01   6.8027211e-02   5.5555556e-01
   3.7662338e-01   4.7619048e-02   5.7575758e-01
   3.7672645e-01   5.7616986e-02   5.6565657e-01
   3.7693259e-01   8.7713873e-02   5.3535354e-01
   3.7724181e-01   2.6798598e-02   5.9595960e-01
   3.7786024e-01   1.6079159e-02   6.0606061e-01
   3.7786024e-01   9.6887240e-02   5.2525253e-01
   3.7796331e-01   5.8750773e-03   6.1616162e-01
   3.7801484e-01   7.6530612e-02   5.4545455e-01
   3.7822099e-01   3.5920429e-02   5.8585859e-01
   3.7847866e-01   1.0636982e-01   5.1515152e-01
   3.7868481e-01   6.5759637e-02   5.5555556e-01
   3.7878788e-01   4.5454545e-02   5.7575758e-01
   3.7878788e-01   1.1616162e-01   5.0505051e-01
   3.7878788e-01   1.2626263e-01   4.9494949e-01
   3.7894249e-01   5.5400948e-02   5.6565657e-01
   3.7930324e-01   2.4737168e-02   5.9595960e-01
   3.7930324e-01   8.5343228e-02   5.3535354e-01
   3.7987013e-01   1.4069264e-02   6.0606061e-01
   3.7992167e-01   3.9167182e-03   6.1616162e-01
   3.8028242e-01   9.4465059e-02   5.2525253e-01
   3.8033395e-01   3.3807462e-02   5.8585859e-01
   3.8033395e-01   7.4211503e-02   5.4545455e-01
   3.8095238e-01   4.3290043e-02   5.7575758e-01
   3.8095238e-01   6.3492063e-02   5.5555556e-01
   3.8095238e-01   1.0389610e-01   5.1515152e-01
   3.8115852e-01   5.3184910e-02   5.6565657e-01
   3.8131313e-01   1.1363636e-01   5.0505051e-01
   3.8136467e-01   2.2675737e-02   5.9595960e-01
   3.8136467e-01   1.2368584e-01   4.9494949e-01
   3.8167388e-01   8.2972583e-02   5.3535354e-01
   3.8188002e-01   1.9583591e-03   6.1616162e-01
   3.8188002e-01   1.2059369e-02   6.0606061e-01
   3.8244692e-01   3.1694496e-02   5.8585859e-01
   3.8265306e-01   7.1892393e-02   5.4545455e-01
   3.8270460e-01   9.2042878e-02   5.2525253e-01
   3.8311688e-01   4.1125541e-02   5.7575758e-01
   3.8321995e-01   6.1224490e-02   5.5555556e-01
   3.8337456e-01   5.0968872e-02   5.6565657e-01
   3.8342610e-01   2.0614306e-02   5.9595960e-01
   3.8342610e-01   1.0142239e-01   5.1515152e-01
   3.8383838e-01   0.0000000e+00   6.1616162e-01
   3.8383838e-01   1.1111111e-01   5.0505051e-01
   3.8388992e-01   1.0049474e-02   6.0606061e-01
   3.8394146e-01   1.2110905e-01   4.9494949e-01
   3.8404453e-01   8.0601938e-02   5.3535354e-01
   3.8455988e-01   2.9581530e-02   5.8585859e-01
   3.8497217e-01   6.9573284e-02   5.4545455e-01
   3.8512678e-01   8.9620697e-02   5.2525253e-01
   3.8528139e-01   3.8961039e-02   5.7575758e-01
   3.8548753e-01   1.8552876e-02   5.9595960e-01
   3.8548753e-01   5.8956916e-02   5.5555556e-01
   3.8559060e-01   4.8752834e-02   5.6565657e-01
   3.8589981e-01   8.0395795e-03   6.0606061e-01
   3.8589981e-01   9.8948670e-02   5.1515152e-01
   3.8636364e-01   1.0858586e-01   5.0505051e-01
   3.8636364e-01   1.2878788e-01   4.8484848e-01
   3.8641517e-01   7.8231293e-02   5.3535354e-01
   3.8651824e-01   1.1853226e-01   4.9494949e-01
   3.8667285e-01   2.7468563e-02   5.8585859e-01
   3.8729128e-01   6.7254174e-02   5.4545455e-01
   3.8744589e-01   3.6796537e-02   5.7575758e-01
   3.8754896e-01   1.6491445e-02   5.9595960e-01
   3.8754896e-01   8.7198516e-02   5.2525253e-01
   3.8775510e-01   5.6689342e-02   5.5555556e-01
   3.8780664e-01   4.6536797e-02   5.6565657e-01
   3.8790971e-01   6.0296846e-03   6.0606061e-01
   3.8837353e-01   9.6474954e-02   5.1515152e-01
   3.8878582e-01   2.5355597e-02   5.8585859e-01
   3.8878582e-01   7.5860647e-02   5.3535354e-01
   3.8888889e-01   1.0606061e-01   5.0505051e-01
   3.8899196e-01   1.2615955e-01   4.8484848e-01
   3.8909503e-01   1.1595547e-01   4.9494949e-01
   3.8961039e-01   1.4430014e-02   5.9595960e-01
   3.8961039e-01   3.4632035e-02   5.7575758e-01
   3.8961039e-01   6.4935065e-02   5.4545455e-01
   3.8991960e-01   4.0197897e-03   6.0606061e-01
   3.8997114e-01   8.4776335e-02   5.2525253e-01
   3.9002268e-01   4.4320759e-02   5.6565657e-01
   3.9002268e-01   5.4421769e-02   5.5555556e-01
   3.9084725e-01   9.4001237e-02   5.1515152e-01
   3.9089878e-01   2.3242630e-02   5.8585859e-01
   3.9115646e-01   7.3490002e-02   5.3535354e-01
   3.9141414e-01   1.0353535e-01   5.0505051e-01
   3.9162028e-01   1.2353123e-01   4.8484848e-01
   3.9167182e-01   1.2368584e-02   5.9595960e-01
   3.9167182e-01   1.1337868e-01   4.9494949e-01
   3.9177489e-01   3.2467532e-02   5.7575758e-01
   3.9192950e-01   2.0098949e-03   6.0606061e-01
   3.9192950e-01   6.2615955e-02   5.4545455e-01
   3.9223871e-01   4.2104721e-02   5.6565657e-01
   3.9229025e-01   5.2154195e-02   5.5555556e-01
   3.9239332e-01   8.2354154e-02   5.2525253e-01
   3.9301175e-01   2.1129664e-02   5.8585859e-01
   3.9332096e-01   9.1527520e-02   5.1515152e-01
   3.9352711e-01   7.1119357e-02   5.3535354e-01
   3.9373325e-01   1.0307153e-02   5.9595960e-01
   3.9393939e-01   0.0000000e+00   6.0606061e-01
   3.9393939e-01   3.0303030e-02   5.7575758e-01
   3.9393939e-01   1.0101010e-01   5.0505051e-01
   3.9393939e-01   1.3131313e-01   4.7474747e-01
   3.9424861e-01   6.0296846e-02   5.4545455e-01
   3.9424861e-01   1.1080190e-01   4.9494949e-01
   3.9424861e-01   1.2090291e-01   4.8484848e-01
   3.9445475e-01   3.9888683e-02   5.6565657e-01
   3.9455782e-01   4.9886621e-02   5.5555556e-01
   3.9481550e-01   7.9931973e-02   5.2525253e-01
   3.9512472e-01   1.9016698e-02   5.8585859e-01
   3.9579468e-01   8.2457225e-03   5.9595960e-01
   3.9579468e-01   8.9053803e-02   5.1515152e-01
   3.9589775e-01   6.8748712e-02   5.3535354e-01
   3.9610390e-01   2.8138528e-02   5.7575758e-01
   3.9646465e-01   9.8484848e-02   5.0505051e-01
   3.9656772e-01   5.7977737e-02   5.4545455e-01
   3.9661925e-01   1.2863327e-01   4.7474747e-01
   3.9667079e-01   3.7672645e-02   5.6565657e-01
   3.9682540e-01   4.7619048e-02   5.5555556e-01
   3.9682540e-01   1.0822511e-01   4.9494949e-01
   3.9687693e-01   1.1827458e-01   4.8484848e-01
   3.9723768e-01   1.6903731e-02   5.8585859e-01
   3.9723768e-01   7.7509792e-02   5.2525253e-01
   3.9785611e-01   6.1842919e-03   5.9595960e-01
   3.9826840e-01   2.5974026e-02   5.7575758e-01
   3.9826840e-01   6.6378066e-02   5.3535354e-01
   3.9826840e-01   8.6580087e-02   5.1515152e-01
   3.9888683e-01   3.5456607e-02   5.6565657e-01
   3.9888683e-01   5.5658627e-02   5.4545455e-01
   3.9898990e-01   9.5959596e-02   5.0505051e-01
   3.9909297e-01   4.5351474e-02   5.5555556e-01
   3.9929911e-01   1.2595341e-01   4.7474747e-01
   3.9935065e-01   1.4790765e-02   5.8585859e-01
   3.9940219e-01   1.0564832e-01   4.9494949e-01
   3.9950526e-01   1.1564626e-01   4.8484848e-01
   3.9965986e-01   7.5087611e-02   5.2525253e-01
   3.9991754e-01   4.1228613e-03   5.9595960e-01
   4.0043290e-01   2.3809524e-02   5.7575758e-01
   4.0063904e-01   6.4007421e-02   5.3535354e-01
   4.0074212e-01   8.4106370e-02   5.1515152e-01
   4.0110287e-01   3.3240569e-02   5.6565657e-01
   4.0120594e-01   5.3339518e-02   5.4545455e-01
   4.0136054e-01   4.3083900e-02   5.5555556e-01
   4.0146362e-01   1.2677798e-02   5.8585859e-01
   4.0151515e-01   9.3434343e-02   5.0505051e-01
   4.0151515e-01   1.3383838e-01   4.6464646e-01
   4.0197897e-01   2.0614306e-03   5.9595960e-01
   4.0197897e-01   1.0307153e-01   4.9494949e-01
   4.0197897e-01   1.2327355e-01   4.7474747e-01
   4.0208204e-01   7.2665430e-02   5.2525253e-01
   4.0213358e-01   1.1301793e-01   4.8484848e-01
   4.0259740e-01   2.1645022e-02   5.7575758e-01
   4.0300969e-01   6.1636776e-02   5.3535354e-01
   4.0321583e-01   8.1632653e-02   5.1515152e-01
   4.0331890e-01   3.1024531e-02   5.6565657e-01
   4.0352505e-01   5.1020408e-02   5.4545455e-01
   4.0357658e-01   1.0564832e-02   5.8585859e-01
   4.0362812e-01   4.0816327e-02   5.5555556e-01
   4.0404040e-01   0.0000000e+00   5.9595960e-01
   4.0404040e-01   9.0909091e-02   5.0505051e-01
   4.0424655e-01   1.3110699e-01   4.6464646e-01
   4.0450423e-01   7.0243249e-02   5.2525253e-01
   4.0455576e-01   1.0049474e-01   4.9494949e-01
   4.0465883e-01   1.2059369e-01   4.7474747e-01
   4.0476190e-01   1.9480519e-02   5.7575758e-01
   4.0476190e-01   1.1038961e-01   4.8484848e-01
   4.0538033e-01   5.9266131e-02   5.3535354e-01
   4.0553494e-01   2.8808493e-02   5.6565657e-01
   4.0568955e-01   8.4518656e-03   5.8585859e-01
   4.0568955e-01   7.9158936e-02   5.1515152e-01
   4.0584416e-01   4.8701299e-02   5.4545455e-01
   4.0589569e-01   3.8548753e-02   5.5555556e-01
   4.0656566e-01   8.8383838e-02   5.0505051e-01
   4.0692641e-01   1.7316017e-02   5.7575758e-01
   4.0692641e-01   6.7821068e-02   5.2525253e-01
   4.0697794e-01   1.2837559e-01   4.6464646e-01
   4.0713255e-01   9.7917955e-02   4.9494949e-01
   4.0733869e-01   1.1791383e-01   4.7474747e-01
   4.0739023e-01   1.0776129e-01   4.8484848e-01
   4.0775098e-01   2.6592455e-02   5.6565657e-01
   4.0775098e-01   5.6895485e-02   5.3535354e-01
   4.0780251e-01   6.3388992e-03   5.8585859e-01
   4.0816327e-01   3.6281179e-02   5.5555556e-01
   4.0816327e-01   4.6382189e-02   5.4545455e-01
   4.0816327e-01   7.6685220e-02   5.1515152e-01
   4.0909091e-01   1.5151515e-02   5.7575758e-01
   4.0909091e-01   8.5858586e-02   5.0505051e-01
   4.0909091e-01   1.3636364e-01   4.5454545e-01
   4.0934859e-01   6.5398887e-02   5.2525253e-01
   4.0970934e-01   9.5341167e-02   4.9494949e-01
   4.0970934e-01   1.2564420e-01   4.6464646e-01
   4.0991548e-01   4.2259328e-03   5.8585859e-01
   4.0996702e-01   2.4376417e-02   5.6565657e-01
   4.1001855e-01   1.0513296e-01   4.8484848e-01
   4.1001855e-01   1.1523397e-01   4.7474747e-01
   4.1012162e-01   5.4524840e-02   5.3535354e-01
   4.1043084e-01   3.4013605e-02   5.5555556e-01
   4.1048237e-01   4.4063080e-02   5.4545455e-01
   4.1063698e-01   7.4211503e-02   5.1515152e-01
   4.1125541e-01   1.2987013e-02   5.7575758e-01
   4.1161616e-01   8.3333333e-02   5.0505051e-01
   4.1177077e-01   6.2976706e-02   5.2525253e-01
   4.1187384e-01   1.3358071e-01   4.5454545e-01
   4.1202845e-01   2.1129664e-03   5.8585859e-01
   4.1218306e-01   2.2160379e-02   5.6565657e-01
   4.1228613e-01   9.2764378e-02   4.9494949e-01
   4.1244073e-01   1.2291280e-01   4.6464646e-01
   4.1249227e-01   5.2154195e-02   5.3535354e-01
   4.1264688e-01   1.0250464e-01   4.8484848e-01
   4.1269841e-01   3.1746032e-02   5.5555556e-01
   4.1269841e-01   1.1255411e-01   4.7474747e-01
   4.1280148e-01   4.1743970e-02   5.4545455e-01
   4.1311070e-01   7.1737786e-02   5.1515152e-01
   4.1341991e-01   1.0822511e-02   5.7575758e-01
   4.1414141e-01   0.0000000e+00   5.8585859e-01
   4.1414141e-01   8.0808081e-02   5.0505051e-01
   4.1419295e-01   6.0554525e-02   5.2525253e-01
   4.1439909e-01   1.9944341e-02   5.6565657e-01
   4.1465677e-01   1.3079777e-01   4.5454545e-01
   4.1486291e-01   4.9783550e-02   5.3535354e-01
   4.1486291e-01   9.0187590e-02   4.9494949e-01
   4.1496599e-01   2.9478458e-02   5.5555556e-01
   4.1512059e-01   3.9424861e-02   5.4545455e-01
   4.1517213e-01   1.2018141e-01   4.6464646e-01
   4.1527520e-01   9.9876314e-02   4.8484848e-01
   4.1537827e-01   1.0987425e-01   4.7474747e-01
   4.1558442e-01   8.6580087e-03   5.7575758e-01
   4.1558442e-01   6.9264069e-02   5.1515152e-01
   4.1661513e-01   1.7728303e-02   5.6565657e-01
   4.1661513e-01   5.8132344e-02   5.2525253e-01
   4.1666667e-01   7.8282828e-02   5.0505051e-01
   4.1666667e-01   1.3888889e-01   4.4444444e-01
   4.1723356e-01   2.7210884e-02   5.5555556e-01
   4.1723356e-01   4.7412905e-02   5.3535354e-01
   4.1743970e-01   3.7105751e-02   5.4545455e-01
   4.1743970e-01   8.7610802e-02   4.9494949e-01
   4.1743970e-01   1.2801484e-01   4.5454545e-01
   4.1774892e-01   6.4935065e-03   5.7575758e-01
   4.1790353e-01   9.7247990e-02   4.8484848e-01
   4.1790353e-01   1.1745001e-01   4.6464646e-01
   4.1805813e-01   6.6790353e-02   5.1515152e-01
   4.1805813e-01   1.0719439e-01   4.7474747e-01
   4.1883117e-01   1.5512266e-02   5.6565657e-01
   4.1903731e-01   5.5710163e-02   5.2525253e-01
   4.1919192e-01   7.5757576e-02   5.0505051e-01
   4.1950113e-01   2.4943311e-02   5.5555556e-01
   4.1950113e-01   1.3605442e-01   4.4444444e-01
   4.1960421e-01   4.5042259e-02   5.3535354e-01
   4.1975881e-01   3.4786642e-02   5.4545455e-01
   4.1991342e-01   4.3290043e-03   5.7575758e-01
   4.2001649e-01   8.5034014e-02   4.9494949e-01
   4.2022263e-01   1.2523191e-01   4.5454545e-01
   4.2053185e-01   6.4316636e-02   5.1515152e-01
   4.2053185e-01   9.4619666e-02   4.8484848e-01
   4.2063492e-01   1.1471861e-01   4.6464646e-01
   4.2073799e-01   1.0451453e-01   4.7474747e-01
   4.2104721e-01   1.3296228e-02   5.6565657e-01
   4.2145949e-01   5.3287982e-02   5.2525253e-01
   4.2171717e-01   7.3232323e-02   5.0505051e-01
   4.2176871e-01   2.2675737e-02   5.5555556e-01
   4.2197485e-01   4.2671614e-02   5.3535354e-01
   4.2207792e-01   2.1645022e-03   5.7575758e-01
   4.2207792e-01   3.2467532e-02   5.4545455e-01
   4.2233560e-01   1.3321995e-01   4.4444444e-01
   4.2259328e-01   8.2457225e-02   4.9494949e-01
   4.2300557e-01   6.1842919e-02   5.1515152e-01
   4.2300557e-01   1.2244898e-01   4.5454545e-01
   4.2316017e-01   9.1991342e-02   4.8484848e-01
   4.2326324e-01   1.1080190e-02   5.6565657e-01
   4.2336632e-01   1.1198722e-01   4.6464646e-01
   4.2341785e-01   1.0183467e-01   4.7474747e-01
   4.2388167e-01   5.0865801e-02   5.2525253e-01
   4.2403628e-01   2.0408163e-02   5.5555556e-01
   4.2424242e-01   0.0000000e+00   5.7575758e-01
   4.2424242e-01   7.0707071e-02   5.0505051e-01
   4.2424242e-01   1.4141414e-01   4.3434343e-01
   4.2434550e-01   4.0300969e-02   5.3535354e-01
   4.2439703e-01   3.0148423e-02   5.4545455e-01
   4.2517007e-01   7.9880437e-02   4.9494949e-01
   4.2517007e-01   1.3038549e-01   4.4444444e-01
   4.2547928e-01   8.8641517e-03   5.6565657e-01
   4.2547928e-01   5.9369202e-02   5.1515152e-01
   4.2578850e-01   8.9363018e-02   4.8484848e-01
   4.2578850e-01   1.1966605e-01   4.5454545e-01
   4.2609771e-01   9.9154813e-02   4.7474747e-01
   4.2609771e-01   1.0925582e-01   4.6464646e-01
   4.2630385e-01   1.8140590e-02   5.5555556e-01
   4.2630385e-01   4.8443620e-02   5.2525253e-01
   4.2671614e-01   2.7829314e-02   5.4545455e-01
   4.2671614e-01   3.7930324e-02   5.3535354e-01
   4.2676768e-01   6.8181818e-02   5.0505051e-01
   4.2712843e-01   1.3852814e-01   4.3434343e-01
   4.2769532e-01   6.6481138e-03   5.6565657e-01
   4.2774686e-01   7.7303649e-02   4.9494949e-01
   4.2795300e-01   5.6895485e-02   5.1515152e-01
   4.2800454e-01   1.2755102e-01   4.4444444e-01
   4.2841682e-01   8.6734694e-02   4.8484848e-01
   4.2857143e-01   1.5873016e-02   5.5555556e-01
   4.2857143e-01   1.1688312e-01   4.5454545e-01
   4.2872604e-01   4.6021439e-02   5.2525253e-01
   4.2877757e-01   9.6474954e-02   4.7474747e-01
   4.2882911e-01   1.0652443e-01   4.6464646e-01
   4.2903525e-01   2.5510204e-02   5.4545455e-01
   4.2908679e-01   3.5559678e-02   5.3535354e-01
   4.2929293e-01   6.5656566e-02   5.0505051e-01
   4.2991136e-01   4.4320759e-03   5.6565657e-01
   4.3001443e-01   1.3564214e-01   4.3434343e-01
   4.3032364e-01   7.4726860e-02   4.9494949e-01
   4.3042672e-01   5.4421769e-02   5.1515152e-01
   4.3083900e-01   1.3605442e-02   5.5555556e-01
   4.3083900e-01   1.2471655e-01   4.4444444e-01
   4.3104515e-01   8.4106370e-02   4.8484848e-01
   4.3114822e-01   4.3599258e-02   5.2525253e-01
   4.3135436e-01   2.3191095e-02   5.4545455e-01
   4.3135436e-01   1.1410019e-01   4.5454545e-01
   4.3145743e-01   3.3189033e-02   5.3535354e-01
   4.3145743e-01   9.3795094e-02   4.7474747e-01
   4.3156050e-01   1.0379303e-01   4.6464646e-01
   4.3181818e-01   6.3131313e-02   5.0505051e-01
   4.3181818e-01   1.4393939e-01   4.2424242e-01
   4.3212740e-01   2.2160379e-03   5.6565657e-01
   4.3290043e-01   5.1948052e-02   5.1515152e-01
   4.3290043e-01   7.2150072e-02   4.9494949e-01
   4.3290043e-01   1.3275613e-01   4.3434343e-01
   4.3310658e-01   1.1337868e-02   5.5555556e-01
   4.3357040e-01   4.1177077e-02   5.2525253e-01
   4.3367347e-01   2.0871985e-02   5.4545455e-01
   4.3367347e-01   8.1478046e-02   4.8484848e-01
   4.3367347e-01   1.2188209e-01   4.4444444e-01
   4.3382808e-01   3.0818388e-02   5.3535354e-01
   4.3413729e-01   9.1115234e-02   4.7474747e-01
   4.3413729e-01   1.1131725e-01   4.5454545e-01
   4.3429190e-01   1.0106164e-01   4.6464646e-01
   4.3434343e-01   0.0000000e+00   5.6565657e-01
   4.3434343e-01   6.0606061e-02   5.0505051e-01
   4.3475572e-01   1.4100186e-01   4.2424242e-01
   4.3537415e-01   9.0702948e-03   5.5555556e-01
   4.3537415e-01   4.9474335e-02   5.1515152e-01
   4.3547722e-01   6.9573284e-02   4.9494949e-01
   4.3578644e-01   1.2987013e-01   4.3434343e-01
   4.3599258e-01   1.8552876e-02   5.4545455e-01
   4.3599258e-01   3.8754896e-02   5.2525253e-01
   4.3619872e-01   2.8447743e-02   5.3535354e-01
   4.3630179e-01   7.8849722e-02   4.8484848e-01
   4.3650794e-01   1.1904762e-01   4.4444444e-01
   4.3681715e-01   8.8435374e-02   4.7474747e-01
   4.3686869e-01   5.8080808e-02   5.0505051e-01
   4.3692022e-01   1.0853432e-01   4.5454545e-01
   4.3702329e-01   9.8330241e-02   4.6464646e-01
   4.3764172e-01   6.8027211e-03   5.5555556e-01
   4.3769326e-01   1.3806432e-01   4.2424242e-01
   4.3784787e-01   4.7000618e-02   5.1515152e-01
   4.3805401e-01   6.6996496e-02   4.9494949e-01
   4.3831169e-01   1.6233766e-02   5.4545455e-01
   4.3841476e-01   3.6332715e-02   5.2525253e-01
   4.3856937e-01   2.6077098e-02   5.3535354e-01
   4.3867244e-01   1.2698413e-01   4.3434343e-01
   4.3893012e-01   7.6221398e-02   4.8484848e-01
   4.3934240e-01   1.1621315e-01   4.4444444e-01
   4.3939394e-01   5.5555556e-02   5.0505051e-01
   4.3939394e-01   1.4646465e-01   4.1414141e-01
   4.3949701e-01   8.5755514e-02   4.7474747e-01
   4.3970315e-01   1.0575139e-01   4.5454545e-01
   4.3975469e-01   9.5598846e-02   4.6464646e-01
   4.3990930e-01   4.5351474e-03   5.5555556e-01
   4.4032158e-01   4.4526902e-02   5.1515152e-01
   4.4063080e-01   1.3914657e-02   5.4545455e-01
   4.4063080e-01   6.4419707e-02   4.9494949e-01
   4.4063080e-01   1.3512678e-01   4.2424242e-01
   4.4083694e-01   3.3910534e-02   5.2525253e-01
   4.4094001e-01   2.3706452e-02   5.3535354e-01
   4.4155844e-01   7.3593074e-02   4.8484848e-01
   4.4155844e-01   1.2409812e-01   4.3434343e-01
   4.4191919e-01   5.3030303e-02   5.0505051e-01
   4.4217687e-01   2.2675737e-03   5.5555556e-01
   4.4217687e-01   8.3075655e-02   4.7474747e-01
   4.4217687e-01   1.1337868e-01   4.4444444e-01
   4.4238301e-01   1.4347557e-01   4.1414141e-01
   4.4248609e-01   9.2867450e-02   4.6464646e-01
   4.4248609e-01   1.0296846e-01   4.5454545e-01
   4.4279530e-01   4.2053185e-02   5.1515152e-01
   4.4294991e-01   1.1595547e-02   5.4545455e-01
   4.4320759e-01   6.1842919e-02   4.9494949e-01
   4.4325912e-01   3.1488353e-02   5.2525253e-01
   4.4331066e-01   2.1335807e-02   5.3535354e-01
   4.4356834e-01   1.3218924e-01   4.2424242e-01
   4.4418677e-01   7.0964750e-02   4.8484848e-01
   4.4444444e-01   0.0000000e+00   5.5555556e-01
   4.4444444e-01   5.0505051e-02   5.0505051e-01
   4.4444444e-01   1.2121212e-01   4.3434343e-01
   4.4485673e-01   8.0395795e-02   4.7474747e-01
   4.4501134e-01   1.1054422e-01   4.4444444e-01
   4.4521748e-01   9.0136054e-02   4.6464646e-01
   4.4526902e-01   9.2764378e-03   5.4545455e-01
   4.4526902e-01   3.9579468e-02   5.1515152e-01
   4.4526902e-01   1.0018553e-01   4.5454545e-01
   4.4537209e-01   1.4048650e-01   4.1414141e-01
   4.4568130e-01   1.8965162e-02   5.3535354e-01
   4.4568130e-01   2.9066172e-02   5.2525253e-01
   4.4578437e-01   5.9266131e-02   4.9494949e-01
   4.4650588e-01   1.2925170e-01   4.2424242e-01
   4.4681509e-01   6.8336425e-02   4.8484848e-01
   4.4696970e-01   4.7979798e-02   5.0505051e-01
   4.4696970e-01   1.4898990e-01   4.0404040e-01
   4.4733045e-01   1.1832612e-01   4.3434343e-01
   4.4753659e-01   7.7715935e-02   4.7474747e-01
   4.4758813e-01   6.9573284e-03   5.4545455e-01
   4.4774273e-01   3.7105751e-02   5.1515152e-01
   4.4784580e-01   1.0770975e-01   4.4444444e-01
   4.4794888e-01   8.7404659e-02   4.6464646e-01
   4.4805195e-01   1.6594517e-02   5.3535354e-01
   4.4805195e-01   9.7402597e-02   4.5454545e-01
   4.4810348e-01   2.6643991e-02   5.2525253e-01
   4.4836116e-01   5.6689342e-02   4.9494949e-01
   4.4836116e-01   1.3749742e-01   4.1414141e-01
   4.4944341e-01   6.5708101e-02   4.8484848e-01
   4.4944341e-01   1.2631416e-01   4.2424242e-01
   4.4949495e-01   4.5454545e-02   5.0505051e-01
   4.4990724e-01   4.6382189e-03   5.4545455e-01
   4.5001031e-01   1.4594929e-01   4.0404040e-01
   4.5021645e-01   3.4632035e-02   5.1515152e-01
   4.5021645e-01   7.5036075e-02   4.7474747e-01
   4.5021645e-01   1.1544012e-01   4.3434343e-01
   4.5042259e-01   1.4223871e-02   5.3535354e-01
   4.5052566e-01   2.4221810e-02   5.2525253e-01
   4.5068027e-01   8.4673263e-02   4.6464646e-01
   4.5068027e-01   1.0487528e-01   4.4444444e-01
   4.5083488e-01   9.4619666e-02   4.5454545e-01
   4.5093795e-01   5.4112554e-02   4.9494949e-01
   4.5135024e-01   1.3450835e-01   4.1414141e-01
   4.5202020e-01   4.2929293e-02   5.0505051e-01
   4.5207174e-01   6.3079777e-02   4.8484848e-01
   4.5222635e-01   2.3191095e-03   5.4545455e-01
   4.5238095e-01   1.2337662e-01   4.2424242e-01
   4.5269017e-01   3.2158318e-02   5.1515152e-01
   4.5279324e-01   1.1853226e-02   5.3535354e-01
   4.5289631e-01   7.2356215e-02   4.7474747e-01
   4.5294785e-01   2.1799629e-02   5.2525253e-01
   4.5305092e-01   1.4290868e-01   4.0404040e-01
   4.5310245e-01   1.1255411e-01   4.3434343e-01
   4.5341167e-01   8.1941868e-02   4.6464646e-01
   4.5351474e-01   5.1535766e-02   4.9494949e-01
   4.5351474e-01   1.0204082e-01   4.4444444e-01
   4.5361781e-01   9.1836735e-02   4.5454545e-01
   4.5433931e-01   1.3151927e-01   4.1414141e-01
   4.5454545e-01   0.0000000e+00   5.4545455e-01
   4.5454545e-01   4.0404040e-02   5.0505051e-01
   4.5454545e-01   1.5151515e-01   3.9393939e-01
   4.5470006e-01   6.0451453e-02   4.8484848e-01
   4.5516388e-01   9.4825809e-03   5.3535354e-01
   4.5516388e-01   2.9684601e-02   5.1515152e-01
   4.5531849e-01   1.2043908e-01   4.2424242e-01
   4.5537003e-01   1.9377448e-02   5.2525253e-01
   4.5557617e-01   6.9676355e-02   4.7474747e-01
   4.5598846e-01   1.0966811e-01   4.3434343e-01
   4.5609153e-01   4.8958978e-02   4.9494949e-01
   4.5609153e-01   1.3986807e-01   4.0404040e-01
   4.5614306e-01   7.9210472e-02   4.6464646e-01
   4.5634921e-01   9.9206349e-02   4.4444444e-01
   4.5640074e-01   8.9053803e-02   4.5454545e-01
   4.5707071e-01   3.7878788e-02   5.0505051e-01
   4.5732839e-01   5.7823129e-02   4.8484848e-01
   4.5732839e-01   1.2853020e-01   4.1414141e-01
   4.5753453e-01   7.1119357e-03   5.3535354e-01
   4.5763760e-01   2.7210884e-02   5.1515152e-01
   4.5763760e-01   1.4842301e-01   3.9393939e-01
   4.5779221e-01   1.6955267e-02   5.2525253e-01
   4.5825603e-01   6.6996496e-02   4.7474747e-01
   4.5825603e-01   1.1750155e-01   4.2424242e-01
   4.5866832e-01   4.6382189e-02   4.9494949e-01
   4.5887446e-01   7.6479076e-02   4.6464646e-01
   4.5887446e-01   1.0678211e-01   4.3434343e-01
   4.5913214e-01   1.3682746e-01   4.0404040e-01
   4.5918367e-01   8.6270872e-02   4.5454545e-01
   4.5918367e-01   9.6371882e-02   4.4444444e-01
   4.5959596e-01   3.5353535e-02   5.0505051e-01
   4.5990517e-01   4.7412905e-03   5.3535354e-01
   4.5995671e-01   5.5194805e-02   4.8484848e-01
   4.6011132e-01   2.4737168e-02   5.1515152e-01
   4.6021439e-01   1.4533086e-02   5.2525253e-01
   4.6031746e-01   1.2554113e-01   4.1414141e-01
   4.6072975e-01   1.4533086e-01   3.9393939e-01
   4.6093589e-01   6.4316636e-02   4.7474747e-01
   4.6119357e-01   1.1456401e-01   4.2424242e-01
   4.6124510e-01   4.3805401e-02   4.9494949e-01
   4.6160585e-01   7.3747681e-02   4.6464646e-01
   4.6176046e-01   1.0389610e-01   4.3434343e-01
   4.6196660e-01   8.3487941e-02   4.5454545e-01
   4.6201814e-01   9.3537415e-02   4.4444444e-01
   4.6212121e-01   3.2828283e-02   5.0505051e-01
   4.6212121e-01   1.5404040e-01   3.8383838e-01
   4.6217275e-01   1.3378685e-01   4.0404040e-01
   4.6227582e-01   2.3706452e-03   5.3535354e-01
   4.6258503e-01   2.2263451e-02   5.1515152e-01
   4.6258503e-01   5.2566481e-02   4.8484848e-01
   4.6263657e-01   1.2110905e-02   5.2525253e-01
   4.6330653e-01   1.2255205e-01   4.1414141e-01
   4.6361575e-01   6.1636776e-02   4.7474747e-01
   4.6382189e-01   4.1228613e-02   4.9494949e-01
   4.6382189e-01   1.4223871e-01   3.9393939e-01
   4.6413111e-01   1.1162647e-01   4.2424242e-01
   4.6433725e-01   7.1016285e-02   4.6464646e-01
   4.6464646e-01   0.0000000e+00   5.3535354e-01
   4.6464646e-01   3.0303030e-02   5.0505051e-01
   4.6464646e-01   1.0101010e-01   4.3434343e-01
   4.6474954e-01   8.0705009e-02   4.5454545e-01
   4.6485261e-01   9.0702948e-02   4.4444444e-01
   4.6505875e-01   9.6887240e-03   5.2525253e-01
   4.6505875e-01   1.9789734e-02   5.1515152e-01
   4.6521336e-01   4.9938157e-02   4.8484848e-01
   4.6521336e-01   1.3074624e-01   4.0404040e-01
   4.6526489e-01   1.5089672e-01   3.8383838e-01
   4.6629561e-01   5.8956916e-02   4.7474747e-01
   4.6629561e-01   1.1956298e-01   4.1414141e-01
   4.6639868e-01   3.8651824e-02   4.9494949e-01
   4.6691404e-01   1.3914657e-01   3.9393939e-01
   4.6706865e-01   6.8284890e-02   4.6464646e-01
   4.6706865e-01   1.0868893e-01   4.2424242e-01
   4.6717172e-01   2.7777778e-02   5.0505051e-01
   4.6748093e-01   7.2665430e-03   5.2525253e-01
   4.6753247e-01   1.7316017e-02   5.1515152e-01
   4.6753247e-01   7.7922078e-02   4.5454545e-01
   4.6753247e-01   9.8124098e-02   4.3434343e-01
   4.6768707e-01   8.7868481e-02   4.4444444e-01
   4.6784168e-01   4.7309833e-02   4.8484848e-01
   4.6825397e-01   1.2770563e-01   4.0404040e-01
   4.6840858e-01   1.4775304e-01   3.8383838e-01
   4.6897547e-01   3.6075036e-02   4.9494949e-01
   4.6897547e-01   5.6277056e-02   4.7474747e-01
   4.6928468e-01   1.1657390e-01   4.1414141e-01
   4.6969697e-01   2.5252525e-02   5.0505051e-01
   4.6969697e-01   1.5656566e-01   3.7373737e-01
   4.6980004e-01   6.5553494e-02   4.6464646e-01
   4.6990311e-01   4.8443620e-03   5.2525253e-01
   4.7000618e-01   1.4842301e-02   5.1515152e-01
   4.7000618e-01   1.0575139e-01   4.2424242e-01
   4.7000618e-01   1.3605442e-01   3.9393939e-01
   4.7031540e-01   7.5139147e-02   4.5454545e-01
   4.7041847e-01   9.5238095e-02   4.3434343e-01
   4.7047001e-01   4.4681509e-02   4.8484848e-01
   4.7052154e-01   8.5034014e-02   4.4444444e-01
   4.7129458e-01   1.2466502e-01   4.0404040e-01
   4.7155226e-01   3.3498248e-02   4.9494949e-01
   4.7155226e-01   1.4460936e-01   3.8383838e-01
   4.7165533e-01   5.3597196e-02   4.7474747e-01
   4.7222222e-01   2.2727273e-02   5.0505051e-01
   4.7227376e-01   1.1358483e-01   4.1414141e-01
   4.7232529e-01   2.4221810e-03   5.2525253e-01
   4.7247990e-01   1.2368584e-02   5.1515152e-01
   4.7253144e-01   6.2822099e-02   4.6464646e-01
   4.7289219e-01   1.5337044e-01   3.7373737e-01
   4.7294372e-01   1.0281385e-01   4.2424242e-01
   4.7309833e-01   4.2053185e-02   4.8484848e-01
   4.7309833e-01   7.2356215e-02   4.5454545e-01
   4.7309833e-01   1.3296228e-01   3.9393939e-01
   4.7330447e-01   9.2352092e-02   4.3434343e-01
   4.7335601e-01   8.2199546e-02   4.4444444e-01
   4.7412905e-01   3.0921459e-02   4.9494949e-01
   4.7433519e-01   5.0917337e-02   4.7474747e-01
   4.7433519e-01   1.2162441e-01   4.0404040e-01
   4.7469594e-01   1.4146568e-01   3.8383838e-01
   4.7474747e-01   0.0000000e+00   5.2525253e-01
   4.7474747e-01   2.0202020e-02   5.0505051e-01
   4.7495362e-01   9.8948670e-03   5.1515152e-01
   4.7526283e-01   6.0090703e-02   4.6464646e-01
   4.7526283e-01   1.1059575e-01   4.1414141e-01
   4.7572665e-01   3.9424861e-02   4.8484848e-01
   4.7588126e-01   6.9573284e-02   4.5454545e-01
   4.7588126e-01   9.9876314e-02   4.2424242e-01
   4.7608740e-01   1.5017522e-01   3.7373737e-01
   4.7619048e-01   7.9365079e-02   4.4444444e-01
   4.7619048e-01   8.9466089e-02   4.3434343e-01
   4.7619048e-01   1.2987013e-01   3.9393939e-01
   4.7670583e-01   2.8344671e-02   4.9494949e-01
   4.7701505e-01   4.8237477e-02   4.7474747e-01
   4.7727273e-01   1.7676768e-02   5.0505051e-01
   4.7727273e-01   1.5909091e-01   3.6363636e-01
   4.7737580e-01   1.1858380e-01   4.0404040e-01
   4.7742733e-01   7.4211503e-03   5.1515152e-01
   4.7783962e-01   1.3832200e-01   3.8383838e-01
   4.7799423e-01   5.7359307e-02   4.6464646e-01
   4.7825191e-01   1.0760668e-01   4.1414141e-01
   4.7835498e-01   3.6796537e-02   4.8484848e-01
   4.7866419e-01   6.6790353e-02   4.5454545e-01
   4.7881880e-01   9.6938776e-02   4.2424242e-01
   4.7902494e-01   7.6530612e-02   4.4444444e-01
   4.7907648e-01   8.6580087e-02   4.3434343e-01
   4.7928262e-01   2.5767883e-02   4.9494949e-01
   4.7928262e-01   1.2677798e-01   3.9393939e-01
   4.7928262e-01   1.4698000e-01   3.7373737e-01
   4.7969491e-01   4.5557617e-02   4.7474747e-01
   4.7979798e-01   1.5151515e-02   5.0505051e-01
   4.7990105e-01   4.9474335e-03   5.1515152e-01
   4.8041641e-01   1.1554319e-01   4.0404040e-01
   4.8051948e-01   1.5584416e-01   3.6363636e-01
   4.8072562e-01   5.4627912e-02   4.6464646e-01
   4.8098330e-01   3.4168213e-02   4.8484848e-01
   4.8098330e-01   1.3517831e-01   3.8383838e-01
   4.8124098e-01   1.0461760e-01   4.1414141e-01
   4.8144712e-01   6.4007421e-02   4.5454545e-01
   4.8175634e-01   9.4001237e-02   4.2424242e-01
   4.8185941e-01   2.3191095e-02   4.9494949e-01
   4.8185941e-01   7.3696145e-02   4.4444444e-01
   4.8196248e-01   8.3694084e-02   4.3434343e-01
   4.8232323e-01   1.2626263e-02   5.0505051e-01
   4.8237477e-01   2.4737168e-03   5.1515152e-01
   4.8237477e-01   4.2877757e-02   4.7474747e-01
   4.8237477e-01   1.2368584e-01   3.9393939e-01
   4.8247784e-01   1.4378479e-01   3.7373737e-01
   4.8345702e-01   5.1896516e-02   4.6464646e-01
   4.8345702e-01   1.1250258e-01   4.0404040e-01
   4.8361163e-01   3.1539889e-02   4.8484848e-01
   4.8376623e-01   1.5259740e-01   3.6363636e-01
   4.8412698e-01   1.3203463e-01   3.8383838e-01
   4.8423006e-01   6.1224490e-02   4.5454545e-01
   4.8423006e-01   1.0162853e-01   4.1414141e-01
   4.8443620e-01   2.0614306e-02   4.9494949e-01
   4.8469388e-01   7.0861678e-02   4.4444444e-01
   4.8469388e-01   9.1063698e-02   4.2424242e-01
   4.8484848e-01   0.0000000e+00   5.1515152e-01
   4.8484848e-01   1.0101010e-02   5.0505051e-01
   4.8484848e-01   8.0808081e-02   4.3434343e-01
   4.8484848e-01   1.6161616e-01   3.5353535e-01
   4.8505463e-01   4.0197897e-02   4.7474747e-01
   4.8546691e-01   1.2059369e-01   3.9393939e-01
   4.8567306e-01   1.4058957e-01   3.7373737e-01
   4.8618841e-01   4.9165121e-02   4.6464646e-01
   4.8623995e-01   2.8911565e-02   4.8484848e-01
   4.8649763e-01   1.0946197e-01   4.0404040e-01
   4.8701299e-01   1.8037518e-02   4.9494949e-01
   4.8701299e-01   5.8441558e-02   4.5454545e-01
   4.8701299e-01   1.4935065e-01   3.6363636e-01
   4.8721913e-01   9.8639456e-02   4.1414141e-01
   4.8727067e-01   1.2889095e-01   3.8383838e-01
   4.8737374e-01   7.5757576e-03   5.0505051e-01
   4.8752834e-01   6.8027211e-02   4.4444444e-01
   4.8763142e-01   8.8126160e-02   4.2424242e-01
   4.8773449e-01   3.7518038e-02   4.7474747e-01
   4.8773449e-01   7.7922078e-02   4.3434343e-01
   4.8814677e-01   1.5831787e-01   3.5353535e-01
   4.8855906e-01   1.1750155e-01   3.9393939e-01
   4.8886827e-01   2.6283241e-02   4.8484848e-01
   4.8886827e-01   1.3739435e-01   3.7373737e-01
   4.8891981e-01   4.6433725e-02   4.6464646e-01
   4.8953824e-01   1.0642136e-01   4.0404040e-01
   4.8958978e-01   1.5460730e-02   4.9494949e-01
   4.8979592e-01   5.5658627e-02   4.5454545e-01
   4.8989899e-01   5.0505051e-03   5.0505051e-01
   4.9020820e-01   9.5650381e-02   4.1414141e-01
   4.9025974e-01   1.4610390e-01   3.6363636e-01
   4.9036281e-01   6.5192744e-02   4.4444444e-01
   4.9041435e-01   3.4838178e-02   4.7474747e-01
   4.9041435e-01   1.2574727e-01   3.8383838e-01
   4.9056895e-01   8.5188621e-02   4.2424242e-01
   4.9062049e-01   7.5036075e-02   4.3434343e-01
   4.9144506e-01   1.5501958e-01   3.5353535e-01
   4.9149660e-01   2.3654917e-02   4.8484848e-01
   4.9165121e-01   4.3702329e-02   4.6464646e-01
   4.9165121e-01   1.1440940e-01   3.9393939e-01
   4.9206349e-01   1.3419913e-01   3.7373737e-01
   4.9216656e-01   1.2883941e-02   4.9494949e-01
   4.9242424e-01   2.5252525e-03   5.0505051e-01
   4.9242424e-01   1.6414141e-01   3.4343434e-01
   4.9257885e-01   5.2875696e-02   4.5454545e-01
   4.9257885e-01   1.0338075e-01   4.0404040e-01
   4.9309421e-01   3.2158318e-02   4.7474747e-01
   4.9319728e-01   6.2358277e-02   4.4444444e-01
   4.9319728e-01   9.2661307e-02   4.1414141e-01
   4.9350649e-01   7.2150072e-02   4.3434343e-01
   4.9350649e-01   8.2251082e-02   4.2424242e-01
   4.9350649e-01   1.4285714e-01   3.6363636e-01
   4.9355803e-01   1.2260359e-01   3.8383838e-01
   4.9412492e-01   2.1026592e-02   4.8484848e-01
   4.9438260e-01   4.0970934e-02   4.6464646e-01
   4.9474335e-01   1.0307153e-02   4.9494949e-01
   4.9474335e-01   1.1131725e-01   3.9393939e-01
   4.9474335e-01   1.5172129e-01   3.5353535e-01
   4.9494949e-01   0.0000000e+00   5.0505051e-01
   4.9525871e-01   1.3100392e-01   3.7373737e-01
   4.9536178e-01   5.0092764e-02   4.5454545e-01
   4.9561946e-01   1.0034014e-01   4.0404040e-01
   4.9577407e-01   2.9478458e-02   4.7474747e-01
   4.9577407e-01   1.6079159e-01   3.4343434e-01
   4.9603175e-01   5.9523810e-02   4.4444444e-01
   4.9618635e-01   8.9672233e-02   4.1414141e-01
   4.9639250e-01   6.9264069e-02   4.3434343e-01
   4.9644403e-01   7.9313544e-02   4.2424242e-01
   4.9670171e-01   1.1945991e-01   3.8383838e-01
   4.9675325e-01   1.8398268e-02   4.8484848e-01
   4.9675325e-01   1.3961039e-01   3.6363636e-01
   4.9711400e-01   3.8239538e-02   4.6464646e-01
   4.9732014e-01   7.7303649e-03   4.9494949e-01
   4.9783550e-01   1.0822511e-01   3.9393939e-01
   4.9804164e-01   1.4842301e-01   3.5353535e-01
   4.9814471e-01   4.7309833e-02   4.5454545e-01
   4.9845393e-01   2.6798598e-02   4.7474747e-01
   4.9845393e-01   1.2780870e-01   3.7373737e-01
   4.9866007e-01   9.7299526e-02   4.0404040e-01
   4.9886621e-01   5.6689342e-02   4.4444444e-01
   4.9912389e-01   1.5744176e-01   3.4343434e-01
   4.9917543e-01   8.6683158e-02   4.1414141e-01
   4.9927850e-01   6.6378066e-02   4.3434343e-01
   4.9938157e-01   1.5769944e-02   4.8484848e-01
   4.9938157e-01   7.6376005e-02   4.2424242e-01
   4.9984539e-01   3.5508143e-02   4.6464646e-01
   4.9984539e-01   1.1631622e-01   3.8383838e-01
   4.9989693e-01   5.1535766e-03   4.9494949e-01
   5.0000000e-01   1.3636364e-01   3.6363636e-01
   5.0000000e-01   1.6666667e-01   3.3333333e-01
   5.0092764e-01   4.4526902e-02   4.5454545e-01
   5.0092764e-01   1.0513296e-01   3.9393939e-01
   5.0113379e-01   2.4118738e-02   4.7474747e-01
   5.0133993e-01   1.4512472e-01   3.5353535e-01
   5.0164914e-01   1.2461348e-01   3.7373737e-01
   5.0170068e-01   5.3854875e-02   4.4444444e-01
   5.0170068e-01   9.4258916e-02   4.0404040e-01
   5.0200989e-01   1.3141620e-02   4.8484848e-01
   5.0216450e-01   6.3492063e-02   4.3434343e-01
   5.0216450e-01   8.3694084e-02   4.1414141e-01
   5.0231911e-01   7.3438466e-02   4.2424242e-01
   5.0247372e-01   2.5767883e-03   4.9494949e-01
   5.0247372e-01   1.5409194e-01   3.4343434e-01
   5.0257679e-01   3.2776747e-02   4.6464646e-01
   5.0298907e-01   1.1317254e-01   3.8383838e-01
   5.0324675e-01   1.3311688e-01   3.6363636e-01
   5.0340136e-01   1.6326531e-01   3.3333333e-01
   5.0371058e-01   4.1743970e-02   4.5454545e-01
   5.0381365e-01   2.1438879e-02   4.7474747e-01
   5.0401979e-01   1.0204082e-01   3.9393939e-01
   5.0453515e-01   5.1020408e-02   4.4444444e-01
   5.0463822e-01   1.0513296e-02   4.8484848e-01
   5.0463822e-01   1.4182643e-01   3.5353535e-01
   5.0474129e-01   9.1218306e-02   4.0404040e-01
   5.0484436e-01   1.2141826e-01   3.7373737e-01
   5.0505051e-01   0.0000000e+00   4.9494949e-01
   5.0505051e-01   6.0606061e-02   4.3434343e-01
   5.0515358e-01   8.0705009e-02   4.1414141e-01
   5.0525665e-01   7.0500928e-02   4.2424242e-01
   5.0530818e-01   3.0045351e-02   4.6464646e-01
   5.0582354e-01   1.5074212e-01   3.4343434e-01
   5.0613276e-01   1.1002886e-01   3.8383838e-01
   5.0649351e-01   1.8759019e-02   4.7474747e-01
   5.0649351e-01   3.8961039e-02   4.5454545e-01
   5.0649351e-01   1.2987013e-01   3.6363636e-01
   5.0680272e-01   1.5986395e-01   3.3333333e-01
   5.0711194e-01   9.8948670e-02   3.9393939e-01
   5.0726654e-01   7.8849722e-03   4.8484848e-01
   5.0736961e-01   4.8185941e-02   4.4444444e-01
   5.0757576e-01   1.6919192e-01   3.2323232e-01
   5.0778190e-01   8.8177695e-02   4.0404040e-01
   5.0793651e-01   5.7720058e-02   4.3434343e-01
   5.0793651e-01   1.3852814e-01   3.5353535e-01
   5.0803958e-01   2.7313956e-02   4.6464646e-01
   5.0803958e-01   1.1822305e-01   3.7373737e-01
   5.0814265e-01   7.7715935e-02   4.1414141e-01
   5.0819419e-01   6.7563389e-02   4.2424242e-01
   5.0917337e-01   1.6079159e-02   4.7474747e-01
   5.0917337e-01   1.4739229e-01   3.4343434e-01
   5.0927644e-01   3.6178108e-02   4.5454545e-01
   5.0927644e-01   1.0688518e-01   3.8383838e-01
   5.0974026e-01   1.2662338e-01   3.6363636e-01
   5.0989487e-01   5.2566481e-03   4.8484848e-01
   5.1020408e-01   4.5351474e-02   4.4444444e-01
   5.1020408e-01   9.5856524e-02   3.9393939e-01
   5.1020408e-01   1.5646259e-01   3.3333333e-01
   5.1077098e-01   2.4582560e-02   4.6464646e-01
   5.1082251e-01   5.4834055e-02   4.3434343e-01
   5.1082251e-01   8.5137085e-02   4.0404040e-01
   5.1102865e-01   1.6573902e-01   3.2323232e-01
   5.1113173e-01   6.4625850e-02   4.2424242e-01
   5.1113173e-01   7.4726860e-02   4.1414141e-01
   5.1123480e-01   1.1502783e-01   3.7373737e-01
   5.1123480e-01   1.3522985e-01   3.5353535e-01
   5.1185323e-01   1.3399299e-02   4.7474747e-01
   5.1205937e-01   3.3395176e-02   4.5454545e-01
   5.1242012e-01   1.0374150e-01   3.8383838e-01
   5.1252319e-01   2.6283241e-03   4.8484848e-01
   5.1252319e-01   1.4404247e-01   3.4343434e-01
   5.1298701e-01   1.2337662e-01   3.6363636e-01
   5.1303855e-01   4.2517007e-02   4.4444444e-01
   5.1329623e-01   9.2764378e-02   3.9393939e-01
   5.1350237e-01   2.1851165e-02   4.6464646e-01
   5.1360544e-01   1.5306122e-01   3.3333333e-01
   5.1370851e-01   5.1948052e-02   4.3434343e-01
   5.1386312e-01   8.2096475e-02   4.0404040e-01
   5.1406926e-01   6.1688312e-02   4.2424242e-01
   5.1412080e-01   7.1737786e-02   4.1414141e-01
   5.1443001e-01   1.1183261e-01   3.7373737e-01
   5.1448155e-01   1.6228613e-01   3.2323232e-01
   5.1453309e-01   1.0719439e-02   4.7474747e-01
   5.1453309e-01   1.3193156e-01   3.5353535e-01
   5.1484230e-01   3.0612245e-02   4.5454545e-01
   5.1515152e-01   0.0000000e+00   4.8484848e-01
   5.1515152e-01   1.7171717e-01   3.1313131e-01
   5.1556380e-01   1.0059781e-01   3.8383838e-01
   5.1587302e-01   3.9682540e-02   4.4444444e-01
   5.1587302e-01   1.4069264e-01   3.4343434e-01
   5.1623377e-01   1.9119769e-02   4.6464646e-01
   5.1623377e-01   1.2012987e-01   3.6363636e-01
   5.1638837e-01   8.9672233e-02   3.9393939e-01
   5.1659452e-01   4.9062049e-02   4.3434343e-01
   5.1690373e-01   7.9055865e-02   4.0404040e-01
   5.1700680e-01   5.8750773e-02   4.2424242e-01
   5.1700680e-01   1.4965986e-01   3.3333333e-01
   5.1710987e-01   6.8748712e-02   4.1414141e-01
   5.1721295e-01   8.0395795e-03   4.7474747e-01
   5.1762523e-01   2.7829314e-02   4.5454545e-01
   5.1762523e-01   1.0863739e-01   3.7373737e-01
   5.1783137e-01   1.2863327e-01   3.5353535e-01
   5.1793445e-01   1.5883323e-01   3.2323232e-01
   5.1865595e-01   1.6821274e-01   3.1313131e-01
   5.1870748e-01   3.6848073e-02   4.4444444e-01
   5.1870748e-01   9.7454133e-02   3.8383838e-01
   5.1896516e-01   1.6388374e-02   4.6464646e-01
   5.1922284e-01   1.3734282e-01   3.4343434e-01
   5.1948052e-01   4.6176046e-02   4.3434343e-01
   5.1948052e-01   8.6580087e-02   3.9393939e-01
   5.1948052e-01   1.1688312e-01   3.6363636e-01
   5.1989281e-01   5.3597196e-03   4.7474747e-01
   5.1994434e-01   5.5813234e-02   4.2424242e-01
   5.1994434e-01   7.6015255e-02   4.0404040e-01
   5.2009895e-01   6.5759637e-02   4.1414141e-01
   5.2040816e-01   2.5046382e-02   4.5454545e-01
   5.2040816e-01   1.4625850e-01   3.3333333e-01
   5.2082045e-01   1.0544218e-01   3.7373737e-01
   5.2112966e-01   1.2533498e-01   3.5353535e-01
   5.2138734e-01   1.5538033e-01   3.2323232e-01
   5.2154195e-01   3.4013605e-02   4.4444444e-01
   5.2169656e-01   1.3656978e-02   4.6464646e-01
   5.2185116e-01   9.4310451e-02   3.8383838e-01
   5.2216038e-01   1.6470831e-01   3.1313131e-01
   5.2236652e-01   4.3290043e-02   4.3434343e-01
   5.2257267e-01   2.6798598e-03   4.7474747e-01
   5.2257267e-01   8.3487941e-02   3.9393939e-01
   5.2257267e-01   1.3399299e-01   3.4343434e-01
   5.2272727e-01   1.1363636e-01   3.6363636e-01
   5.2272727e-01   1.7424242e-01   3.0303030e-01
   5.2288188e-01   5.2875696e-02   4.2424242e-01
   5.2298495e-01   7.2974644e-02   4.0404040e-01
   5.2308802e-01   6.2770563e-02   4.1414141e-01
   5.2319109e-01   2.2263451e-02   4.5454545e-01
   5.2380952e-01   1.4285714e-01   3.3333333e-01
   5.2401567e-01   1.0224696e-01   3.7373737e-01
   5.2437642e-01   3.1179138e-02   4.4444444e-01
   5.2442795e-01   1.0925582e-02   4.6464646e-01
   5.2442795e-01   1.2203669e-01   3.5353535e-01
   5.2484024e-01   1.5192744e-01   3.2323232e-01
   5.2499485e-01   9.1166770e-02   3.8383838e-01
   5.2525253e-01   0.0000000e+00   4.7474747e-01
   5.2525253e-01   4.0404040e-02   4.3434343e-01
   5.2566481e-01   8.0395795e-02   3.9393939e-01
   5.2566481e-01   1.6120388e-01   3.1313131e-01
   5.2581942e-01   4.9938157e-02   4.2424242e-01
   5.2592249e-01   1.3064317e-01   3.4343434e-01
   5.2597403e-01   1.9480519e-02   4.5454545e-01
   5.2597403e-01   1.1038961e-01   3.6363636e-01
   5.2602556e-01   6.9934034e-02   4.0404040e-01
   5.2607710e-01   5.9781488e-02   4.1414141e-01
   5.2628324e-01   1.7068646e-01   3.0303030e-01
   5.2715935e-01   8.1941868e-03   4.6464646e-01
   5.2721088e-01   2.8344671e-02   4.4444444e-01
   5.2721088e-01   9.9051742e-02   3.7373737e-01
   5.2721088e-01   1.3945578e-01   3.3333333e-01
   5.2772624e-01   1.1873840e-01   3.5353535e-01
   5.2813853e-01   3.7518038e-02   4.3434343e-01
   5.2813853e-01   8.8023088e-02   3.8383838e-01
   5.2829314e-01   1.4847454e-01   3.2323232e-01
   5.2875696e-01   1.6697588e-02   4.5454545e-01
   5.2875696e-01   4.7000618e-02   4.2424242e-01
   5.2875696e-01   7.7303649e-02   3.9393939e-01
   5.2906617e-01   5.6792414e-02   4.1414141e-01
   5.2906617e-01   6.6893424e-02   4.0404040e-01
   5.2916924e-01   1.5769944e-01   3.1313131e-01
   5.2922078e-01   1.0714286e-01   3.6363636e-01
   5.2927231e-01   1.2729334e-01   3.4343434e-01
   5.2983921e-01   1.6713049e-01   3.0303030e-01
   5.2989074e-01   5.4627912e-03   4.6464646e-01
   5.3004535e-01   2.5510204e-02   4.4444444e-01
   5.3030303e-01   1.7676768e-01   2.9292929e-01
   5.3040610e-01   9.5856524e-02   3.7373737e-01
   5.3061224e-01   1.3605442e-01   3.3333333e-01
   5.3102453e-01   3.4632035e-02   4.3434343e-01
   5.3102453e-01   1.1544012e-01   3.5353535e-01
   5.3128221e-01   8.4879406e-02   3.8383838e-01
   5.3153989e-01   1.3914657e-02   4.5454545e-01
   5.3169450e-01   4.4063080e-02   4.2424242e-01
   5.3174603e-01   1.4502165e-01   3.2323232e-01
   5.3184910e-01   7.4211503e-02   3.9393939e-01
   5.3205525e-01   5.3803340e-02   4.1414141e-01
   5.3210678e-01   6.3852814e-02   4.0404040e-01
   5.3246753e-01   1.0389610e-01   3.6363636e-01
   5.3262214e-01   2.7313956e-03   4.6464646e-01
   5.3262214e-01   1.2394352e-01   3.4343434e-01
   5.3267368e-01   1.5419501e-01   3.1313131e-01
   5.3287982e-01   2.2675737e-02   4.4444444e-01
   5.3339518e-01   1.6357452e-01   3.0303030e-01
   5.3360132e-01   9.2661307e-02   3.7373737e-01
   5.3391053e-01   3.1746032e-02   4.3434343e-01
   5.3391053e-01   1.7316017e-01   2.9292929e-01
   5.3401361e-01   1.3265306e-01   3.3333333e-01
   5.3432282e-01   1.1131725e-02   4.5454545e-01
   5.3432282e-01   1.1214183e-01   3.5353535e-01
   5.3442589e-01   8.1735725e-02   3.8383838e-01
   5.3463203e-01   4.1125541e-02   4.2424242e-01
   5.3494125e-01   7.1119357e-02   3.9393939e-01
   5.3504432e-01   5.0814265e-02   4.1414141e-01
   5.3514739e-01   6.0812204e-02   4.0404040e-01
   5.3519893e-01   1.4156875e-01   3.2323232e-01
   5.3535354e-01   0.0000000e+00   4.6464646e-01
   5.3571429e-01   1.9841270e-02   4.4444444e-01
   5.3571429e-01   1.0064935e-01   3.6363636e-01
   5.3597196e-01   1.2059369e-01   3.4343434e-01
   5.3617811e-01   1.5069058e-01   3.1313131e-01
   5.3679654e-01   2.8860029e-02   4.3434343e-01
   5.3679654e-01   8.9466089e-02   3.7373737e-01
   5.3695114e-01   1.6001855e-01   3.0303030e-01
   5.3710575e-01   8.3487941e-03   4.5454545e-01
   5.3741497e-01   1.2925170e-01   3.3333333e-01
   5.3751804e-01   1.6955267e-01   2.9292929e-01
   5.3756957e-01   3.8188002e-02   4.2424242e-01
   5.3756957e-01   7.8592043e-02   3.8383838e-01
   5.3762111e-01   1.0884354e-01   3.5353535e-01
   5.3787879e-01   1.7929293e-01   2.8282828e-01
   5.3803340e-01   4.7825191e-02   4.1414141e-01
   5.3803340e-01   6.8027211e-02   3.9393939e-01
   5.3818800e-01   5.7771593e-02   4.0404040e-01
   5.3854875e-01   1.7006803e-02   4.4444444e-01
   5.3865182e-01   1.3811585e-01   3.2323232e-01
   5.3896104e-01   9.7402597e-02   3.6363636e-01
   5.3932179e-01   1.1724387e-01   3.4343434e-01
   5.3968254e-01   2.5974026e-02   4.3434343e-01
   5.3968254e-01   1.4718615e-01   3.1313131e-01
   5.3988868e-01   5.5658627e-03   4.5454545e-01
   5.3999175e-01   8.6270872e-02   3.7373737e-01
   5.4050711e-01   3.5250464e-02   4.2424242e-01
   5.4050711e-01   1.5646259e-01   3.0303030e-01
   5.4071325e-01   7.5448361e-02   3.8383838e-01
   5.4081633e-01   1.2585034e-01   3.3333333e-01
   5.4091940e-01   1.0554525e-01   3.5353535e-01
   5.4102247e-01   4.4836116e-02   4.1414141e-01
   5.4112554e-01   6.4935065e-02   3.9393939e-01
   5.4112554e-01   1.6594517e-01   2.9292929e-01
   5.4122861e-01   5.4730983e-02   4.0404040e-01
   5.4138322e-01   1.4172336e-02   4.4444444e-01
   5.4153783e-01   1.7563389e-01   2.8282828e-01
   5.4210472e-01   1.3466296e-01   3.2323232e-01
   5.4220779e-01   9.4155844e-02   3.6363636e-01
   5.4256854e-01   2.3088023e-02   4.3434343e-01
   5.4267161e-01   2.7829314e-03   4.5454545e-01
   5.4267161e-01   1.1389404e-01   3.4343434e-01
   5.4318697e-01   8.3075655e-02   3.7373737e-01
   5.4318697e-01   1.4368172e-01   3.1313131e-01
   5.4344465e-01   3.2312925e-02   4.2424242e-01
   5.4385694e-01   7.2304679e-02   3.8383838e-01
   5.4401154e-01   4.1847042e-02   4.1414141e-01
   5.4406308e-01   1.5290662e-01   3.0303030e-01
   5.4421769e-01   1.1337868e-02   4.4444444e-01
   5.4421769e-01   6.1842919e-02   3.9393939e-01
   5.4421769e-01   1.0224696e-01   3.5353535e-01
   5.4421769e-01   1.2244898e-01   3.3333333e-01
   5.4426922e-01   5.1690373e-02   4.0404040e-01
   5.4473304e-01   1.6233766e-01   2.9292929e-01
   5.4519687e-01   1.7197485e-01   2.8282828e-01
   5.4545455e-01   0.0000000e+00   4.5454545e-01
   5.4545455e-01   2.0202020e-02   4.3434343e-01
   5.4545455e-01   9.0909091e-02   3.6363636e-01
   5.4545455e-01   1.8181818e-01   2.7272727e-01
   5.4555762e-01   1.3121006e-01   3.2323232e-01
   5.4602144e-01   1.1054422e-01   3.4343434e-01
   5.4638219e-01   2.9375387e-02   4.2424242e-01
   5.4638219e-01   7.9880437e-02   3.7373737e-01
   5.4669140e-01   1.4017728e-01   3.1313131e-01
   5.4700062e-01   3.8857967e-02   4.1414141e-01
   5.4700062e-01   6.9160998e-02   3.8383838e-01
   5.4705215e-01   8.5034014e-03   4.4444444e-01
   5.4730983e-01   4.8649763e-02   4.0404040e-01
   5.4730983e-01   5.8750773e-02   3.9393939e-01
   5.4751598e-01   9.8948670e-02   3.5353535e-01
   5.4761905e-01   1.1904762e-01   3.3333333e-01
   5.4761905e-01   1.4935065e-01   3.0303030e-01
   5.4834055e-01   1.7316017e-02   4.3434343e-01
   5.4834055e-01   1.5873016e-01   2.9292929e-01
   5.4870130e-01   8.7662338e-02   3.6363636e-01
   5.4885591e-01   1.6831581e-01   2.8282828e-01
   5.4901051e-01   1.2775716e-01   3.2323232e-01
   5.4916512e-01   1.7810761e-01   2.7272727e-01
   5.4931973e-01   2.6437848e-02   4.2424242e-01
   5.4937126e-01   1.0719439e-01   3.4343434e-01
   5.4957741e-01   7.6685220e-02   3.7373737e-01
   5.4988662e-01   5.6689342e-03   4.4444444e-01
   5.4998969e-01   3.5868893e-02   4.1414141e-01
   5.5014430e-01   6.6017316e-02   3.8383838e-01
   5.5019584e-01   1.3667285e-01   3.1313131e-01
   5.5035044e-01   4.5609153e-02   4.0404040e-01
   5.5040198e-01   5.5658627e-02   3.9393939e-01
   5.5081427e-01   9.5650381e-02   3.5353535e-01
   5.5102041e-01   1.1564626e-01   3.3333333e-01
   5.5117502e-01   1.4579468e-01   3.0303030e-01
   5.5122655e-01   1.4430014e-02   4.3434343e-01
   5.5194805e-01   8.4415584e-02   3.6363636e-01
   5.5194805e-01   1.5512266e-01   2.9292929e-01
   5.5225727e-01   2.3500309e-02   4.2424242e-01
   5.5246341e-01   1.2430427e-01   3.2323232e-01
   5.5251495e-01   1.6465677e-01   2.8282828e-01
   5.5272109e-01   2.8344671e-03   4.4444444e-01
   5.5272109e-01   1.0384457e-01   3.4343434e-01
   5.5277262e-01   7.3490002e-02   3.7373737e-01
   5.5287570e-01   1.7439703e-01   2.7272727e-01
   5.5297877e-01   3.2879819e-02   4.1414141e-01
   5.5303030e-01   1.8434343e-01   2.6262626e-01
   5.5328798e-01   6.2873634e-02   3.8383838e-01
   5.5339105e-01   4.2568543e-02   4.0404040e-01
   5.5349412e-01   5.2566481e-02   3.9393939e-01
   5.5370027e-01   1.3316842e-01   3.1313131e-01
   5.5411255e-01   1.1544012e-02   4.3434343e-01
   5.5411255e-01   9.2352092e-02   3.5353535e-01
   5.5442177e-01   1.1224490e-01   3.3333333e-01
   5.5473098e-01   1.4223871e-01   3.0303030e-01
   5.5519481e-01   2.0562771e-02   4.2424242e-01
   5.5519481e-01   8.1168831e-02   3.6363636e-01
   5.5555556e-01   0.0000000e+00   4.4444444e-01
   5.5555556e-01   1.5151515e-01   2.9292929e-01
   5.5591631e-01   1.2085137e-01   3.2323232e-01
   5.5596784e-01   2.9890744e-02   4.1414141e-01
   5.5596784e-01   7.0294785e-02   3.7373737e-01
   5.5607091e-01   1.0049474e-01   3.4343434e-01
   5.5617398e-01   1.6099773e-01   2.8282828e-01
   5.5643166e-01   3.9527932e-02   4.0404040e-01
   5.5643166e-01   5.9729953e-02   3.8383838e-01
   5.5658627e-01   4.9474335e-02   3.9393939e-01
   5.5658627e-01   1.7068646e-01   2.7272727e-01
   5.5679241e-01   1.8058132e-01   2.6262626e-01
   5.5699856e-01   8.6580087e-03   4.3434343e-01
   5.5720470e-01   1.2966399e-01   3.1313131e-01
   5.5741084e-01   8.9053803e-02   3.5353535e-01
   5.5782313e-01   1.0884354e-01   3.3333333e-01
   5.5813234e-01   1.7625232e-02   4.2424242e-01
   5.5828695e-01   1.3868275e-01   3.0303030e-01
   5.5844156e-01   7.7922078e-02   3.6363636e-01
   5.5895692e-01   2.6901670e-02   4.1414141e-01
   5.5916306e-01   6.7099567e-02   3.7373737e-01
   5.5916306e-01   1.4790765e-01   2.9292929e-01
   5.5936920e-01   1.1739847e-01   3.2323232e-01
   5.5942074e-01   9.7144919e-02   3.4343434e-01
   5.5947227e-01   3.6487322e-02   4.0404040e-01
   5.5957535e-01   5.6586271e-02   3.8383838e-01
   5.5967842e-01   4.6382189e-02   3.9393939e-01
   5.5983302e-01   1.5733869e-01   2.8282828e-01
   5.5988456e-01   5.7720058e-03   4.3434343e-01
   5.6029685e-01   1.6697588e-01   2.7272727e-01
   5.6055452e-01   1.7681921e-01   2.6262626e-01
   5.6060606e-01   1.8686869e-01   2.5252525e-01
   5.6070913e-01   8.5755514e-02   3.5353535e-01
   5.6070913e-01   1.2615955e-01   3.1313131e-01
   5.6106988e-01   1.4687693e-02   4.2424242e-01
   5.6122449e-01   1.0544218e-01   3.3333333e-01
   5.6168831e-01   7.4675325e-02   3.6363636e-01
   5.6184292e-01   1.3512678e-01   3.0303030e-01
   5.6194599e-01   2.3912595e-02   4.1414141e-01
   5.6235828e-01   6.3904350e-02   3.7373737e-01
   5.6251288e-01   3.3446712e-02   4.0404040e-01
   5.6271903e-01   5.3442589e-02   3.8383838e-01
   5.6277056e-01   2.8860029e-03   4.3434343e-01
   5.6277056e-01   4.3290043e-02   3.9393939e-01
   5.6277056e-01   9.3795094e-02   3.4343434e-01
   5.6277056e-01   1.4430014e-01   2.9292929e-01
   5.6282210e-01   1.1394558e-01   3.2323232e-01
   5.6349206e-01   1.5367965e-01   2.8282828e-01
   5.6400742e-01   1.1750155e-02   4.2424242e-01
   5.6400742e-01   8.2457225e-02   3.5353535e-01
   5.6400742e-01   1.6326531e-01   2.7272727e-01
   5.6421356e-01   1.2265512e-01   3.1313131e-01
   5.6431664e-01   1.7305710e-01   2.6262626e-01
   5.6441971e-01   1.8305504e-01   2.5252525e-01
   5.6462585e-01   1.0204082e-01   3.3333333e-01
   5.6493506e-01   2.0923521e-02   4.1414141e-01
   5.6493506e-01   7.1428571e-02   3.6363636e-01
   5.6539889e-01   1.3157081e-01   3.0303030e-01
   5.6555349e-01   3.0406102e-02   4.0404040e-01
   5.6555349e-01   6.0709132e-02   3.7373737e-01
   5.6565657e-01   0.0000000e+00   4.3434343e-01
   5.6586271e-01   4.0197897e-02   3.9393939e-01
   5.6586271e-01   5.0298907e-02   3.8383838e-01
   5.6612039e-01   9.0445269e-02   3.4343434e-01
   5.6627499e-01   1.1049268e-01   3.2323232e-01
   5.6637807e-01   1.4069264e-01   2.9292929e-01
   5.6694496e-01   8.8126160e-03   4.2424242e-01
   5.6715110e-01   1.5002061e-01   2.8282828e-01
   5.6730571e-01   7.9158936e-02   3.5353535e-01
   5.6771800e-01   1.1915069e-01   3.1313131e-01
   5.6771800e-01   1.5955473e-01   2.7272727e-01
   5.6792414e-01   1.7934447e-02   4.1414141e-01
   5.6802721e-01   9.8639456e-02   3.3333333e-01
   5.6807875e-01   1.6929499e-01   2.6262626e-01
   5.6818182e-01   6.8181818e-02   3.6363636e-01
   5.6818182e-01   1.8939394e-01   2.4242424e-01
   5.6823335e-01   1.7924139e-01   2.5252525e-01
   5.6859410e-01   2.7365492e-02   4.0404040e-01
   5.6874871e-01   5.7513915e-02   3.7373737e-01
   5.6895485e-01   3.7105751e-02   3.9393939e-01
   5.6895485e-01   1.2801484e-01   3.0303030e-01
   5.6900639e-01   4.7155226e-02   3.8383838e-01
   5.6947021e-01   8.7095444e-02   3.4343434e-01
   5.6972789e-01   1.0703979e-01   3.2323232e-01
   5.6988250e-01   5.8750773e-03   4.2424242e-01
   5.6998557e-01   1.3708514e-01   2.9292929e-01
   5.7060400e-01   7.5860647e-02   3.5353535e-01
   5.7081014e-01   1.4636157e-01   2.8282828e-01
   5.7091321e-01   1.4945372e-02   4.1414141e-01
   5.7122243e-01   1.1564626e-01   3.1313131e-01
   5.7142857e-01   6.4935065e-02   3.6363636e-01
   5.7142857e-01   9.5238095e-02   3.3333333e-01
   5.7142857e-01   1.5584416e-01   2.7272727e-01
   5.7163471e-01   2.4324881e-02   4.0404040e-01
   5.7184086e-01   1.6553288e-01   2.6262626e-01
   5.7194393e-01   5.4318697e-02   3.7373737e-01
   5.7204700e-01   3.4013605e-02   3.9393939e-01
   5.7204700e-01   1.7542775e-01   2.5252525e-01
   5.7204700e-01   1.8552876e-01   2.4242424e-01
   5.7215007e-01   4.4011544e-02   3.8383838e-01
   5.7251082e-01   1.2445887e-01   3.0303030e-01
   5.7282004e-01   2.9375387e-03   4.2424242e-01
   5.7282004e-01   8.3745619e-02   3.4343434e-01
   5.7318079e-01   1.0358689e-01   3.2323232e-01
   5.7359307e-01   1.3347763e-01   2.9292929e-01
   5.7390229e-01   1.1956298e-02   4.1414141e-01
   5.7390229e-01   7.2562358e-02   3.5353535e-01
   5.7446918e-01   1.4270254e-01   2.8282828e-01
   5.7467532e-01   2.1284271e-02   4.0404040e-01
   5.7467532e-01   6.1688312e-02   3.6363636e-01
   5.7472686e-01   1.1214183e-01   3.1313131e-01
   5.7482993e-01   9.1836735e-02   3.3333333e-01
   5.7513915e-01   3.0921459e-02   3.9393939e-01
   5.7513915e-01   5.1123480e-02   3.7373737e-01
   5.7513915e-01   1.5213358e-01   2.7272727e-01
   5.7529375e-01   4.0867862e-02   3.8383838e-01
   5.7560297e-01   1.6177077e-01   2.6262626e-01
   5.7575758e-01   0.0000000e+00   4.2424242e-01
   5.7575758e-01   1.9191919e-01   2.3232323e-01
   5.7586065e-01   1.7161410e-01   2.5252525e-01
   5.7591218e-01   1.8166357e-01   2.4242424e-01
   5.7606679e-01   1.2090291e-01   3.0303030e-01
   5.7616986e-01   8.0395795e-02   3.4343434e-01
   5.7663368e-01   1.0013399e-01   3.2323232e-01
   5.7689136e-01   8.9672233e-03   4.1414141e-01
   5.7720058e-01   6.9264069e-02   3.5353535e-01
   5.7720058e-01   1.2987013e-01   2.9292929e-01
   5.7771593e-01   1.8243661e-02   4.0404040e-01
   5.7792208e-01   5.8441558e-02   3.6363636e-01
   5.7812822e-01   1.3904350e-01   2.8282828e-01
   5.7823129e-01   2.7829314e-02   3.9393939e-01
   5.7823129e-01   8.8435374e-02   3.3333333e-01
   5.7823129e-01   1.0863739e-01   3.1313131e-01
   5.7833436e-01   4.7928262e-02   3.7373737e-01
   5.7843744e-01   3.7724181e-02   3.8383838e-01
   5.7884972e-01   1.4842301e-01   2.7272727e-01
   5.7936508e-01   1.5800866e-01   2.6262626e-01
   5.7951969e-01   7.7045970e-02   3.4343434e-01
   5.7962276e-01   1.1734694e-01   3.0303030e-01
   5.7967429e-01   1.6780045e-01   2.5252525e-01
   5.7967429e-01   1.8800247e-01   2.3232323e-01
   5.7977737e-01   1.7779839e-01   2.4242424e-01
   5.7988044e-01   5.9781488e-03   4.1414141e-01
   5.8008658e-01   9.6681097e-02   3.2323232e-01
   5.8049887e-01   6.5965780e-02   3.5353535e-01
   5.8075655e-01   1.5203051e-02   4.0404040e-01
   5.8080808e-01   1.2626263e-01   2.9292929e-01
   5.8116883e-01   5.5194805e-02   3.6363636e-01
   5.8132344e-01   2.4737168e-02   3.9393939e-01
   5.8152958e-01   4.4733045e-02   3.7373737e-01
   5.8158112e-01   3.4580499e-02   3.8383838e-01
   5.8163265e-01   8.5034014e-02   3.3333333e-01
   5.8173572e-01   1.0513296e-01   3.1313131e-01
   5.8178726e-01   1.3538446e-01   2.8282828e-01
   5.8256030e-01   1.4471243e-01   2.7272727e-01
   5.8286951e-01   2.9890744e-03   4.1414141e-01
   5.8286951e-01   7.3696145e-02   3.4343434e-01
   5.8312719e-01   1.5424655e-01   2.6262626e-01
   5.8317873e-01   1.1379097e-01   3.0303030e-01
   5.8333333e-01   1.9444444e-01   2.2222222e-01
   5.8348794e-01   1.6398681e-01   2.5252525e-01
   5.8353948e-01   9.3228200e-02   3.2323232e-01
   5.8359101e-01   1.8408576e-01   2.3232323e-01
   5.8364255e-01   1.7393321e-01   2.4242424e-01
   5.8379716e-01   1.2162441e-02   4.0404040e-01
   5.8379716e-01   6.2667491e-02   3.5353535e-01
   5.8441558e-01   2.1645022e-02   3.9393939e-01
   5.8441558e-01   5.1948052e-02   3.6363636e-01
   5.8441558e-01   1.2265512e-01   2.9292929e-01
   5.8472480e-01   3.1436817e-02   3.8383838e-01
   5.8472480e-01   4.1537827e-02   3.7373737e-01
   5.8503401e-01   8.1632653e-02   3.3333333e-01
   5.8524016e-01   1.0162853e-01   3.1313131e-01
   5.8544630e-01   1.3172542e-01   2.8282828e-01
   5.8585859e-01   0.0000000e+00   4.1414141e-01
   5.8621934e-01   7.0346320e-02   3.4343434e-01
   5.8627087e-01   1.4100186e-01   2.7272727e-01
   5.8673469e-01   1.1023500e-01   3.0303030e-01
   5.8683777e-01   9.1218306e-03   4.0404040e-01
   5.8688930e-01   1.5048444e-01   2.6262626e-01
   5.8699237e-01   8.9775304e-02   3.2323232e-01
   5.8709544e-01   5.9369202e-02   3.5353535e-01
   5.8730159e-01   1.6017316e-01   2.5252525e-01
   5.8730159e-01   1.9047619e-01   2.2222222e-01
   5.8750773e-01   1.8552876e-02   3.9393939e-01
   5.8750773e-01   1.7006803e-01   2.4242424e-01
   5.8750773e-01   1.8016904e-01   2.3232323e-01
   5.8766234e-01   4.8701299e-02   3.6363636e-01
   5.8786848e-01   2.8293135e-02   3.8383838e-01
   5.8792002e-01   3.8342610e-02   3.7373737e-01
   5.8802309e-01   1.1904762e-01   2.9292929e-01
   5.8843537e-01   7.8231293e-02   3.3333333e-01
   5.8874459e-01   9.8124098e-02   3.1313131e-01
   5.8910534e-01   1.2806638e-01   2.8282828e-01
   5.8956916e-01   6.6996496e-02   3.4343434e-01
   5.8987838e-01   6.0812204e-03   4.0404040e-01
   5.8998145e-01   1.3729128e-01   2.7272727e-01
   5.9029066e-01   1.0667904e-01   3.0303030e-01
   5.9039373e-01   5.6070913e-02   3.5353535e-01
   5.9044527e-01   8.6322408e-02   3.2323232e-01
   5.9059988e-01   1.5460730e-02   3.9393939e-01
   5.9065141e-01   1.4672233e-01   2.6262626e-01
   5.9090909e-01   4.5454545e-02   3.6363636e-01
   5.9090909e-01   1.9696970e-01   2.1212121e-01
   5.9101216e-01   2.5149454e-02   3.8383838e-01
   5.9111523e-01   3.5147392e-02   3.7373737e-01
   5.9111523e-01   1.5635951e-01   2.5252525e-01
   5.9126984e-01   1.8650794e-01   2.2222222e-01
   5.9137291e-01   1.6620284e-01   2.4242424e-01
   5.9142445e-01   1.7625232e-01   2.3232323e-01
   5.9163059e-01   1.1544012e-01   2.9292929e-01
   5.9183673e-01   7.4829932e-02   3.3333333e-01
   5.9224902e-01   9.4619666e-02   3.1313131e-01
   5.9276438e-01   1.2440734e-01   2.8282828e-01
   5.9291899e-01   3.0406102e-03   4.0404040e-01
   5.9291899e-01   6.3646671e-02   3.4343434e-01
   5.9369202e-01   1.2368584e-02   3.9393939e-01
   5.9369202e-01   5.2772624e-02   3.5353535e-01
   5.9369202e-01   1.3358071e-01   2.7272727e-01
   5.9384663e-01   1.0312307e-01   3.0303030e-01
   5.9389817e-01   8.2869511e-02   3.2323232e-01
   5.9415584e-01   2.2005772e-02   3.8383838e-01
   5.9415584e-01   4.2207792e-02   3.6363636e-01
   5.9431045e-01   3.1952175e-02   3.7373737e-01
   5.9441352e-01   1.4296021e-01   2.6262626e-01
   5.9492888e-01   1.5254587e-01   2.5252525e-01
   5.9492888e-01   1.9294991e-01   2.1212121e-01
   5.9523810e-01   7.1428571e-02   3.3333333e-01
   5.9523810e-01   1.1183261e-01   2.9292929e-01
   5.9523810e-01   1.6233766e-01   2.4242424e-01
   5.9523810e-01   1.8253968e-01   2.2222222e-01
   5.9534117e-01   1.7233560e-01   2.3232323e-01
   5.9575345e-01   9.1115234e-02   3.1313131e-01
   5.9595960e-01   0.0000000e+00   4.0404040e-01
   5.9626881e-01   6.0296846e-02   3.4343434e-01
   5.9642342e-01   1.2074830e-01   2.8282828e-01
   5.9678417e-01   9.2764378e-03   3.9393939e-01
   5.9699031e-01   4.9474335e-02   3.5353535e-01
   5.9729953e-01   1.8862090e-02   3.8383838e-01
   5.9735106e-01   7.9416615e-02   3.2323232e-01
   5.9740260e-01   3.8961039e-02   3.6363636e-01
   5.9740260e-01   9.9567100e-02   3.0303030e-01
   5.9740260e-01   1.2987013e-01   2.7272727e-01
   5.9750567e-01   2.8756957e-02   3.7373737e-01
   5.9817563e-01   1.3919810e-01   2.6262626e-01
   5.9848485e-01   1.9949495e-01   2.0202020e-01
   5.9863946e-01   6.8027211e-02   3.3333333e-01
   5.9874253e-01   1.4873222e-01   2.5252525e-01
   5.9884560e-01   1.0822511e-01   2.9292929e-01
   5.9894867e-01   1.8893012e-01   2.1212121e-01
   5.9910328e-01   1.5847248e-01   2.4242424e-01
   5.9920635e-01   1.7857143e-01   2.2222222e-01
   5.9925788e-01   8.7610802e-02   3.1313131e-01
   5.9925788e-01   1.6841888e-01   2.3232323e-01
   5.9961864e-01   5.6947021e-02   3.4343434e-01
   5.9987631e-01   6.1842919e-03   3.9393939e-01
   6.0008246e-01   1.1708926e-01   2.8282828e-01
   6.0028860e-01   4.6176046e-02   3.5353535e-01
   6.0044321e-01   1.5718409e-02   3.8383838e-01
   6.0064935e-01   3.5714286e-02   3.6363636e-01
   6.0070089e-01   2.5561740e-02   3.7373737e-01
   6.0080396e-01   7.5963719e-02   3.2323232e-01
   6.0095857e-01   9.6011132e-02   3.0303030e-01
   6.0111317e-01   1.2615955e-01   2.7272727e-01
   6.0193774e-01   1.3543599e-01   2.6262626e-01
   6.0204082e-01   6.4625850e-02   3.3333333e-01
   6.0245310e-01   1.0461760e-01   2.9292929e-01
   6.0255617e-01   1.4491857e-01   2.5252525e-01
   6.0255617e-01   1.9542362e-01   2.0202020e-01
   6.0276232e-01   8.4106370e-02   3.1313131e-01
   6.0296846e-01   3.0921459e-03   3.9393939e-01
   6.0296846e-01   5.3597196e-02   3.4343434e-01
   6.0296846e-01   1.5460730e-01   2.4242424e-01
   6.0296846e-01   1.8491033e-01   2.1212121e-01
   6.0317460e-01   1.6450216e-01   2.3232323e-01
   6.0317460e-01   1.7460317e-01   2.2222222e-01
   6.0358689e-01   1.2574727e-02   3.8383838e-01
   6.0358689e-01   4.2877757e-02   3.5353535e-01
   6.0374150e-01   1.1343022e-01   2.8282828e-01
   6.0389610e-01   2.2366522e-02   3.7373737e-01
   6.0389610e-01   3.2467532e-02   3.6363636e-01
   6.0425685e-01   7.2510823e-02   3.2323232e-01
   6.0451453e-01   9.2455164e-02   3.0303030e-01
   6.0482375e-01   1.2244898e-01   2.7272727e-01
   6.0544218e-01   6.1224490e-02   3.3333333e-01
   6.0569986e-01   1.3167388e-01   2.6262626e-01
   6.0606061e-01   0.0000000e+00   3.9393939e-01
   6.0606061e-01   1.0101010e-01   2.9292929e-01
   6.0606061e-01   2.0202020e-01   1.9191919e-01
   6.0626675e-01   8.0601938e-02   3.1313131e-01
   6.0631828e-01   5.0247372e-02   3.4343434e-01
   6.0636982e-01   1.4110493e-01   2.5252525e-01
   6.0662750e-01   1.9135230e-01   2.0202020e-01
   6.0673057e-01   9.4310451e-03   3.8383838e-01
   6.0683364e-01   1.5074212e-01   2.4242424e-01
   6.0688518e-01   3.9579468e-02   3.5353535e-01
   6.0698825e-01   1.8089054e-01   2.1212121e-01
   6.0709132e-01   1.9171305e-02   3.7373737e-01
   6.0709132e-01   1.6058545e-01   2.3232323e-01
   6.0714286e-01   2.9220779e-02   3.6363636e-01
   6.0714286e-01   1.7063492e-01   2.2222222e-01
   6.0740054e-01   1.0977118e-01   2.8282828e-01
   6.0770975e-01   6.9057926e-02   3.2323232e-01
   6.0807050e-01   8.8899196e-02   3.0303030e-01
   6.0853432e-01   1.1873840e-01   2.7272727e-01
   6.0884354e-01   5.7823129e-02   3.3333333e-01
   6.0946197e-01   1.2791177e-01   2.6262626e-01
   6.0966811e-01   4.6897547e-02   3.4343434e-01
   6.0966811e-01   9.7402597e-02   2.9292929e-01
   6.0977118e-01   7.7097506e-02   3.1313131e-01
   6.0987425e-01   6.2873634e-03   3.8383838e-01
   6.1018347e-01   3.6281179e-02   3.5353535e-01
   6.1018347e-01   1.3729128e-01   2.5252525e-01
   6.1018347e-01   1.9789734e-01   1.9191919e-01
   6.1028654e-01   1.5976087e-02   3.7373737e-01
   6.1038961e-01   2.5974026e-02   3.6363636e-01
   6.1069882e-01   1.4687693e-01   2.4242424e-01
   6.1069882e-01   1.8728097e-01   2.0202020e-01
   6.1100804e-01   1.5666873e-01   2.3232323e-01
   6.1100804e-01   1.7687075e-01   2.1212121e-01
   6.1105958e-01   1.0611214e-01   2.8282828e-01
   6.1111111e-01   1.6666667e-01   2.2222222e-01
   6.1116265e-01   6.5605030e-02   3.2323232e-01
   6.1162647e-01   8.5343228e-02   3.0303030e-01
   6.1224490e-01   5.4421769e-02   3.3333333e-01
   6.1224490e-01   1.1502783e-01   2.7272727e-01
   6.1301793e-01   3.1436817e-03   3.8383838e-01
   6.1301793e-01   4.3547722e-02   3.4343434e-01
   6.1322408e-01   1.2414966e-01   2.6262626e-01
   6.1327561e-01   7.3593074e-02   3.1313131e-01
   6.1327561e-01   9.3795094e-02   2.9292929e-01
   6.1348176e-01   1.2780870e-02   3.7373737e-01
   6.1348176e-01   3.2982890e-02   3.5353535e-01
   6.1363636e-01   2.2727273e-02   3.6363636e-01
   6.1363636e-01   2.0454545e-01   1.8181818e-01
   6.1399711e-01   1.3347763e-01   2.5252525e-01
   6.1430633e-01   1.9377448e-01   1.9191919e-01
   6.1456401e-01   1.4301175e-01   2.4242424e-01
   6.1461554e-01   6.2152134e-02   3.2323232e-01
   6.1471861e-01   1.0245310e-01   2.8282828e-01
   6.1477015e-01   1.8320965e-01   2.0202020e-01
   6.1492476e-01   1.5275201e-01   2.3232323e-01
   6.1502783e-01   1.7285096e-01   2.1212121e-01
   6.1507937e-01   1.6269841e-01   2.2222222e-01
   6.1518244e-01   8.1787260e-02   3.0303030e-01
   6.1564626e-01   5.1020408e-02   3.3333333e-01
   6.1595547e-01   1.1131725e-01   2.7272727e-01
   6.1616162e-01   0.0000000e+00   3.8383838e-01
   6.1636776e-01   4.0197897e-02   3.4343434e-01
   6.1667697e-01   9.5856524e-03   3.7373737e-01
   6.1678005e-01   2.9684601e-02   3.5353535e-01
   6.1678005e-01   7.0088642e-02   3.1313131e-01
   6.1688312e-01   1.9480519e-02   3.6363636e-01
   6.1688312e-01   9.0187590e-02   2.9292929e-01
   6.1698619e-01   1.2038755e-01   2.6262626e-01
   6.1781076e-01   1.2966399e-01   2.5252525e-01
   6.1781076e-01   2.0037106e-01   1.8181818e-01
   6.1806844e-01   5.8699237e-02   3.2323232e-01
   6.1837765e-01   9.8794063e-02   2.8282828e-01
   6.1842919e-01   1.3914657e-01   2.4242424e-01
   6.1842919e-01   1.8965162e-01   1.9191919e-01
   6.1873840e-01   7.8231293e-02   3.0303030e-01
   6.1884148e-01   1.4883529e-01   2.3232323e-01
   6.1884148e-01   1.7913832e-01   2.0202020e-01
   6.1904762e-01   4.7619048e-02   3.3333333e-01
   6.1904762e-01   1.5873016e-01   2.2222222e-01
   6.1904762e-01   1.6883117e-01   2.1212121e-01
   6.1966605e-01   1.0760668e-01   2.7272727e-01
   6.1971758e-01   3.6848073e-02   3.4343434e-01
   6.1987219e-01   6.3904350e-03   3.7373737e-01
   6.2007833e-01   2.6386312e-02   3.5353535e-01
   6.2012987e-01   1.6233766e-02   3.6363636e-01
   6.2028448e-01   6.6584209e-02   3.1313131e-01
   6.2049062e-01   8.6580087e-02   2.9292929e-01
   6.2074830e-01   1.1662544e-01   2.6262626e-01
   6.2121212e-01   2.0707071e-01   1.7171717e-01
   6.2152134e-01   5.5246341e-02   3.2323232e-01
   6.2162441e-01   1.2585034e-01   2.5252525e-01
   6.2198516e-01   1.9619666e-01   1.8181818e-01
   6.2203669e-01   9.5135024e-02   2.8282828e-01
   6.2229437e-01   7.4675325e-02   3.0303030e-01
   6.2229437e-01   1.3528139e-01   2.4242424e-01
   6.2244898e-01   4.4217687e-02   3.3333333e-01
   6.2255205e-01   1.8552876e-01   1.9191919e-01
   6.2275819e-01   1.4491857e-01   2.3232323e-01
   6.2291280e-01   1.7506700e-01   2.0202020e-01
   6.2301587e-01   1.5476190e-01   2.2222222e-01
   6.2306741e-01   3.1952175e-03   3.7373737e-01
   6.2306741e-01   3.3498248e-02   3.4343434e-01
   6.2306741e-01   1.6481138e-01   2.1212121e-01
   6.2337662e-01   1.2987013e-02   3.6363636e-01
   6.2337662e-01   2.3088023e-02   3.5353535e-01
   6.2337662e-01   1.0389610e-01   2.7272727e-01
   6.2378891e-01   6.3079777e-02   3.1313131e-01
   6.2409812e-01   8.2972583e-02   2.9292929e-01
   6.2451041e-01   1.1286333e-01   2.6262626e-01
   6.2497423e-01   5.1793445e-02   3.2323232e-01
   6.2543805e-01   1.2203669e-01   2.5252525e-01
   6.2543805e-01   2.0284477e-01   1.7171717e-01
   6.2569573e-01   9.1475984e-02   2.8282828e-01
   6.2585034e-01   4.0816327e-02   3.3333333e-01
   6.2585034e-01   7.1119357e-02   3.0303030e-01
   6.2615955e-01   1.3141620e-01   2.4242424e-01
   6.2615955e-01   1.9202226e-01   1.8181818e-01
   6.2626263e-01   0.0000000e+00   3.7373737e-01
   6.2641723e-01   3.0148423e-02   3.4343434e-01
   6.2662338e-01   9.7402597e-03   3.6363636e-01
   6.2667491e-01   1.9789734e-02   3.5353535e-01
   6.2667491e-01   1.4100186e-01   2.3232323e-01
   6.2667491e-01   1.8140590e-01   1.9191919e-01
   6.2698413e-01   1.5079365e-01   2.2222222e-01
   6.2698413e-01   1.7099567e-01   2.0202020e-01
   6.2708720e-01   1.0018553e-01   2.7272727e-01
   6.2708720e-01   1.6079159e-01   2.1212121e-01
   6.2729334e-01   5.9575345e-02   3.1313131e-01
   6.2770563e-01   7.9365079e-02   2.9292929e-01
   6.2827252e-01   1.0910122e-01   2.6262626e-01
   6.2842713e-01   4.8340548e-02   3.2323232e-01
   6.2878788e-01   2.0959596e-01   1.6161616e-01
   6.2925170e-01   3.7414966e-02   3.3333333e-01
   6.2925170e-01   1.1822305e-01   2.5252525e-01
   6.2935477e-01   8.7816945e-02   2.8282828e-01
   6.2940631e-01   6.7563389e-02   3.0303030e-01
   6.2966399e-01   1.9861884e-01   1.7171717e-01
   6.2976706e-01   2.6798598e-02   3.4343434e-01
   6.2987013e-01   6.4935065e-03   3.6363636e-01
   6.2997320e-01   1.6491445e-02   3.5353535e-01
   6.3002474e-01   1.2755102e-01   2.4242424e-01
   6.3033395e-01   1.8784787e-01   1.8181818e-01
   6.3059163e-01   1.3708514e-01   2.3232323e-01
   6.3079777e-01   5.6070913e-02   3.1313131e-01
   6.3079777e-01   9.6474954e-02   2.7272727e-01
   6.3079777e-01   1.7728303e-01   1.9191919e-01
   6.3095238e-01   1.4682540e-01   2.2222222e-01
   6.3105545e-01   1.6692435e-01   2.0202020e-01
   6.3110699e-01   1.5677180e-01   2.1212121e-01
   6.3131313e-01   7.5757576e-02   2.9292929e-01
   6.3188002e-01   4.4887652e-02   3.2323232e-01
   6.3203463e-01   1.0533911e-01   2.6262626e-01
   6.3265306e-01   3.4013605e-02   3.3333333e-01
   6.3296228e-01   6.4007421e-02   3.0303030e-01
   6.3301381e-01   8.4157906e-02   2.8282828e-01
   6.3306535e-01   1.1440940e-01   2.5252525e-01
   6.3306535e-01   2.0531849e-01   1.6161616e-01
   6.3311688e-01   3.2467532e-03   3.6363636e-01
   6.3311688e-01   2.3448773e-02   3.4343434e-01
   6.3327149e-01   1.3193156e-02   3.5353535e-01
   6.3388992e-01   1.2368584e-01   2.4242424e-01
   6.3388992e-01   1.9439291e-01   1.7171717e-01
   6.3430221e-01   5.2566481e-02   3.1313131e-01
   6.3450835e-01   9.2764378e-02   2.7272727e-01
   6.3450835e-01   1.3316842e-01   2.3232323e-01
   6.3450835e-01   1.8367347e-01   1.8181818e-01
   6.3492063e-01   7.2150072e-02   2.9292929e-01
   6.3492063e-01   1.4285714e-01   2.2222222e-01
   6.3492063e-01   1.7316017e-01   1.9191919e-01
   6.3512678e-01   1.5275201e-01   2.1212121e-01
   6.3512678e-01   1.6285302e-01   2.0202020e-01
   6.3533292e-01   4.1434756e-02   3.2323232e-01
   6.3579674e-01   1.0157699e-01   2.6262626e-01
   6.3605442e-01   3.0612245e-02   3.3333333e-01
   6.3636364e-01   0.0000000e+00   3.6363636e-01
   6.3636364e-01   2.1212121e-01   1.5151515e-01
   6.3646671e-01   2.0098949e-02   3.4343434e-01
   6.3651824e-01   6.0451453e-02   3.0303030e-01
   6.3656978e-01   9.8948670e-03   3.5353535e-01
   6.3667285e-01   8.0498866e-02   2.8282828e-01
   6.3687899e-01   1.1059575e-01   2.5252525e-01
   6.3734282e-01   2.0104102e-01   1.6161616e-01
   6.3775510e-01   1.1982066e-01   2.4242424e-01
   6.3780664e-01   4.9062049e-02   3.1313131e-01
   6.3811585e-01   1.9016698e-01   1.7171717e-01
   6.3821892e-01   8.9053803e-02   2.7272727e-01
   6.3842507e-01   1.2925170e-01   2.3232323e-01
   6.3852814e-01   6.8542569e-02   2.9292929e-01
   6.3868275e-01   1.7949907e-01   1.8181818e-01
   6.3878582e-01   3.7981859e-02   3.2323232e-01
   6.3888889e-01   1.3888889e-01   2.2222222e-01
   6.3904350e-01   1.6903731e-01   1.9191919e-01
   6.3914657e-01   1.4873222e-01   2.1212121e-01
   6.3919810e-01   1.5878169e-01   2.0202020e-01
   6.3945578e-01   2.7210884e-02   3.3333333e-01
   6.3955885e-01   9.7814884e-02   2.6262626e-01
   6.3981653e-01   1.6749124e-02   3.4343434e-01
   6.3986807e-01   6.5965780e-03   3.5353535e-01
   6.4007421e-01   5.6895485e-02   3.0303030e-01
   6.4033189e-01   7.6839827e-02   2.8282828e-01
   6.4069264e-01   1.0678211e-01   2.5252525e-01
   6.4069264e-01   2.0779221e-01   1.5151515e-01
   6.4131107e-01   4.5557617e-02   3.1313131e-01
   6.4162028e-01   1.1595547e-01   2.4242424e-01
   6.4162028e-01   1.9676355e-01   1.6161616e-01
   6.4192950e-01   8.5343228e-02   2.7272727e-01
   6.4213564e-01   6.4935065e-02   2.9292929e-01
   6.4223871e-01   3.4528963e-02   3.2323232e-01
   6.4234179e-01   1.2533498e-01   2.3232323e-01
   6.4234179e-01   1.8594104e-01   1.7171717e-01
   6.4285714e-01   2.3809524e-02   3.3333333e-01
   6.4285714e-01   1.3492063e-01   2.2222222e-01
   6.4285714e-01   1.7532468e-01   1.8181818e-01
   6.4316636e-01   3.2982890e-03   3.5353535e-01
   6.4316636e-01   1.3399299e-02   3.4343434e-01
   6.4316636e-01   1.4471243e-01   2.1212121e-01
   6.4316636e-01   1.6491445e-01   1.9191919e-01
   6.4326943e-01   1.5471037e-01   2.0202020e-01
   6.4332096e-01   9.4052773e-02   2.6262626e-01
   6.4363018e-01   5.3339518e-02   3.0303030e-01
   6.4393939e-01   2.1464646e-01   1.4141414e-01
   6.4399093e-01   7.3180787e-02   2.8282828e-01
   6.4450629e-01   1.0296846e-01   2.5252525e-01
   6.4481550e-01   4.2053185e-02   3.1313131e-01
   6.4502165e-01   2.0346320e-01   1.5151515e-01
   6.4548547e-01   1.1209029e-01   2.4242424e-01
   6.4564007e-01   8.1632653e-02   2.7272727e-01
   6.4569161e-01   3.1076067e-02   3.2323232e-01
   6.4574315e-01   6.1327561e-02   2.9292929e-01
   6.4589775e-01   1.9248609e-01   1.6161616e-01
   6.4625850e-01   2.0408163e-02   3.3333333e-01
   6.4625850e-01   1.2141826e-01   2.3232323e-01
   6.4646465e-01   0.0000000e+00   3.5353535e-01
   6.4651618e-01   1.0049474e-02   3.4343434e-01
   6.4656772e-01   1.8171511e-01   1.7171717e-01
   6.4682540e-01   1.3095238e-01   2.2222222e-01
   6.4703154e-01   1.7115028e-01   1.8181818e-01
   6.4708308e-01   9.0290662e-02   2.6262626e-01
   6.4718615e-01   4.9783550e-02   3.0303030e-01
   6.4718615e-01   1.4069264e-01   2.1212121e-01
   6.4728922e-01   1.6079159e-01   1.9191919e-01
   6.4734075e-01   1.5063904e-01   2.0202020e-01
   6.4764997e-01   6.9521748e-02   2.8282828e-01
   6.4831993e-01   3.8548753e-02   3.1313131e-01
   6.4831993e-01   9.9154813e-02   2.5252525e-01
   6.4831993e-01   2.1026592e-01   1.4141414e-01
   6.4914451e-01   2.7623170e-02   3.2323232e-01
   6.4935065e-01   5.7720058e-02   2.9292929e-01
   6.4935065e-01   7.7922078e-02   2.7272727e-01
   6.4935065e-01   1.0822511e-01   2.4242424e-01
   6.4935065e-01   1.9913420e-01   1.5151515e-01
   6.4965986e-01   1.7006803e-02   3.3333333e-01
   6.4986601e-01   6.6996496e-03   3.4343434e-01
   6.5017522e-01   1.1750155e-01   2.3232323e-01
   6.5017522e-01   1.8820862e-01   1.6161616e-01
   6.5074212e-01   4.6227582e-02   3.0303030e-01
   6.5079365e-01   1.2698413e-01   2.2222222e-01
   6.5079365e-01   1.7748918e-01   1.7171717e-01
   6.5084519e-01   8.6528551e-02   2.6262626e-01
   6.5120594e-01   1.3667285e-01   2.1212121e-01
   6.5120594e-01   1.6697588e-01   1.8181818e-01
   6.5130901e-01   6.5862709e-02   2.8282828e-01
   6.5141208e-01   1.4656772e-01   2.0202020e-01
   6.5141208e-01   1.5666873e-01   1.9191919e-01
   6.5151515e-01   2.1717172e-01   1.3131313e-01
   6.5182437e-01   3.5044321e-02   3.1313131e-01
   6.5213358e-01   9.5341167e-02   2.5252525e-01
   6.5259740e-01   2.4170274e-02   3.2323232e-01
   6.5270047e-01   2.0588538e-01   1.4141414e-01
   6.5295815e-01   5.4112554e-02   2.9292929e-01
   6.5306122e-01   1.3605442e-02   3.3333333e-01
   6.5306122e-01   7.4211503e-02   2.7272727e-01
   6.5321583e-01   3.3498248e-03   3.4343434e-01
   6.5321583e-01   1.0435993e-01   2.4242424e-01
   6.5367965e-01   1.9480519e-01   1.5151515e-01
   6.5409194e-01   1.1358483e-01   2.3232323e-01
   6.5429808e-01   4.2671614e-02   3.0303030e-01
   6.5445269e-01   1.8393115e-01   1.6161616e-01
   6.5460730e-01   8.2766440e-02   2.6262626e-01
   6.5476190e-01   1.2301587e-01   2.2222222e-01
   6.5496805e-01   6.2203669e-02   2.8282828e-01
   6.5501958e-01   1.7326324e-01   1.7171717e-01
   6.5522573e-01   1.3265306e-01   2.1212121e-01
   6.5532880e-01   3.1539889e-02   3.1313131e-01
   6.5538033e-01   1.6280148e-01   1.8181818e-01
   6.5548341e-01   1.4249639e-01   2.0202020e-01
   6.5553494e-01   1.5254587e-01   1.9191919e-01
   6.5594723e-01   9.1527520e-02   2.5252525e-01
   6.5594723e-01   2.1273964e-01   1.3131313e-01
   6.5605030e-01   2.0717378e-02   3.2323232e-01
   6.5646259e-01   1.0204082e-02   3.3333333e-01
   6.5656566e-01   0.0000000e+00   3.4343434e-01
   6.5656566e-01   5.0505051e-02   2.9292929e-01
   6.5677180e-01   7.0500928e-02   2.7272727e-01
   6.5708101e-01   1.0049474e-01   2.4242424e-01
   6.5708101e-01   2.0150484e-01   1.4141414e-01
   6.5785405e-01   3.9115646e-02   3.0303030e-01
   6.5800866e-01   1.0966811e-01   2.3232323e-01
   6.5800866e-01   1.9047619e-01   1.5151515e-01
   6.5836941e-01   7.9004329e-02   2.6262626e-01
   6.5862709e-01   5.8544630e-02   2.8282828e-01
   6.5873016e-01   1.1904762e-01   2.2222222e-01
   6.5873016e-01   1.7965368e-01   1.6161616e-01
   6.5883323e-01   2.8035457e-02   3.1313131e-01
   6.5909091e-01   2.1969697e-01   1.2121212e-01
   6.5924552e-01   1.2863327e-01   2.1212121e-01
   6.5924552e-01   1.6903731e-01   1.7171717e-01
   6.5950320e-01   1.7264482e-02   3.2323232e-01
   6.5955473e-01   1.3842507e-01   2.0202020e-01
   6.5955473e-01   1.5862709e-01   1.8181818e-01
   6.5965780e-01   1.4842301e-01   1.9191919e-01
   6.5976087e-01   8.7713873e-02   2.5252525e-01
   6.5986395e-01   6.8027211e-03   3.3333333e-01
   6.6017316e-01   4.6897547e-02   2.9292929e-01
   6.6037930e-01   2.0830757e-01   1.3131313e-01
   6.6048237e-01   6.6790353e-02   2.7272727e-01
   6.6094620e-01   9.6629561e-02   2.4242424e-01
   6.6141002e-01   3.5559678e-02   3.0303030e-01
   6.6146155e-01   1.9712430e-01   1.4141414e-01
   6.6192538e-01   1.0575139e-01   2.3232323e-01
   6.6213152e-01   7.5242218e-02   2.6262626e-01
   6.6228613e-01   5.4885591e-02   2.8282828e-01
   6.6233766e-01   2.4531025e-02   3.1313131e-01
   6.6233766e-01   1.8614719e-01   1.5151515e-01
   6.6269841e-01   1.1507937e-01   2.2222222e-01
   6.6295609e-01   1.3811585e-02   3.2323232e-01
   6.6300763e-01   1.7537621e-01   1.6161616e-01
   6.6326531e-01   3.4013605e-03   3.3333333e-01
   6.6326531e-01   1.2461348e-01   2.1212121e-01
   6.6347145e-01   1.6481138e-01   1.7171717e-01
   6.6357452e-01   8.3900227e-02   2.5252525e-01
   6.6357452e-01   2.1521336e-01   1.2121212e-01
   6.6362606e-01   1.3435374e-01   2.0202020e-01
   6.6372913e-01   1.5445269e-01   1.8181818e-01
   6.6378066e-01   4.3290043e-02   2.9292929e-01
   6.6378066e-01   1.4430014e-01   1.9191919e-01
   6.6419295e-01   6.3079777e-02   2.7272727e-01
   6.6481138e-01   9.2764378e-02   2.4242424e-01
   6.6481138e-01   2.0387549e-01   1.3131313e-01
   6.6496599e-01   3.2003711e-02   3.0303030e-01
   6.6584209e-01   2.1026592e-02   3.1313131e-01
   6.6584209e-01   1.0183467e-01   2.3232323e-01
   6.6584209e-01   1.9274376e-01   1.4141414e-01
   6.6589363e-01   7.1480107e-02   2.6262626e-01
   6.6594517e-01   5.1226551e-02   2.8282828e-01
   6.6640899e-01   1.0358689e-02   3.2323232e-01
   6.6666667e-01   0.0000000e+00   3.3333333e-01
   6.6666667e-01   1.1111111e-01   2.2222222e-01
   6.6666667e-01   1.8181818e-01   1.5151515e-01
   6.6666667e-01   2.2222222e-01   1.1111111e-01
   6.6728510e-01   1.2059369e-01   2.1212121e-01
   6.6728510e-01   1.7109874e-01   1.6161616e-01
   6.6738817e-01   3.9682540e-02   2.9292929e-01
   6.6738817e-01   8.0086580e-02   2.5252525e-01
   6.6769738e-01   1.3028242e-01   2.0202020e-01
   6.6769738e-01   1.6058545e-01   1.7171717e-01
   6.6790353e-01   5.9369202e-02   2.7272727e-01
   6.6790353e-01   1.4017728e-01   1.9191919e-01
   6.6790353e-01   1.5027829e-01   1.8181818e-01
   6.6805813e-01   2.1072975e-01   1.2121212e-01
   6.6852195e-01   2.8447743e-02   3.0303030e-01
   6.6867656e-01   8.8899196e-02   2.4242424e-01
   6.6924345e-01   1.9944341e-01   1.3131313e-01
   6.6934653e-01   1.7522160e-02   3.1313131e-01
   6.6960421e-01   4.7567512e-02   2.8282828e-01
   6.6965574e-01   6.7717996e-02   2.6262626e-01
   6.6975881e-01   9.7917955e-02   2.3232323e-01
   6.6986188e-01   6.9057926e-03   3.2323232e-01
   6.7022263e-01   1.8836322e-01   1.4141414e-01
   6.7063492e-01   1.0714286e-01   2.2222222e-01
   6.7099567e-01   3.6075036e-02   2.9292929e-01
   6.7099567e-01   1.7748918e-01   1.5151515e-01
   6.7120181e-01   7.6272933e-02   2.5252525e-01
   6.7120181e-01   2.1768707e-01   1.1111111e-01
   6.7130489e-01   1.1657390e-01   2.1212121e-01
   6.7156256e-01   1.6682127e-01   1.6161616e-01
   6.7161410e-01   5.5658627e-02   2.7272727e-01
   6.7176871e-01   1.2621109e-01   2.0202020e-01
   6.7192331e-01   1.5635951e-01   1.7171717e-01
   6.7202639e-01   1.3605442e-01   1.9191919e-01
   6.7207792e-01   2.4891775e-02   3.0303030e-01
   6.7207792e-01   1.4610390e-01   1.8181818e-01
   6.7254174e-01   8.5034014e-02   2.4242424e-01
   6.7254174e-01   2.0624613e-01   1.2121212e-01
   6.7285096e-01   1.4017728e-02   3.1313131e-01
   6.7326324e-01   4.3908472e-02   2.8282828e-01
   6.7331478e-01   3.4528963e-03   3.2323232e-01
   6.7341785e-01   6.3955885e-02   2.6262626e-01
   6.7367553e-01   9.4001237e-02   2.3232323e-01
   6.7367553e-01   1.9501134e-01   1.3131313e-01
   6.7424242e-01   2.2474747e-01   1.0101010e-01
   6.7460317e-01   3.2467532e-02   2.9292929e-01
   6.7460317e-01   1.0317460e-01   2.2222222e-01
   6.7460317e-01   1.8398268e-01   1.4141414e-01
   6.7501546e-01   7.2459287e-02   2.5252525e-01
   6.7532468e-01   5.1948052e-02   2.7272727e-01
   6.7532468e-01   1.1255411e-01   2.1212121e-01
   6.7532468e-01   1.7316017e-01   1.5151515e-01
   6.7563389e-01   2.1335807e-02   3.0303030e-01
   6.7573696e-01   2.1315193e-01   1.1111111e-01
   6.7584003e-01   1.2213976e-01   2.0202020e-01
   6.7584003e-01   1.6254381e-01   1.6161616e-01
   6.7614925e-01   1.3193156e-01   1.9191919e-01
   6.7614925e-01   1.5213358e-01   1.7171717e-01
   6.7625232e-01   1.4192950e-01   1.8181818e-01
   6.7635539e-01   1.0513296e-02   3.1313131e-01
   6.7640693e-01   8.1168831e-02   2.4242424e-01
   6.7676768e-01   0.0000000e+00   3.2323232e-01
   6.7692228e-01   4.0249433e-02   2.8282828e-01
   6.7702536e-01   2.0176252e-01   1.2121212e-01
   6.7717996e-01   6.0193774e-02   2.6262626e-01
   6.7759225e-01   9.0084519e-02   2.3232323e-01
   6.7810761e-01   1.9057926e-01   1.3131313e-01
   6.7821068e-01   2.8860029e-02   2.9292929e-01
   6.7857143e-01   9.9206349e-02   2.2222222e-01
   6.7882911e-01   6.8645640e-02   2.5252525e-01
   6.7882911e-01   2.2016079e-01   1.0101010e-01
   6.7898371e-01   1.7960214e-01   1.4141414e-01
   6.7903525e-01   4.8237477e-02   2.7272727e-01
   6.7918986e-01   1.7779839e-02   3.0303030e-01
   6.7934447e-01   1.0853432e-01   2.1212121e-01
   6.7965368e-01   1.6883117e-01   1.5151515e-01
   6.7985982e-01   7.0088642e-03   3.1313131e-01
   6.7991136e-01   1.1806844e-01   2.0202020e-01
   6.8011750e-01   1.5826634e-01   1.6161616e-01
   6.8027211e-01   7.7303649e-02   2.4242424e-01
   6.8027211e-01   1.2780870e-01   1.9191919e-01
   6.8027211e-01   2.0861678e-01   1.1111111e-01
   6.8037518e-01   1.4790765e-01   1.7171717e-01
   6.8042672e-01   1.3775510e-01   1.8181818e-01
   6.8058132e-01   3.6590394e-02   2.8282828e-01
   6.8094207e-01   5.6431664e-02   2.6262626e-01
   6.8150897e-01   8.6167800e-02   2.3232323e-01
   6.8150897e-01   1.9727891e-01   1.2121212e-01
   6.8181818e-01   2.5252525e-02   2.9292929e-01
   6.8181818e-01   2.2727273e-01   9.0909091e-02
   6.8253968e-01   9.5238095e-02   2.2222222e-01
   6.8253968e-01   1.8614719e-01   1.3131313e-01
   6.8264275e-01   6.4831993e-02   2.5252525e-01
   6.8274583e-01   1.4223871e-02   3.0303030e-01
   6.8274583e-01   4.4526902e-02   2.7272727e-01
   6.8336425e-01   3.5044321e-03   3.1313131e-01
   6.8336425e-01   1.0451453e-01   2.1212121e-01
   6.8336425e-01   1.7522160e-01   1.4141414e-01
   6.8341579e-01   2.1557411e-01   1.0101010e-01
   6.8398268e-01   1.1399711e-01   2.0202020e-01
   6.8398268e-01   1.6450216e-01   1.5151515e-01
   6.8413729e-01   7.3438466e-02   2.4242424e-01
   6.8424036e-01   3.2931354e-02   2.8282828e-01
   6.8439497e-01   1.2368584e-01   1.9191919e-01
   6.8439497e-01   1.5398887e-01   1.6161616e-01
   6.8460111e-01   1.3358071e-01   1.8181818e-01
   6.8460111e-01   1.4368172e-01   1.7171717e-01
   6.8470418e-01   5.2669553e-02   2.6262626e-01
   6.8480726e-01   2.0408163e-01   1.1111111e-01
   6.8542569e-01   2.1645022e-02   2.9292929e-01
   6.8542569e-01   8.2251082e-02   2.3232323e-01
   6.8599258e-01   1.9279530e-01   1.2121212e-01
   6.8630179e-01   1.0667904e-02   3.0303030e-01
   6.8645640e-01   4.0816327e-02   2.7272727e-01
   6.8645640e-01   6.1018347e-02   2.5252525e-01
   6.8645640e-01   2.2263451e-01   9.0909091e-02
   6.8650794e-01   9.1269841e-02   2.2222222e-01
   6.8686869e-01   0.0000000e+00   3.1313131e-01
   6.8697176e-01   1.8171511e-01   1.3131313e-01
   6.8738404e-01   1.0049474e-01   2.1212121e-01
   6.8774479e-01   1.7084106e-01   1.4141414e-01
   6.8789940e-01   2.9272315e-02   2.8282828e-01
   6.8800247e-01   6.9573284e-02   2.4242424e-01
   6.8800247e-01   2.1098743e-01   1.0101010e-01
   6.8805401e-01   1.0992579e-01   2.0202020e-01
   6.8831169e-01   1.6017316e-01   1.5151515e-01
   6.8846630e-01   4.8907442e-02   2.6262626e-01
   6.8851783e-01   1.1956298e-01   1.9191919e-01
   6.8867244e-01   1.4971140e-01   1.6161616e-01
   6.8877551e-01   1.2940631e-01   1.8181818e-01
   6.8882705e-01   1.3945578e-01   1.7171717e-01
   6.8903319e-01   1.8037518e-02   2.9292929e-01
   6.8934240e-01   7.8334364e-02   2.3232323e-01
   6.8934240e-01   1.9954649e-01   1.1111111e-01
   6.8939394e-01   2.2979798e-01   8.0808081e-02
   6.8985776e-01   7.1119357e-03   3.0303030e-01
   6.9016698e-01   3.7105751e-02   2.7272727e-01
   6.9027005e-01   5.7204700e-02   2.5252525e-01
   6.9047619e-01   8.7301587e-02   2.2222222e-01
   6.9047619e-01   1.8831169e-01   1.2121212e-01
   6.9109462e-01   2.1799629e-01   9.0909091e-02
   6.9140383e-01   9.6474954e-02   2.1212121e-01
   6.9140383e-01   1.7728303e-01   1.3131313e-01
   6.9155844e-01   2.5613276e-02   2.8282828e-01
   6.9186766e-01   6.5708101e-02   2.4242424e-01
   6.9212533e-01   1.0585446e-01   2.0202020e-01
   6.9212533e-01   1.6646052e-01   1.4141414e-01
   6.9222841e-01   4.5145331e-02   2.6262626e-01
   6.9258916e-01   2.0640074e-01   1.0101010e-01
   6.9264069e-01   1.4430014e-02   2.9292929e-01
   6.9264069e-01   1.1544012e-01   1.9191919e-01
   6.9264069e-01   1.5584416e-01   1.5151515e-01
   6.9294991e-01   1.2523191e-01   1.8181818e-01
   6.9294991e-01   1.4543393e-01   1.6161616e-01
   6.9305298e-01   1.3522985e-01   1.7171717e-01
   6.9325912e-01   7.4417646e-02   2.3232323e-01
   6.9341373e-01   3.5559678e-03   3.0303030e-01
   6.9387755e-01   3.3395176e-02   2.7272727e-01
   6.9387755e-01   1.9501134e-01   1.1111111e-01
   6.9408369e-01   5.3391053e-02   2.5252525e-01
   6.9408369e-01   2.2510823e-01   8.0808081e-02
   6.9444444e-01   8.3333333e-02   2.2222222e-01
   6.9495980e-01   1.8382808e-01   1.2121212e-01
   6.9521748e-01   2.1954236e-02   2.8282828e-01
   6.9542362e-01   9.2455164e-02   2.1212121e-01
   6.9573284e-01   6.1842919e-02   2.4242424e-01
   6.9573284e-01   2.1335807e-01   9.0909091e-02
   6.9583591e-01   1.7285096e-01   1.3131313e-01
   6.9599052e-01   4.1383220e-02   2.6262626e-01
   6.9619666e-01   1.0178314e-01   2.0202020e-01
   6.9624820e-01   1.0822511e-02   2.9292929e-01
   6.9650588e-01   1.6207998e-01   1.4141414e-01
   6.9676355e-01   1.1131725e-01   1.9191919e-01
   6.9696970e-01   0.0000000e+00   3.0303030e-01
   6.9696970e-01   1.5151515e-01   1.5151515e-01
   6.9696970e-01   2.3232323e-01   7.0707071e-02
   6.9712430e-01   1.2105751e-01   1.8181818e-01
   6.9717584e-01   7.0500928e-02   2.3232323e-01
   6.9717584e-01   2.0181406e-01   1.0101010e-01
   6.9722738e-01   1.4115646e-01   1.6161616e-01
   6.9727891e-01   1.3100392e-01   1.7171717e-01
   6.9758813e-01   2.9684601e-02   2.7272727e-01
   6.9789734e-01   4.9577407e-02   2.5252525e-01
   6.9841270e-01   7.9365079e-02   2.2222222e-01
   6.9841270e-01   1.9047619e-01   1.1111111e-01
   6.9877345e-01   2.2041847e-01   8.0808081e-02
   6.9887652e-01   1.8295197e-02   2.8282828e-01
   6.9944341e-01   8.8435374e-02   2.1212121e-01
   6.9944341e-01   1.7934447e-01   1.2121212e-01
   6.9959802e-01   5.7977737e-02   2.4242424e-01
   6.9975263e-01   3.7621109e-02   2.6262626e-01
   6.9985570e-01   7.2150072e-03   2.9292929e-01
   7.0026799e-01   9.7711812e-02   2.0202020e-01
   7.0026799e-01   1.6841888e-01   1.3131313e-01
   7.0037106e-01   2.0871985e-01   9.0909091e-02
   7.0088642e-01   1.0719439e-01   1.9191919e-01
   7.0088642e-01   1.5769944e-01   1.4141414e-01
   7.0109256e-01   6.6584209e-02   2.3232323e-01
   7.0129870e-01   2.5974026e-02   2.7272727e-01
   7.0129870e-01   1.1688312e-01   1.8181818e-01
   7.0129870e-01   1.4718615e-01   1.5151515e-01
   7.0150484e-01   1.2677798e-01   1.7171717e-01
   7.0150484e-01   1.3687899e-01   1.6161616e-01
   7.0171099e-01   4.5763760e-02   2.5252525e-01
   7.0171099e-01   2.2758194e-01   7.0707071e-02
   7.0176252e-01   1.9722738e-01   1.0101010e-01
   7.0238095e-01   7.5396825e-02   2.2222222e-01
   7.0253556e-01   1.4636157e-02   2.8282828e-01
   7.0294785e-01   1.8594104e-01   1.1111111e-01
   7.0346320e-01   3.6075036e-03   2.9292929e-01
   7.0346320e-01   5.4112554e-02   2.4242424e-01
   7.0346320e-01   8.4415584e-02   2.1212121e-01
   7.0346320e-01   2.1572872e-01   8.0808081e-02
   7.0351474e-01   3.3858998e-02   2.6262626e-01
   7.0392703e-01   1.7486085e-01   1.2121212e-01
   7.0433931e-01   9.3640486e-02   2.0202020e-01
   7.0454545e-01   2.3484848e-01   6.0606061e-02
   7.0470006e-01   1.6398681e-01   1.3131313e-01
   7.0500928e-01   2.2263451e-02   2.7272727e-01
   7.0500928e-01   6.2667491e-02   2.3232323e-01
   7.0500928e-01   1.0307153e-01   1.9191919e-01
   7.0500928e-01   2.0408163e-01   9.0909091e-02
   7.0526696e-01   1.5331890e-01   1.4141414e-01
   7.0547310e-01   1.1270872e-01   1.8181818e-01
   7.0552463e-01   4.1950113e-02   2.5252525e-01
   7.0562771e-01   1.4285714e-01   1.5151515e-01
   7.0573078e-01   1.2255205e-01   1.7171717e-01
   7.0578231e-01   1.3260153e-01   1.6161616e-01
   7.0619460e-01   1.0977118e-02   2.8282828e-01
   7.0634921e-01   7.1428571e-02   2.2222222e-01
   7.0634921e-01   1.9264069e-01   1.0101010e-01
   7.0645228e-01   2.2284065e-01   7.0707071e-02
   7.0707071e-01   0.0000000e+00   2.9292929e-01
   7.0727685e-01   3.0096887e-02   2.6262626e-01
   7.0732839e-01   5.0247372e-02   2.4242424e-01
   7.0748299e-01   8.0395795e-02   2.1212121e-01
   7.0748299e-01   1.8140590e-01   1.1111111e-01
   7.0815296e-01   2.1103896e-01   8.0808081e-02
   7.0841064e-01   8.9569161e-02   2.0202020e-01
   7.0841064e-01   1.7037724e-01   1.2121212e-01
   7.0871985e-01   1.8552876e-02   2.7272727e-01
   7.0892599e-01   5.8750773e-02   2.3232323e-01
   7.0913214e-01   9.8948670e-02   1.9191919e-01
   7.0913214e-01   1.5955473e-01   1.3131313e-01
   7.0933828e-01   3.8136467e-02   2.5252525e-01
   7.0933828e-01   2.3005566e-01   6.0606061e-02
   7.0964750e-01   1.0853432e-01   1.8181818e-01
   7.0964750e-01   1.4893836e-01   1.4141414e-01
   7.0964750e-01   1.9944341e-01   9.0909091e-02
   7.0985364e-01   7.3180787e-03   2.8282828e-01
   7.0995671e-01   1.1832612e-01   1.7171717e-01
   7.0995671e-01   1.3852814e-01   1.5151515e-01
   7.1005978e-01   1.2832406e-01   1.6161616e-01
   7.1031746e-01   6.7460317e-02   2.2222222e-01
   7.1093589e-01   1.8805401e-01   1.0101010e-01
   7.1103896e-01   2.6334776e-02   2.6262626e-01
   7.1119357e-01   4.6382189e-02   2.4242424e-01
   7.1119357e-01   2.1809936e-01   7.0707071e-02
   7.1150278e-01   7.6376005e-02   2.1212121e-01
   7.1201814e-01   1.7687075e-01   1.1111111e-01
   7.1212121e-01   2.3737374e-01   5.0505051e-02
   7.1243043e-01   1.4842301e-02   2.7272727e-01
   7.1248196e-01   8.5497835e-02   2.0202020e-01
   7.1284271e-01   5.4834055e-02   2.3232323e-01
   7.1284271e-01   2.0634921e-01   8.0808081e-02
   7.1289425e-01   1.6589363e-01   1.2121212e-01
   7.1315193e-01   3.4322820e-02   2.5252525e-01
   7.1325500e-01   9.4825809e-02   1.9191919e-01
   7.1351268e-01   3.6590394e-03   2.8282828e-01
   7.1356421e-01   1.5512266e-01   1.3131313e-01
   7.1382189e-01   1.0435993e-01   1.8181818e-01
   7.1402804e-01   1.4455782e-01   1.4141414e-01
   7.1413111e-01   2.2526283e-01   6.0606061e-02
   7.1418264e-01   1.1410019e-01   1.7171717e-01
   7.1428571e-01   6.3492063e-02   2.2222222e-01
   7.1428571e-01   1.3419913e-01   1.5151515e-01
   7.1428571e-01   1.9480519e-01   9.0909091e-02
   7.1433725e-01   1.2404659e-01   1.6161616e-01
   7.1480107e-01   2.2572665e-02   2.6262626e-01
   7.1505875e-01   4.2517007e-02   2.4242424e-01
   7.1552257e-01   7.2356215e-02   2.1212121e-01
   7.1552257e-01   1.8346733e-01   1.0101010e-01
   7.1593486e-01   2.1335807e-01   7.0707071e-02
   7.1614100e-01   1.1131725e-02   2.7272727e-01
   7.1655329e-01   8.1426510e-02   2.0202020e-01
   7.1655329e-01   1.7233560e-01   1.1111111e-01
   7.1675943e-01   5.0917337e-02   2.3232323e-01
   7.1696557e-01   3.0509173e-02   2.5252525e-01
   7.1696557e-01   2.3252938e-01   5.0505051e-02
   7.1717172e-01   0.0000000e+00   2.8282828e-01
   7.1737786e-01   9.0702948e-02   1.9191919e-01
   7.1737786e-01   1.6141002e-01   1.2121212e-01
   7.1753247e-01   2.0165945e-01   8.0808081e-02
   7.1799629e-01   1.0018553e-01   1.8181818e-01
   7.1799629e-01   1.5069058e-01   1.3131313e-01
   7.1825397e-01   5.9523810e-02   2.2222222e-01
   7.1840858e-01   1.0987425e-01   1.7171717e-01
   7.1840858e-01   1.4017728e-01   1.4141414e-01
   7.1856318e-01   1.8810555e-02   2.6262626e-01
   7.1861472e-01   1.1976912e-01   1.6161616e-01
   7.1861472e-01   1.2987013e-01   1.5151515e-01
   7.1892393e-01   3.8651824e-02   2.4242424e-01
   7.1892393e-01   1.9016698e-01   9.0909091e-02
   7.1892393e-01   2.2047001e-01   6.0606061e-02
   7.1954236e-01   6.8336425e-02   2.1212121e-01
   7.1969697e-01   2.3989899e-01   4.0404040e-02
   7.1985158e-01   7.4211503e-03   2.7272727e-01
   7.2010926e-01   1.7888064e-01   1.0101010e-01
   7.2062461e-01   7.7355184e-02   2.0202020e-01
   7.2067615e-01   4.7000618e-02   2.3232323e-01
   7.2067615e-01   2.0861678e-01   7.0707071e-02
   7.2077922e-01   2.6695527e-02   2.5252525e-01
   7.2108844e-01   1.6780045e-01   1.1111111e-01
   7.2150072e-01   8.6580087e-02   1.9191919e-01
   7.2180994e-01   2.2768501e-01   5.0505051e-02
   7.2186147e-01   1.5692641e-01   1.2121212e-01
   7.2217069e-01   9.6011132e-02   1.8181818e-01
   7.2222222e-01   5.5555556e-02   2.2222222e-01
   7.2222222e-01   1.9696970e-01   8.0808081e-02
   7.2232529e-01   1.5048444e-02   2.6262626e-01
   7.2242837e-01   1.4625850e-01   1.3131313e-01
   7.2263451e-01   1.0564832e-01   1.7171717e-01
   7.2278912e-01   3.4786642e-02   2.4242424e-01
   7.2278912e-01   1.3579674e-01   1.4141414e-01
   7.2289219e-01   1.1549165e-01   1.6161616e-01
   7.2294372e-01   1.2554113e-01   1.5151515e-01
   7.2356215e-01   3.7105751e-03   2.7272727e-01
   7.2356215e-01   6.4316636e-02   2.1212121e-01
   7.2356215e-01   1.8552876e-01   9.0909091e-02
   7.2371676e-01   2.1567718e-01   6.0606061e-02
   7.2459287e-01   2.2881880e-02   2.5252525e-01
   7.2459287e-01   4.3083900e-02   2.3232323e-01
   7.2459287e-01   2.3500309e-01   4.0404040e-02
   7.2469594e-01   7.3283859e-02   2.0202020e-01
   7.2469594e-01   1.7429396e-01   1.0101010e-01
   7.2541744e-01   2.0387549e-01   7.0707071e-02
   7.2562358e-01   8.2457225e-02   1.9191919e-01
   7.2562358e-01   1.6326531e-01   1.1111111e-01
   7.2608740e-01   1.1286333e-02   2.6262626e-01
   7.2619048e-01   5.1587302e-02   2.2222222e-01
   7.2634508e-01   9.1836735e-02   1.8181818e-01
   7.2634508e-01   1.5244280e-01   1.2121212e-01
   7.2665430e-01   3.0921459e-02   2.4242424e-01
   7.2665430e-01   2.2284065e-01   5.0505051e-02
   7.2686044e-01   1.0142239e-01   1.7171717e-01
   7.2686044e-01   1.4182643e-01   1.3131313e-01
   7.2691198e-01   1.9227994e-01   8.0808081e-02
   7.2716966e-01   1.1121418e-01   1.6161616e-01
   7.2716966e-01   1.3141620e-01   1.4141414e-01
   7.2727273e-01   0.0000000e+00   2.7272727e-01
   7.2727273e-01   1.2121212e-01   1.5151515e-01
   7.2727273e-01   2.4242424e-01   3.0303030e-02
   7.2758194e-01   6.0296846e-02   2.1212121e-01
   7.2820037e-01   1.8089054e-01   9.0909091e-02
   7.2840651e-01   1.9068233e-02   2.5252525e-01
   7.2850959e-01   3.9167182e-02   2.3232323e-01
   7.2850959e-01   2.1088435e-01   6.0606061e-02
   7.2876726e-01   6.9212533e-02   2.0202020e-01
   7.2928262e-01   1.6970728e-01   1.0101010e-01
   7.2948877e-01   2.3010719e-01   4.0404040e-02
   7.2974644e-01   7.8334364e-02   1.9191919e-01
   7.2984952e-01   7.5242218e-03   2.6262626e-01
   7.3015873e-01   4.7619048e-02   2.2222222e-01
   7.3015873e-01   1.5873016e-01   1.1111111e-01
   7.3015873e-01   1.9913420e-01   7.0707071e-02
   7.3051948e-01   2.7056277e-02   2.4242424e-01
   7.3051948e-01   8.7662338e-02   1.8181818e-01
   7.3082870e-01   1.4795918e-01   1.2121212e-01
   7.3108637e-01   9.7196454e-02   1.7171717e-01
   7.3129252e-01   1.3739435e-01   1.3131313e-01
   7.3144712e-01   1.0693671e-01   1.6161616e-01
   7.3149866e-01   2.1799629e-01   5.0505051e-02
   7.3155020e-01   1.2703566e-01   1.4141414e-01
   7.3160173e-01   5.6277056e-02   2.1212121e-01
   7.3160173e-01   1.1688312e-01   1.5151515e-01
   7.3160173e-01   1.8759019e-01   8.0808081e-02
   7.3222016e-01   1.5254587e-02   2.5252525e-01
   7.3222016e-01   2.3747681e-01   3.0303030e-02
   7.3242630e-01   3.5250464e-02   2.3232323e-01
   7.3283859e-01   6.5141208e-02   2.0202020e-01
   7.3283859e-01   1.7625232e-01   9.0909091e-02
   7.3330241e-01   2.0609153e-01   6.0606061e-02
   7.3361163e-01   3.7621109e-03   2.6262626e-01
   7.3386931e-01   7.4211503e-02   1.9191919e-01
   7.3386931e-01   1.6512059e-01   1.0101010e-01
   7.3412698e-01   4.3650794e-02   2.2222222e-01
   7.3438466e-01   2.3191095e-02   2.4242424e-01
   7.3438466e-01   2.2521130e-01   4.0404040e-02
   7.3469388e-01   8.3487941e-02   1.8181818e-01
   7.3469388e-01   1.5419501e-01   1.1111111e-01
   7.3484848e-01   2.4494949e-01   2.0202020e-02
   7.3490002e-01   1.9439291e-01   7.0707071e-02
   7.3531231e-01   9.2970522e-02   1.7171717e-01
   7.3531231e-01   1.4347557e-01   1.2121212e-01
   7.3562152e-01   5.2257267e-02   2.1212121e-01
   7.3572459e-01   1.0265925e-01   1.6161616e-01
   7.3572459e-01   1.3296228e-01   1.3131313e-01
   7.3593074e-01   1.1255411e-01   1.5151515e-01
   7.3593074e-01   1.2265512e-01   1.4141414e-01
   7.3603381e-01   1.1440940e-02   2.5252525e-01
   7.3629149e-01   1.8290043e-01   8.0808081e-02
   7.3634302e-01   3.1333746e-02   2.3232323e-01
   7.3634302e-01   2.1315193e-01   5.0505051e-02
   7.3690992e-01   6.1069882e-02   2.0202020e-01
   7.3716759e-01   2.3252938e-01   3.0303030e-02
   7.3737374e-01   0.0000000e+00   2.6262626e-01
   7.3747681e-01   1.7161410e-01   9.0909091e-02
   7.3799217e-01   7.0088642e-02   1.9191919e-01
   7.3809524e-01   3.9682540e-02   2.2222222e-01
   7.3809524e-01   2.0129870e-01   6.0606061e-02
   7.3824985e-01   1.9325912e-02   2.4242424e-01
   7.3845599e-01   1.6053391e-01   1.0101010e-01
   7.3886827e-01   7.9313544e-02   1.8181818e-01
   7.3922902e-01   1.4965986e-01   1.1111111e-01
   7.3928056e-01   2.2031540e-01   4.0404040e-02
   7.3953824e-01   8.8744589e-02   1.7171717e-01
   7.3964131e-01   4.8237477e-02   2.1212121e-01
   7.3964131e-01   1.8965162e-01   7.0707071e-02
   7.3979592e-01   1.3899196e-01   1.2121212e-01
   7.3984745e-01   7.6272933e-03   2.5252525e-01
   7.3984745e-01   2.3995053e-01   2.0202020e-02
   7.4000206e-01   9.8381777e-02   1.6161616e-01
   7.4015667e-01   1.2853020e-01   1.3131313e-01
   7.4025974e-01   2.7417027e-02   2.3232323e-01
   7.4025974e-01   1.0822511e-01   1.5151515e-01
   7.4031128e-01   1.1827458e-01   1.4141414e-01
   7.4098124e-01   5.6998557e-02   2.0202020e-01
   7.4098124e-01   1.7821068e-01   8.0808081e-02
   7.4118738e-01   2.0830757e-01   5.0505051e-02
   7.4206349e-01   3.5714286e-02   2.2222222e-01
   7.4211503e-01   1.5460730e-02   2.4242424e-01
   7.4211503e-01   6.5965780e-02   1.9191919e-01
   7.4211503e-01   1.6697588e-01   9.0909091e-02
   7.4211503e-01   2.2758194e-01   3.0303030e-02
   7.4242424e-01   2.4747475e-01   1.0101010e-02
   7.4288806e-01   1.9650588e-01   6.0606061e-02
   7.4304267e-01   7.5139147e-02   1.8181818e-01
   7.4304267e-01   1.5594723e-01   1.0101010e-01
   7.4366110e-01   3.8136467e-03   2.5252525e-01
   7.4366110e-01   4.4217687e-02   2.1212121e-01
   7.4376417e-01   8.4518656e-02   1.7171717e-01
   7.4376417e-01   1.4512472e-01   1.1111111e-01
   7.4417646e-01   2.3500309e-02   2.3232323e-01
   7.4417646e-01   2.1541950e-01   4.0404040e-02
   7.4427953e-01   9.4104308e-02   1.6161616e-01
   7.4427953e-01   1.3450835e-01   1.2121212e-01
   7.4438260e-01   1.8491033e-01   7.0707071e-02
   7.4458874e-01   1.0389610e-01   1.5151515e-01
   7.4458874e-01   1.2409812e-01   1.3131313e-01
   7.4469182e-01   1.1389404e-01   1.4141414e-01
   7.4484642e-01   2.3495156e-01   2.0202020e-02
   7.4505257e-01   5.2927231e-02   2.0202020e-01
   7.4567100e-01   1.7352092e-01   8.0808081e-02
   7.4598021e-01   1.1595547e-02   2.4242424e-01
   7.4603175e-01   3.1746032e-02   2.2222222e-01
   7.4603175e-01   2.0346320e-01   5.0505051e-02
   7.4623789e-01   6.1842919e-02   1.9191919e-01
   7.4675325e-01   1.6233766e-01   9.0909091e-02
   7.4706246e-01   2.2263451e-01   3.0303030e-02
   7.4721707e-01   7.0964750e-02   1.8181818e-01
   7.4747475e-01   0.0000000e+00   2.5252525e-01
   7.4747475e-01   2.4242424e-01   1.0101010e-02
   7.4762935e-01   1.5136054e-01   1.0101010e-01
   7.4768089e-01   4.0197897e-02   2.1212121e-01
   7.4768089e-01   1.9171305e-01   6.0606061e-02
   7.4799011e-01   8.0292723e-02   1.7171717e-01
   7.4809318e-01   1.9583591e-02   2.3232323e-01
   7.4829932e-01   1.4058957e-01   1.1111111e-01
   7.4855700e-01   8.9826840e-02   1.6161616e-01
   7.4876314e-01   1.3002474e-01   1.2121212e-01
   7.4891775e-01   9.9567100e-02   1.5151515e-01
   7.4902082e-01   1.1966605e-01   1.3131313e-01
   7.4907236e-01   1.0951350e-01   1.4141414e-01
   7.4907236e-01   2.1052360e-01   4.0404040e-02
   7.4912389e-01   4.8855906e-02   2.0202020e-01
   7.4912389e-01   1.8016904e-01   7.0707071e-02
   7.4984539e-01   7.7303649e-03   2.4242424e-01
   7.4984539e-01   2.2995259e-01   2.0202020e-02
   7.5000000e-01   2.7777778e-02   2.2222222e-01
   7.5000000e-01   2.5000000e-01   0.0000000e+00
   7.5036075e-01   5.7720058e-02   1.9191919e-01
   7.5036075e-01   1.6883117e-01   8.0808081e-02
   7.5087611e-01   1.9861884e-01   5.0505051e-02
   7.5139147e-01   6.6790353e-02   1.8181818e-01
   7.5139147e-01   1.5769944e-01   9.0909091e-02
   7.5170068e-01   3.6178108e-02   2.1212121e-01
   7.5200989e-01   1.5666873e-02   2.3232323e-01
   7.5200989e-01   2.1768707e-01   3.0303030e-02
   7.5221604e-01   7.6066790e-02   1.7171717e-01
   7.5221604e-01   1.4677386e-01   1.0101010e-01
   7.5247372e-01   1.8692022e-01   6.0606061e-02
   7.5252525e-01   2.3737374e-01   1.0101010e-02
   7.5283447e-01   8.5549371e-02   1.6161616e-01
   7.5283447e-01   1.3605442e-01   1.1111111e-01
   7.5319522e-01   4.4784580e-02   2.0202020e-01
   7.5324675e-01   9.5238095e-02   1.5151515e-01
   7.5324675e-01   1.2554113e-01   1.2121212e-01
   7.5345290e-01   1.0513296e-01   1.4141414e-01
   7.5345290e-01   1.1523397e-01   1.3131313e-01
   7.5371058e-01   3.8651824e-03   2.4242424e-01
   7.5386518e-01   1.7542775e-01   7.0707071e-02
   7.5396825e-01   2.3809524e-02   2.2222222e-01
   7.5396825e-01   2.0562771e-01   4.0404040e-02
   7.5448361e-01   5.3597196e-02   1.9191919e-01
   7.5484436e-01   2.2495362e-01   2.0202020e-02
   7.5505051e-01   1.6414141e-01   8.0808081e-02
   7.5510204e-01   2.4489796e-01   0.0000000e+00
   7.5556586e-01   6.2615955e-02   1.8181818e-01
   7.5572047e-01   3.2158318e-02   2.1212121e-01
   7.5572047e-01   1.9377448e-01   5.0505051e-02
   7.5592661e-01   1.1750155e-02   2.3232323e-01
   7.5602968e-01   1.5306122e-01   9.0909091e-02
   7.5644197e-01   7.1840858e-02   1.7171717e-01
   7.5680272e-01   1.4218718e-01   1.0101010e-01
   7.5695733e-01   2.1273964e-01   3.0303030e-02
   7.5711194e-01   8.1271903e-02   1.6161616e-01
   7.5726654e-01   4.0713255e-02   2.0202020e-01
   7.5726654e-01   1.8212740e-01   6.0606061e-02
   7.5736961e-01   1.3151927e-01   1.1111111e-01
   7.5757576e-01   0.0000000e+00   2.4242424e-01
   7.5757576e-01   9.0909091e-02   1.5151515e-01
   7.5757576e-01   2.3232323e-01   1.0101010e-02
   7.5773036e-01   1.2105751e-01   1.2121212e-01
   7.5783344e-01   1.0075242e-01   1.4141414e-01
   7.5788497e-01   1.1080190e-01   1.3131313e-01
   7.5793651e-01   1.9841270e-02   2.2222222e-01
   7.5860647e-01   4.9474335e-02   1.9191919e-01
   7.5860647e-01   1.7068646e-01   7.0707071e-02
   7.5886415e-01   2.0073181e-01   4.0404040e-02
   7.5974026e-01   2.8138528e-02   2.1212121e-01
   7.5974026e-01   5.8441558e-02   1.8181818e-01
   7.5974026e-01   1.5945166e-01   8.0808081e-02
   7.5984333e-01   7.8334364e-03   2.3232323e-01
   7.5984333e-01   2.1995465e-01   2.0202020e-02
   7.6020408e-01   2.3979592e-01   0.0000000e+00
   7.6056483e-01   1.8893012e-01   5.0505051e-02
   7.6066790e-01   6.7614925e-02   1.7171717e-01
   7.6066790e-01   1.4842301e-01   9.0909091e-02
   7.6133787e-01   3.6641929e-02   2.0202020e-01
   7.6138940e-01   7.6994434e-02   1.6161616e-01
   7.6138940e-01   1.3760049e-01   1.0101010e-01
   7.6190476e-01   1.5873016e-02   2.2222222e-01
   7.6190476e-01   8.6580087e-02   1.5151515e-01
   7.6190476e-01   1.2698413e-01   1.1111111e-01
   7.6190476e-01   2.0779221e-01   3.0303030e-02
   7.6205937e-01   1.7733457e-01   6.0606061e-02
   7.6221398e-01   9.6371882e-02   1.4141414e-01
   7.6221398e-01   1.1657390e-01   1.2121212e-01
   7.6231705e-01   1.0636982e-01   1.3131313e-01
   7.6262626e-01   2.2727273e-01   1.0101010e-02
   7.6272933e-01   4.5351474e-02   1.9191919e-01
   7.6334776e-01   1.6594517e-01   7.0707071e-02
   7.6376005e-01   3.9167182e-03   2.3232323e-01
   7.6376005e-01   2.4118738e-02   2.1212121e-01
   7.6376005e-01   1.9583591e-01   4.0404040e-02
   7.6391466e-01   5.4267161e-02   1.8181818e-01
   7.6443001e-01   1.5476190e-01   8.0808081e-02
   7.6484230e-01   2.1495568e-01   2.0202020e-02
   7.6489384e-01   6.3388992e-02   1.7171717e-01
   7.6530612e-01   1.4378479e-01   9.0909091e-02
   7.6530612e-01   2.3469388e-01   0.0000000e+00
   7.6540919e-01   3.2570604e-02   2.0202020e-01
   7.6540919e-01   1.8408576e-01   5.0505051e-02
   7.6566687e-01   7.2716966e-02   1.6161616e-01
   7.6587302e-01   1.1904762e-02   2.2222222e-01
   7.6597609e-01   1.3301381e-01   1.0101010e-01
   7.6623377e-01   8.2251082e-02   1.5151515e-01
   7.6643991e-01   1.2244898e-01   1.1111111e-01
   7.6659452e-01   9.1991342e-02   1.4141414e-01
   7.6669759e-01   1.1209029e-01   1.2121212e-01
   7.6674912e-01   1.0193774e-01   1.3131313e-01
   7.6685220e-01   4.1228613e-02   1.9191919e-01
   7.6685220e-01   1.7254174e-01   6.0606061e-02
   7.6685220e-01   2.0284477e-01   3.0303030e-02
   7.6767677e-01   0.0000000e+00   2.3232323e-01
   7.6767677e-01   2.2222222e-01   1.0101010e-02
   7.6777984e-01   2.0098949e-02   2.1212121e-01
   7.6808905e-01   5.0092764e-02   1.8181818e-01
   7.6808905e-01   1.6120388e-01   7.0707071e-02
   7.6865595e-01   1.9094001e-01   4.0404040e-02
   7.6911977e-01   5.9163059e-02   1.7171717e-01
   7.6911977e-01   1.5007215e-01   8.0808081e-02
   7.6948052e-01   2.8499278e-02   2.0202020e-01
   7.6984127e-01   7.9365079e-03   2.2222222e-01
   7.6984127e-01   2.0995671e-01   2.0202020e-02
   7.6994434e-01   6.8439497e-02   1.6161616e-01
   7.6994434e-01   1.3914657e-01   9.0909091e-02
   7.7025356e-01   1.7924139e-01   5.0505051e-02
   7.7040816e-01   2.2959184e-01   0.0000000e+00
   7.7056277e-01   7.7922078e-02   1.5151515e-01
   7.7056277e-01   1.2842713e-01   1.0101010e-01
   7.7097506e-01   3.7105751e-02   1.9191919e-01
   7.7097506e-01   8.7610802e-02   1.4141414e-01
   7.7097506e-01   1.1791383e-01   1.1111111e-01
   7.7118120e-01   9.7505669e-02   1.3131313e-01
   7.7118120e-01   1.0760668e-01   1.2121212e-01
   7.7164502e-01   1.6774892e-01   6.0606061e-02
   7.7179963e-01   1.6079159e-02   2.1212121e-01
   7.7179963e-01   1.9789734e-01   3.0303030e-02
   7.7226345e-01   4.5918367e-02   1.8181818e-01
   7.7272727e-01   2.1717172e-01   1.0101010e-02
   7.7283034e-01   1.5646259e-01   7.0707071e-02
   7.7334570e-01   5.4937126e-02   1.7171717e-01
   7.7355184e-01   2.4427953e-02   2.0202020e-01
   7.7355184e-01   1.8604411e-01   4.0404040e-02
   7.7380952e-01   3.9682540e-03   2.2222222e-01
   7.7380952e-01   1.4538240e-01   8.0808081e-02
   7.7422181e-01   6.4162028e-02   1.6161616e-01
   7.7458256e-01   1.3450835e-01   9.0909091e-02
   7.7484024e-01   2.0495774e-01   2.0202020e-02
   7.7489177e-01   7.3593074e-02   1.5151515e-01
   7.7509792e-01   3.2982890e-02   1.9191919e-01
   7.7509792e-01   1.7439703e-01   5.0505051e-02
   7.7514945e-01   1.2384045e-01   1.0101010e-01
   7.7535560e-01   8.3230262e-02   1.4141414e-01
   7.7551020e-01   1.1337868e-01   1.1111111e-01
   7.7551020e-01   2.2448980e-01   0.0000000e+00
   7.7561328e-01   9.3073593e-02   1.3131313e-01
   7.7566481e-01   1.0312307e-01   1.2121212e-01
   7.7581942e-01   1.2059369e-02   2.1212121e-01
   7.7643785e-01   4.1743970e-02   1.8181818e-01
   7.7643785e-01   1.6295609e-01   6.0606061e-02
   7.7674706e-01   1.9294991e-01   3.0303030e-02
   7.7757163e-01   5.0711194e-02   1.7171717e-01
   7.7757163e-01   1.5172129e-01   7.0707071e-02
   7.7762317e-01   2.0356627e-02   2.0202020e-01
   7.7777778e-01   0.0000000e+00   2.2222222e-01
   7.7777778e-01   2.1212121e-01   1.0101010e-02
   7.7844774e-01   1.8114822e-01   4.0404040e-02
   7.7849928e-01   5.9884560e-02   1.6161616e-01
   7.7849928e-01   1.4069264e-01   8.0808081e-02
   7.7922078e-01   2.8860029e-02   1.9191919e-01
   7.7922078e-01   6.9264069e-02   1.5151515e-01
   7.7922078e-01   1.2987013e-01   9.0909091e-02
   7.7973614e-01   7.8849722e-02   1.4141414e-01
   7.7973614e-01   1.1925376e-01   1.0101010e-01
   7.7983921e-01   8.0395795e-03   2.1212121e-01
   7.7983921e-01   1.9995877e-01   2.0202020e-02
   7.7994228e-01   1.6955267e-01   5.0505051e-02
   7.8004535e-01   8.8641517e-02   1.3131313e-01
   7.8004535e-01   1.0884354e-01   1.1111111e-01
   7.8014842e-01   9.8639456e-02   1.2121212e-01
   7.8061224e-01   3.7569573e-02   1.8181818e-01
   7.8061224e-01   2.1938776e-01   0.0000000e+00
   7.8123067e-01   1.5816327e-01   6.0606061e-02
   7.8169450e-01   1.6285302e-02   2.0202020e-01
   7.8169450e-01   1.8800247e-01   3.0303030e-02
   7.8179757e-01   4.6485261e-02   1.7171717e-01
   7.8231293e-01   1.4698000e-01   7.0707071e-02
   7.8277675e-01   5.5607091e-02   1.6161616e-01
   7.8282828e-01   2.0707071e-01   1.0101010e-02
   7.8318903e-01   1.3600289e-01   8.0808081e-02
   7.8334364e-01   2.4737168e-02   1.9191919e-01
   7.8334364e-01   1.7625232e-01   4.0404040e-02
   7.8354978e-01   6.4935065e-02   1.5151515e-01
   7.8385900e-01   4.0197897e-03   2.1212121e-01
   7.8385900e-01   1.2523191e-01   9.0909091e-02
   7.8411668e-01   7.4469182e-02   1.4141414e-01
   7.8432282e-01   1.1466708e-01   1.0101010e-01
   7.8447743e-01   8.4209441e-02   1.3131313e-01
   7.8458050e-01   1.0430839e-01   1.1111111e-01
   7.8463203e-01   9.4155844e-02   1.2121212e-01
   7.8478664e-01   3.3395176e-02   1.8181818e-01
   7.8478664e-01   1.6470831e-01   5.0505051e-02
   7.8483818e-01   1.9495980e-01   2.0202020e-02
   7.8571429e-01   2.1428571e-01   0.0000000e+00
   7.8576582e-01   1.2213976e-02   2.0202020e-01
   7.8602350e-01   4.2259328e-02   1.7171717e-01
   7.8602350e-01   1.5337044e-01   6.0606061e-02
   7.8664193e-01   1.8305504e-01   3.0303030e-02
   7.8705422e-01   5.1329623e-02   1.6161616e-01
   7.8705422e-01   1.4223871e-01   7.0707071e-02
   7.8746650e-01   2.0614306e-02   1.9191919e-01
   7.8787879e-01   0.0000000e+00   2.1212121e-01
   7.8787879e-01   6.0606061e-02   1.5151515e-01
   7.8787879e-01   1.3131313e-01   8.0808081e-02
   7.8787879e-01   2.0202020e-01   1.0101010e-02
   7.8823954e-01   1.7135642e-01   4.0404040e-02
   7.8849722e-01   7.0088642e-02   1.4141414e-01
   7.8849722e-01   1.2059369e-01   9.0909091e-02
   7.8890950e-01   7.9777365e-02   1.3131313e-01
   7.8890950e-01   1.1008040e-01   1.0101010e-01
   7.8896104e-01   2.9220779e-02   1.8181818e-01
   7.8911565e-01   8.9672233e-02   1.2121212e-01
   7.8911565e-01   9.9773243e-02   1.1111111e-01
   7.8963100e-01   1.5986395e-01   5.0505051e-02
   7.8983715e-01   8.1426510e-03   2.0202020e-01
   7.8983715e-01   1.8996083e-01   2.0202020e-02
   7.9024943e-01   3.8033395e-02   1.7171717e-01
   7.9081633e-01   1.4857761e-01   6.0606061e-02
   7.9081633e-01   2.0918367e-01   0.0000000e+00
   7.9133168e-01   4.7052154e-02   1.6161616e-01
   7.9158936e-01   1.6491445e-02   1.9191919e-01
   7.9158936e-01   1.7810761e-01   3.0303030e-02
   7.9179551e-01   1.3749742e-01   7.0707071e-02
   7.9220779e-01   5.6277056e-02   1.5151515e-01
   7.9256854e-01   1.2662338e-01   8.0808081e-02
   7.9287776e-01   6.5708101e-02   1.4141414e-01
   7.9292929e-01   1.9696970e-01   1.0101010e-02
   7.9313544e-01   2.5046382e-02   1.8181818e-01
   7.9313544e-01   1.1595547e-01   9.0909091e-02
   7.9313544e-01   1.6646052e-01   4.0404040e-02
   7.9334158e-01   7.5345290e-02   1.3131313e-01
   7.9349619e-01   1.0549371e-01   1.0101010e-01
   7.9359926e-01   8.5188621e-02   1.2121212e-01
   7.9365079e-01   9.5238095e-02   1.1111111e-01
   7.9390847e-01   4.0713255e-03   2.0202020e-01
   7.9447537e-01   3.3807462e-02   1.7171717e-01
   7.9447537e-01   1.5501958e-01   5.0505051e-02
   7.9483612e-01   1.8496186e-01   2.0202020e-02
   7.9560915e-01   4.2774686e-02   1.6161616e-01
   7.9560915e-01   1.4378479e-01   6.0606061e-02
   7.9571222e-01   1.2368584e-02   1.9191919e-01
   7.9591837e-01   2.0408163e-01   0.0000000e+00
   7.9653680e-01   5.1948052e-02   1.5151515e-01
   7.9653680e-01   1.3275613e-01   7.0707071e-02
   7.9653680e-01   1.7316017e-01   3.0303030e-02
   7.9725830e-01   6.1327561e-02   1.4141414e-01
   7.9725830e-01   1.2193362e-01   8.0808081e-02
   7.9730983e-01   2.0871985e-02   1.8181818e-01
   7.9777365e-01   7.0913214e-02   1.3131313e-01
   7.9777365e-01   1.1131725e-01   9.0909091e-02
   7.9797980e-01   0.0000000e+00   2.0202020e-01
   7.9797980e-01   1.9191919e-01   1.0101010e-02
   7.9803133e-01   1.6156463e-01   4.0404040e-02
   7.9808287e-01   8.0705009e-02   1.2121212e-01
   7.9808287e-01   1.0090703e-01   1.0101010e-01
   7.9818594e-01   9.0702948e-02   1.1111111e-01
   7.9870130e-01   2.9581530e-02   1.7171717e-01
   7.9931973e-01   1.5017522e-01   5.0505051e-02
   7.9983509e-01   8.2457225e-03   1.9191919e-01
   7.9983509e-01   1.7996289e-01   2.0202020e-02
   7.9988662e-01   3.8497217e-02   1.6161616e-01
   8.0040198e-01   1.3899196e-01   6.0606061e-02
   8.0086580e-01   4.7619048e-02   1.5151515e-01
   8.0102041e-01   1.9897959e-01   0.0000000e+00
   8.0127809e-01   1.2801484e-01   7.0707071e-02
   8.0148423e-01   1.6697588e-02   1.8181818e-01
   8.0148423e-01   1.6821274e-01   3.0303030e-02
   8.0163884e-01   5.6947021e-02   1.4141414e-01
   8.0194805e-01   1.1724387e-01   8.0808081e-02
   8.0220573e-01   6.6481138e-02   1.3131313e-01
   8.0241187e-01   1.0667904e-01   9.0909091e-02
   8.0256648e-01   7.6221398e-02   1.2121212e-01
   8.0266955e-01   9.6320346e-02   1.0101010e-01
   8.0272109e-01   8.6167800e-02   1.1111111e-01
   8.0292723e-01   2.5355597e-02   1.7171717e-01
   8.0292723e-01   1.5666873e-01   4.0404040e-02
   8.0303030e-01   1.8686869e-01   1.0101010e-02
   8.0395795e-01   4.1228613e-03   1.9191919e-01
   8.0416409e-01   3.4219749e-02   1.6161616e-01
   8.0416409e-01   1.4533086e-01   5.0505051e-02
   8.0483405e-01   1.7496392e-01   2.0202020e-02
   8.0519481e-01   4.3290043e-02   1.5151515e-01
   8.0519481e-01   1.3419913e-01   6.0606061e-02
   8.0565863e-01   1.2523191e-02   1.8181818e-01
   8.0601938e-01   5.2566481e-02   1.4141414e-01
   8.0601938e-01   1.2327355e-01   7.0707071e-02
   8.0612245e-01   1.9387755e-01   0.0000000e+00
   8.0643166e-01   1.6326531e-01   3.0303030e-02
   8.0663781e-01   6.2049062e-02   1.3131313e-01
   8.0663781e-01   1.1255411e-01   8.0808081e-02
   8.0705009e-01   7.1737786e-02   1.2121212e-01
   8.0705009e-01   1.0204082e-01   9.0909091e-02
   8.0715316e-01   2.1129664e-02   1.7171717e-01
   8.0725624e-01   8.1632653e-02   1.1111111e-01
   8.0725624e-01   9.1733663e-02   1.0101010e-01
   8.0782313e-01   1.5177283e-01   4.0404040e-02
   8.0808081e-01   0.0000000e+00   1.9191919e-01
   8.0808081e-01   1.8181818e-01   1.0101010e-02
   8.0844156e-01   2.9942280e-02   1.6161616e-01
   8.0900845e-01   1.4048650e-01   5.0505051e-02
   8.0952381e-01   3.8961039e-02   1.5151515e-01
   8.0983302e-01   8.3487941e-03   1.8181818e-01
   8.0983302e-01   1.6996496e-01   2.0202020e-02
   8.0998763e-01   1.2940631e-01   6.0606061e-02
   8.1039992e-01   4.8185941e-02   1.4141414e-01
   8.1076067e-01   1.1853226e-01   7.0707071e-02
   8.1106988e-01   5.7616986e-02   1.3131313e-01
   8.1122449e-01   1.8877551e-01   0.0000000e+00
   8.1132756e-01   1.0786436e-01   8.0808081e-02
   8.1137910e-01   1.6903731e-02   1.7171717e-01
   8.1137910e-01   1.5831787e-01   3.0303030e-02
   8.1153370e-01   6.7254174e-02   1.2121212e-01
   8.1168831e-01   9.7402597e-02   9.0909091e-02
   8.1179138e-01   7.7097506e-02   1.1111111e-01
   8.1184292e-01   8.7146980e-02   1.0101010e-01
   8.1271903e-01   2.5664811e-02   1.6161616e-01
   8.1271903e-01   1.4687693e-01   4.0404040e-02
   8.1313131e-01   1.7676768e-01   1.0101010e-02
   8.1385281e-01   3.4632035e-02   1.5151515e-01
   8.1385281e-01   1.3564214e-01   5.0505051e-02
   8.1400742e-01   4.1743970e-03   1.8181818e-01
   8.1478046e-01   4.3805401e-02   1.4141414e-01
   8.1478046e-01   1.2461348e-01   6.0606061e-02
   8.1483199e-01   1.6496599e-01   2.0202020e-02
   8.1550196e-01   5.3184910e-02   1.3131313e-01
   8.1550196e-01   1.1379097e-01   7.0707071e-02
   8.1560503e-01   1.2677798e-02   1.7171717e-01
   8.1601732e-01   6.2770563e-02   1.2121212e-01
   8.1601732e-01   1.0317460e-01   8.0808081e-02
   8.1632653e-01   7.2562358e-02   1.1111111e-01
   8.1632653e-01   9.2764378e-02   9.0909091e-02
   8.1632653e-01   1.5337044e-01   3.0303030e-02
   8.1632653e-01   1.8367347e-01   0.0000000e+00
   8.1642960e-01   8.2560297e-02   1.0101010e-01
   8.1699650e-01   2.1387343e-02   1.6161616e-01
   8.1761492e-01   1.4198103e-01   4.0404040e-02
   8.1818182e-01   0.0000000e+00   1.8181818e-01
   8.1818182e-01   3.0303030e-02   1.5151515e-01
   8.1818182e-01   1.7171717e-01   1.0101010e-02
   8.1869718e-01   1.3079777e-01   5.0505051e-02
   8.1916100e-01   3.9424861e-02   1.4141414e-01
   8.1957328e-01   1.1982066e-01   6.0606061e-02
   8.1983096e-01   8.4518656e-03   1.7171717e-01
   8.1983096e-01   1.5996702e-01   2.0202020e-02
   8.1993403e-01   4.8752834e-02   1.3131313e-01
   8.2024325e-01   1.0904968e-01   7.0707071e-02
   8.2050093e-01   5.8286951e-02   1.2121212e-01
   8.2070707e-01   9.8484848e-02   8.0808081e-02
   8.2086168e-01   6.8027211e-02   1.1111111e-01
   8.2096475e-01   8.8126160e-02   9.0909091e-02
   8.2101629e-01   7.7973614e-02   1.0101010e-01
   8.2127396e-01   1.7109874e-02   1.6161616e-01
   8.2127396e-01   1.4842301e-01   3.0303030e-02
   8.2142857e-01   1.7857143e-01   0.0000000e+00
   8.2251082e-01   2.5974026e-02   1.5151515e-01
   8.2251082e-01   1.3708514e-01   4.0404040e-02
   8.2323232e-01   1.6666667e-01   1.0101010e-02
   8.2354154e-01   3.5044321e-02   1.4141414e-01
   8.2354154e-01   1.2595341e-01   5.0505051e-02
   8.2405690e-01   4.2259328e-03   1.7171717e-01
   8.2436611e-01   4.4320759e-02   1.3131313e-01
   8.2436611e-01   1.1502783e-01   6.0606061e-02
   8.2482993e-01   1.5496805e-01   2.0202020e-02
   8.2498454e-01   5.3803340e-02   1.2121212e-01
   8.2498454e-01   1.0430839e-01   7.0707071e-02
   8.2539683e-01   6.3492063e-02   1.1111111e-01
   8.2539683e-01   9.3795094e-02   8.0808081e-02
   8.2555143e-01   1.2832406e-02   1.6161616e-01
   8.2560297e-01   7.3386931e-02   1.0101010e-01
   8.2560297e-01   8.3487941e-02   9.0909091e-02
   8.2622140e-01   1.4347557e-01   3.0303030e-02
   8.2653061e-01   1.7346939e-01   0.0000000e+00
   8.2683983e-01   2.1645022e-02   1.5151515e-01
   8.2740672e-01   1.3218924e-01   4.0404040e-02
   8.2792208e-01   3.0663781e-02   1.4141414e-01
   8.2828283e-01   0.0000000e+00   1.7171717e-01
   8.2828283e-01   1.6161616e-01   1.0101010e-02
   8.2838590e-01   1.2110905e-01   5.0505051e-02
   8.2879819e-01   3.9888683e-02   1.3131313e-01
   8.2915894e-01   1.1023500e-01   6.0606061e-02
   8.2946815e-01   4.9319728e-02   1.2121212e-01
   8.2972583e-01   9.9567100e-02   7.0707071e-02
   8.2982890e-01   8.5549371e-03   1.6161616e-01
   8.2982890e-01   1.4996908e-01   2.0202020e-02
   8.2993197e-01   5.8956916e-02   1.1111111e-01
   8.3008658e-01   8.9105339e-02   8.0808081e-02
   8.3018965e-01   6.8800247e-02   1.0101010e-01
   8.3024119e-01   7.8849722e-02   9.0909091e-02
   8.3116883e-01   1.7316017e-02   1.5151515e-01
   8.3116883e-01   1.3852814e-01   3.0303030e-02
   8.3163265e-01   1.6836735e-01   0.0000000e+00
   8.3230262e-01   2.6283241e-02   1.4141414e-01
   8.3230262e-01   1.2729334e-01   4.0404040e-02
   8.3323026e-01   3.5456607e-02   1.3131313e-01
   8.3323026e-01   1.1626469e-01   5.0505051e-02
   8.3333333e-01   1.5656566e-01   1.0101010e-02
   8.3395176e-01   4.4836116e-02   1.2121212e-01
   8.3395176e-01   1.0544218e-01   6.0606061e-02
   8.3410637e-01   4.2774686e-03   1.6161616e-01
   8.3446712e-01   5.4421769e-02   1.1111111e-01
   8.3446712e-01   9.4825809e-02   7.0707071e-02
   8.3477633e-01   6.4213564e-02   1.0101010e-01
   8.3477633e-01   8.4415584e-02   8.0808081e-02
   8.3482787e-01   1.4497011e-01   2.0202020e-02
   8.3487941e-01   7.4211503e-02   9.0909091e-02
   8.3549784e-01   1.2987013e-02   1.5151515e-01
   8.3611626e-01   1.3358071e-01   3.0303030e-02
   8.3668316e-01   2.1902700e-02   1.4141414e-01
   8.3673469e-01   1.6326531e-01   0.0000000e+00
   8.3719852e-01   1.2239744e-01   4.0404040e-02
   8.3766234e-01   3.1024531e-02   1.3131313e-01
   8.3807462e-01   1.1142033e-01   5.0505051e-02
   8.3838384e-01   0.0000000e+00   1.6161616e-01
   8.3838384e-01   1.5151515e-01   1.0101010e-02
   8.3843537e-01   4.0352505e-02   1.2121212e-01
   8.3874459e-01   1.0064935e-01   6.0606061e-02
   8.3900227e-01   4.9886621e-02   1.1111111e-01
   8.3920841e-01   9.0084519e-02   7.0707071e-02
   8.3936302e-01   5.9626881e-02   1.0101010e-01
   8.3946609e-01   7.9725830e-02   8.0808081e-02
   8.3951763e-01   6.9573284e-02   9.0909091e-02
   8.3982684e-01   8.6580087e-03   1.5151515e-01
   8.3982684e-01   1.3997114e-01   2.0202020e-02
   8.4106370e-01   1.7522160e-02   1.4141414e-01
   8.4106370e-01   1.2863327e-01   3.0303030e-02
   8.4183673e-01   1.5816327e-01   0.0000000e+00
   8.4209441e-01   2.6592455e-02   1.3131313e-01
   8.4209441e-01   1.1750155e-01   4.0404040e-02
   8.4291899e-01   3.5868893e-02   1.2121212e-01
   8.4291899e-01   1.0657596e-01   5.0505051e-02
   8.4343434e-01   1.4646465e-01   1.0101010e-02
   8.4353741e-01   4.5351474e-02   1.1111111e-01
   8.4353741e-01   9.5856524e-02   6.0606061e-02
   8.4394970e-01   5.5040198e-02   1.0101010e-01
   8.4394970e-01   8.5343228e-02   7.0707071e-02
   8.4415584e-01   4.3290043e-03   1.5151515e-01
   8.4415584e-01   6.4935065e-02   9.0909091e-02
   8.4415584e-01   7.5036075e-02   8.0808081e-02
   8.4482581e-01   1.3497217e-01   2.0202020e-02
   8.4544424e-01   1.3141620e-02   1.4141414e-01
   8.4601113e-01   1.2368584e-01   3.0303030e-02
   8.4652649e-01   2.2160379e-02   1.3131313e-01
   8.4693878e-01   1.5306122e-01   0.0000000e+00
   8.4699031e-01   1.1260565e-01   4.0404040e-02
   8.4740260e-01   3.1385281e-02   1.2121212e-01
   8.4776335e-01   1.0173160e-01   5.0505051e-02
   8.4807256e-01   4.0816327e-02   1.1111111e-01
   8.4833024e-01   9.1063698e-02   6.0606061e-02
   8.4848485e-01   0.0000000e+00   1.5151515e-01
   8.4848485e-01   1.4141414e-01   1.0101010e-02
   8.4853638e-01   5.0453515e-02   1.0101010e-01
   8.4869099e-01   8.0601938e-02   7.0707071e-02
   8.4879406e-01   6.0296846e-02   9.0909091e-02
   8.4884560e-01   7.0346320e-02   8.0808081e-02
   8.4982478e-01   8.7610802e-03   1.4141414e-01
   8.4982478e-01   1.2997320e-01   2.0202020e-02
   8.5095857e-01   1.7728303e-02   1.3131313e-01
   8.5095857e-01   1.1873840e-01   3.0303030e-02
   8.5188621e-01   2.6901670e-02   1.2121212e-01
   8.5188621e-01   1.0770975e-01   4.0404040e-02
   8.5204082e-01   1.4795918e-01   0.0000000e+00
   8.5260771e-01   3.6281179e-02   1.1111111e-01
   8.5260771e-01   9.6887240e-02   5.0505051e-02
   8.5312307e-01   4.5866832e-02   1.0101010e-01
   8.5312307e-01   8.6270872e-02   6.0606061e-02
   8.5343228e-01   5.5658627e-02   9.0909091e-02
   8.5343228e-01   7.5860647e-02   7.0707071e-02
   8.5353535e-01   6.5656566e-02   8.0808081e-02
   8.5353535e-01   1.3636364e-01   1.0101010e-02
   8.5420532e-01   4.3805401e-03   1.4141414e-01
   8.5482375e-01   1.2497423e-01   2.0202020e-02
   8.5539064e-01   1.3296228e-02   1.3131313e-01
   8.5590600e-01   1.1379097e-01   3.0303030e-02
   8.5636982e-01   2.2418058e-02   1.2121212e-01
   8.5678211e-01   1.0281385e-01   4.0404040e-02
   8.5714286e-01   3.1746032e-02   1.1111111e-01
   8.5714286e-01   1.4285714e-01   0.0000000e+00
   8.5745207e-01   9.2042878e-02   5.0505051e-02
   8.5770975e-01   4.1280148e-02   1.0101010e-01
   8.5791589e-01   8.1478046e-02   6.0606061e-02
   8.5807050e-01   5.1020408e-02   9.0909091e-02
   8.5817357e-01   7.1119357e-02   7.0707071e-02
   8.5822511e-01   6.0966811e-02   8.0808081e-02
   8.5858586e-01   0.0000000e+00   1.4141414e-01
   8.5858586e-01   1.3131313e-01   1.0101010e-02
   8.5982272e-01   8.8641517e-03   1.3131313e-01
   8.5982272e-01   1.1997526e-01   2.0202020e-02
   8.6085343e-01   1.7934447e-02   1.2121212e-01
   8.6085343e-01   1.0884354e-01   3.0303030e-02
   8.6167800e-01   2.7210884e-02   1.1111111e-01
   8.6167800e-01   9.7917955e-02   4.0404040e-02
   8.6224490e-01   1.3775510e-01   0.0000000e+00
   8.6229643e-01   3.6693465e-02   1.0101010e-01
   8.6229643e-01   8.7198516e-02   5.0505051e-02
   8.6270872e-01   4.6382189e-02   9.0909091e-02
   8.6270872e-01   7.6685220e-02   6.0606061e-02
   8.6291486e-01   5.6277056e-02   8.0808081e-02
   8.6291486e-01   6.6378066e-02   7.0707071e-02
   8.6363636e-01   1.2626263e-01   1.0101010e-02
   8.6425479e-01   4.4320759e-03   1.3131313e-01
   8.6482169e-01   1.1497629e-01   2.0202020e-02
   8.6533704e-01   1.3450835e-02   1.2121212e-01
   8.6580087e-01   1.0389610e-01   3.0303030e-02
   8.6621315e-01   2.2675737e-02   1.1111111e-01
   8.6657390e-01   9.3022057e-02   4.0404040e-02
   8.6688312e-01   3.2106782e-02   1.0101010e-01
   8.6714080e-01   8.2354154e-02   5.0505051e-02
   8.6734694e-01   4.1743970e-02   9.0909091e-02
   8.6734694e-01   1.3265306e-01   0.0000000e+00
   8.6750155e-01   7.1892393e-02   6.0606061e-02
   8.6760462e-01   5.1587302e-02   8.0808081e-02
   8.6765615e-01   6.1636776e-02   7.0707071e-02
   8.6868687e-01   0.0000000e+00   1.3131313e-01
   8.6868687e-01   1.2121212e-01   1.0101010e-02
   8.6982066e-01   8.9672233e-03   1.2121212e-01
   8.6982066e-01   1.0997732e-01   2.0202020e-02
   8.7074830e-01   1.8140590e-02   1.1111111e-01
   8.7074830e-01   9.8948670e-02   3.0303030e-02
   8.7146980e-01   2.7520099e-02   1.0101010e-01
   8.7146980e-01   8.8126160e-02   4.0404040e-02
   8.7198516e-01   3.7105751e-02   9.0909091e-02
   8.7198516e-01   7.7509792e-02   5.0505051e-02
   8.7229437e-01   4.6897547e-02   8.0808081e-02
   8.7229437e-01   6.7099567e-02   6.0606061e-02
   8.7239744e-01   5.6895485e-02   7.0707071e-02
   8.7244898e-01   1.2755102e-01   0.0000000e+00
   8.7373737e-01   1.1616162e-01   1.0101010e-02
   8.7430427e-01   4.4836116e-03   1.2121212e-01
   8.7481962e-01   1.0497835e-01   2.0202020e-02
   8.7528345e-01   1.3605442e-02   1.1111111e-01
   8.7569573e-01   9.4001237e-02   3.0303030e-02
   8.7605648e-01   2.2933416e-02   1.0101010e-01
   8.7636570e-01   8.3230262e-02   4.0404040e-02
   8.7662338e-01   3.2467532e-02   9.0909091e-02
   8.7682952e-01   7.2665430e-02   5.0505051e-02
   8.7698413e-01   4.2207792e-02   8.0808081e-02
   8.7708720e-01   6.2306741e-02   6.0606061e-02
   8.7713873e-01   5.2154195e-02   7.0707071e-02
   8.7755102e-01   1.2244898e-01   0.0000000e+00
   8.7878788e-01   0.0000000e+00   1.2121212e-01
   8.7878788e-01   1.1111111e-01   1.0101010e-02
   8.7981859e-01   9.0702948e-03   1.1111111e-01
   8.7981859e-01   9.9979386e-02   2.0202020e-02
   8.8064317e-01   1.8346733e-02   1.0101010e-01
   8.8064317e-01   8.9053803e-02   3.0303030e-02
   8.8126160e-01   2.7829314e-02   9.0909091e-02
   8.8126160e-01   7.8334364e-02   4.0404040e-02
   8.8167388e-01   3.7518038e-02   8.0808081e-02
   8.8167388e-01   6.7821068e-02   5.0505051e-02
   8.8188002e-01   4.7412905e-02   7.0707071e-02
   8.8188002e-01   5.7513915e-02   6.0606061e-02
   8.8265306e-01   1.1734694e-01   0.0000000e+00
   8.8383838e-01   1.0606061e-01   1.0101010e-02
   8.8435374e-01   4.5351474e-03   1.1111111e-01
   8.8481756e-01   9.4980416e-02   2.0202020e-02
   8.8522985e-01   1.3760049e-02   1.0101010e-01
   8.8559060e-01   8.4106370e-02   3.0303030e-02
   8.8589981e-01   2.3191095e-02   9.0909091e-02
   8.8615749e-01   7.3438466e-02   4.0404040e-02
   8.8636364e-01   3.2828283e-02   8.0808081e-02
   8.8651824e-01   6.2976706e-02   5.0505051e-02
   8.8662132e-01   4.2671614e-02   7.0707071e-02
   8.8667285e-01   5.2721088e-02   6.0606061e-02
   8.8775510e-01   1.1224490e-01   0.0000000e+00
   8.8888889e-01   0.0000000e+00   1.1111111e-01
   8.8888889e-01   1.0101010e-01   1.0101010e-02
   8.8981653e-01   9.1733663e-03   1.0101010e-01
   8.8981653e-01   8.9981447e-02   2.0202020e-02
   8.9053803e-01   1.8552876e-02   9.0909091e-02
   8.9053803e-01   7.9158936e-02   3.0303030e-02
   8.9105339e-01   2.8138528e-02   8.0808081e-02
   8.9105339e-01   6.8542569e-02   4.0404040e-02
   8.9136261e-01   3.7930324e-02   7.0707071e-02
   8.9136261e-01   5.8132344e-02   5.0505051e-02
   8.9146568e-01   4.7928262e-02   6.0606061e-02
   8.9285714e-01   1.0714286e-01   0.0000000e+00
   8.9393939e-01   9.5959596e-02   1.0101010e-02
   8.9440322e-01   4.5866832e-03   1.0101010e-01
   8.9481550e-01   8.4982478e-02   2.0202020e-02
   8.9517625e-01   1.3914657e-02   9.0909091e-02
   8.9548547e-01   7.4211503e-02   3.0303030e-02
   8.9574315e-01   2.3448773e-02   8.0808081e-02
   8.9594929e-01   6.3646671e-02   4.0404040e-02
   8.9610390e-01   3.3189033e-02   7.0707071e-02
   8.9620697e-01   5.3287982e-02   5.0505051e-02
   8.9625850e-01   4.3135436e-02   6.0606061e-02
   8.9795918e-01   1.0204082e-01   0.0000000e+00
   8.9898990e-01   0.0000000e+00   1.0101010e-01
   8.9898990e-01   9.0909091e-02   1.0101010e-02
   8.9981447e-01   9.2764378e-03   9.0909091e-02
   8.9981447e-01   7.9983509e-02   2.0202020e-02
   9.0043290e-01   1.8759019e-02   8.0808081e-02
   9.0043290e-01   6.9264069e-02   3.0303030e-02
   9.0084519e-01   2.8447743e-02   7.0707071e-02
   9.0084519e-01   5.8750773e-02   4.0404040e-02
   9.0105133e-01   3.8342610e-02   6.0606061e-02
   9.0105133e-01   4.8443620e-02   5.0505051e-02
   9.0306122e-01   9.6938776e-02   0.0000000e+00
   9.0404040e-01   8.5858586e-02   1.0101010e-02
   9.0445269e-01   4.6382189e-03   9.0909091e-02
   9.0481344e-01   7.4984539e-02   2.0202020e-02
   9.0512266e-01   1.4069264e-02   8.0808081e-02
   9.0538033e-01   6.4316636e-02   3.0303030e-02
   9.0558648e-01   2.3706452e-02   7.0707071e-02
   9.0574108e-01   5.3854875e-02   4.0404040e-02
   9.0584416e-01   3.3549784e-02   6.0606061e-02
   9.0589569e-01   4.3599258e-02   5.0505051e-02
   9.0816327e-01   9.1836735e-02   0.0000000e+00
   9.0909091e-01   0.0000000e+00   9.0909091e-02
   9.0909091e-01   8.0808081e-02   1.0101010e-02
   9.0981241e-01   9.3795094e-03   8.0808081e-02
   9.0981241e-01   6.9985570e-02   2.0202020e-02
   9.1032777e-01   1.8965162e-02   7.0707071e-02
   9.1032777e-01   5.9369202e-02   3.0303030e-02
   9.1063698e-01   2.8756957e-02   6.0606061e-02
   9.1063698e-01   4.8958978e-02   4.0404040e-02
   9.1074005e-01   3.8754896e-02   5.0505051e-02
   9.1326531e-01   8.6734694e-02   0.0000000e+00
   9.1414141e-01   7.5757576e-02   1.0101010e-02
   9.1450216e-01   4.6897547e-03   8.0808081e-02
   9.1481138e-01   6.4986601e-02   2.0202020e-02
   9.1506906e-01   1.4223871e-02   7.0707071e-02
   9.1527520e-01   5.4421769e-02   3.0303030e-02
   9.1542981e-01   2.3964131e-02   6.0606061e-02
   9.1553288e-01   4.4063080e-02   4.0404040e-02
   9.1558442e-01   3.3910534e-02   5.0505051e-02
   9.1836735e-01   8.1632653e-02   0.0000000e+00
   9.1919192e-01   0.0000000e+00   8.0808081e-02
   9.1919192e-01   7.0707071e-02   1.0101010e-02
   9.1981035e-01   9.4825809e-03   7.0707071e-02
   9.1981035e-01   5.9987631e-02   2.0202020e-02
   9.2022263e-01   1.9171305e-02   6.0606061e-02
   9.2022263e-01   4.9474335e-02   3.0303030e-02
   9.2042878e-01   2.9066172e-02   5.0505051e-02
   9.2042878e-01   3.9167182e-02   4.0404040e-02
   9.2346939e-01   7.6530612e-02   0.0000000e+00
   9.2424242e-01   6.5656566e-02   1.0101010e-02
   9.2455164e-01   4.7412905e-03   7.0707071e-02
   9.2480932e-01   5.4988662e-02   2.0202020e-02
   9.2501546e-01   1.4378479e-02   6.0606061e-02
   9.2517007e-01   4.4526902e-02   3.0303030e-02
   9.2527314e-01   2.4221810e-02   5.0505051e-02
   9.2532468e-01   3.4271284e-02   4.0404040e-02
   9.2857143e-01   7.1428571e-02   0.0000000e+00
   9.2929293e-01   0.0000000e+00   7.0707071e-02
   9.2929293e-01   6.0606061e-02   1.0101010e-02
   9.2980829e-01   9.5856524e-03   6.0606061e-02
   9.2980829e-01   4.9989693e-02   2.0202020e-02
   9.3011750e-01   1.9377448e-02   5.0505051e-02
   9.3011750e-01   3.9579468e-02   3.0303030e-02
   9.3022057e-01   2.9375387e-02   4.0404040e-02
   9.3367347e-01   6.6326531e-02   0.0000000e+00
   9.3434343e-01   5.5555556e-02   1.0101010e-02
   9.3460111e-01   4.7928262e-03   6.0606061e-02
   9.3480726e-01   4.4990724e-02   2.0202020e-02
   9.3496186e-01   1.4533086e-02   5.0505051e-02
   9.3506494e-01   3.4632035e-02   3.0303030e-02
   9.3511647e-01   2.4479489e-02   4.0404040e-02
   9.3877551e-01   6.1224490e-02   0.0000000e+00
   9.3939394e-01   0.0000000e+00   6.0606061e-02
   9.3939394e-01   5.0505051e-02   1.0101010e-02
   9.3980623e-01   9.6887240e-03   5.0505051e-02
   9.3980623e-01   3.9991754e-02   2.0202020e-02
   9.4001237e-01   1.9583591e-02   4.0404040e-02
   9.4001237e-01   2.9684601e-02   3.0303030e-02
   9.4387755e-01   5.6122449e-02   0.0000000e+00
   9.4444444e-01   4.5454545e-02   1.0101010e-02
   9.4465059e-01   4.8443620e-03   5.0505051e-02
   9.4480519e-01   3.4992785e-02   2.0202020e-02
   9.4490827e-01   1.4687693e-02   4.0404040e-02
   9.4495980e-01   2.4737168e-02   3.0303030e-02
   9.4897959e-01   5.1020408e-02   0.0000000e+00
   9.4949495e-01   0.0000000e+00   5.0505051e-02
   9.4949495e-01   4.0404040e-02   1.0101010e-02
   9.4980416e-01   9.7917955e-03   4.0404040e-02
   9.4980416e-01   2.9993816e-02   2.0202020e-02
   9.4990724e-01   1.9789734e-02   3.0303030e-02
   9.5408163e-01   4.5918367e-02   0.0000000e+00
   9.5454545e-01   3.5353535e-02   1.0101010e-02
   9.5470006e-01   4.8958978e-03   4.0404040e-02
   9.5480313e-01   2.4994846e-02   2.0202020e-02
   9.5485467e-01   1.4842301e-02   3.0303030e-02
   9.5918367e-01   4.0816327e-02   0.0000000e+00
   9.5959596e-01   0.0000000e+00   4.0404040e-02
   9.5959596e-01   3.0303030e-02   1.0101010e-02
   9.5980210e-01   9.8948670e-03   3.0303030e-02
   9.5980210e-01   1.9995877e-02   2.0202020e-02
   9.6428571e-01   3.5714286e-02   0.0000000e+00
   9.6464646e-01   2.5252525e-02   1.0101010e-02
   9.6474954e-01   4.9474335e-03   3.0303030e-02
   9.6480107e-01   1.4996908e-02   2.0202020e-02
   9.6938776e-01   3.0612245e-02   0.0000000e+00
   9.6969697e-01   0.0000000e+00   3.0303030e-02
   9.6969697e-01   2.0202020e-02   1.0101010e-02
   9.6980004e-01   9.9979386e-03   2.0202020e-02
   9.7448980e-01   2.5510204e-02   0.0000000e+00
   9.7474747e-01   1.5151515e-02   1.0101010e-02
   9.7479901e-01   4.9989693e-03   2.0202020e-02
   9.7959184e-01   2.0408163e-02   0.0000000e+00
   9.7979798e-01   0.0000000e+00   2.0202020e-02
   9.7979798e-01   1.0101010e-02   1.0101010e-02
   9.8469388e-01   1.5306122e-02   0.0000000e+00
   9.8484848e-01   5.0505051e-03   1.0101010e-02
   9.8979592e-01   1.0204082e-02   0.0000000e+00
   9.8989899e-01   0.0000000e+00   1.0101010e-02
   9.9489796e-01   5.1020408e-03   0.0000000e+00
   1.0000000e+00   0.0000000e+00   0.0000000e+00


==> Data/pf-background/WFG1.dat <==
   0.0000000e+00   4.0000000e+00
   4.6534230e-03   3.9508822e+00
   5.3717894e-03   3.9399483e+00
   6.1653210e-03   3.9273240e+00
   7.0142840e-03   3.9132931e+00
   7.9178710e-03   3.8978748e+00
   8.8760710e-03   3.8810923e+00
   9.8888595e-03   3.8629830e+00
   1.0956208e-02   3.8435990e+00
   1.2078097e-02   3.8230069e+00
   1.3254476e-02   3.8012865e+00
   1.4485322e-02   3.7785294e+00
   1.5770603e-02   3.7548390e+00
   1.7110280e-02   3.7303283e+00
   1.8504322e-02   3.7051206e+00
   1.8592037e-02   3.7035468e+00
   1.9952687e-02   3.6793451e+00
   2.1455334e-02   3.6531386e+00
   2.1458289e-02   3.6530876e+00
   2.3012225e-02   3.6266422e+00
   2.4623271e-02   3.6000009e+00
   2.4623316e-02   3.6000000e+00
   2.6288563e-02   3.5733576e+00
   2.8007919e-02   3.5468612e+00
   2.8007936e-02   3.5468610e+00
   2.9781340e-02   3.5206547e+00
   3.1608775e-02   3.4948792e+00
   3.1608790e-02   3.4948792e+00
   3.3490174e-02   3.4696715e+00
   3.5425484e-02   3.4451609e+00
   3.5425503e-02   3.4451609e+00
   3.7414655e-02   3.4214704e+00
   3.9457650e-02   3.3987130e+00
   4.1554376e-02   3.3769927e+00
   4.1750960e-02   3.3750400e+00
   4.3704793e-02   3.3564010e+00
   4.3704810e-02   3.3564007e+00
   4.3841240e-02   3.3551510e+00
   4.5908842e-02   3.3370170e+00
   4.5981950e-02   3.3364034e+00
   4.6046447e-02   3.3358636e+00
   4.8166465e-02   3.3189077e+00
   4.8166506e-02   3.3189075e+00
   4.8173085e-02   3.3188572e+00
   4.8307410e-02   3.3178341e+00
   5.0477598e-02   3.3021252e+00
   5.0482094e-02   3.3020940e+00
   5.0549610e-02   3.3016298e+00
   5.0621840e-02   3.3011348e+00
   5.2842180e-02   3.2867070e+00
   5.2842222e-02   3.2867067e+00
   5.2844446e-02   3.2866930e+00
   5.2846797e-02   3.2866786e+00
   5.2989714e-02   3.2858016e+00
   5.5260055e-02   3.2726767e+00
   5.5260140e-02   3.2726762e+00
   5.5264886e-02   3.2726505e+00
   5.5335530e-02   3.2722657e+00
   5.5410966e-02   3.2718568e+00
   5.7731375e-02   3.2600405e+00
   5.7731420e-02   3.2600403e+00
   5.7731465e-02   3.2600400e+00
   5.7733875e-02   3.2600286e+00
   5.7736290e-02   3.2600170e+00
   5.7885530e-02   3.2593070e+00
   6.0255900e-02   3.2487920e+00
   6.0255945e-02   3.2487920e+00
   6.0260918e-02   3.2487712e+00
   6.0334615e-02   3.2484670e+00
   6.0413340e-02   3.2481432e+00
   6.2833610e-02   3.2389080e+00
   6.2833650e-02   3.2389078e+00
   6.2833700e-02   3.2389076e+00
   6.2836215e-02   3.2388988e+00
   6.2838726e-02   3.2388900e+00
   6.2994316e-02   3.2383423e+00
   6.5464415e-02   3.2303507e+00
   6.5464470e-02   3.2303505e+00
   6.5464510e-02   3.2303505e+00
   6.5469645e-02   3.2303352e+00
   6.5546460e-02   3.2301070e+00
   6.5628400e-02   3.2298653e+00
   6.8148270e-02   3.2230678e+00
   6.8148315e-02   3.2230678e+00
   6.8148370e-02   3.2230675e+00
   6.8150980e-02   3.2230610e+00
   6.8153600e-02   3.2230546e+00
   6.8315570e-02   3.2226589e+00
   7.0885080e-02   3.2169929e+00
   7.0885130e-02   3.2169929e+00
   7.0885174e-02   3.2169929e+00
   7.0890516e-02   3.2169821e+00
   7.0970386e-02   3.2168238e+00
   7.1055650e-02   3.2166560e+00
   7.3674776e-02   3.2120466e+00
   7.3674830e-02   3.2120466e+00
   7.3674880e-02   3.2120466e+00
   7.3677600e-02   3.2120423e+00
   7.3680320e-02   3.2120380e+00
   7.3848605e-02   3.2117765e+00
   7.6517284e-02   3.2081370e+00
   7.6517336e-02   3.2081370e+00
   7.6517390e-02   3.2081370e+00
   7.6522930e-02   3.2081304e+00
   7.6605860e-02   3.2080320e+00
   7.6694370e-02   3.2079277e+00
   7.9412580e-02   3.2051609e+00
   7.9412630e-02   3.2051609e+00
   7.9415455e-02   3.2051585e+00
   7.9418280e-02   3.2051558e+00
   7.9592870e-02   3.2050054e+00
   8.2360480e-02   3.2030048e+00
   8.2360536e-02   3.2030048e+00
   8.2366280e-02   3.2030013e+00
   8.2452245e-02   3.2029500e+00
   8.2544010e-02   3.2028959e+00
   8.5360950e-02   3.2015460e+00
   8.5361004e-02   3.2015460e+00
   8.5363930e-02   3.2015450e+00
   8.5366850e-02   3.2015438e+00
   8.5547715e-02   3.2014760e+00
   8.8413920e-02   3.2006547e+00
   8.8413970e-02   3.2006547e+00
   8.8419914e-02   3.2006536e+00
   8.8508920e-02   3.2006350e+00
   8.8603914e-02   3.2006154e+00
   9.1519280e-02   3.2001946e+00
   9.1519340e-02   3.2001946e+00
   9.1519390e-02   3.2001946e+00
   9.1522420e-02   3.2001944e+00
   9.1525380e-02   3.2001940e+00
   9.1712510e-02   3.2001772e+00
   9.4676970e-02   3.2000244e+00
   9.4677030e-02   3.2000244e+00
   9.4677080e-02   3.2000244e+00
   9.4683180e-02   3.2000241e+00
   9.4775200e-02   3.2000222e+00
   9.4873430e-02   3.2000203e+00
   9.7886900e-02   3.2000000e+00
   9.7886960e-02   3.2000000e+00
   9.7887020e-02   3.2000000e+00
   9.7890140e-02   3.2000000e+00
   9.7893210e-02   3.2000000e+00
   9.8086570e-02   3.2000000e+00
   1.0114897e-01   3.1999757e+00
   1.0114903e-01   3.1999757e+00
   1.0114909e-01   3.1999757e+00
   1.0115538e-01   3.1999755e+00
   1.0125048e-01   3.1999733e+00
   1.0135186e-01   3.1999710e+00
   1.0446310e-01   3.1998055e+00
   1.0446316e-01   3.1998055e+00
   1.0446322e-01   3.1998055e+00
   1.0446645e-01   3.1998053e+00
   1.0446961e-01   3.1998050e+00
   1.0466920e-01   3.1997871e+00
   1.0782920e-01   3.1993454e+00
   1.0782926e-01   3.1993454e+00
   1.0782932e-01   3.1993454e+00
   1.0783581e-01   3.1993440e+00
   1.0793392e-01   3.1993248e+00
   1.0803850e-01   3.1993040e+00
   1.1124717e-01   3.1984541e+00
   1.1124723e-01   3.1984541e+00
   1.1124729e-01   3.1984541e+00
   1.1125062e-01   3.1984530e+00
   1.1125389e-01   3.1984518e+00
   1.1145967e-01   3.1983820e+00
   1.1471693e-01   3.1969953e+00
   1.1471699e-01   3.1969953e+00
   1.1471705e-01   3.1969953e+00
   1.1472374e-01   3.1969920e+00
   1.1482484e-01   3.1969400e+00
   1.1493261e-01   3.1968840e+00
   1.1823837e-01   3.1948392e+00
   1.1823843e-01   3.1948392e+00
   1.1823849e-01   3.1948392e+00
   1.1824192e-01   3.1948366e+00
   1.1824528e-01   3.1948342e+00
   1.1845723e-01   3.1946807e+00
   1.2181140e-01   3.1918630e+00
   1.2181146e-01   3.1918630e+00
   1.2181152e-01   3.1918630e+00
   1.2181159e-01   3.1918630e+00
   1.2181841e-01   3.1918564e+00
   1.2192249e-01   3.1917570e+00
   1.2203344e-01   3.1916502e+00
   1.2543592e-01   3.1879537e+00
   1.2543598e-01   3.1879535e+00
   1.2543605e-01   3.1879535e+00
   1.2543611e-01   3.1879535e+00
   1.2543957e-01   3.1879492e+00
   1.2544303e-01   3.1879451e+00
   1.2566113e-01   3.1876795e+00
   1.2911183e-01   3.1830075e+00
   1.2911189e-01   3.1830072e+00
   1.2911196e-01   3.1830072e+00
   1.2911202e-01   3.1830072e+00
   1.2911904e-01   3.1829967e+00
   1.2922609e-01   3.1828372e+00
   1.2934022e-01   3.1826663e+00
   1.3283902e-01   3.1769326e+00
   1.3283910e-01   3.1769326e+00
   1.3283916e-01   3.1769323e+00
   1.3283923e-01   3.1769323e+00
   1.3284280e-01   3.1769260e+00
   1.3284634e-01   3.1769197e+00
   1.3307057e-01   3.1765192e+00
   1.3661742e-01   3.1696498e+00
   1.3661750e-01   3.1696496e+00
   1.3661756e-01   3.1696496e+00
   1.3661763e-01   3.1696494e+00
   1.3662484e-01   3.1696343e+00
   1.3673484e-01   3.1694050e+00
   1.3685212e-01   3.1691594e+00
   1.4044690e-01   3.1610925e+00
   1.4044698e-01   3.1610925e+00
   1.4044704e-01   3.1610923e+00
   1.4044711e-01   3.1610920e+00
   1.4045076e-01   3.1610835e+00
   1.4045441e-01   3.1610746e+00
   1.4068475e-01   3.1605220e+00
   1.4432736e-01   3.1512086e+00
   1.4432743e-01   3.1512084e+00
   1.4432750e-01   3.1512082e+00
   1.4432757e-01   3.1512082e+00
   1.4433497e-01   3.1511881e+00
   1.4444794e-01   3.1508820e+00
   1.4456834e-01   3.1505547e+00
   1.4825869e-01   3.1399603e+00
   1.4825876e-01   3.1399600e+00
   1.4825884e-01   3.1399598e+00
   1.4825891e-01   3.1399596e+00
   1.4826265e-01   3.1399484e+00
   1.4826640e-01   3.1399370e+00
   1.4850281e-01   3.1392212e+00
   1.5224080e-01   3.1273243e+00
   1.5224086e-01   3.1273240e+00
   1.5224093e-01   3.1273239e+00
   1.5224098e-01   3.1273239e+00
   1.5224100e-01   3.1273236e+00
   1.5224864e-01   3.1272980e+00
   1.5236446e-01   3.1269124e+00
   1.5248801e-01   3.1264997e+00
   1.5627351e-01   3.1132936e+00
   1.5627366e-01   3.1132932e+00
   1.5627370e-01   3.1132932e+00
   1.5627372e-01   3.1132932e+00
   1.5627377e-01   3.1132930e+00
   1.5627761e-01   3.1132789e+00
   1.5628150e-01   3.1132648e+00
   1.5652388e-01   3.1123831e+00
   1.6035682e-01   3.0978756e+00
   1.6035695e-01   3.0978750e+00
   1.6035700e-01   3.0978749e+00
   1.6035703e-01   3.0978749e+00
   1.6035707e-01   3.0978746e+00
   1.6036490e-01   3.0978440e+00
   1.6048364e-01   3.0973778e+00
   1.6061029e-01   3.0968800e+00
   1.6449055e-01   3.0810930e+00
   1.6449070e-01   3.0810924e+00
   1.6449073e-01   3.0810924e+00
   1.6449077e-01   3.0810924e+00
   1.6449080e-01   3.0810920e+00
   1.6449475e-01   3.0810754e+00
   1.6449873e-01   3.0810587e+00
   1.6474713e-01   3.0800142e+00
   1.6867460e-01   3.0629838e+00
   1.6867477e-01   3.0629830e+00
   1.6867480e-01   3.0629830e+00
   1.6867484e-01   3.0629828e+00
   1.6867487e-01   3.0629826e+00
   1.6868289e-01   3.0629468e+00
   1.6880454e-01   3.0624042e+00
   1.6893430e-01   3.0618248e+00
   1.7290887e-01   3.0436000e+00
   1.7290902e-01   3.0435991e+00
   1.7290907e-01   3.0435991e+00
   1.7290910e-01   3.0435991e+00
   1.7290914e-01   3.0435990e+00
   1.7291318e-01   3.0435798e+00
   1.7291725e-01   3.0435605e+00
   1.7317165e-01   3.0423644e+00
   1.7719322e-01   3.0230080e+00
   1.7719339e-01   3.0230074e+00
   1.7719342e-01   3.0230074e+00
   1.7719346e-01   3.0230074e+00
   1.7719350e-01   3.0230070e+00
   1.7720170e-01   3.0229666e+00
   1.7732625e-01   3.0223544e+00
   1.7745909e-01   3.0217006e+00
   1.8152755e-01   3.0012877e+00
   1.8152772e-01   3.0012870e+00
   1.8152775e-01   3.0012870e+00
   1.8152780e-01   3.0012867e+00
   1.8152784e-01   3.0012865e+00
   1.8153197e-01   3.0012655e+00
   1.8153614e-01   3.0012440e+00
   1.8179650e-01   2.9999135e+00
   1.8591174e-01   2.9785310e+00
   1.8591190e-01   2.9785300e+00
   1.8591194e-01   2.9785300e+00
   1.8591198e-01   2.9785297e+00
   1.8591201e-01   2.9785295e+00
   1.8592042e-01   2.9784850e+00
   1.8604784e-01   2.9778130e+00
   1.8618375e-01   2.9770958e+00
   1.9034566e-01   2.9548402e+00
   1.9034582e-01   2.9548395e+00
   1.9034585e-01   2.9548392e+00
   1.9034590e-01   2.9548392e+00
   1.9034594e-01   2.9548390e+00
   1.9035016e-01   2.9548160e+00
   1.9035442e-01   2.9547927e+00
   1.9062074e-01   2.9533515e+00
   1.9482918e-01   2.9303298e+00
   1.9482934e-01   2.9303290e+00
   1.9482939e-01   2.9303288e+00
   1.9482943e-01   2.9303288e+00
   1.9482946e-01   2.9303284e+00
   1.9483806e-01   2.9302810e+00
   1.9496836e-01   2.9295616e+00
   1.9510733e-01   2.9287944e+00
   1.9936220e-01   2.9051218e+00
   1.9936237e-01   2.9051210e+00
   1.9936241e-01   2.9051208e+00
   1.9936246e-01   2.9051208e+00
   1.9936249e-01   2.9051204e+00
   1.9936681e-01   2.9050963e+00
   1.9937117e-01   2.9050717e+00
   1.9964339e-01   2.9035475e+00
   2.0394460e-01   2.8793466e+00
   2.0394476e-01   2.8793457e+00
   2.0394480e-01   2.8793457e+00
   2.0394483e-01   2.8793454e+00
   2.0394488e-01   2.8793452e+00
   2.0395365e-01   2.8792953e+00
   2.0408680e-01   2.8785436e+00
   2.0422882e-01   2.8777418e+00
   2.0857622e-01   2.8531400e+00
   2.0857638e-01   2.8531392e+00
   2.0857643e-01   2.8531392e+00
   2.0857647e-01   2.8531390e+00
   2.0857650e-01   2.8531387e+00
   2.0858091e-01   2.8531137e+00
   2.0858537e-01   2.8530884e+00
   2.0886347e-01   2.8515131e+00
   2.1325696e-01   2.8266437e+00
   2.1325712e-01   2.8266428e+00
   2.1325716e-01   2.8266428e+00
   2.1325721e-01   2.8266425e+00
   2.1325724e-01   2.8266423e+00
   2.1326621e-01   2.8265915e+00
   2.1340220e-01   2.8258228e+00
   2.1354723e-01   2.8250036e+00
   2.1798667e-01   2.8000014e+00
   2.1798684e-01   2.8000004e+00
   2.1798688e-01   2.8000004e+00
   2.1798693e-01   2.8000002e+00
   2.1798697e-01   2.8000000e+00
   2.1799147e-01   2.7999747e+00
   2.1799602e-01   2.7999490e+00
   2.1827997e-01   2.7983570e+00
   2.2276525e-01   2.7733593e+00
   2.2276542e-01   2.7733583e+00
   2.2276546e-01   2.7733580e+00
   2.2276550e-01   2.7733580e+00
   2.2276555e-01   2.7733576e+00
   2.2277470e-01   2.7733068e+00
   2.2291350e-01   2.7725384e+00
   2.2306155e-01   2.7717195e+00
   2.2759254e-01   2.7468626e+00
   2.2759272e-01   2.7468617e+00
   2.2759277e-01   2.7468617e+00
   2.2759281e-01   2.7468615e+00
   2.2759286e-01   2.7468612e+00
   2.2759745e-01   2.7468362e+00
   2.2760210e-01   2.7468107e+00
   2.2789185e-01   2.7452369e+00
   2.3246844e-01   2.7206562e+00
   2.3246860e-01   2.7206554e+00
   2.3246865e-01   2.7206552e+00
   2.3246870e-01   2.7206552e+00
   2.3246874e-01   2.7206547e+00
   2.3247808e-01   2.7206051e+00
   2.3261969e-01   2.7198536e+00
   2.3277074e-01   2.7190528e+00
   2.3739278e-01   2.6948807e+00
   2.3739296e-01   2.6948800e+00
   2.3739300e-01   2.6948798e+00
   2.3739305e-01   2.6948798e+00
   2.3739310e-01   2.6948793e+00
   2.3739779e-01   2.6948552e+00
   2.3740251e-01   2.6948307e+00
   2.3769806e-01   2.6933086e+00
   2.4236545e-01   2.6696727e+00
   2.4236563e-01   2.6696720e+00
   2.4236567e-01   2.6696718e+00
   2.4236572e-01   2.6696718e+00
   2.4236576e-01   2.6696715e+00
   2.4237528e-01   2.6696239e+00
   2.4251969e-01   2.6689053e+00
   2.4267371e-01   2.6681400e+00
   2.4738630e-01   2.6451623e+00
   2.4738650e-01   2.6451614e+00
   2.4738654e-01   2.6451614e+00
   2.4738659e-01   2.6451612e+00
   2.4738663e-01   2.6451610e+00
   2.4739142e-01   2.6451380e+00
   2.4739623e-01   2.6451150e+00
   2.4769753e-01   2.6436765e+00
   2.5245520e-01   2.6214716e+00
   2.5245540e-01   2.6214710e+00
   2.5245544e-01   2.6214710e+00
   2.5245550e-01   2.6214707e+00
   2.5245553e-01   2.6214705e+00
   2.5246525e-01   2.6214259e+00
   2.5261240e-01   2.6207547e+00
   2.5276940e-01   2.6200402e+00
   2.5757203e-01   2.5987146e+00
   2.5757223e-01   2.5987139e+00
   2.5757226e-01   2.5987136e+00
   2.5757232e-01   2.5987136e+00
   2.5757235e-01   2.5987132e+00
   2.5757724e-01   2.5986922e+00
   2.5758216e-01   2.5986707e+00
   2.5788918e-01   2.5973442e+00
   2.6273662e-01   2.5769940e+00
   2.6273680e-01   2.5769932e+00
   2.6273686e-01   2.5769932e+00
   2.6273690e-01   2.5769932e+00
   2.6273695e-01   2.5769930e+00
   2.6274684e-01   2.5769525e+00
   2.6289678e-01   2.5763412e+00
   2.6305670e-01   2.5756907e+00
   2.6794884e-01   2.5564022e+00
   2.6794901e-01   2.5564015e+00
   2.6794907e-01   2.5564013e+00
   2.6794910e-01   2.5564013e+00
   2.6794916e-01   2.5564010e+00
   2.6795410e-01   2.5563820e+00
   2.6795912e-01   2.5563629e+00
   2.6827183e-01   2.5551713e+00
   2.7320853e-01   2.5370183e+00
   2.7320870e-01   2.5370176e+00
   2.7320877e-01   2.5370176e+00
   2.7320883e-01   2.5370176e+00
   2.7320892e-01   2.5370169e+00
   2.7321893e-01   2.5369813e+00
   2.7337167e-01   2.5364400e+00
   2.7353448e-01   2.5358640e+00
   2.7851558e-01   2.5189087e+00
   2.7851576e-01   2.5189083e+00
   2.7851582e-01   2.5189083e+00
   2.7851585e-01   2.5189080e+00
   2.7851596e-01   2.5189075e+00
   2.7852094e-01   2.5188913e+00
   2.7852607e-01   2.5188744e+00
   2.7884442e-01   2.5178351e+00
   2.8386980e-01   2.5021260e+00
   2.8387000e-01   2.5021255e+00
   2.8387004e-01   2.5021255e+00
   2.8387010e-01   2.5021255e+00
   2.8387020e-01   2.5021248e+00
   2.8388038e-01   2.5020943e+00
   2.8403586e-01   2.5016296e+00
   2.8420156e-01   2.5011356e+00
   2.8927110e-01   2.4867080e+00
   2.8927130e-01   2.4867072e+00
   2.8927132e-01   2.4867072e+00
   2.8927138e-01   2.4867072e+00
   2.8927147e-01   2.4867067e+00
   2.8927657e-01   2.4866931e+00
   2.8928176e-01   2.4866788e+00
   2.8960574e-01   2.4858024e+00
   2.9471928e-01   2.4726770e+00
   2.9471946e-01   2.4726765e+00
   2.9471952e-01   2.4726765e+00
   2.9471958e-01   2.4726765e+00
   2.9471967e-01   2.4726760e+00
   2.9473004e-01   2.4726508e+00
   2.9488820e-01   2.4722660e+00
   2.9505682e-01   2.4718575e+00
   3.0021420e-01   2.4600410e+00
   3.0021440e-01   2.4600406e+00
   3.0021444e-01   2.4600406e+00
   3.0021450e-01   2.4600406e+00
   3.0021460e-01   2.4600400e+00
   3.0021977e-01   2.4600291e+00
   3.0022505e-01   2.4600174e+00
   3.0055463e-01   2.4593074e+00
   3.0575573e-01   2.4487925e+00
   3.0575594e-01   2.4487920e+00
   3.0575597e-01   2.4487920e+00
   3.0575603e-01   2.4487920e+00
   3.0575612e-01   2.4487917e+00
   3.0576667e-01   2.4487717e+00
   3.0592754e-01   2.4484670e+00
   3.0609903e-01   2.4481440e+00
   3.1134373e-01   2.4389083e+00
   3.1134390e-01   2.4389079e+00
   3.1134397e-01   2.4389080e+00
   3.1134403e-01   2.4389080e+00
   3.1134412e-01   2.4389076e+00
   3.1134940e-01   2.4388990e+00
   3.1135476e-01   2.4388902e+00
   3.1168985e-01   2.4383428e+00
   3.1697800e-01   2.4303510e+00
   3.1697822e-01   2.4303508e+00
   3.1697825e-01   2.4303508e+00
   3.1697830e-01   2.4303508e+00
   3.1697840e-01   2.4303503e+00
   3.1698912e-01   2.4303355e+00
   3.1715268e-01   2.4301076e+00
   3.1732700e-01   2.4298658e+00
   3.2265842e-01   2.4230680e+00
   3.2265863e-01   2.4230678e+00
   3.2265870e-01   2.4230678e+00
   3.2265872e-01   2.4230678e+00
   3.2265884e-01   2.4230676e+00
   3.2266417e-01   2.4230614e+00
   3.2266963e-01   2.4230550e+00
   3.2301027e-01   2.4226594e+00
   3.2838482e-01   2.4169931e+00
   3.2838503e-01   2.4169930e+00
   3.2838508e-01   2.4169930e+00
   3.2838514e-01   2.4169931e+00
   3.2838523e-01   2.4169927e+00
   3.2839614e-01   2.4169822e+00
   3.2856235e-01   2.4168240e+00
   3.2873950e-01   2.4166565e+00
   3.3415705e-01   2.4120467e+00
   3.3415726e-01   2.4120467e+00
   3.3415732e-01   2.4120467e+00
   3.3415738e-01   2.4120467e+00
   3.3415747e-01   2.4120464e+00
   3.3416292e-01   2.4120424e+00
   3.3416846e-01   2.4120380e+00
   3.3451453e-01   2.4117768e+00
   3.3997497e-01   2.4081370e+00
   3.3997518e-01   2.4081370e+00
   3.3997520e-01   2.4081370e+00
   3.3997527e-01   2.4081373e+00
   3.3997540e-01   2.4081368e+00
   3.3998644e-01   2.4081304e+00
   3.4015530e-01   2.4080320e+00
   3.4033525e-01   2.4079280e+00
   3.4583837e-01   2.4051610e+00
   3.4583858e-01   2.4051610e+00
   3.4583864e-01   2.4051610e+00
   3.4583870e-01   2.4051611e+00
   3.4583880e-01   2.4051607e+00
   3.4584433e-01   2.4051585e+00
   3.4584996e-01   2.4051560e+00
   3.4620148e-01   2.4050057e+00
   3.5174713e-01   2.4030046e+00
   3.5174733e-01   2.4030046e+00
   3.5174740e-01   2.4030050e+00
   3.5174745e-01   2.4030050e+00
   3.5174754e-01   2.4030046e+00
   3.5175880e-01   2.4030013e+00
   3.5193026e-01   2.4029500e+00
   3.5211300e-01   2.4028962e+00
   3.5770110e-01   2.4015460e+00
   3.5770130e-01   2.4015460e+00
   3.5770136e-01   2.4015460e+00
   3.5770140e-01   2.4015462e+00
   3.5770150e-01   2.4015460e+00
   3.5770710e-01   2.4015448e+00
   3.5771284e-01   2.4015436e+00
   3.5806975e-01   2.4014764e+00
   3.6370006e-01   2.4006548e+00
   3.6370027e-01   2.4006548e+00
   3.6370033e-01   2.4006548e+00
   3.6370040e-01   2.4006548e+00
   3.6370048e-01   2.4006546e+00
   3.6371190e-01   2.4006534e+00
   3.6388597e-01   2.4006348e+00
   3.6407150e-01   2.4006155e+00
   3.6974388e-01   2.4001944e+00
   3.6974410e-01   2.4001944e+00
   3.6974415e-01   2.4001944e+00
   3.6974420e-01   2.4001946e+00
   3.6974433e-01   2.4001944e+00
   3.6975002e-01   2.4001942e+00
   3.6975583e-01   2.4001940e+00
   3.7011808e-01   2.4001772e+00
   3.7583240e-01   2.4000242e+00
   3.7583265e-01   2.4000242e+00
   3.7583268e-01   2.4000244e+00
   3.7583274e-01   2.4000244e+00
   3.7583286e-01   2.4000242e+00
   3.7584445e-01   2.4000242e+00
   3.7602110e-01   2.4000223e+00
   3.7620938e-01   2.4000204e+00
   3.8196546e-01   2.3999999e+00
   3.8196570e-01   2.3999999e+00
   3.8196576e-01   2.3999999e+00
   3.8196582e-01   2.4000000e+00
   3.8196590e-01   2.3999999e+00
   3.8197170e-01   2.4000000e+00
   3.8197760e-01   2.3999999e+00
   3.8234517e-01   2.4000000e+00
   3.8814288e-01   2.3999755e+00
   3.8814312e-01   2.3999755e+00
   3.8814315e-01   2.3999758e+00
   3.8814320e-01   2.3999758e+00
   3.8814333e-01   2.3999755e+00
   3.8815507e-01   2.3999753e+00
   3.8833430e-01   2.3999734e+00
   3.8852530e-01   2.3999710e+00
   3.9436448e-01   2.3998055e+00
   3.9436470e-01   2.3998055e+00
   3.9436477e-01   2.3998055e+00
   3.9436483e-01   2.3998058e+00
   3.9436492e-01   2.3998053e+00
   3.9437080e-01   2.3998053e+00
   3.9437678e-01   2.3998048e+00
   3.9474964e-01   2.3997872e+00
   4.0063012e-01   2.3993452e+00
   4.0063033e-01   2.3993452e+00
   4.0063038e-01   2.3993454e+00
   4.0063044e-01   2.3993454e+00
   4.0063056e-01   2.3993452e+00
   4.0064248e-01   2.3993440e+00
   4.0082425e-01   2.3993250e+00
   4.0101796e-01   2.3993044e+00
   4.0693960e-01   2.3984540e+00
   4.0693980e-01   2.3984540e+00
   4.0693986e-01   2.3984542e+00
   4.0693992e-01   2.3984542e+00
   4.0694004e-01   2.3984540e+00
   4.0694597e-01   2.3984530e+00
   4.0695205e-01   2.3984518e+00
   4.0733016e-01   2.3983822e+00
   4.1329274e-01   2.3969953e+00
   4.1329294e-01   2.3969953e+00
   4.1329300e-01   2.3969953e+00
   4.1329306e-01   2.3969955e+00
   4.1329318e-01   2.3969953e+00
   4.1330528e-01   2.3969917e+00
   4.1348955e-01   2.3969400e+00
   4.1368598e-01   2.3968842e+00
   4.1968940e-01   2.3948393e+00
   4.1968960e-01   2.3948393e+00
   4.1968966e-01   2.3948393e+00
   4.1968971e-01   2.3948395e+00
   4.1968983e-01   2.3948390e+00
   4.1969585e-01   2.3948370e+00
   4.1970200e-01   2.3948343e+00
   4.2008530e-01   2.3946810e+00
   4.2612934e-01   2.3918633e+00
   4.2612958e-01   2.3918630e+00
   4.2612964e-01   2.3918630e+00
   4.2612970e-01   2.3918633e+00
   4.2612982e-01   2.3918630e+00
   4.2614207e-01   2.3918564e+00
   4.2632884e-01   2.3917572e+00
   4.3261248e-01   2.3879538e+00
   4.3261270e-01   2.3879538e+00
   4.3261275e-01   2.3879538e+00
   4.3261280e-01   2.3879538e+00
   4.3261293e-01   2.3879535e+00
   4.3261904e-01   2.3879495e+00
   4.3262526e-01   2.3879452e+00
   4.3913856e-01   2.3830078e+00
   4.3913880e-01   2.3830075e+00
   4.3913886e-01   2.3830075e+00
   4.3913892e-01   2.3830075e+00
   4.3913904e-01   2.3830073e+00
   4.3934070e-01   2.3828375e+00
   4.4570744e-01   2.3769330e+00
   4.4570768e-01   2.3769329e+00
   4.4570774e-01   2.3769329e+00
   4.4570780e-01   2.3769329e+00
   4.4570792e-01   2.3769326e+00
   4.4571410e-01   2.3769264e+00
   4.5231918e-01   2.3696500e+00
   4.5231923e-01   2.3696500e+00
   4.5231930e-01   2.3696501e+00
   4.5231940e-01   2.3696496e+00
   4.5252370e-01   2.3694055e+00
   4.5897308e-01   2.3610928e+00
   4.5897314e-01   2.3610928e+00
   4.5897320e-01   2.3610928e+00
   4.5897332e-01   2.3610923e+00
   4.5897960e-01   2.3610840e+00
   4.6566927e-01   2.3512090e+00
   4.6566933e-01   2.3512090e+00
   4.6566940e-01   2.3512090e+00
   4.6566950e-01   2.3512084e+00
   4.6587643e-01   2.3508825e+00
   4.7240750e-01   2.3399606e+00
   4.7240755e-01   2.3399606e+00
   4.7240760e-01   2.3399606e+00
   4.7240776e-01   2.3399600e+00
   4.7241408e-01   2.3399490e+00
   4.7918760e-01   2.3273246e+00
   4.7918767e-01   2.3273246e+00
   4.7918773e-01   2.3273246e+00
   4.7918788e-01   2.3273242e+00
   4.7939736e-01   2.3269130e+00
   4.8600942e-01   2.3132940e+00
   4.8600948e-01   2.3132940e+00
   4.8600954e-01   2.3132940e+00
   4.8600970e-01   2.3132935e+00
   4.8601610e-01   2.3132799e+00
   4.9287274e-01   2.2978760e+00
   4.9287280e-01   2.2978760e+00
   4.9287286e-01   2.2978760e+00
   4.9287298e-01   2.2978754e+00
   4.9308506e-01   2.2973788e+00
   4.9977738e-01   2.2810934e+00
   4.9977744e-01   2.2810934e+00
   4.9977750e-01   2.2810934e+00
   4.9977764e-01   2.2810926e+00
   4.9978414e-01   2.2810764e+00
   5.0672317e-01   2.2629840e+00
   5.0672320e-01   2.2629840e+00
   5.0672330e-01   2.2629840e+00
   5.0672340e-01   2.2629833e+00
   5.0693800e-01   2.2624052e+00
   5.1370984e-01   2.2436004e+00
   5.1370990e-01   2.2436004e+00
   5.1370996e-01   2.2436001e+00
   5.1371010e-01   2.2435997e+00
   5.1371670e-01   2.2435810e+00
   5.2073730e-01   2.2230086e+00
   5.2073735e-01   2.2230086e+00
   5.2073740e-01   2.2230084e+00
   5.2073750e-01   2.2230080e+00
   5.2095467e-01   2.2223554e+00
   5.2780530e-01   2.2012882e+00
   5.2780540e-01   2.2012882e+00
   5.2780545e-01   2.2012882e+00
   5.2780557e-01   2.2012875e+00
   5.2781224e-01   2.2012665e+00
   5.3491366e-01   2.1785312e+00
   5.3491370e-01   2.1785312e+00
   5.3491380e-01   2.1785312e+00
   5.3491396e-01   2.1785305e+00
   5.3513354e-01   2.1778140e+00
   5.4206220e-01   2.1548407e+00
   5.4206230e-01   2.1548407e+00
   5.4206234e-01   2.1548405e+00
   5.4206246e-01   2.1548398e+00
   5.4206920e-01   2.1548173e+00
   5.4925070e-01   2.1303303e+00
   5.4925080e-01   2.1303300e+00
   5.4925084e-01   2.1303300e+00
   5.4925096e-01   2.1303294e+00
   5.4947300e-01   2.1295629e+00
   5.5647900e-01   2.1051226e+00
   5.5647904e-01   2.1051223e+00
   5.5647910e-01   2.1051223e+00
   5.5647930e-01   2.1051216e+00
   5.5648607e-01   2.1050975e+00
   5.6374680e-01   2.0793470e+00
   5.6374690e-01   2.0793470e+00
   5.6374700e-01   2.0793467e+00
   5.6374710e-01   2.0793460e+00
   5.6397160e-01   2.0785446e+00
   5.7105404e-01   2.0531406e+00
   5.7105410e-01   2.0531406e+00
   5.7105420e-01   2.0531404e+00
   5.7105434e-01   2.0531397e+00
   5.7106120e-01   2.0531151e+00
   5.7840050e-01   2.0266442e+00
   5.7840055e-01   2.0266440e+00
   5.7840060e-01   2.0266440e+00
   5.7840073e-01   2.0266433e+00
   5.7862765e-01   2.0258243e+00
   5.8578587e-01   2.0000020e+00
   5.8578590e-01   2.0000017e+00
   5.8578600e-01   2.0000017e+00
   5.8578610e-01   2.0000010e+00
   5.8579310e-01   1.9999760e+00
   5.9320990e-01   1.9733601e+00
   5.9321004e-01   1.9733596e+00
   5.9321016e-01   1.9733591e+00
   5.9343950e-01   1.9725397e+00
   6.0067266e-01   1.9468635e+00
   6.0067280e-01   1.9468630e+00
   6.0067290e-01   1.9468626e+00
   6.0068000e-01   1.9468377e+00
   6.0817370e-01   1.9206569e+00
   6.0817385e-01   1.9206564e+00
   6.0817397e-01   1.9206560e+00
   6.0840570e-01   1.9198549e+00
   6.1571294e-01   1.8948816e+00
   6.1571306e-01   1.8948811e+00
   6.1571324e-01   1.8948807e+00
   6.1572040e-01   1.8948565e+00
   6.2329010e-01   1.8696736e+00
   6.2329024e-01   1.8696731e+00
   6.2329040e-01   1.8696728e+00
   6.2352440e-01   1.8689064e+00
   6.3090503e-01   1.8451630e+00
   6.3090520e-01   1.8451625e+00
   6.3090533e-01   1.8451620e+00
   6.3091254e-01   1.8451393e+00
   6.3855755e-01   1.8214724e+00
   6.3855770e-01   1.8214719e+00
   6.3855780e-01   1.8214716e+00
   6.3879420e-01   1.8207561e+00
   6.4624730e-01   1.7987152e+00
   6.4624745e-01   1.7987149e+00
   6.4624757e-01   1.7987145e+00
   6.4625490e-01   1.7986934e+00
   6.5397424e-01   1.7769948e+00
   6.5397435e-01   1.7769945e+00
   6.5397450e-01   1.7769940e+00
   6.5421313e-01   1.7763423e+00
   6.6173804e-01   1.7564027e+00
   6.6173816e-01   1.7564024e+00
   6.6173830e-01   1.7564020e+00
   6.6174567e-01   1.7563831e+00
   6.6953850e-01   1.7370190e+00
   6.6953870e-01   1.7370186e+00
   6.6953880e-01   1.7370182e+00
   6.6977970e-01   1.7364410e+00
   6.7737550e-01   1.7189095e+00
   6.7737560e-01   1.7189091e+00
   6.7737573e-01   1.7189088e+00
   6.7738320e-01   1.7188923e+00
   6.8524873e-01   1.7021266e+00
   6.8524885e-01   1.7021264e+00
   6.8524900e-01   1.7021261e+00
   6.8549216e-01   1.7016305e+00
   6.9315800e-01   1.6867083e+00
   6.9315810e-01   1.6867081e+00
   6.9315827e-01   1.6867079e+00
   6.9316580e-01   1.6866939e+00
   7.0110310e-01   1.6726774e+00
   7.0110320e-01   1.6726772e+00
   7.0110340e-01   1.6726769e+00
   7.0134870e-01   1.6722668e+00
   7.0908380e-01   1.6600415e+00
   7.0908390e-01   1.6600412e+00
   7.0908410e-01   1.6600411e+00
   7.0909166e-01   1.6600298e+00
   7.1709990e-01   1.6487929e+00
   7.1710000e-01   1.6487927e+00
   7.1710020e-01   1.6487925e+00
   7.1734770e-01   1.6484678e+00
   7.2515120e-01   1.6389087e+00
   7.2515130e-01   1.6389086e+00
   7.2515140e-01   1.6389085e+00
   7.2515910e-01   1.6388997e+00
   7.3323740e-01   1.6303513e+00
   7.3323750e-01   1.6303512e+00
   7.3323770e-01   1.6303511e+00
   7.3348737e-01   1.6301080e+00
   7.4135834e-01   1.6230683e+00
   7.4135846e-01   1.6230682e+00
   7.4135864e-01   1.6230681e+00
   7.4136630e-01   1.6230618e+00
   7.4951380e-01   1.6169935e+00
   7.4951390e-01   1.6169934e+00
   7.4951410e-01   1.6169933e+00
   7.4976590e-01   1.6168244e+00
   7.5770354e-01   1.6120472e+00
   7.5770366e-01   1.6120471e+00
   7.5770384e-01   1.6120470e+00
   7.5771160e-01   1.6120428e+00
   7.6592730e-01   1.6081375e+00
   7.6592750e-01   1.6081374e+00
   7.6592760e-01   1.6081374e+00
   7.6618150e-01   1.6080323e+00
   7.7418494e-01   1.6051612e+00
   7.7418510e-01   1.6051612e+00
   7.7418524e-01   1.6051612e+00
   7.7419310e-01   1.6051587e+00
   7.8247620e-01   1.6030052e+00
   7.8247637e-01   1.6030050e+00
   7.8247650e-01   1.6030050e+00
   7.8273250e-01   1.6029502e+00
   7.9080080e-01   1.6015463e+00
   7.9080100e-01   1.6015463e+00
   7.9080110e-01   1.6015463e+00
   7.9080904e-01   1.6015452e+00
   7.9915860e-01   1.6006550e+00
   7.9915875e-01   1.6006550e+00
   7.9915890e-01   1.6006550e+00
   7.9941690e-01   1.6006352e+00
   8.0754930e-01   1.6001947e+00
   8.0754940e-01   1.6001947e+00
   8.0754960e-01   1.6001947e+00
   8.0755750e-01   1.6001943e+00
   8.1597260e-01   1.6000246e+00
   8.1597280e-01   1.6000246e+00
   8.1597300e-01   1.6000246e+00
   8.1623300e-01   1.6000223e+00
   8.2442850e-01   1.6000003e+00
   8.2442860e-01   1.6000003e+00
   8.2442880e-01   1.6000003e+00
   8.2443684e-01   1.6000003e+00
   8.3291656e-01   1.5999758e+00
   8.3291674e-01   1.5999758e+00
   8.3291686e-01   1.5999758e+00
   8.3317890e-01   1.5999736e+00
   8.4143660e-01   1.5998056e+00
   8.4143680e-01   1.5998056e+00
   8.4143690e-01   1.5998056e+00
   8.4144500e-01   1.5998054e+00
   8.4998846e-01   1.5993456e+00
   8.4998864e-01   1.5993456e+00
   8.4998876e-01   1.5993456e+00
   8.5025275e-01   1.5993252e+00
   8.5857180e-01   1.5984544e+00
   8.5857195e-01   1.5984542e+00
   8.5857210e-01   1.5984542e+00
   8.5858030e-01   1.5984532e+00
   8.6718650e-01   1.5969956e+00
   8.6718660e-01   1.5969956e+00
   8.6718680e-01   1.5969956e+00
   8.6745270e-01   1.5969403e+00
   8.7583220e-01   1.5948396e+00
   8.7583230e-01   1.5948395e+00
   8.7583250e-01   1.5948395e+00
   8.7584066e-01   1.5948370e+00
   8.8450867e-01   1.5918636e+00
   8.8450885e-01   1.5918636e+00
   8.8450900e-01   1.5918635e+00
   8.8477683e-01   1.5917574e+00
   8.9321584e-01   1.5879542e+00
   8.9321595e-01   1.5879540e+00
   8.9321613e-01   1.5879540e+00
   8.9322436e-01   1.5879498e+00
   9.0195330e-01   1.5830080e+00
   9.0195340e-01   1.5830079e+00
   9.0195360e-01   1.5830078e+00
   9.0222320e-01   1.5828380e+00
   9.1072080e-01   1.5769334e+00
   9.1072094e-01   1.5769334e+00
   9.1072110e-01   1.5769331e+00
   9.1072947e-01   1.5769270e+00
   9.1951823e-01   1.5696507e+00
   9.1951840e-01   1.5696505e+00
   9.1951853e-01   1.5696504e+00
   9.1979000e-01   1.5694060e+00
   9.2834526e-01   1.5610936e+00
   9.2834544e-01   1.5610933e+00
   9.2834556e-01   1.5610932e+00
   9.2835397e-01   1.5610845e+00
   9.3720170e-01   1.5512097e+00
   9.3720186e-01   1.5512094e+00
   9.3720200e-01   1.5512093e+00
   9.3747530e-01   1.5508833e+00
   9.4608724e-01   1.5399613e+00
   9.4608740e-01   1.5399612e+00
   9.4608754e-01   1.5399610e+00
   9.4609600e-01   1.5399497e+00
   9.5500170e-01   1.5273257e+00
   9.5500183e-01   1.5273255e+00
   9.5500200e-01   1.5273253e+00
   9.5527714e-01   1.5269138e+00
   9.6394480e-01   1.5132950e+00
   9.6394500e-01   1.5132948e+00
   9.6394510e-01   1.5132946e+00
   9.6395360e-01   1.5132806e+00
   9.7291630e-01   1.4978771e+00
   9.7291640e-01   1.4978768e+00
   9.7291660e-01   1.4978765e+00
   9.7319347e-01   1.4973797e+00
   9.8191595e-01   1.4810946e+00
   9.8191610e-01   1.4810942e+00
   9.8191625e-01   1.4810939e+00
   9.8192483e-01   1.4810774e+00
   9.9094355e-01   1.4629854e+00
   9.9094370e-01   1.4629850e+00
   9.9094385e-01   1.4629847e+00
   9.9122244e-01   1.4624063e+00
   9.9999875e-01   1.4436017e+00
   9.9999890e-01   1.4436014e+00
   9.9999910e-01   1.4436010e+00
   1.0000079e+00   1.4435817e+00
   1.0090816e+00   1.4230098e+00
   1.0090817e+00   1.4230094e+00
   1.0093620e+00   1.4223565e+00
   1.0181913e+00   1.4012893e+00
   1.0181916e+00   1.4012889e+00
   1.0182004e+00   1.4012674e+00
   1.0273281e+00   1.3785324e+00
   1.0273283e+00   1.3785319e+00
   1.0276102e+00   1.3778155e+00
   1.0364915e+00   1.3548420e+00
   1.0364916e+00   1.3548416e+00
   1.0365006e+00   1.3548182e+00
   1.0456814e+00   1.3303317e+00
   1.0456815e+00   1.3303312e+00
   1.0459651e+00   1.3295642e+00
   1.0548973e+00   1.3051236e+00
   1.0548974e+00   1.3051231e+00
   1.0549064e+00   1.3050985e+00
   1.0641392e+00   1.2793484e+00
   1.0641394e+00   1.2793479e+00
   1.0644245e+00   1.2785463e+00
   1.0734067e+00   1.2531420e+00
   1.0734069e+00   1.2531415e+00
   1.0734159e+00   1.2531160e+00
   1.0826997e+00   1.2266456e+00
   1.0826999e+00   1.2266451e+00
   1.0829866e+00   1.2258257e+00
   1.0920178e+00   1.2000031e+00
   1.0920180e+00   1.2000027e+00
   1.0920270e+00   1.1999769e+00
   1.1013608e+00   1.1733610e+00
   1.1013609e+00   1.1733605e+00
   1.1016492e+00   1.1725410e+00
   1.1107284e+00   1.1468645e+00
   1.1107286e+00   1.1468640e+00
   1.1107377e+00   1.1468385e+00
   1.1201204e+00   1.1206578e+00
   1.1201206e+00   1.1206576e+00
   1.1204103e+00   1.1198562e+00
   1.1295365e+00   1.0948825e+00
   1.1295367e+00   1.0948820e+00
   1.1295458e+00   1.0948575e+00
   1.1389766e+00   1.0696745e+00
   1.1389767e+00   1.0696740e+00
   1.1484401e+00   1.0451640e+00
   1.1484404e+00   1.0451635e+00
   1.1579270e+00   1.0214732e+00
   1.1579273e+00   1.0214728e+00
   1.1674371e+00   9.9871606e-01
   1.1674373e+00   9.9871564e-01
   1.1769700e+00   9.7699550e-01
   1.1769701e+00   9.7699517e-01
   1.1865253e+00   9.5640360e-01
   1.1865256e+00   9.5640326e-01
   1.1961031e+00   9.3701960e-01
   1.1961033e+00   9.3701930e-01
   1.2057030e+00   9.1890980e-01
   1.2153245e+00   9.0212697e-01
   1.2249676e+00   8.8670870e-01
   1.2346319e+00   8.7267770e-01
   1.2443172e+00   8.6004174e-01
   1.2540232e+00   8.4879310e-01
   1.2637496e+00   8.3890890e-01
   1.2734963e+00   8.3035160e-01
   1.2832628e+00   8.2306856e-01
   1.2930490e+00   8.1699360e-01
   1.3028547e+00   8.1204720e-01
   1.3126793e+00   8.0813766e-01
   1.3225229e+00   8.0516136e-01
   1.3323850e+00   8.0300510e-01
   1.3422654e+00   8.0154630e-01
   1.3521638e+00   8.0065507e-01
   1.3620800e+00   8.0019480e-01
   1.3720137e+00   8.0002450e-01
   1.3819646e+00   8.0000030e-01
   1.3919325e+00   7.9997593e-01
   1.4019170e+00   7.9980570e-01
   1.4119179e+00   7.9934550e-01
   1.4219350e+00   7.9845446e-01
   1.4319679e+00   7.9699576e-01
   1.4420164e+00   7.9483970e-01
   1.4520801e+00   7.9186360e-01
   1.4621589e+00   7.8795433e-01
   1.4722524e+00   7.8300820e-01
   1.4823604e+00   7.7693355e-01
   1.4924825e+00   7.6965080e-01
   1.5026187e+00   7.6109374e-01
   1.5127684e+00   7.5121000e-01
   1.5229316e+00   7.3996160e-01
   1.5331078e+00   7.2732604e-01
   1.5432967e+00   7.1329534e-01
   1.5534981e+00   6.9787740e-01
   1.5637119e+00   6.8109494e-01
   1.5739377e+00   6.6298570e-01
   1.5841750e+00   6.4360213e-01
   1.5944238e+00   6.2301050e-01
   1.6046836e+00   6.0129030e-01
   1.6149544e+00   5.7853320e-01
   1.6252357e+00   5.5484280e-01
   1.6355273e+00   5.3033250e-01
   1.6458288e+00   5.0512470e-01
   1.6561401e+00   4.7934926e-01
   1.6664608e+00   4.5314290e-01
   1.6767906e+00   4.2664656e-01
   1.6871294e+00   4.0000433e-01
   1.6974766e+00   3.7336186e-01
   1.7078322e+00   3.4686542e-01
   1.7181958e+00   3.2065898e-01
   1.7285671e+00   2.9488360e-01
   1.7389458e+00   2.6967537e-01
   1.7493317e+00   2.4516484e-01
   1.7597245e+00   2.2147423e-01
   1.7701238e+00   1.9871703e-01
   1.7805295e+00   1.7699632e-01
   1.7909412e+00   1.5640432e-01
   1.8013586e+00   1.3702038e-01
   1.8117815e+00   1.1891075e-01
   1.8222095e+00   1.0212789e-01
   1.8326424e+00   8.6709514e-02
   1.8430799e+00   7.2678480e-02
   1.8535217e+00   6.0042440e-02
   1.8639675e+00   4.8793720e-02
   1.8744171e+00   3.8909502e-02
   1.8848700e+00   3.0351982e-02
   1.8953261e+00   2.3068972e-02
   1.9057851e+00   1.6993962e-02
   1.9162468e+00   1.2047350e-02
   1.9267106e+00   8.1377480e-03
   1.9371765e+00   5.1616207e-03
   1.9476441e+00   3.0050650e-03
   1.9581132e+00   1.5464313e-03
   1.9685833e+00   6.5477190e-04
   1.9790545e+00   1.9467063e-04
   1.9895260e+00   2.4636276e-05
   1.9999980e+00  -3.8130338e-08


==> Data/pf-background/WFG2.dat <==
   0.0000000e+00   4.0000000e+00
   1.5421237e-05   3.9900154e+00
   6.1684710e-05   3.9801231e+00
   1.3878971e-04   3.9704145e+00
   2.4673504e-04   3.9609789e+00
   3.8551904e-04   3.9519030e+00
   5.5513956e-04   3.9432698e+00
   7.5559401e-04   3.9351576e+00
   9.8687927e-04   3.9276393e+00
   1.2489918e-03   3.9207817e+00
   1.5419275e-03   3.9146447e+00
   1.8656819e-03   3.9092804e+00
   2.2202501e-03   3.9047329e+00
   2.6056264e-03   3.9010376e+00
   3.0218051e-03   3.8982207e+00
   3.4687796e-03   3.8962987e+00
   3.9465431e-03   3.8952786e+00
   4.4550883e-03   3.8951571e+00
   4.1554379e-02   3.8928242e+00
   4.3162163e-02   3.8734621e+00
   4.4800124e-02   3.8525774e+00
   4.6468237e-02   3.8302379e+00
   4.8166476e-02   3.8065248e+00
   4.8166476e-02   3.8065248e+00
   4.9894815e-02   3.7815319e+00
   5.1653226e-02   3.7553660e+00
   5.3441683e-02   3.7281454e+00
   5.5260159e-02   3.7000000e+00
   5.7108625e-02   3.6710700e+00
   5.8987053e-02   3.6415053e+00
   6.0895414e-02   3.6114647e+00
   6.2833678e-02   3.5811146e+00
   6.4801815e-02   3.5506279e+00
   6.4801815e-02   3.5506279e+00
   6.6799796e-02   3.5201831e+00
   6.8827589e-02   3.4899630e+00
   7.0885163e-02   3.4601530e+00
   7.2972487e-02   3.4309404e+00
   7.5089527e-02   3.4025126e+00
   7.7236252e-02   3.3750559e+00
   7.9412629e-02   3.3487539e+00
   8.1618623e-02   3.3237863e+00
   8.3854201e-02   3.3003276e+00
   8.6119329e-02   3.2785452e+00
   8.8413970e-02   3.2585985e+00
   9.0738091e-02   3.2406376e+00
   9.3091655e-02   3.2248015e+00
   9.5474626e-02   3.2112177e+00
   9.7886967e-02   3.2000000e+00
   1.0032864e-01   3.1912485e+00
   1.0279961e-01   3.1850478e+00
   1.0529984e-01   3.1814665e+00
   1.0782928e-01   3.1805563e+00
   3.0297957e-01   3.1789315e+00
   3.0714881e-01   3.1180866e+00
   3.1134415e-01   3.0575078e+00
   3.1556553e-01   2.9975545e+00
   3.1556553e-01   2.9975545e+00
   3.1981289e-01   2.9385869e+00
   3.2408616e-01   2.8809636e+00
   3.2838528e-01   2.8250389e+00
   3.2838528e-01   2.8250389e+00
   3.3271017e-01   2.7711612e+00
   3.3706078e-01   2.7196699e+00
   3.3706078e-01   2.7196699e+00
   3.4143702e-01   2.6708935e+00
   3.4583885e-01   2.6251471e+00
   3.5026619e-01   2.5827303e+00
   3.5026619e-01   2.5827303e+00
   3.5471896e-01   2.5439250e+00
   3.5919711e-01   2.5089934e+00
   3.6370057e-01   2.4781759e+00
   3.6822925e-01   2.4516896e+00
   3.7278310e-01   2.4297262e+00
   3.7736204e-01   2.4124507e+00
   3.8196601e-01   2.4000000e+00
   3.8659493e-01   2.3924815e+00
   3.9124873e-01   2.3899724e+00
   7.3729441e-01   2.3569907e+00
   7.4339486e-01   2.2719641e+00
   7.4951469e-01   2.1899248e+00
   7.5565380e-01   2.1113820e+00
   7.6181210e-01   2.0368272e+00
   7.6798950e-01   1.9667311e+00
   7.7418589e-01   1.9015403e+00
   7.7418589e-01   1.9015403e+00
   7.8040119e-01   1.8416742e+00
   7.8663530e-01   1.7875224e+00
   7.9288812e-01   1.7394415e+00
   7.9915955e-01   1.6977533e+00
   7.9915955e-01   1.6977533e+00
   8.0544950e-01   1.6627416e+00
   8.1175787e-01   1.6346509e+00
   8.1808457e-01   1.6136838e+00
   8.2442950e-01   1.6000000e+00
   8.3079255e-01   1.5937146e+00
   1.2930503e+00   1.5548107e+00
   1.3004027e+00   1.4516028e+00
   1.3077659e+00   1.3539845e+00
   1.3151397e+00   1.2625687e+00
   1.3225242e+00   1.1779335e+00
   1.3299190e+00   1.1006181e+00
   1.3373242e+00   1.0311198e+00
   1.3447396e+00   9.6988974e-01
   1.3521652e+00   9.1733070e-01
   1.3596007e+00   8.7379368e-01
   1.3670461e+00   8.3957554e-01
   1.3745012e+00   8.1491685e-01
   1.3819660e+00   8.0000000e-01
   1.3894403e+00   7.9494768e-01
   1.9136331e+00   7.9182355e-01
   1.9214804e+00   6.7114178e-01
   1.9293289e+00   5.5840634e-01
   1.9371785e+00   4.5432669e-01
   1.9450291e+00   3.5956208e-01
   1.9528805e+00   2.7471715e-01
   1.9607326e+00   2.0033792e-01
   1.9685854e+00   1.3690810e-01
   1.9764386e+00   8.4845708e-02


==> Data/pf-background/WFG3.dat <==
   0.0000000e+00   4.0000000e+00
   9.9999900e-03   3.9800000e+00
   1.9999980e-02   3.9600000e+00
   2.9999971e-02   3.9400000e+00
   4.0000020e-02   3.9200000e+00
   5.0000012e-02   3.9000000e+00
   6.0000002e-02   3.8800000e+00
   6.9999990e-02   3.8600001e+00
   7.9999980e-02   3.8400002e+00
   8.9999974e-02   3.8200002e+00
   9.0000030e-02   3.8200000e+00
   1.0000002e-01   3.8000000e+00
   1.1000001e-01   3.7800000e+00
   1.2000001e-01   3.7600000e+00
   1.3000000e-01   3.7400000e+00
   1.3999999e-01   3.7200000e+00
   1.4999998e-01   3.7000000e+00
   1.5999997e-01   3.6800000e+00
   1.6000003e-01   3.6799998e+00
   1.6999996e-01   3.6600000e+00
   1.7000002e-01   3.6599998e+00
   1.8000000e-01   3.6399999e+00
   1.9000000e-01   3.6200000e+00
   1.9000006e-01   3.6200000e+00
   1.9999999e-01   3.6000000e+00
   2.0000005e-01   3.6000000e+00
   2.0999998e-01   3.5800000e+00
   2.1000004e-01   3.5800000e+00
   2.1999997e-01   3.5600000e+00
   2.2000003e-01   3.5600000e+00
   2.3000002e-01   3.5400000e+00
   2.4000001e-01   3.5200000e+00
   2.4000007e-01   3.5200000e+00
   2.5000000e-01   3.5000000e+00
   2.5000006e-01   3.5000000e+00
   2.6000000e-01   3.4800000e+00
   2.6000005e-01   3.4800000e+00
   2.6999998e-01   3.4600000e+00
   2.7000004e-01   3.4600000e+00
   2.7000010e-01   3.4599998e+00
   2.7999997e-01   3.4400000e+00
   2.8000003e-01   3.4400000e+00
   2.8000010e-01   3.4399998e+00
   2.9000002e-01   3.4200000e+00
   2.9000008e-01   3.4199998e+00
   3.0000000e-01   3.4000000e+00
   3.0000007e-01   3.3999999e+00
   3.1000000e-01   3.3800000e+00
   3.1000006e-01   3.3799999e+00
   3.2000000e-01   3.3600001e+00
   3.2000005e-01   3.3600000e+00
   3.2999998e-01   3.3400002e+00
   3.3000004e-01   3.3400000e+00
   3.3999997e-01   3.3200002e+00
   3.4000003e-01   3.3200000e+00
   3.4999996e-01   3.3000002e+00
   3.5000002e-01   3.3000000e+00
   3.5999995e-01   3.2800002e+00
   3.6000000e-01   3.2800000e+00
   3.6999995e-01   3.2600002e+00
   3.7000000e-01   3.2600000e+00
   3.7000006e-01   3.2599998e+00
   3.7999994e-01   3.2400002e+00
   3.8000000e-01   3.2400000e+00
   3.8000005e-01   3.2399998e+00
   3.8999993e-01   3.2200003e+00
   3.9000000e-01   3.2200000e+00
   3.9000005e-01   3.2199998e+00
   3.9999992e-01   3.2000003e+00
   3.9999998e-01   3.2000000e+00
   4.0000004e-01   3.1999998e+00
   4.0000010e-01   3.1999998e+00
   4.0999990e-01   3.1800003e+00
   4.0999997e-01   3.1800000e+00
   4.1000003e-01   3.1799998e+00
   4.1000010e-01   3.1799998e+00
   4.1999990e-01   3.1600003e+00
   4.1999996e-01   3.1600000e+00
   4.2000002e-01   3.1599998e+00
   4.2000008e-01   3.1599998e+00
   4.2999990e-01   3.1400003e+00
   4.2999995e-01   3.1400000e+00
   4.3000000e-01   3.1399999e+00
   4.3000007e-01   3.1399999e+00
   4.3999988e-01   3.1200004e+00
   4.3999994e-01   3.1200001e+00
   4.4000000e-01   3.1200000e+00
   4.4000006e-01   3.1200000e+00
   4.4999987e-01   3.1000004e+00
   4.4999993e-01   3.1000001e+00
   4.5000000e-01   3.1000000e+00
   4.5000005e-01   3.1000000e+00
   4.5000010e-01   3.1000000e+00
   4.5999986e-01   3.0800004e+00
   4.5999992e-01   3.0800002e+00
   4.5999998e-01   3.0800000e+00
   4.6000004e-01   3.0800000e+00
   4.6000010e-01   3.0800000e+00
   4.6999985e-01   3.0600004e+00
   4.6999990e-01   3.0600002e+00
   4.6999997e-01   3.0600000e+00
   4.7000003e-01   3.0600000e+00
   4.7000010e-01   3.0600000e+00
   4.7999984e-01   3.0400004e+00
   4.7999990e-01   3.0400002e+00
   4.7999996e-01   3.0400000e+00
   4.8000002e-01   3.0400000e+00
   4.8000008e-01   3.0400000e+00
   4.8000014e-01   3.0399997e+00
   4.8999983e-01   3.0200005e+00
   4.8999990e-01   3.0200002e+00
   4.8999995e-01   3.0200000e+00
   4.9000000e-01   3.0200000e+00
   4.9000007e-01   3.0200000e+00
   4.9000013e-01   3.0199997e+00
   4.9999982e-01   3.0000005e+00
   4.9999988e-01   3.0000002e+00
   4.9999994e-01   3.0000000e+00
   5.0000000e-01   3.0000000e+00
   5.0000006e-01   3.0000000e+00
   5.0000010e-01   2.9999998e+00
   5.0999980e-01   2.9800005e+00
   5.0999990e-01   2.9800003e+00
   5.0999993e-01   2.9800000e+00
   5.1000000e-01   2.9800000e+00
   5.1000005e-01   2.9800000e+00
   5.1000010e-01   2.9799998e+00
   5.1999980e-01   2.9600005e+00
   5.1999986e-01   2.9600003e+00
   5.1999990e-01   2.9600000e+00
   5.2000000e-01   2.9600000e+00
   5.2000004e-01   2.9600000e+00
   5.2000010e-01   2.9599998e+00
   5.2999980e-01   2.9400005e+00
   5.2999985e-01   2.9400003e+00
   5.2999990e-01   2.9400000e+00
   5.3000000e-01   2.9400000e+00
   5.3000003e-01   2.9400000e+00
   5.3000010e-01   2.9399998e+00
   5.3999980e-01   2.9200006e+00
   5.3999984e-01   2.9200003e+00
   5.3999990e-01   2.9200000e+00
   5.3999996e-01   2.9200000e+00
   5.4000000e-01   2.9200000e+00
   5.4000010e-01   2.9199998e+00
   5.4999980e-01   2.9000006e+00
   5.4999983e-01   2.9000003e+00
   5.4999990e-01   2.9000000e+00
   5.4999995e-01   2.9000000e+00
   5.5000000e-01   2.9000000e+00
   5.5000010e-01   2.8999999e+00
   5.5999976e-01   2.8800006e+00
   5.5999980e-01   2.8800004e+00
   5.5999990e-01   2.8800000e+00
   5.5999994e-01   2.8800000e+00
   5.6000000e-01   2.8800000e+00
   5.6000006e-01   2.8799999e+00
   5.6999975e-01   2.8600006e+00
   5.6999980e-01   2.8600004e+00
   5.6999990e-01   2.8600001e+00
   5.6999993e-01   2.8600001e+00
   5.7000000e-01   2.8600001e+00
   5.7000005e-01   2.8600000e+00
   5.7999974e-01   2.8400006e+00
   5.7999980e-01   2.8400004e+00
   5.7999986e-01   2.8400002e+00
   5.7999990e-01   2.8400002e+00
   5.8000000e-01   2.8400002e+00
   5.8000004e-01   2.8400000e+00
   5.8999974e-01   2.8200006e+00
   5.8999980e-01   2.8200004e+00
   5.8999985e-01   2.8200002e+00
   5.8999990e-01   2.8200002e+00
   5.9000000e-01   2.8200002e+00
   5.9000003e-01   2.8200000e+00
   5.9999970e-01   2.8000007e+00
   5.9999980e-01   2.8000004e+00
   5.9999985e-01   2.8000002e+00
   5.9999990e-01   2.8000002e+00
   5.9999996e-01   2.8000002e+00
   6.0000000e-01   2.8000000e+00
   6.0999970e-01   2.7800007e+00
   6.0999980e-01   2.7800004e+00
   6.0999984e-01   2.7800002e+00
   6.0999990e-01   2.7800002e+00
   6.0999995e-01   2.7800002e+00
   6.1000000e-01   2.7800000e+00
   6.1999970e-01   2.7600007e+00
   6.1999977e-01   2.7600005e+00
   6.1999980e-01   2.7600002e+00
   6.1999990e-01   2.7600002e+00
   6.1999995e-01   2.7600002e+00
   6.2000000e-01   2.7600000e+00
   6.2999970e-01   2.7400007e+00
   6.2999976e-01   2.7400005e+00
   6.2999980e-01   2.7400002e+00
   6.2999990e-01   2.7400002e+00
   6.2999994e-01   2.7400002e+00
   6.3000000e-01   2.7400000e+00
   6.3999970e-01   2.7200007e+00
   6.3999975e-01   2.7200005e+00
   6.3999980e-01   2.7200003e+00
   6.3999987e-01   2.7200003e+00
   6.3999990e-01   2.7200003e+00
   6.4000000e-01   2.7200000e+00
   6.4999970e-01   2.7000008e+00
   6.4999974e-01   2.7000005e+00
   6.4999980e-01   2.7000003e+00
   6.4999986e-01   2.7000003e+00
   6.4999990e-01   2.7000003e+00
   6.5000000e-01   2.7000000e+00
   6.5999967e-01   2.6800008e+00
   6.5999970e-01   2.6800005e+00
   6.5999980e-01   2.6800003e+00
   6.5999985e-01   2.6800003e+00
   6.5999990e-01   2.6800003e+00
   6.5999997e-01   2.6800000e+00
   6.6999966e-01   2.6600008e+00
   6.6999970e-01   2.6600006e+00
   6.6999980e-01   2.6600003e+00
   6.6999984e-01   2.6600003e+00
   6.6999990e-01   2.6600003e+00
   6.6999996e-01   2.6600000e+00
   6.7999965e-01   2.6400008e+00
   6.7999970e-01   2.6400006e+00
   6.7999977e-01   2.6400003e+00
   6.7999980e-01   2.6400003e+00
   6.7999990e-01   2.6400003e+00
   6.7999995e-01   2.6400000e+00
   6.8999964e-01   2.6200008e+00
   6.8999970e-01   2.6200006e+00
   6.8999976e-01   2.6200004e+00
   6.8999980e-01   2.6200004e+00
   6.8999990e-01   2.6200004e+00
   6.8999994e-01   2.6200001e+00
   6.9999963e-01   2.6000009e+00
   6.9999970e-01   2.6000006e+00
   6.9999975e-01   2.6000004e+00
   6.9999980e-01   2.6000004e+00
   6.9999987e-01   2.6000004e+00
   6.9999990e-01   2.6000001e+00
   7.0999960e-01   2.5800009e+00
   7.0999970e-01   2.5800006e+00
   7.0999974e-01   2.5800004e+00
   7.0999980e-01   2.5800004e+00
   7.0999986e-01   2.5800004e+00
   7.0999990e-01   2.5800002e+00
   7.1999960e-01   2.5600010e+00
   7.1999970e-01   2.5600007e+00
   7.1999973e-01   2.5600004e+00
   7.1999980e-01   2.5600004e+00
   7.1999985e-01   2.5600004e+00
   7.1999990e-01   2.5600002e+00
   7.2999960e-01   2.5400010e+00
   7.2999966e-01   2.5400007e+00
   7.2999970e-01   2.5400004e+00
   7.2999980e-01   2.5400004e+00
   7.2999984e-01   2.5400004e+00
   7.2999990e-01   2.5400002e+00
   7.3999960e-01   2.5200010e+00
   7.3999965e-01   2.5200007e+00
   7.3999970e-01   2.5200005e+00
   7.3999980e-01   2.5200005e+00
   7.3999983e-01   2.5200005e+00
   7.3999990e-01   2.5200002e+00
   7.4999960e-01   2.5000010e+00
   7.4999964e-01   2.5000007e+00
   7.4999970e-01   2.5000005e+00
   7.4999976e-01   2.5000005e+00
   7.4999980e-01   2.5000005e+00
   7.4999990e-01   2.5000002e+00
   7.5999960e-01   2.4800010e+00
   7.5999963e-01   2.4800007e+00
   7.5999970e-01   2.4800005e+00
   7.5999975e-01   2.4800005e+00
   7.5999980e-01   2.4800005e+00
   7.5999990e-01   2.4800003e+00
   7.6999956e-01   2.4600010e+00
   7.6999960e-01   2.4600008e+00
   7.6999970e-01   2.4600005e+00
   7.6999974e-01   2.4600005e+00
   7.6999980e-01   2.4600005e+00
   7.6999986e-01   2.4600003e+00
   7.7999955e-01   2.4400010e+00
   7.7999960e-01   2.4400008e+00
   7.7999970e-01   2.4400005e+00
   7.7999973e-01   2.4400005e+00
   7.7999980e-01   2.4400005e+00
   7.7999985e-01   2.4400003e+00
   7.8999954e-01   2.4200010e+00
   7.8999960e-01   2.4200008e+00
   7.8999966e-01   2.4200006e+00
   7.8999970e-01   2.4200006e+00
   7.8999980e-01   2.4200006e+00
   7.8999984e-01   2.4200003e+00
   7.9999954e-01   2.4000010e+00
   7.9999960e-01   2.4000008e+00
   7.9999965e-01   2.4000006e+00
   7.9999970e-01   2.4000006e+00
   7.9999980e-01   2.4000006e+00
   7.9999983e-01   2.4000003e+00
   8.0999950e-01   2.3800010e+00
   8.0999960e-01   2.3800008e+00
   8.0999964e-01   2.3800006e+00
   8.0999970e-01   2.3800006e+00
   8.0999976e-01   2.3800006e+00
   8.0999980e-01   2.3800004e+00
   8.1999950e-01   2.3600010e+00
   8.1999960e-01   2.3600008e+00
   8.1999964e-01   2.3600006e+00
   8.1999970e-01   2.3600006e+00
   8.1999975e-01   2.3600006e+00
   8.1999980e-01   2.3600004e+00
   8.2999950e-01   2.3400010e+00
   8.2999957e-01   2.3400009e+00
   8.2999960e-01   2.3400006e+00
   8.2999970e-01   2.3400006e+00
   8.2999974e-01   2.3400006e+00
   8.2999980e-01   2.3400004e+00
   8.3999950e-01   2.3200011e+00
   8.3999956e-01   2.3200010e+00
   8.3999960e-01   2.3200006e+00
   8.3999970e-01   2.3200006e+00
   8.3999974e-01   2.3200006e+00
   8.3999980e-01   2.3200004e+00
   8.4999950e-01   2.3000011e+00
   8.4999955e-01   2.3000010e+00
   8.4999960e-01   2.3000007e+00
   8.4999967e-01   2.3000007e+00
   8.4999970e-01   2.3000007e+00
   8.4999980e-01   2.3000004e+00
   8.5999950e-01   2.2800012e+00
   8.5999954e-01   2.2800010e+00
   8.5999960e-01   2.2800007e+00
   8.5999966e-01   2.2800007e+00
   8.5999970e-01   2.2800007e+00
   8.5999980e-01   2.2800004e+00
   8.6999947e-01   2.2600012e+00
   8.6999950e-01   2.2600010e+00
   8.6999960e-01   2.2600007e+00
   8.6999965e-01   2.2600007e+00
   8.6999970e-01   2.2600007e+00
   8.6999977e-01   2.2600005e+00
   8.7999946e-01   2.2400012e+00
   8.7999950e-01   2.2400010e+00
   8.7999960e-01   2.2400007e+00
   8.7999964e-01   2.2400007e+00
   8.7999970e-01   2.2400007e+00
   8.7999976e-01   2.2400005e+00
   8.8999945e-01   2.2200012e+00
   8.8999950e-01   2.2200010e+00
   8.8999957e-01   2.2200007e+00
   8.8999960e-01   2.2200007e+00
   8.8999970e-01   2.2200007e+00
   8.8999975e-01   2.2200005e+00
   8.9999944e-01   2.2000012e+00
   8.9999950e-01   2.2000010e+00
   8.9999956e-01   2.2000008e+00
   8.9999960e-01   2.2000008e+00
   8.9999970e-01   2.2000008e+00
   8.9999974e-01   2.2000005e+00
   9.0999943e-01   2.1800013e+00
   9.0999950e-01   2.1800010e+00
   9.0999955e-01   2.1800008e+00
   9.0999960e-01   2.1800008e+00
   9.0999967e-01   2.1800008e+00
   9.0999970e-01   2.1800005e+00
   9.1999940e-01   2.1600013e+00
   9.1999950e-01   2.1600010e+00
   9.1999954e-01   2.1600008e+00
   9.1999960e-01   2.1600008e+00
   9.1999966e-01   2.1600008e+00
   9.1999970e-01   2.1600006e+00
   9.2999940e-01   2.1400013e+00
   9.2999950e-01   2.1400010e+00
   9.2999953e-01   2.1400008e+00
   9.2999960e-01   2.1400008e+00
   9.2999965e-01   2.1400008e+00
   9.2999970e-01   2.1400006e+00
   9.3999940e-01   2.1200013e+00
   9.3999946e-01   2.1200010e+00
   9.3999950e-01   2.1200008e+00
   9.3999960e-01   2.1200008e+00
   9.3999964e-01   2.1200008e+00
   9.3999970e-01   2.1200006e+00
   9.4999940e-01   2.1000013e+00
   9.4999945e-01   2.1000010e+00
   9.4999950e-01   2.1000009e+00
   9.4999960e-01   2.1000009e+00
   9.4999963e-01   2.1000009e+00
   9.4999970e-01   2.1000006e+00
   9.5999940e-01   2.0800014e+00
   9.5999944e-01   2.0800010e+00
   9.5999950e-01   2.0800009e+00
   9.5999956e-01   2.0800009e+00
   9.5999960e-01   2.0800009e+00
   9.5999970e-01   2.0800006e+00
   9.6999940e-01   2.0600014e+00
   9.6999943e-01   2.0600011e+00
   9.6999950e-01   2.0600010e+00
   9.6999955e-01   2.0600010e+00
   9.6999960e-01   2.0600010e+00
   9.6999970e-01   2.0600007e+00
   9.7999936e-01   2.0400014e+00
   9.7999940e-01   2.0400012e+00
   9.7999950e-01   2.0400010e+00
   9.7999954e-01   2.0400010e+00
   9.7999960e-01   2.0400010e+00
   9.7999966e-01   2.0400007e+00
   9.8999935e-01   2.0200014e+00
   9.8999940e-01   2.0200012e+00
   9.8999950e-01   2.0200010e+00
   9.8999953e-01   2.0200010e+00
   9.8999960e-01   2.0200010e+00
   9.8999965e-01   2.0200007e+00
   9.9999934e-01   2.0000014e+00
   9.9999940e-01   2.0000012e+00
   9.9999946e-01   2.0000010e+00
   9.9999950e-01   2.0000010e+00
   9.9999960e-01   2.0000010e+00
   9.9999964e-01   2.0000007e+00
   1.0099994e+00   1.9800012e+00
   1.0099995e+00   1.9800010e+00
   1.0099996e+00   1.9800007e+00
   1.0199994e+00   1.9600012e+00
   1.0199995e+00   1.9600010e+00
   1.0199996e+00   1.9600008e+00
   1.0299994e+00   1.9400012e+00
   1.0299995e+00   1.9400010e+00
   1.0299996e+00   1.9400008e+00
   1.0399994e+00   1.9200013e+00
   1.0399995e+00   1.9200010e+00
   1.0399996e+00   1.9200008e+00
   1.0499994e+00   1.9000013e+00
   1.0499995e+00   1.9000010e+00
   1.0499996e+00   1.9000008e+00
   1.0599993e+00   1.8800013e+00
   1.0599995e+00   1.8800011e+00
   1.0599996e+00   1.8800008e+00
   1.0699993e+00   1.8600013e+00
   1.0699995e+00   1.8600011e+00
   1.0699996e+00   1.8600008e+00
   1.0799993e+00   1.8400013e+00
   1.0799994e+00   1.8400011e+00
   1.0799996e+00   1.8400009e+00
   1.0899993e+00   1.8200014e+00
   1.0899994e+00   1.8200011e+00
   1.0899996e+00   1.8200009e+00
   1.0999993e+00   1.8000014e+00
   1.0999994e+00   1.8000011e+00
   1.0999995e+00   1.8000009e+00
   1.1099993e+00   1.7800014e+00
   1.1099994e+00   1.7800012e+00
   1.1099995e+00   1.7800009e+00
   1.1199993e+00   1.7600014e+00
   1.1199994e+00   1.7600012e+00
   1.1199995e+00   1.7600010e+00
   1.1299993e+00   1.7400014e+00
   1.1299994e+00   1.7400012e+00
   1.1299995e+00   1.7400010e+00
   1.1399993e+00   1.7200015e+00
   1.1399994e+00   1.7200012e+00
   1.1399995e+00   1.7200010e+00
   1.1499993e+00   1.7000015e+00
   1.1499994e+00   1.7000012e+00
   1.1499995e+00   1.7000010e+00
   1.1599993e+00   1.6800015e+00
   1.1599994e+00   1.6800013e+00
   1.1599995e+00   1.6800010e+00
   1.1699992e+00   1.6600015e+00
   1.1699994e+00   1.6600013e+00
   1.1699995e+00   1.6600010e+00
   1.1799992e+00   1.6400015e+00
   1.1799994e+00   1.6400013e+00
   1.1799995e+00   1.6400010e+00
   1.1899992e+00   1.6200016e+00
   1.1899993e+00   1.6200013e+00
   1.1899995e+00   1.6200011e+00
   1.1999992e+00   1.6000016e+00
   1.1999993e+00   1.6000013e+00
   1.1999995e+00   1.6000011e+00
   1.2099992e+00   1.5800016e+00
   1.2099993e+00   1.5800014e+00
   1.2099994e+00   1.5800011e+00
   1.2199992e+00   1.5600016e+00
   1.2199993e+00   1.5600014e+00
   1.2199994e+00   1.5600011e+00
   1.2299992e+00   1.5400016e+00
   1.2299993e+00   1.5400014e+00
   1.2299994e+00   1.5400012e+00
   1.2399992e+00   1.5200016e+00
   1.2399993e+00   1.5200014e+00
   1.2399994e+00   1.5200012e+00
   1.2499992e+00   1.5000017e+00
   1.2499993e+00   1.5000014e+00
   1.2499994e+00   1.5000012e+00
   1.2599992e+00   1.4800017e+00
   1.2599993e+00   1.4800014e+00
   1.2599994e+00   1.4800012e+00
   1.2599995e+00   1.4800010e+00
   1.2699991e+00   1.4600017e+00
   1.2699993e+00   1.4600015e+00
   1.2699994e+00   1.4600012e+00
   1.2699995e+00   1.4600010e+00
   1.2799991e+00   1.4400017e+00
   1.2799993e+00   1.4400015e+00
   1.2799994e+00   1.4400012e+00
   1.2799995e+00   1.4400010e+00
   1.2899991e+00   1.4200017e+00
   1.2899992e+00   1.4200015e+00
   1.2899994e+00   1.4200013e+00
   1.2899995e+00   1.4200010e+00
   1.2999991e+00   1.4000018e+00
   1.2999992e+00   1.4000015e+00
   1.2999994e+00   1.4000013e+00
   1.2999995e+00   1.4000010e+00
   1.3099991e+00   1.3800018e+00
   1.3099992e+00   1.3800015e+00
   1.3099993e+00   1.3800013e+00
   1.3099995e+00   1.3800011e+00
   1.3199991e+00   1.3600018e+00
   1.3199992e+00   1.3600016e+00
   1.3199993e+00   1.3600013e+00
   1.3199995e+00   1.3600011e+00
   1.3299991e+00   1.3400018e+00
   1.3299992e+00   1.3400016e+00
   1.3299993e+00   1.3400013e+00
   1.3299994e+00   1.3400011e+00
   1.3399991e+00   1.3200018e+00
   1.3399992e+00   1.3200016e+00
   1.3399993e+00   1.3200014e+00
   1.3399994e+00   1.3200011e+00
   1.3499991e+00   1.3000019e+00
   1.3499992e+00   1.3000016e+00
   1.3499993e+00   1.3000014e+00
   1.3499994e+00   1.3000011e+00
   1.3599991e+00   1.2800019e+00
   1.3599992e+00   1.2800016e+00
   1.3599993e+00   1.2800014e+00
   1.3599994e+00   1.2800012e+00
   1.3699990e+00   1.2600019e+00
   1.3699992e+00   1.2600017e+00
   1.3699993e+00   1.2600014e+00
   1.3699994e+00   1.2600012e+00
   1.3799990e+00   1.2400019e+00
   1.3799992e+00   1.2400017e+00
   1.3799993e+00   1.2400014e+00
   1.3799994e+00   1.2400012e+00
   1.3899990e+00   1.2200019e+00
   1.3899992e+00   1.2200017e+00
   1.3899993e+00   1.2200015e+00
   1.3899994e+00   1.2200012e+00
   1.3999990e+00   1.2000020e+00
   1.3999991e+00   1.2000017e+00
   1.3999993e+00   1.2000015e+00
   1.3999994e+00   1.2000012e+00
   1.4099990e+00   1.1800020e+00
   1.4099991e+00   1.1800017e+00
   1.4099993e+00   1.1800015e+00
   1.4099994e+00   1.1800013e+00
   1.4199990e+00   1.1600020e+00
   1.4199991e+00   1.1600018e+00
   1.4199992e+00   1.1600015e+00
   1.4199994e+00   1.1600013e+00
   1.4299990e+00   1.1400020e+00
   1.4299991e+00   1.1400018e+00
   1.4299992e+00   1.1400015e+00
   1.4299994e+00   1.1400013e+00
   1.4399990e+00   1.1200020e+00
   1.4399991e+00   1.1200018e+00
   1.4399992e+00   1.1200016e+00
   1.4399993e+00   1.1200013e+00
   1.4499990e+00   1.1000020e+00
   1.4499991e+00   1.1000018e+00
   1.4499992e+00   1.1000016e+00
   1.4499993e+00   1.1000013e+00
   1.4599990e+00   1.0800021e+00
   1.4599991e+00   1.0800018e+00
   1.4599992e+00   1.0800016e+00
   1.4599993e+00   1.0800014e+00
   1.4699990e+00   1.0600021e+00
   1.4699991e+00   1.0600019e+00
   1.4699992e+00   1.0600016e+00
   1.4699993e+00   1.0600014e+00
   1.4799990e+00   1.0400021e+00
   1.4799991e+00   1.0400019e+00
   1.4799992e+00   1.0400016e+00
   1.4799993e+00   1.0400014e+00
   1.4899989e+00   1.0200021e+00
   1.4899990e+00   1.0200019e+00
   1.4899992e+00   1.0200016e+00
   1.4899993e+00   1.0200014e+00
   1.4999989e+00   1.0000021e+00
   1.4999990e+00   1.0000019e+00
   1.4999992e+00   1.0000017e+00
   1.4999993e+00   1.0000014e+00
   1.5099989e+00   9.8000216e-01
   1.5099990e+00   9.8000190e-01
   1.5099992e+00   9.8000170e-01
   1.5099993e+00   9.8000145e-01
   1.5199989e+00   9.6000220e-01
   1.5199990e+00   9.6000195e-01
   1.5199991e+00   9.6000170e-01
   1.5199993e+00   9.6000147e-01
   1.5299989e+00   9.4000220e-01
   1.5299990e+00   9.4000196e-01
   1.5299991e+00   9.4000170e-01
   1.5299993e+00   9.4000150e-01
   1.5399989e+00   9.2000220e-01
   1.5399990e+00   9.2000200e-01
   1.5399991e+00   9.2000175e-01
   1.5399992e+00   9.2000150e-01
   1.5499989e+00   9.0000224e-01
   1.5499990e+00   9.0000200e-01
   1.5499991e+00   9.0000176e-01
   1.5499992e+00   9.0000150e-01
   1.5599989e+00   8.8000226e-01
   1.5599990e+00   8.8000200e-01
   1.5599991e+00   8.8000180e-01
   1.5599992e+00   8.8000154e-01
   1.5699989e+00   8.6000230e-01
   1.5699990e+00   8.6000204e-01
   1.5699991e+00   8.6000180e-01
   1.5699992e+00   8.6000156e-01
   1.5799989e+00   8.4000230e-01
   1.5799990e+00   8.4000206e-01
   1.5799991e+00   8.4000180e-01
   1.5799992e+00   8.4000160e-01
   1.5899988e+00   8.2000230e-01
   1.5899990e+00   8.2000210e-01
   1.5899991e+00   8.2000184e-01
   1.5899992e+00   8.2000160e-01
   1.5999988e+00   8.0000234e-01
   1.5999990e+00   8.0000210e-01
   1.5999991e+00   8.0000186e-01
   1.5999992e+00   8.0000160e-01
   1.6099988e+00   7.8000236e-01
   1.6099990e+00   7.8000210e-01
   1.6099991e+00   7.8000190e-01
   1.6099992e+00   7.8000164e-01
   1.6199988e+00   7.6000240e-01
   1.6199989e+00   7.6000214e-01
   1.6199990e+00   7.6000190e-01
   1.6199992e+00   7.6000166e-01
   1.6299988e+00   7.4000240e-01
   1.6299989e+00   7.4000216e-01
   1.6299990e+00   7.4000190e-01
   1.6299992e+00   7.4000170e-01
   1.6399988e+00   7.2000240e-01
   1.6399989e+00   7.2000220e-01
   1.6399990e+00   7.2000194e-01
   1.6399992e+00   7.2000170e-01
   1.6499988e+00   7.0000243e-01
   1.6499989e+00   7.0000220e-01
   1.6499990e+00   7.0000196e-01
   1.6499991e+00   7.0000170e-01
   1.6599988e+00   6.8000245e-01
   1.6599989e+00   6.8000220e-01
   1.6599990e+00   6.8000200e-01
   1.6599991e+00   6.8000174e-01
   1.6699988e+00   6.6000247e-01
   1.6699989e+00   6.6000223e-01
   1.6699990e+00   6.6000200e-01
   1.6699991e+00   6.6000175e-01
   1.6799988e+00   6.4000250e-01
   1.6799989e+00   6.4000225e-01
   1.6799990e+00   6.4000200e-01
   1.6799991e+00   6.4000180e-01
   1.6899987e+00   6.2000250e-01
   1.6899989e+00   6.2000227e-01
   1.6899990e+00   6.2000203e-01
   1.6899991e+00   6.2000180e-01
   1.6999987e+00   6.0000250e-01
   1.6999989e+00   6.0000230e-01
   1.6999990e+00   6.0000205e-01
   1.6999991e+00   6.0000180e-01
   1.7099987e+00   5.8000255e-01
   1.7099988e+00   5.8000230e-01
   1.7099990e+00   5.8000207e-01
   1.7099991e+00   5.8000183e-01
   1.7199987e+00   5.6000257e-01
   1.7199988e+00   5.6000230e-01
   1.7199990e+00   5.6000210e-01
   1.7199991e+00   5.6000185e-01
   1.7299987e+00   5.4000260e-01
   1.7299988e+00   5.4000235e-01
   1.7299990e+00   5.4000210e-01
   1.7299991e+00   5.4000187e-01
   1.7399987e+00   5.2000260e-01
   1.7399988e+00   5.2000237e-01
   1.7399989e+00   5.2000210e-01
   1.7399990e+00   5.2000190e-01
   1.7499987e+00   5.0000260e-01
   1.7499988e+00   5.0000240e-01
   1.7499989e+00   5.0000215e-01
   1.7499990e+00   5.0000190e-01
   1.7599987e+00   4.8000264e-01
   1.7599988e+00   4.8000240e-01
   1.7599989e+00   4.8000216e-01
   1.7599990e+00   4.8000193e-01
   1.7699987e+00   4.6000266e-01
   1.7699988e+00   4.6000242e-01
   1.7699989e+00   4.6000218e-01
   1.7699990e+00   4.6000195e-01
   1.7799987e+00   4.4000268e-01
   1.7799988e+00   4.4000244e-01
   1.7799989e+00   4.4000220e-01
   1.7799990e+00   4.4000196e-01
   1.7899987e+00   4.2000270e-01
   1.7899988e+00   4.2000246e-01
   1.7899989e+00   4.2000222e-01
   1.7899990e+00   4.2000198e-01
   1.7999986e+00   4.0000272e-01
   1.7999988e+00   4.0000248e-01
   1.7999989e+00   4.0000224e-01
   1.7999990e+00   4.0000200e-01
   1.8099986e+00   3.8000274e-01
   1.8099988e+00   3.8000250e-01
   1.8099989e+00   3.8000226e-01
   1.8099990e+00   3.8000202e-01
   1.8199986e+00   3.6000276e-01
   1.8199987e+00   3.6000252e-01
   1.8199989e+00   3.6000228e-01
   1.8199990e+00   3.6000204e-01
   1.8299986e+00   3.4000278e-01
   1.8299987e+00   3.4000254e-01
   1.8299989e+00   3.4000230e-01
   1.8299990e+00   3.4000206e-01
   1.8399986e+00   3.2000280e-01
   1.8399987e+00   3.2000256e-01
   1.8399988e+00   3.2000232e-01
   1.8399990e+00   3.2000208e-01
   1.8499986e+00   3.0000280e-01
   1.8499987e+00   3.0000257e-01
   1.8499988e+00   3.0000234e-01
   1.8499990e+00   3.0000210e-01
   1.8599986e+00   2.8000283e-01
   1.8599987e+00   2.8000260e-01
   1.8599988e+00   2.8000236e-01
   1.8599990e+00   2.8000212e-01
   1.8699986e+00   2.6000285e-01
   1.8699987e+00   2.6000260e-01
   1.8699988e+00   2.6000237e-01
   1.8699989e+00   2.6000214e-01
   1.8799986e+00   2.4000287e-01
   1.8799987e+00   2.4000263e-01
   1.8799988e+00   2.4000240e-01
   1.8799989e+00   2.4000216e-01
   1.8899986e+00   2.2000289e-01
   1.8899987e+00   2.2000265e-01
   1.8899988e+00   2.2000241e-01
   1.8899989e+00   2.2000217e-01
   1.8999985e+00   2.0000291e-01
   1.8999987e+00   2.0000267e-01
   1.8999988e+00   2.0000243e-01
   1.8999989e+00   2.0000220e-01
   1.9099985e+00   1.8000293e-01
   1.9099987e+00   1.8000269e-01
   1.9099988e+00   1.8000245e-01
   1.9099989e+00   1.8000221e-01
   1.9199985e+00   1.6000295e-01
   1.9199986e+00   1.6000271e-01
   1.9199988e+00   1.6000247e-01
   1.9199989e+00   1.6000223e-01
   1.9299985e+00   1.4000297e-01
   1.9299986e+00   1.4000273e-01
   1.9299988e+00   1.4000249e-01
   1.9299989e+00   1.4000225e-01
   1.9399985e+00   1.2000299e-01
   1.9399986e+00   1.2000275e-01
   1.9399987e+00   1.2000251e-01
   1.9399989e+00   1.2000227e-01
   1.9499985e+00   1.0000300e-01
   1.9499986e+00   1.0000277e-01
   1.9499987e+00   1.0000253e-01
   1.9499989e+00   1.0000229e-01
   1.9599985e+00   8.0003020e-02
   1.9599986e+00   8.0002785e-02
   1.9599987e+00   8.0002550e-02
   1.9599988e+00   8.0002310e-02
   1.9699985e+00   6.0003042e-02
   1.9699986e+00   6.0002804e-02
   1.9699987e+00   6.0002565e-02
   1.9699988e+00   6.0002327e-02
   1.9799985e+00   4.0003060e-02
   1.9799986e+00   4.0002823e-02
   1.9799987e+00   4.0002584e-02
   1.9799988e+00   4.0002346e-02
   1.9899985e+00   2.0003080e-02
   1.9899986e+00   2.0002842e-02
   1.9899987e+00   2.0002604e-02
   1.9899988e+00   2.0002365e-02
   1.9999985e+00   3.0994415e-06
   1.9999986e+00   2.8610230e-06
   1.9999987e+00   2.6226044e-06
   1.9999988e+00   2.3841858e-06
   2.0099986e+00  -1.9997120e-02
   2.0099988e+00  -1.9997597e-02
   2.0199986e+00  -3.9997100e-02
   2.0199988e+00  -3.9997578e-02
   2.0299985e+00  -5.9997080e-02
   2.0299988e+00  -5.9997560e-02
   2.0399985e+00  -7.9997060e-02
   2.0399988e+00  -7.9997540e-02
   2.0499985e+00  -9.9997040e-02
   2.0499988e+00  -9.9997520e-02
   2.0599985e+00  -1.1999702e-01
   2.0599988e+00  -1.1999750e-01
   2.0699985e+00  -1.3999700e-01
   2.0699987e+00  -1.3999748e-01
   2.0799985e+00  -1.5999699e-01
   2.0799987e+00  -1.5999746e-01
   2.0899985e+00  -1.7999697e-01
   2.0899987e+00  -1.7999744e-01
   2.0999985e+00  -1.9999695e-01
   2.0999987e+00  -1.9999743e-01
   2.1099985e+00  -2.1999693e-01
   2.1099987e+00  -2.1999740e-01
   2.1199985e+00  -2.3999691e-01
   2.1199987e+00  -2.3999739e-01
   2.1299984e+00  -2.5999690e-01
   2.1299987e+00  -2.5999737e-01
   2.1399984e+00  -2.7999687e-01
   2.1399987e+00  -2.7999735e-01
   2.1499984e+00  -2.9999685e-01
   2.1499987e+00  -2.9999733e-01
   2.1599984e+00  -3.1999683e-01
   2.1599987e+00  -3.1999730e-01
   2.1699984e+00  -3.3999680e-01
   2.1699986e+00  -3.3999730e-01
   2.1799984e+00  -3.5999680e-01
   2.1799986e+00  -3.5999727e-01
   2.1899984e+00  -3.7999678e-01
   2.1899986e+00  -3.7999725e-01
   2.1999984e+00  -3.9999676e-01
   2.1999986e+00  -3.9999723e-01
   2.2099986e+00  -4.1999722e-01
   2.2199986e+00  -4.3999720e-01
   2.2299986e+00  -4.5999718e-01
   2.2399986e+00  -4.7999716e-01
   2.2499986e+00  -4.9999714e-01
   2.2599986e+00  -5.1999710e-01
   2.2699986e+00  -5.3999710e-01
   2.2799985e+00  -5.5999710e-01
   2.2899985e+00  -5.7999706e-01
   2.2999985e+00  -5.9999704e-01
   2.3099985e+00  -6.1999700e-01
   2.3199985e+00  -6.3999700e-01
   2.3299985e+00  -6.5999700e-01
   2.3399985e+00  -6.7999697e-01
   2.3499985e+00  -6.9999695e-01
   2.3599985e+00  -7.1999690e-01
   2.3699985e+00  -7.3999690e-01
   2.3799984e+00  -7.5999690e-01
   2.3899984e+00  -7.7999690e-01
   2.3999984e+00  -7.9999685e-01
   2.4099984e+00  -8.1999683e-01
   2.4199984e+00  -8.3999680e-01
   2.4299984e+00  -8.5999680e-01
   2.4399984e+00  -8.7999680e-01
   2.4499984e+00  -8.9999676e-01
   2.4599984e+00  -9.1999674e-01
   2.4699984e+00  -9.3999670e-01
   2.4799984e+00  -9.5999670e-01
   2.4899983e+00  -9.7999670e-01
   2.4999983e+00  -9.9999666e-01
   2.5099983e+00  -1.0199966e+00
   2.5199983e+00  -1.0399966e+00
   2.5299983e+00  -1.0599966e+00
   2.5399983e+00  -1.0799966e+00
   2.5499983e+00  -1.0999966e+00
   2.5599983e+00  -1.1199965e+00
   2.5699983e+00  -1.1399965e+00
   2.5799983e+00  -1.1599965e+00
   2.5899982e+00  -1.1799965e+00
   2.5999982e+00  -1.1999965e+00
   2.6099982e+00  -1.2199965e+00
   2.6199982e+00  -1.2399964e+00
   2.6299982e+00  -1.2599964e+00
   2.6399982e+00  -1.2799964e+00
   2.6499982e+00  -1.2999964e+00
   2.6599982e+00  -1.3199964e+00
   2.6699982e+00  -1.3399963e+00
   2.6799982e+00  -1.3599963e+00
   2.6899981e+00  -1.3799963e+00
   2.6999981e+00  -1.3999963e+00
   2.7099981e+00  -1.4199963e+00
   2.7199981e+00  -1.4399962e+00
   2.7299980e+00  -1.4599962e+00
   2.7399980e+00  -1.4799962e+00
   2.7499980e+00  -1.4999962e+00
   2.7599980e+00  -1.5199962e+00
   2.7699980e+00  -1.5399961e+00
   2.7799980e+00  -1.5599961e+00
   2.7899980e+00  -1.5799961e+00
   2.7999980e+00  -1.5999961e+00
   2.8099980e+00  -1.6199961e+00
   2.8199980e+00  -1.6399960e+00
   2.8299980e+00  -1.6599960e+00
   2.8399980e+00  -1.6799960e+00
   2.8499980e+00  -1.6999960e+00
   2.8599980e+00  -1.7199960e+00
   2.8699980e+00  -1.7399960e+00
   2.8799980e+00  -1.7599959e+00
   2.8899980e+00  -1.7799959e+00
   2.8999980e+00  -1.7999959e+00
   2.9099980e+00  -1.8199959e+00
   2.9199980e+00  -1.8399959e+00
   2.9299980e+00  -1.8599958e+00
   2.9399980e+00  -1.8799958e+00
   2.9499980e+00  -1.8999958e+00
   2.9599980e+00  -1.9199958e+00
   2.9699980e+00  -1.9399958e+00
   2.9799979e+00  -1.9599957e+00
   2.9899979e+00  -1.9799957e+00
   2.9999979e+00  -1.9999957e+00


==> Data/pf-background/WFG4.dat <==
   8.2998560e-02   3.9965541e+00
   1.1496306e-01   3.9933863e+00
   1.1879940e-01   3.9929370e+00
   1.1880454e-01   3.9929366e+00
   1.3232596e-01   3.9912353e+00
   1.4072019e-01   3.9900866e+00
   1.4689821e-01   3.9891958e+00
   1.5073048e-01   3.9886240e+00
   1.5073551e-01   3.9886231e+00
   1.5456218e-01   3.9880373e+00
   1.5456721e-01   3.9880366e+00
   1.5457225e-01   3.9880360e+00
   1.6424158e-01   3.9864895e+00
   1.6807130e-01   3.9858510e+00
   1.6807634e-01   3.9858500e+00
   1.7121263e-01   3.9853163e+00
   1.7262554e-01   3.9850724e+00
   1.7524910e-01   3.9846144e+00
   1.7645380e-01   3.9844017e+00
   1.7645884e-01   3.9844007e+00
   1.8157262e-01   3.9834816e+00
   1.8658072e-01   3.9825559e+00
   1.8995011e-01   3.9819186e+00
   1.9832413e-01   3.9802852e+00
   2.0307593e-01   3.9793267e+00
   2.0689860e-01   3.9785390e+00
   2.0690362e-01   3.9785378e+00
   2.0710635e-01   3.9784956e+00
   2.1092822e-01   3.9776924e+00
   2.1093325e-01   3.9776914e+00
   2.1542473e-01   3.9767284e+00
   2.1841995e-01   3.9760747e+00
   2.2037435e-01   3.9756434e+00
   2.2223948e-01   3.9752280e+00
   2.2224459e-01   3.9752269e+00
   2.2440091e-01   3.9747424e+00
   2.2873491e-01   3.9737542e+00
   2.2905691e-01   3.9736798e+00
   2.3275964e-01   3.9728190e+00
   2.3570365e-01   3.9721248e+00
   2.4405676e-01   3.9701064e+00
   2.4721365e-01   3.9693250e+00
   2.5102663e-01   3.9683678e+00
   2.5103164e-01   3.9683664e+00
   2.5383200e-01   3.9676540e+00
   2.5909227e-01   3.9662936e+00
   2.6081970e-01   3.9658406e+00
   2.6310930e-01   3.9652357e+00
   2.6446690e-01   3.9648745e+00
   2.6462930e-01   3.9648310e+00
   2.6463440e-01   3.9648297e+00
   2.6712534e-01   3.9641614e+00
   2.7280440e-01   3.9626140e+00
   2.7438435e-01   3.9621778e+00
   2.7805728e-01   3.9611535e+00
   2.7839717e-01   3.9610580e+00
   2.7968735e-01   3.9606943e+00
   2.7981657e-01   3.9606578e+00
   2.8373396e-01   3.9595430e+00
   2.8554350e-01   3.9590225e+00
   2.8638694e-01   3.9587789e+00
   2.8934643e-01   3.9579180e+00
   2.8935152e-01   3.9579165e+00
   2.8966013e-01   3.9578261e+00
   2.9383500e-01   3.9565950e+00
   3.0004513e-01   3.9547303e+00
   3.0076742e-01   3.9545110e+00
   3.0275050e-01   3.9539056e+00
   3.0307147e-01   3.9538070e+00
   3.0707583e-01   3.9525710e+00
   3.1106460e-01   3.9513233e+00
   3.1133977e-01   3.9512365e+00
   3.1146870e-01   3.9511960e+00
   3.1513524e-01   3.9500327e+00
   3.1514025e-01   3.9500313e+00
   3.1526414e-01   3.9499917e+00
   3.1526910e-01   3.9499900e+00
   3.1537664e-01   3.9499557e+00
   3.1662297e-01   3.9495568e+00
   3.1831408e-01   3.9490132e+00
   3.1917098e-01   3.9487364e+00
   3.1917600e-01   3.9487348e+00
   3.2062292e-01   3.9482660e+00
   3.2545280e-01   3.9466848e+00
   3.2851192e-01   3.9456710e+00
   3.2864067e-01   3.9456282e+00
   3.2924390e-01   3.9454270e+00
   3.2924888e-01   3.9454253e+00
   3.3164734e-01   3.9446216e+00
   3.3184880e-01   3.9445539e+00
   3.3236766e-01   3.9443790e+00
   3.3254308e-01   3.9443200e+00
   3.3543630e-01   3.9433398e+00
   3.3544140e-01   3.9433382e+00
   3.3615652e-01   3.9430947e+00
   3.3616150e-01   3.9430928e+00
   3.3680847e-01   3.9428720e+00
   3.3693722e-01   3.9428282e+00
   3.4083685e-01   3.9414870e+00
   3.4124076e-01   3.9413474e+00
   3.4260464e-01   3.9408740e+00
   3.4523243e-01   3.9399567e+00
   3.4690115e-01   3.9393704e+00
   3.4878996e-01   3.9387030e+00
   3.4950920e-01   3.9384482e+00
   3.5089100e-01   3.9379566e+00
   3.5643417e-01   3.9359648e+00
   3.5707167e-01   3.9357336e+00
   3.5779047e-01   3.9354725e+00
   3.6040210e-01   3.9345193e+00
   3.6691698e-01   3.9321098e+00
   3.6704528e-01   3.9320620e+00
   3.7089926e-01   3.9306152e+00
   3.7093430e-01   3.9306018e+00
   3.7102750e-01   3.9305668e+00
   3.7388614e-01   3.9294830e+00
   3.7491494e-01   3.9290910e+00
   3.7950850e-01   3.9273264e+00
   3.8096035e-01   3.9267642e+00
   3.8207410e-01   3.9263313e+00
   3.8220220e-01   3.9262815e+00
   3.8492265e-01   3.9252183e+00
   3.8493717e-01   3.9252126e+00
   3.8608540e-01   3.9247615e+00
   3.8712323e-01   3.9243524e+00
   3.8783985e-01   3.9240694e+00
   3.9109760e-01   3.9227760e+00
   3.9181393e-01   3.9224900e+00
   3.9609632e-01   3.9207692e+00
   3.9837423e-01   3.9198458e+00
   4.0224972e-01   3.9182625e+00
   4.0296534e-01   3.9179683e+00
   4.1048998e-01   3.9148426e+00
   4.1061783e-01   3.9147890e+00
   4.1088116e-01   3.9146783e+00
   4.1112608e-01   3.9145756e+00
   4.1205660e-01   3.9141840e+00
   4.1448957e-01   3.9131565e+00
   4.1464135e-01   3.9130921e+00
   4.1464630e-01   3.9130900e+00
   4.2280024e-01   3.9095984e+00
   4.2390546e-01   3.9091196e+00
   4.2403300e-01   3.9090643e+00
   4.2447054e-01   3.9088745e+00
   4.2648062e-01   3.9079990e+00
   4.2789057e-01   3.9073825e+00
   4.2789906e-01   3.9073790e+00
   4.3060510e-01   3.9061897e+00
   4.3131852e-01   3.9058747e+00
   4.3610570e-01   3.9037478e+00
   4.3786510e-01   3.9029600e+00
   4.4239268e-01   3.9009173e+00
   4.4331995e-01   3.9004960e+00
   4.4399032e-01   3.9001910e+00
   4.4470266e-01   3.8998663e+00
   4.4613948e-01   3.8992100e+00
   4.4614452e-01   3.8992076e+00
   4.4706646e-01   3.8987854e+00
   4.4707137e-01   3.8987830e+00
   4.4826257e-01   3.8982358e+00
   4.4838977e-01   3.8981774e+00
   4.5224512e-01   3.8963954e+00
   4.5769262e-01   3.8938503e+00
   4.5778915e-01   3.8938048e+00
   4.5934105e-01   3.8930738e+00
   4.6026644e-01   3.8926365e+00
   4.6143280e-01   3.8920841e+00
   4.6143773e-01   3.8920817e+00
   4.6218270e-01   3.8917282e+00
   4.6590355e-01   3.8899531e+00
   4.6752580e-01   3.8891745e+00
   4.6829018e-01   3.8888066e+00
   4.6845037e-01   3.8887296e+00
   4.6900040e-01   3.8884642e+00
   4.6984282e-01   3.8880575e+00
   4.7364852e-01   3.8862100e+00
   4.7377533e-01   3.8861482e+00
   4.7390223e-01   3.8860862e+00
   4.7460967e-01   3.8857410e+00
   4.7761872e-01   3.8842660e+00
   4.7774547e-01   3.8842034e+00
   4.8089498e-01   3.8826485e+00
   4.8158684e-01   3.8823056e+00
   4.8277897e-01   3.8817132e+00
   4.8752505e-01   3.8793397e+00
   4.8765170e-01   3.8792760e+00
   4.8888370e-01   3.8786560e+00
   4.9148820e-01   3.8773390e+00
   4.9260902e-01   3.8767700e+00
   4.9261394e-01   3.8767674e+00
   4.9361303e-01   3.8762590e+00
   4.9373952e-01   3.8761947e+00
   4.9432087e-01   3.8758984e+00
   4.9444744e-01   3.8758337e+00
   4.9720845e-01   3.8744206e+00
   4.9757302e-01   3.8742335e+00
   4.9812943e-01   3.8739474e+00
   4.9828050e-01   3.8738697e+00
   5.0113200e-01   3.8723981e+00
   5.0137675e-01   3.8722713e+00
   5.0205250e-01   3.8719210e+00
   5.0573340e-01   3.8700044e+00
   5.0745344e-01   3.8691037e+00
   5.0816010e-01   3.8687327e+00
   5.0898400e-01   3.8682995e+00
   5.1213910e-01   3.8666334e+00
   5.1240280e-01   3.8664937e+00
   5.1305825e-01   3.8661460e+00
   5.1352520e-01   3.8658981e+00
   5.1386920e-01   3.8657153e+00
   5.1423126e-01   3.8655226e+00
   5.1493720e-01   3.8651466e+00
   5.1631820e-01   3.8644097e+00
   5.2223736e-01   3.8612268e+00
   5.2730240e-01   3.8584723e+00
   5.2867097e-01   3.8577232e+00
   5.4010874e-01   3.8513803e+00
   5.4102427e-01   3.8508663e+00
   5.4336715e-01   3.8495464e+00
   5.4628810e-01   3.8478925e+00
   5.4726540e-01   3.8473370e+00
   5.5330340e-01   3.8438811e+00
   5.5421720e-01   3.8433545e+00
   5.5521130e-01   3.8427804e+00
   5.5820040e-01   3.8410480e+00
   5.5946773e-01   3.8403103e+00
   5.6315607e-01   3.8381534e+00
   5.6316096e-01   3.8381505e+00
   5.6837610e-01   3.8350742e+00
   5.7133740e-01   3.8333137e+00
   5.7146245e-01   3.8332390e+00
   5.7525330e-01   3.8309705e+00
   5.7614800e-01   3.8304327e+00
   5.7724345e-01   3.8297730e+00
   5.7815385e-01   3.8292234e+00
   5.8419997e-01   3.8255513e+00
   5.8502245e-01   3.8250484e+00
   5.8597980e-01   3.8244622e+00
   5.8682020e-01   3.8239467e+00
   5.9102464e-01   3.8213558e+00
   5.9172240e-01   3.8209238e+00
   5.9226000e-01   3.8205905e+00
   5.9908116e-01   3.8163342e+00
   6.0201790e-01   3.8144853e+00
   6.0217196e-01   3.8143880e+00
   6.0229650e-01   3.8143094e+00
   6.0307866e-01   3.8138149e+00
   6.0320320e-01   3.8137362e+00
   6.0606850e-01   3.8119187e+00
   6.0697460e-01   3.8113420e+00
   6.1338260e-01   3.8072362e+00
   6.1578850e-01   3.8056824e+00
   6.1669326e-01   3.8050964e+00
   6.1712740e-01   3.8048148e+00
   6.1723787e-01   3.8047430e+00
   6.1725160e-01   3.8047342e+00
   6.1733920e-01   3.8046772e+00
   6.2099330e-01   3.8022978e+00
   6.2099810e-01   3.8022947e+00
   6.2101406e-01   3.8022842e+00
   6.2176020e-01   3.8017967e+00
   6.2245446e-01   3.8013420e+00
   6.2266390e-01   3.8012050e+00
   6.2284570e-01   3.8010857e+00
   6.2335813e-01   3.8007498e+00
   6.2805057e-01   3.7976584e+00
   6.2922376e-01   3.7968817e+00
   6.3070935e-01   3.7958956e+00
   6.3245934e-01   3.7947307e+00
   6.3386240e-01   3.7937942e+00
   6.3610380e-01   3.7922933e+00
   6.3610860e-01   3.7922900e+00
   6.3666560e-01   3.7919161e+00
   6.3735807e-01   3.7914507e+00
   6.4183676e-01   3.7884274e+00
   6.4758320e-01   3.7845137e+00
   6.4770675e-01   3.7844290e+00
   6.4893860e-01   3.7835848e+00
   6.5144910e-01   3.7818590e+00
   6.5550584e-01   3.7790540e+00
   6.5550816e-01   3.7790523e+00
   6.5689140e-01   3.7780914e+00
   6.5952090e-01   3.7762585e+00
   6.6109190e-01   3.7751596e+00
   6.6314757e-01   3.7737172e+00
   6.6315234e-01   3.7737138e+00
   6.6701540e-01   3.7709894e+00
   6.6756330e-01   3.7706017e+00
   6.6765016e-01   3.7705402e+00
   6.6770410e-01   3.7705019e+00
   6.6788390e-01   3.7703745e+00
   6.6845210e-01   3.7699718e+00
   6.7049330e-01   3.7685215e+00
   6.7072870e-01   3.7683540e+00
   6.7083704e-01   3.7682770e+00
   6.7083820e-01   3.7682760e+00
   6.7380920e-01   3.7661552e+00
   6.7454445e-01   3.7656286e+00
   6.7591890e-01   3.7646427e+00
   6.8383160e-01   3.7589223e+00
   6.8524510e-01   3.7578926e+00
   6.8565690e-01   3.7575922e+00
   6.8570260e-01   3.7575588e+00
   6.8750180e-01   3.7562435e+00
   6.8926567e-01   3.7549503e+00
   6.8927040e-01   3.7549467e+00
   6.8950740e-01   3.7547727e+00
   6.9192200e-01   3.7529955e+00
   6.9773155e-01   3.7486908e+00
   6.9787970e-01   3.7485805e+00
   6.9796390e-01   3.7485178e+00
   6.9877070e-01   3.7479165e+00
   7.0017684e-01   3.7468667e+00
   7.0055825e-01   3.7465816e+00
   7.0089996e-01   3.7463257e+00
   7.0090110e-01   3.7463250e+00
   7.0133173e-01   3.7460027e+00
   7.0133644e-01   3.7459990e+00
   7.0156390e-01   3.7458286e+00
   7.0156866e-01   3.7458250e+00
   7.0197270e-01   3.7455223e+00
   7.0385470e-01   3.7441094e+00
   7.0415630e-01   3.7438824e+00
   7.0416105e-01   3.7438788e+00
   7.0449790e-01   3.7436254e+00
   7.0449895e-01   3.7436247e+00
   7.0450260e-01   3.7436218e+00
   7.0450366e-01   3.7436210e+00
   7.0745045e-01   3.7413976e+00
   7.0745516e-01   3.7413940e+00
   7.0984500e-01   3.7395830e+00
   7.1240836e-01   3.7376325e+00
   7.1249306e-01   3.7375680e+00
   7.1257380e-01   3.7375064e+00
   7.1400820e-01   3.7364113e+00
   7.1423980e-01   3.7362342e+00
   7.1627754e-01   3.7346735e+00
   7.1633995e-01   3.7346256e+00
   7.1646190e-01   3.7345320e+00
   7.1682554e-01   3.7342530e+00
   7.1700513e-01   3.7341150e+00
   7.1716624e-01   3.7339911e+00
   7.1716726e-01   3.7339904e+00
   7.1746635e-01   3.7337606e+00
   7.2011120e-01   3.7317233e+00
   7.2015476e-01   3.7316897e+00
   7.2105217e-01   3.7309966e+00
   7.2105690e-01   3.7309928e+00
   7.2186120e-01   3.7303708e+00
   7.2209240e-01   3.7301917e+00
   7.2467400e-01   3.7281888e+00
   7.2501410e-01   3.7279240e+00
   7.2501516e-01   3.7279234e+00
   7.2520906e-01   3.7277725e+00
   7.2688940e-01   3.7264630e+00
   7.2725874e-01   3.7261748e+00
   7.2795427e-01   3.7256315e+00
   7.2801450e-01   3.7255845e+00
   7.2890013e-01   3.7248917e+00
   7.2966860e-01   3.7242900e+00
   7.2978560e-01   3.7241980e+00
   7.3367730e-01   3.7211382e+00
   7.3551190e-01   3.7196894e+00
   7.3619130e-01   3.7191517e+00
   7.3835550e-01   3.7174351e+00
   7.4001970e-01   3.7161114e+00
   7.4149805e-01   3.7149324e+00
   7.4211955e-01   3.7144360e+00
   7.4247724e-01   3.7141500e+00
   7.4261740e-01   3.7140380e+00
   7.4350035e-01   3.7133312e+00
   7.4678886e-01   3.7106907e+00
   7.4841124e-01   3.7093830e+00
   7.5029990e-01   3.7078567e+00
   7.5035244e-01   3.7078140e+00
   7.5035715e-01   3.7078102e+00
   7.5052970e-01   3.7076705e+00
   7.5267345e-01   3.7059320e+00
   7.5309570e-01   3.7055886e+00
   7.5343376e-01   3.7053137e+00
   7.5343484e-01   3.7053130e+00
   7.5382054e-01   3.7049990e+00
   7.5405420e-01   3.7048090e+00
   7.5428380e-01   3.7046220e+00
   7.5635594e-01   3.7029316e+00
   7.5684774e-01   3.7025297e+00
   7.5717460e-01   3.7022624e+00
   7.5718540e-01   3.7022536e+00
   7.5718653e-01   3.7022526e+00
   7.6010525e-01   3.6998594e+00
   7.6289845e-01   3.6975590e+00
   7.6314795e-01   3.6973531e+00
   7.6458050e-01   3.6961691e+00
   7.6480960e-01   3.6959796e+00
   7.6550330e-01   3.6954050e+00
   7.6650830e-01   3.6945717e+00
   7.6736740e-01   3.6938584e+00
   7.6770437e-01   3.6935782e+00
   7.6770544e-01   3.6935773e+00
   7.6981634e-01   3.6918194e+00
   7.7061740e-01   3.6911510e+00
   7.7066930e-01   3.6911077e+00
   7.7232860e-01   3.6897202e+00
   7.7254000e-01   3.6895430e+00
   7.7266030e-01   3.6894422e+00
   7.7320576e-01   3.6889850e+00
   7.7355440e-01   3.6886928e+00
   7.7630854e-01   3.6863775e+00
   7.7945304e-01   3.6837225e+00
   7.8403450e-01   3.6798315e+00
   7.8570600e-01   3.6784050e+00
   7.8678940e-01   3.6774788e+00
   7.8719693e-01   3.6771297e+00
   7.8731704e-01   3.6770270e+00
   7.8908380e-01   3.6755118e+00
   7.8950006e-01   3.6751542e+00
   7.9095286e-01   3.6739044e+00
   7.9128814e-01   3.6736157e+00
   7.9147700e-01   3.6734529e+00
   7.9151580e-01   3.6734195e+00
   7.9206717e-01   3.6729440e+00
   7.9214780e-01   3.6728745e+00
   7.9405810e-01   3.6712240e+00
   7.9439300e-01   3.6709344e+00
   7.9439410e-01   3.6709335e+00
   7.9497100e-01   3.6704338e+00
   7.9728800e-01   3.6684230e+00
   7.9849580e-01   3.6673720e+00
   7.9850040e-01   3.6673680e+00
   7.9880200e-01   3.6671054e+00
   8.0031836e-01   3.6657827e+00
   8.0251500e-01   3.6638613e+00
   8.0386734e-01   3.6626751e+00
   8.0409430e-01   3.6624758e+00
   8.0606943e-01   3.6607387e+00
   8.0662900e-01   3.6602457e+00
   8.0673796e-01   3.6601496e+00
   8.0696285e-01   3.6599514e+00
   8.0696400e-01   3.6599503e+00
   8.0984926e-01   3.6574004e+00
   8.0988413e-01   3.6573694e+00
   8.1062180e-01   3.6567156e+00
   8.1090367e-01   3.6564658e+00
   8.1292390e-01   3.6546707e+00
   8.1340206e-01   3.6542451e+00
   8.1352140e-01   3.6541390e+00
   8.1492215e-01   3.6528902e+00
   8.1620150e-01   3.6517477e+00
   8.1713450e-01   3.6509128e+00
   8.1838936e-01   3.6497884e+00
   8.1858760e-01   3.6496105e+00
   8.2189430e-01   3.6466367e+00
   8.2189890e-01   3.6466324e+00
   8.2314247e-01   3.6455104e+00
   8.2644100e-01   3.6425240e+00
   8.2665730e-01   3.6423278e+00
   8.2688300e-01   3.6421227e+00
   8.2940350e-01   3.6398296e+00
   8.2973560e-01   3.6395268e+00
   8.2973665e-01   3.6395260e+00
   8.3215540e-01   3.6373162e+00
   8.3260590e-01   3.6369038e+00
   8.3281970e-01   3.6367080e+00
   8.3333194e-01   3.6362386e+00
   8.3423130e-01   3.6354136e+00
   8.3867680e-01   3.6313200e+00
   8.3879530e-01   3.6312106e+00
   8.3926890e-01   3.6307728e+00
   8.3932585e-01   3.6307201e+00
   8.4013200e-01   3.6299741e+00
   8.4187090e-01   3.6283624e+00
   8.4238577e-01   3.6278844e+00
   8.4582390e-01   3.6246831e+00
   8.4639746e-01   3.6241477e+00
   8.5006680e-01   3.6207106e+00
   8.5034204e-01   3.6204522e+00
   8.5046020e-01   3.6203410e+00
   8.5056645e-01   3.6202414e+00
   8.5068460e-01   3.6201303e+00
   8.5163310e-01   3.6192381e+00
   8.5175675e-01   3.6191218e+00
   8.5307175e-01   3.6178825e+00
   8.5318990e-01   3.6177711e+00
   8.5340184e-01   3.6175710e+00
   8.5340285e-01   3.6175702e+00
   8.5349625e-01   3.6174822e+00
   8.5351986e-01   3.6174598e+00
   8.5352093e-01   3.6174588e+00
   8.5403990e-01   3.6169689e+00
   8.5426410e-01   3.6167572e+00
   8.5625476e-01   3.6148736e+00
   8.5637270e-01   3.6147618e+00
   8.5676694e-01   3.6143882e+00
   8.5709673e-01   3.6140754e+00
   8.5709774e-01   3.6140745e+00
   8.5731090e-01   3.6138723e+00
   8.5797080e-01   3.6132457e+00
   8.5994685e-01   3.6113663e+00
   8.6035230e-01   3.6109800e+00
   8.6231760e-01   3.6091042e+00
   8.6325914e-01   3.6082040e+00
   8.6348280e-01   3.6079898e+00
   8.6487174e-01   3.6066587e+00
   8.6578340e-01   3.6057837e+00
   8.6578790e-01   3.6057794e+00
   8.6597970e-01   3.6055950e+00
   8.6630860e-01   3.6052790e+00
   8.6630964e-01   3.6052780e+00
   8.6891960e-01   3.6027648e+00
   8.6914290e-01   3.6025493e+00
   8.6915180e-01   3.6025410e+00
   8.6939190e-01   3.6023090e+00
   8.6950946e-01   3.6021955e+00
   8.6951554e-01   3.6021898e+00
   8.6957750e-01   3.6021300e+00
   8.6980075e-01   3.6019144e+00
   8.7163600e-01   3.6001394e+00
   8.7196440e-01   3.5998210e+00
   8.7196540e-01   3.5998201e+00
   8.7229340e-01   3.5995023e+00
   8.7262180e-01   3.5991840e+00
   8.7262285e-01   3.5991828e+00
   8.7307120e-01   3.5987480e+00
   8.7316250e-01   3.5986593e+00
   8.7427130e-01   3.5975823e+00
   8.7480330e-01   3.5970650e+00
   8.7546015e-01   3.5964258e+00
   8.7798100e-01   3.5939667e+00
   8.7919610e-01   3.5927784e+00
   8.8224380e-01   3.5897887e+00
   8.8241820e-01   3.5896173e+00
   8.8338494e-01   3.5886660e+00
   8.8553300e-01   3.5865479e+00
   8.8643260e-01   3.5856588e+00
   8.8787520e-01   3.5842310e+00
   8.8852966e-01   3.5835820e+00
   8.9384060e-01   3.5782950e+00
   8.9469117e-01   3.5774448e+00
   8.9766014e-01   3.5744686e+00
   8.9777670e-01   3.5743513e+00
   8.9870780e-01   3.5734153e+00
   9.0131086e-01   3.5707920e+00
   9.0478885e-01   3.5672720e+00
   9.0786020e-01   3.5641491e+00
   9.0805113e-01   3.5639546e+00
   9.0889830e-01   3.5630908e+00
   9.0930104e-01   3.5626798e+00
   9.1041180e-01   3.5615450e+00
   9.1285280e-01   3.5590446e+00
   9.1599864e-01   3.5558102e+00
   9.1645600e-01   3.5553389e+00
   9.1664800e-01   3.5551407e+00
   9.1784394e-01   3.5539062e+00
   9.2093350e-01   3.5507078e+00
   9.2149700e-01   3.5501230e+00
   9.2201400e-01   3.5495860e+00
   9.2655450e-01   3.5448537e+00
   9.2945130e-01   3.5418189e+00
   9.3343484e-01   3.5376260e+00
   9.3427580e-01   3.5367380e+00
   9.3634710e-01   3.5345461e+00
   9.4082670e-01   3.5297847e+00
   9.4104546e-01   3.5295515e+00
   9.4348800e-01   3.5269423e+00
   9.4357550e-01   3.5268486e+00
   9.4380970e-01   3.5265980e+00
   9.4381076e-01   3.5265968e+00
   9.4401264e-01   3.5263805e+00
   9.4412774e-01   3.5262575e+00
   9.4616010e-01   3.5240780e+00
   9.4659070e-01   3.5236151e+00
   9.4729360e-01   3.5228596e+00
   9.4745480e-01   3.5226862e+00
   9.4761420e-01   3.5225146e+00
   9.4954400e-01   3.5204353e+00
   9.4954850e-01   3.5204306e+00
   9.5038230e-01   3.5195303e+00
   9.5214850e-01   3.5176203e+00
   9.5659130e-01   3.5127954e+00
   9.5788890e-01   3.5113810e+00
   9.5872355e-01   3.5104697e+00
   9.5939326e-01   3.5097375e+00
   9.6145050e-01   3.5074852e+00
   9.6210140e-01   3.5067710e+00
   9.6274173e-01   3.5060680e+00
   9.6418900e-01   3.5044770e+00
   9.6649710e-01   3.5019329e+00
   9.6661150e-01   3.5018065e+00
   9.6881986e-01   3.4993646e+00
   9.6916580e-01   3.4989812e+00
   9.6938270e-01   3.4987411e+00
   9.6999747e-01   3.4980593e+00
   9.7007364e-01   3.4979749e+00
   9.7021430e-01   3.4978190e+00
   9.7164387e-01   3.4962313e+00
   9.7180380e-01   3.4960535e+00
   9.7212270e-01   3.4956987e+00
   9.7212374e-01   3.4956977e+00
   9.7263480e-01   3.4951289e+00
   9.7295360e-01   3.4947739e+00
   9.7295470e-01   3.4947727e+00
   9.7487940e-01   3.4926267e+00
   9.7544414e-01   3.4919958e+00
   9.7570950e-01   3.4916992e+00
   9.7898780e-01   3.4880269e+00
   9.8287180e-01   3.4836550e+00
   9.8308766e-01   3.4834113e+00
   9.8445890e-01   3.4818618e+00
   9.8509485e-01   3.4811425e+00
   9.8549813e-01   3.4806857e+00
   9.8581560e-01   3.4803262e+00
   9.8581666e-01   3.4803250e+00
   9.8597930e-01   3.4801407e+00
   9.8692113e-01   3.4790728e+00
   9.8756840e-01   3.4783380e+00
   9.8839510e-01   3.4773986e+00
   9.8856020e-01   3.4772108e+00
   9.9546330e-01   3.4693244e+00
   9.9897546e-01   3.4652839e+00
   9.9957746e-01   3.4645894e+00
   1.0003408e+00   3.4637080e+00
   1.0011926e+00   3.4627235e+00
   1.0085927e+00   3.4541225e+00
   1.0087055e+00   3.4539907e+00
   1.0088165e+00   3.4538612e+00
   1.0107030e+00   3.4516544e+00
   1.0109170e+00   3.4514039e+00
   1.0121202e+00   3.4499927e+00
   1.0133053e+00   3.4486010e+00
   1.0136199e+00   3.4482312e+00
   1.0136209e+00   3.4482300e+00
   1.0138332e+00   3.4479804e+00
   1.0140921e+00   3.4476760e+00
   1.0148454e+00   3.4467893e+00
   1.0156646e+00   3.4458240e+00
   1.0163390e+00   3.4450283e+00
   1.0187640e+00   3.4421620e+00
   1.0209115e+00   3.4396162e+00
   1.0263064e+00   3.4331882e+00
   1.0269334e+00   3.4324381e+00
   1.0283449e+00   3.4307473e+00
   1.0284382e+00   3.4306355e+00
   1.0288537e+00   3.4301372e+00
   1.0319980e+00   3.4263568e+00
   1.0337424e+00   3.4242527e+00
   1.0356804e+00   3.4219096e+00
   1.0386337e+00   3.4183270e+00
   1.0412896e+00   3.4150937e+00
   1.0445687e+00   3.4110856e+00
   1.0445730e+00   3.4110804e+00
   1.0454607e+00   3.4099922e+00
   1.0461732e+00   3.4091182e+00
   1.0494465e+00   3.4050915e+00
   1.0494509e+00   3.4050860e+00
   1.0523100e+00   3.4015548e+00
   1.0538354e+00   3.3996650e+00
   1.0557458e+00   3.3972936e+00
   1.0557540e+00   3.3972833e+00
   1.0561024e+00   3.3968500e+00
   1.0590159e+00   3.3932200e+00
   1.0590202e+00   3.3932145e+00
   1.0594913e+00   3.3926263e+00
   1.0602977e+00   3.3916185e+00
   1.0609598e+00   3.3907900e+00
   1.0622499e+00   3.3891740e+00
   1.0629253e+00   3.3883270e+00
   1.0632383e+00   3.3879342e+00
   1.0658121e+00   3.3846977e+00
   1.0661787e+00   3.3842359e+00
   1.0661830e+00   3.3842304e+00
   1.0666553e+00   3.3836350e+00
   1.0680828e+00   3.3818333e+00
   1.0704888e+00   3.3787890e+00
   1.0727769e+00   3.3758850e+00
   1.0731314e+00   3.3754342e+00
   1.0733407e+00   3.3751680e+00
   1.0756762e+00   3.3721926e+00
   1.0759839e+00   3.3718000e+00
   1.0759848e+00   3.3717988e+00
   1.0775864e+00   3.3697522e+00
   1.0776210e+00   3.3697080e+00
   1.0786425e+00   3.3684003e+00
   1.0792469e+00   3.3676260e+00
   1.0811106e+00   3.3652340e+00
   1.0819105e+00   3.3642056e+00
   1.0846995e+00   3.3606112e+00
   1.0886323e+00   3.3555205e+00
   1.0887420e+00   3.3553784e+00
   1.0890186e+00   3.3550190e+00
   1.0898983e+00   3.3538764e+00
   1.0908766e+00   3.3526040e+00
   1.0920590e+00   3.3510637e+00
   1.0924147e+00   3.3506000e+00
   1.0938160e+00   3.3487709e+00
   1.0942880e+00   3.3481540e+00
   1.0946678e+00   3.3476572e+00
   1.0972059e+00   3.3443322e+00
   1.0997318e+00   3.3410118e+00
   1.1005967e+00   3.3398724e+00
   1.1019281e+00   3.3381160e+00
   1.1032097e+00   3.3364222e+00
   1.1032262e+00   3.3364005e+00
   1.1058346e+00   3.3329444e+00
   1.1064433e+00   3.3321364e+00
   1.1066034e+00   3.3319237e+00
   1.1067013e+00   3.3317938e+00
   1.1102685e+00   3.3270430e+00
   1.1130625e+00   3.3233068e+00
   1.1136363e+00   3.3225377e+00
   1.1145451e+00   3.3213186e+00
   1.1160634e+00   3.3192787e+00
   1.1171503e+00   3.3178155e+00
   1.1210176e+00   3.3125940e+00
   1.1215184e+00   3.3119159e+00
   1.1223056e+00   3.3108490e+00
   1.1230694e+00   3.3098128e+00
   1.1237311e+00   3.3089142e+00
   1.1239362e+00   3.3086357e+00
   1.1260053e+00   3.3058202e+00
   1.1262256e+00   3.3055203e+00
   1.1262513e+00   3.3054850e+00
   1.1265271e+00   3.3051093e+00
   1.1265280e+00   3.3051078e+00
   1.1269470e+00   3.3045366e+00
   1.1291332e+00   3.3015501e+00
   1.1307322e+00   3.2993605e+00
   1.1344852e+00   3.2942030e+00
   1.1368624e+00   3.2909230e+00
   1.1370664e+00   3.2906413e+00
   1.1373154e+00   3.2902970e+00
   1.1393433e+00   3.2874894e+00
   1.1396432e+00   3.2870736e+00
   1.1396441e+00   3.2870724e+00
   1.1400026e+00   3.2865750e+00
   1.1409751e+00   3.2852250e+00
   1.1411225e+00   3.2850200e+00
   1.1420200e+00   3.2837725e+00
   1.1422350e+00   3.2834733e+00
   1.1441293e+00   3.2808342e+00
   1.1441334e+00   3.2808282e+00
   1.1469393e+00   3.2769072e+00
   1.1497651e+00   3.2729437e+00
   1.1512463e+00   3.2708604e+00
   1.1541582e+00   3.2667530e+00
   1.1552194e+00   3.2652524e+00
   1.1577560e+00   3.2616568e+00
   1.1581497e+00   3.2610974e+00
   1.1600779e+00   3.2583550e+00
   1.1602710e+00   3.2580800e+00
   1.1604730e+00   3.2577922e+00
   1.1607766e+00   3.2573595e+00
   1.1620775e+00   3.2555034e+00
   1.1624194e+00   3.2550151e+00
   1.1627271e+00   3.2545757e+00
   1.1630241e+00   3.2541510e+00
   1.1630250e+00   3.2541500e+00
   1.1655898e+00   3.2504770e+00
   1.1668576e+00   3.2486572e+00
   1.1715646e+00   3.2418740e+00
   1.1721110e+00   3.2410836e+00
   1.1723621e+00   3.2407205e+00
   1.1773922e+00   3.2334177e+00
   1.1784065e+00   3.2319396e+00
   1.1789298e+00   3.2311760e+00
   1.1790353e+00   3.2310220e+00
   1.1797478e+00   3.2299814e+00
   1.1808299e+00   3.2283995e+00
   1.1822292e+00   3.2263503e+00
   1.1827638e+00   3.2255666e+00
   1.1829637e+00   3.2252734e+00
   1.1835496e+00   3.2244132e+00
   1.1836549e+00   3.2242587e+00
   1.1851952e+00   3.2219946e+00
   1.1854892e+00   3.2215620e+00
   1.1854901e+00   3.2215607e+00
   1.1868339e+00   3.2195811e+00
   1.1868420e+00   3.2195690e+00
   1.1880293e+00   3.2178168e+00
   1.1900926e+00   3.2147658e+00
   1.1904474e+00   3.2142400e+00
   1.1926082e+00   3.2110345e+00
   1.1927130e+00   3.2108788e+00
   1.1931165e+00   3.2102792e+00
   1.1933155e+00   3.2099833e+00
   1.1935145e+00   3.2096875e+00
   1.1950428e+00   3.2074118e+00
   1.1954876e+00   3.2067487e+00
   1.1955365e+00   3.2066760e+00
   1.1957352e+00   3.2063794e+00
   1.1958290e+00   3.2062395e+00
   1.1958299e+00   3.2062383e+00
   1.1958870e+00   3.2061532e+00
   1.1960278e+00   3.2059430e+00
   1.1960286e+00   3.2059417e+00
   1.1960733e+00   3.2058752e+00
   1.1979537e+00   3.2030654e+00
   1.1980921e+00   3.2028582e+00
   1.1982460e+00   3.2026281e+00
   1.1982468e+00   3.2026267e+00
   1.1983570e+00   3.2024620e+00
   1.1985381e+00   3.2021909e+00
   1.1985390e+00   3.2021892e+00
   1.1985400e+00   3.2021880e+00
   1.1985555e+00   3.2021646e+00
   1.1988535e+00   3.2017186e+00
   1.1992179e+00   3.2011726e+00
   1.1993848e+00   3.2009225e+00
   1.1994892e+00   3.2007658e+00
   1.1997122e+00   3.2004316e+00
   1.2000724e+00   3.1998913e+00
   1.2006568e+00   3.1990144e+00
   1.2007711e+00   3.1988428e+00
   1.2010629e+00   3.1984046e+00
   1.2010638e+00   3.1984031e+00
   1.2026532e+00   3.1960135e+00
   1.2027165e+00   3.1959180e+00
   1.2035847e+00   3.1946104e+00
   1.2040534e+00   3.1939037e+00
   1.2088655e+00   3.1866248e+00
   1.2090617e+00   3.1863270e+00
   1.2096436e+00   3.1854434e+00
   1.2099837e+00   3.1849265e+00
   1.2101811e+00   3.1846266e+00
   1.2106285e+00   3.1839464e+00
   1.2107937e+00   3.1836950e+00
   1.2123846e+00   3.1812725e+00
   1.2126747e+00   3.1808300e+00
   1.2126757e+00   3.1808286e+00
   1.2129058e+00   3.1804776e+00
   1.2151827e+00   3.1769993e+00
   1.2157859e+00   3.1760760e+00
   1.2163659e+00   3.1751876e+00
   1.2195525e+00   3.1702943e+00
   1.2215075e+00   3.1672823e+00
   1.2222924e+00   3.1660710e+00
   1.2247738e+00   3.1622329e+00
   1.2267163e+00   3.1592197e+00
   1.2291546e+00   3.1554265e+00
   1.2331209e+00   3.1492302e+00
   1.2342844e+00   3.1474066e+00
   1.2349218e+00   3.1464062e+00
   1.2351168e+00   3.1461000e+00
   1.2360252e+00   3.1446726e+00
   1.2372936e+00   3.1426768e+00
   1.2375803e+00   3.1422253e+00
   1.2375813e+00   3.1422238e+00
   1.2381965e+00   3.1412542e+00
   1.2400577e+00   3.1383160e+00
   1.2412120e+00   3.1364900e+00
   1.2412161e+00   3.1364837e+00
   1.2416718e+00   3.1357622e+00
   1.2440237e+00   3.1320314e+00
   1.2514498e+00   3.1201751e+00
   1.2518109e+00   3.1195958e+00
   1.2526739e+00   3.1182098e+00
   1.2583618e+00   3.1090355e+00
   1.2591478e+00   3.1077626e+00
   1.2593077e+00   3.1075032e+00
   1.2622908e+00   3.1026580e+00
   1.2622949e+00   3.1026516e+00
   1.2635906e+00   3.1005410e+00
   1.2639606e+00   3.0999380e+00
   1.2656338e+00   3.0972059e+00
   1.2669799e+00   3.0950036e+00
   1.2722992e+00   3.0862630e+00
   1.2727747e+00   3.0854788e+00
   1.2729042e+00   3.0852650e+00
   1.2730049e+00   3.0850987e+00
   1.2755718e+00   3.0808547e+00
   1.2757628e+00   3.0805385e+00
   1.2758727e+00   3.0803564e+00
   1.2760543e+00   3.0800557e+00
   1.2778941e+00   3.0770028e+00
   1.2781748e+00   3.0765364e+00
   1.2781757e+00   3.0765350e+00
   1.2788112e+00   3.0754783e+00
   1.2792536e+00   3.0747426e+00
   1.2792556e+00   3.0747392e+00
   1.2806003e+00   3.0724990e+00
   1.2819868e+00   3.0701854e+00
   1.2838979e+00   3.0669897e+00
   1.2840425e+00   3.0667474e+00
   1.2847714e+00   3.0655260e+00
   1.2850941e+00   3.0649848e+00
   1.2853460e+00   3.0645623e+00
   1.2884265e+00   3.0593836e+00
   1.2887065e+00   3.0589118e+00
   1.2891537e+00   3.0581580e+00
   1.2892652e+00   3.0579703e+00
   1.2917517e+00   3.0537696e+00
   1.2926906e+00   3.0521800e+00
   1.2937919e+00   3.0503132e+00
   1.2951787e+00   3.0479581e+00
   1.2953676e+00   3.0476370e+00
   1.2960420e+00   3.0464900e+00
   1.2970189e+00   3.0448265e+00
   1.2974762e+00   3.0440470e+00
   1.2977426e+00   3.0435927e+00
   1.2977539e+00   3.0435734e+00
   1.2977548e+00   3.0435720e+00
   1.3001534e+00   3.0394745e+00
   1.3003969e+00   3.0390577e+00
   1.3011043e+00   3.0378463e+00
   1.3026140e+00   3.0352573e+00
   1.3028599e+00   3.0348350e+00
   1.3034432e+00   3.0338330e+00
   1.3041643e+00   3.0325933e+00
   1.3056858e+00   3.0299733e+00
   1.3089318e+00   3.0243660e+00
   1.3111840e+00   3.0204610e+00
   1.3142836e+00   3.0150678e+00
   1.3153129e+00   3.0132720e+00
   1.3156466e+00   3.0126890e+00
   1.3157631e+00   3.0124857e+00
   1.3203244e+00   3.0044923e+00
   1.3220555e+00   3.0014460e+00
   1.3246192e+00   2.9969210e+00
   1.3260628e+00   2.9943664e+00
   1.3269739e+00   2.9927516e+00
   1.3298466e+00   2.9876466e+00
   1.3298504e+00   2.9876400e+00
   1.3316842e+00   2.9843707e+00
   1.3318692e+00   2.9840405e+00
   1.3330351e+00   2.9819572e+00
   1.3339337e+00   2.9803495e+00
   1.3342056e+00   2.9798627e+00
   1.3342065e+00   2.9798613e+00
   1.3348142e+00   2.9787724e+00
   1.3359972e+00   2.9766500e+00
   1.3365548e+00   2.9756486e+00
   1.3382968e+00   2.9725153e+00
   1.3393263e+00   2.9706600e+00
   1.3399391e+00   2.9695542e+00
   1.3446422e+00   2.9610386e+00
   1.3461735e+00   2.9582540e+00
   1.3461736e+00   2.9582539e+00
   1.3473521e+00   2.9561070e+00
   1.3493111e+00   2.9525306e+00
   1.3500828e+00   2.9511194e+00
   1.3545237e+00   2.9429684e+00
   1.3638396e+00   2.9257078e+00
   1.3639351e+00   2.9255297e+00
   1.3645262e+00   2.9244270e+00
   1.3668264e+00   2.9201272e+00
   1.3686355e+00   2.9167356e+00
   1.3704708e+00   2.9132867e+00
   1.3710405e+00   2.9122143e+00
   1.3715872e+00   2.9111843e+00
   1.3729426e+00   2.9086277e+00
   1.3732419e+00   2.9080625e+00
   1.3736340e+00   2.9073217e+00
   1.3742608e+00   2.9061365e+00
   1.3743707e+00   2.9059284e+00
   1.3785242e+00   2.8980484e+00
   1.3788164e+00   2.8974922e+00
   1.3793455e+00   2.8964846e+00
   1.3798460e+00   2.8955312e+00
   1.3802565e+00   2.8947482e+00
   1.3834830e+00   2.8885806e+00
   1.3835773e+00   2.8884000e+00
   1.3843186e+00   2.8869790e+00
   1.3864318e+00   2.8829198e+00
   1.3866609e+00   2.8824792e+00
   1.3911133e+00   2.8738852e+00
   1.3917352e+00   2.8726802e+00
   1.3927413e+00   2.8707292e+00
   1.3937710e+00   2.8687296e+00
   1.3982679e+00   2.8599630e+00
   1.3987901e+00   2.8589413e+00
   1.4003303e+00   2.8559237e+00
   1.4005073e+00   2.8555765e+00
   1.4006864e+00   2.8552250e+00
   1.4024827e+00   2.8516955e+00
   1.4027430e+00   2.8511837e+00
   1.4027438e+00   2.8511822e+00
   1.4032397e+00   2.8502060e+00
   1.4049906e+00   2.8467536e+00
   1.4059755e+00   2.8448080e+00
   1.4059790e+00   2.8448010e+00
   1.4073095e+00   2.8421680e+00
   1.4080316e+00   2.8407370e+00
   1.4104447e+00   2.8359447e+00
   1.4153169e+00   2.8262188e+00
   1.4155823e+00   2.8256872e+00
   1.4177257e+00   2.8213854e+00
   1.4215133e+00   2.8137520e+00
   1.4217580e+00   2.8132572e+00
   1.4260914e+00   2.8044703e+00
   1.4280293e+00   2.8005230e+00
   1.4289078e+00   2.7987301e+00
   1.4296554e+00   2.7972026e+00
   1.4329075e+00   2.7905383e+00
   1.4355551e+00   2.7850900e+00
   1.4360944e+00   2.7839777e+00
   1.4374039e+00   2.7812731e+00
   1.4407408e+00   2.7743583e+00
   1.4428616e+00   2.7699460e+00
   1.4432588e+00   2.7691185e+00
   1.4432597e+00   2.7691164e+00
   1.4456644e+00   2.7640944e+00
   1.4461726e+00   2.7630308e+00
   1.4462628e+00   2.7628420e+00
   1.4465922e+00   2.7621522e+00
   1.4487681e+00   2.7575865e+00
   1.4489931e+00   2.7571137e+00
   1.4527091e+00   2.7492810e+00
   1.4535037e+00   2.7476006e+00
   1.4547735e+00   2.7449107e+00
   1.4560103e+00   2.7422867e+00
   1.4583299e+00   2.7373520e+00
   1.4583555e+00   2.7372973e+00
   1.4590061e+00   2.7359102e+00
   1.4596120e+00   2.7346172e+00
   1.4603083e+00   2.7331297e+00
   1.4604256e+00   2.7328790e+00
   1.4608073e+00   2.7320628e+00
   1.4652288e+00   2.7225757e+00
   1.4652297e+00   2.7225735e+00
   1.4661891e+00   2.7205070e+00
   1.4677606e+00   2.7171152e+00
   1.4678417e+00   2.7169400e+00
   1.4678427e+00   2.7169380e+00
   1.4678452e+00   2.7169325e+00
   1.4678460e+00   2.7169304e+00
   1.4690562e+00   2.7143130e+00
   1.4716436e+00   2.7087011e+00
   1.4732187e+00   2.7052739e+00
   1.4732642e+00   2.7051750e+00
   1.4764717e+00   2.6981707e+00
   1.4766389e+00   2.6978047e+00
   1.4767174e+00   2.6976330e+00
   1.4770138e+00   2.6969836e+00
   1.4770148e+00   2.6969814e+00
   1.4773585e+00   2.6962285e+00
   1.4785051e+00   2.6937132e+00
   1.4787508e+00   2.6931734e+00
   1.4787517e+00   2.6931717e+00
   1.4792458e+00   2.6920862e+00
   1.4803275e+00   2.6897068e+00
   1.4804941e+00   2.6893396e+00
   1.4808737e+00   2.6885037e+00
   1.4823544e+00   2.6852380e+00
   1.4825062e+00   2.6849024e+00
   1.4825994e+00   2.6846967e+00
   1.4826002e+00   2.6846948e+00
   1.4826738e+00   2.6845324e+00
   1.4826746e+00   2.6845305e+00
   1.4847156e+00   2.6800146e+00
   1.4849228e+00   2.6795554e+00
   1.4872618e+00   2.6743617e+00
   1.4878760e+00   2.6729944e+00
   1.4880418e+00   2.6726255e+00
   1.4898905e+00   2.6685026e+00
   1.4901338e+00   2.6679590e+00
   1.4901346e+00   2.6679573e+00
   1.4904064e+00   2.6673498e+00
   1.4906219e+00   2.6668680e+00
   1.4906505e+00   2.6668040e+00
   1.4922369e+00   2.6632530e+00
   1.4935127e+00   2.6603909e+00
   1.4936776e+00   2.6600206e+00
   1.4944327e+00   2.6583235e+00
   1.4955176e+00   2.6558820e+00
   1.4957598e+00   2.6553361e+00
   1.4957606e+00   2.6553345e+00
   1.4978528e+00   2.6506126e+00
   1.4990948e+00   2.6478026e+00
   1.4991428e+00   2.6476940e+00
   1.5018927e+00   2.6414528e+00
   1.5030267e+00   2.6388714e+00
   1.5030277e+00   2.6388693e+00
   1.5056967e+00   2.6327760e+00
   1.5056976e+00   2.6327739e+00
   1.5074626e+00   2.6287310e+00
   1.5085331e+00   2.6262734e+00
   1.5095835e+00   2.6238580e+00
   1.5114443e+00   2.6195693e+00
   1.5131614e+00   2.6156013e+00
   1.5131624e+00   2.6155992e+00
   1.5142075e+00   2.6131787e+00
   1.5151874e+00   2.6109060e+00
   1.5162833e+00   2.6083596e+00
   1.5163684e+00   2.6081617e+00
   1.5189456e+00   2.6021562e+00
   1.5222489e+00   2.5944235e+00
   1.5225136e+00   2.5938022e+00
   1.5255665e+00   2.5866170e+00
   1.5279825e+00   2.5809064e+00
   1.5281857e+00   2.5804250e+00
   1.5296197e+00   2.5770242e+00
   1.5300902e+00   2.5759068e+00
   1.5319589e+00   2.5714602e+00
   1.5319599e+00   2.5714579e+00
   1.5350811e+00   2.5640016e+00
   1.5356904e+00   2.5625415e+00
   1.5384091e+00   2.5560105e+00
   1.5407412e+00   2.5503855e+00
   1.5407420e+00   2.5503836e+00
   1.5450991e+00   2.5398178e+00
   1.5451232e+00   2.5397594e+00
   1.5459415e+00   2.5377667e+00
   1.5487518e+00   2.5309033e+00
   1.5540739e+00   2.5178200e+00
   1.5542300e+00   2.5174346e+00
   1.5555388e+00   2.5141990e+00
   1.5558523e+00   2.5134230e+00
   1.5559710e+00   2.5131288e+00
   1.5562004e+00   2.5125608e+00
   1.5562012e+00   2.5125587e+00
   1.5565338e+00   2.5117342e+00
   1.5565346e+00   2.5117323e+00
   1.5581807e+00   2.5076466e+00
   1.5611510e+00   2.5002460e+00
   1.5612460e+00   2.5000086e+00
   1.5648178e+00   2.4910603e+00
   1.5652834e+00   2.4898899e+00
   1.5672684e+00   2.4848902e+00
   1.5718057e+00   2.4733999e+00
   1.5727829e+00   2.4709141e+00
   1.5727837e+00   2.4709120e+00
   1.5728635e+00   2.4707088e+00
   1.5728643e+00   2.4707067e+00
   1.5753044e+00   2.4644804e+00
   1.5753053e+00   2.4644780e+00
   1.5763925e+00   2.4616957e+00
   1.5770197e+00   2.4600885e+00
   1.5803162e+00   2.4516122e+00
   1.5815227e+00   2.4484982e+00
   1.5815734e+00   2.4483674e+00
   1.5815741e+00   2.4483654e+00
   1.5854093e+00   2.4384236e+00
   1.5854101e+00   2.4384215e+00
   1.5858545e+00   2.4372652e+00
   1.5858552e+00   2.4372633e+00
   1.5861382e+00   2.4365268e+00
   1.5866479e+00   2.4351990e+00
   1.5910426e+00   2.4237025e+00
   1.5928814e+00   2.4188664e+00
   1.5945050e+00   2.4145840e+00
   1.5998785e+00   2.4003239e+00
   1.6004490e+00   2.3988023e+00
   1.6012774e+00   2.3965900e+00
   1.6024561e+00   2.3934362e+00
   1.6033934e+00   2.3909240e+00
   1.6063287e+00   2.3830300e+00
   1.6092520e+00   2.3751278e+00
   1.6097577e+00   2.3737566e+00
   1.6178943e+00   2.3515253e+00
   1.6194017e+00   2.3473713e+00
   1.6198272e+00   2.3461970e+00
   1.6273417e+00   2.3253030e+00
   1.6274859e+00   2.3248997e+00
   1.6281062e+00   2.3231616e+00
   1.6290938e+00   2.3203910e+00
   1.6293054e+00   2.3197966e+00
   1.6293062e+00   2.3197944e+00
   1.6311336e+00   2.3146520e+00
   1.6328070e+00   2.3099275e+00
   1.6332668e+00   2.3086270e+00
   1.6332676e+00   2.3086245e+00
   1.6355317e+00   2.3022041e+00
   1.6395167e+00   2.2908382e+00
   1.6429045e+00   2.2811093e+00
   1.6430458e+00   2.2807019e+00
   1.6446230e+00   2.2761502e+00
   1.6448307e+00   2.2755501e+00
   1.6448314e+00   2.2755480e+00
   1.6449497e+00   2.2752060e+00
   1.6462294e+00   2.2715006e+00
   1.6466240e+00   2.2703564e+00
   1.6494737e+00   2.2620668e+00
   1.6516695e+00   2.2556489e+00
   1.6516702e+00   2.2556467e+00
   1.6522055e+00   2.2540781e+00
   1.6522062e+00   2.2540760e+00
   1.6539512e+00   2.2489514e+00
   1.6548454e+00   2.2463186e+00
   1.6558158e+00   2.2434561e+00
   1.6573586e+00   2.2388947e+00
   1.6602823e+00   2.2302132e+00
   1.6604735e+00   2.2296438e+00
   1.6604742e+00   2.2296417e+00
   1.6605431e+00   2.2294366e+00
   1.6694903e+00   2.2025456e+00
   1.6698585e+00   2.2014291e+00
   1.6723347e+00   2.1938975e+00
   1.6781535e+00   2.1760523e+00
   1.6781542e+00   2.1760502e+00
   1.6849711e+00   2.1548758e+00
   1.6860186e+00   2.1515958e+00
   1.6918689e+00   2.1331477e+00
   1.6920011e+00   2.1327280e+00
   1.6934758e+00   2.1280408e+00
   1.6936700e+00   2.1274228e+00
   1.6936706e+00   2.1274210e+00
   1.6953462e+00   2.1220756e+00
   1.6996466e+00   2.1082710e+00
   1.7004023e+00   2.1058320e+00
   1.7020636e+00   2.1004570e+00
   1.7030267e+00   2.0973318e+00
   1.7059896e+00   2.0876775e+00
   1.7089707e+00   2.0779020e+00
   1.7103678e+00   2.0732987e+00
   1.7108467e+00   2.0717180e+00
   1.7119377e+00   2.0681100e+00
   1.7137363e+00   2.0621426e+00
   1.7147932e+00   2.0586250e+00
   1.7168146e+00   2.0518749e+00
   1.7168154e+00   2.0518725e+00
   1.7177327e+00   2.0487993e+00
   1.7191292e+00   2.0441084e+00
   1.7193364e+00   2.0434110e+00
   1.7220478e+00   2.0342580e+00
   1.7234732e+00   2.0294237e+00
   1.7246620e+00   2.0253801e+00
   1.7250137e+00   2.0241814e+00
   1.7277474e+00   2.0148340e+00
   1.7319907e+00   2.0002081e+00
   1.7381892e+00   1.9785836e+00
   1.7388914e+00   1.9761143e+00
   1.7452129e+00   1.9536960e+00
   1.7453339e+00   1.9532634e+00
   1.7454237e+00   1.9529427e+00
   1.7466844e+00   1.9484285e+00
   1.7468622e+00   1.9477910e+00
   1.7468628e+00   1.9477891e+00
   1.7470855e+00   1.9469899e+00
   1.7470860e+00   1.9469875e+00
   1.7483966e+00   1.9422761e+00
   1.7547777e+00   1.9191200e+00
   1.7547783e+00   1.9191177e+00
   1.7554212e+00   1.9167645e+00
   1.7577757e+00   1.9081140e+00
   1.7650363e+00   1.8811134e+00
   1.7677214e+00   1.8710010e+00
   1.7683169e+00   1.8687488e+00
   1.7683176e+00   1.8687462e+00
   1.7703020e+00   1.8612155e+00
   1.7703426e+00   1.8610610e+00
   1.7729605e+00   1.8510654e+00
   1.7768574e+00   1.8360587e+00
   1.7803519e+00   1.8224679e+00
   1.7811120e+00   1.8194946e+00
   1.7811126e+00   1.8194922e+00
   1.7827555e+00   1.8130447e+00
   1.7869288e+00   1.7965363e+00
   1.7869294e+00   1.7965340e+00
   1.7870401e+00   1.7960932e+00
   1.7870407e+00   1.7960910e+00
   1.7882818e+00   1.7911431e+00
   1.7882824e+00   1.7911407e+00
   1.7884451e+00   1.7904907e+00
   1.7884456e+00   1.7904887e+00
   1.7884457e+00   1.7904880e+00
   1.7884462e+00   1.7904860e+00
   1.7898555e+00   1.7848445e+00
   1.7898561e+00   1.7848421e+00
   1.7939936e+00   1.7681482e+00
   1.7963057e+00   1.7587336e+00
   1.7963063e+00   1.7587310e+00
   1.8051593e+00   1.7220916e+00
   1.8099366e+00   1.7019160e+00
   1.8099372e+00   1.7019132e+00
   1.8178375e+00   1.6678933e+00
   1.8186715e+00   1.6642526e+00
   1.8210459e+00   1.6538341e+00
   1.8212037e+00   1.6531391e+00
   1.8254704e+00   1.6342063e+00
   1.8256729e+00   1.6333015e+00
   1.8291090e+00   1.6178511e+00
   1.8297502e+00   1.6149482e+00
   1.8315353e+00   1.6068336e+00
   1.8315359e+00   1.6068308e+00
   1.8320540e+00   1.6044664e+00
   1.8365419e+00   1.5838106e+00
   1.8398732e+00   1.5682688e+00
   1.8416659e+00   1.5598294e+00
   1.8416665e+00   1.5598266e+00
   1.8600028e+00   1.4702241e+00
   1.8600032e+00   1.4702218e+00
   1.8618493e+00   1.4608452e+00
   1.8637594e+00   1.4510697e+00
   1.8649306e+00   1.4450382e+00
   1.8658286e+00   1.4403936e+00
   1.8698540e+00   1.4193603e+00
   1.8728374e+00   1.4035383e+00
   1.8745240e+00   1.3945035e+00
   1.8924907e+00   1.2937989e+00
   1.8924911e+00   1.2937964e+00
   1.8990756e+00   1.2546103e+00
   1.9008635e+00   1.2437328e+00
   1.9036012e+00   1.2268703e+00
   1.9043347e+00   1.2223082e+00
   1.9052010e+00   1.2168964e+00
   1.9069012e+00   1.2061964e+00
   1.9132491e+00   1.1652942e+00
   1.9209479e+00   1.1134791e+00
   1.9250942e+00   1.0844574e+00
   1.9250947e+00   1.0844544e+00
   1.9266386e+00   1.0734316e+00
   1.9266390e+00   1.0734288e+00
   1.9296299e+00   1.0517191e+00
   1.9296303e+00   1.0517166e+00
   1.9318358e+00   1.0353949e+00
   1.9318361e+00   1.0353924e+00
   1.9330143e+00   1.0265589e+00
   1.9372058e+00   9.9445176e-01
   1.9437481e+00   9.4200486e-01
   1.9539285e+00   8.5361284e-01
   1.9539287e+00   8.5360990e-01
   1.9605100e+00   7.9095024e-01
   1.9627236e+00   7.6867735e-01
   1.9656751e+00   7.3789210e-01
   1.9761579e+00   6.1579174e-01
   1.9761581e+00   6.1578876e-01
   1.9801031e+00   5.6282055e-01
   1.9801382e+00   5.6232667e-01
   1.9801384e+00   5.6232375e-01
   1.9906589e+00   3.8614510e-01
   1.9906591e+00   3.8614213e-01
   1.9920887e+00   3.5543063e-01
   1.9980211e+00   1.7789431e-01
   1.9980212e+00   1.7789131e-01
   2.0000000e+00   2.4492937e-16
   2.0000000e+00   2.9960563e-06
   2.0000000e+00   5.6176054e-06


==> Data/pf-background/WFG5.dat <==
   1.5680343e-01   3.9876873e+00
   1.5684570e-01   3.9876807e+00
   1.5688800e-01   3.9876740e+00
   2.0264532e-01   3.9794145e+00
   2.0268752e-01   3.9794059e+00
   2.4189040e-01   3.9706368e+00
   2.4193250e-01   3.9706266e+00
   2.4833790e-01   3.9690444e+00
   2.4837989e-01   3.9690340e+00
   2.4837999e-01   3.9690337e+00
   2.8751358e-01   3.9584522e+00
   2.9389910e-01   3.9565759e+00
   2.9394105e-01   3.9565635e+00
   3.2653500e-01   3.9463274e+00
   3.2653517e-01   3.9463272e+00
   3.2657683e-01   3.9463136e+00
   3.3294275e-01   3.9441853e+00
   3.3930492e-01   3.9420160e+00
   3.3934670e-01   3.9420013e+00
   3.3934680e-01   3.9420013e+00
   3.7185603e-01   3.9302535e+00
   3.7819580e-01   3.9278328e+00
   3.8453144e-01   3.9253716e+00
   3.8457298e-01   3.9253554e+00
   3.8457307e-01   3.9253552e+00
   4.1058272e-01   3.9148035e+00
   4.1058280e-01   3.9148035e+00
   4.1062424e-01   3.9147860e+00
   4.1693875e-01   3.9121156e+00
   4.2324892e-01   3.9094043e+00
   4.2955458e-01   3.9066522e+00
   4.2959600e-01   3.9066340e+00
   4.5551878e-01   3.8948698e+00
   4.6180093e-01   3.8919096e+00
   4.6807837e-01   3.8889086e+00
   4.7435063e-01   3.8858674e+00
   4.7439185e-01   3.8858473e+00
   4.7439194e-01   3.8858473e+00
   4.9387985e-01   3.8761232e+00
   4.9387994e-01   3.8761232e+00
   4.9392104e-01   3.8761022e+00
   5.0017260e-01   3.8728943e+00
   5.0641900e-01   3.8696458e+00
   5.1266026e-01   3.8663570e+00
   5.1889590e-01   3.8630283e+00
   5.1893690e-01   3.8630064e+00
   5.1893700e-01   3.8630064e+00
   5.3834890e-01   3.8523657e+00
   5.4456190e-01   3.8488712e+00
   5.5076940e-01   3.8453364e+00
   5.5697113e-01   3.8417616e+00
   5.6316686e-01   3.8381470e+00
   5.6320757e-01   3.8381230e+00
   5.6320770e-01   3.8381230e+00
   5.7627416e-01   3.8303566e+00
   5.7627434e-01   3.8303566e+00
   5.7631475e-01   3.8303323e+00
   5.8249223e-01   3.8265927e+00
   5.8866334e-01   3.8228133e+00
   5.9482855e-01   3.8189940e+00
   6.0098755e-01   3.8151350e+00
   6.0714020e-01   3.8112364e+00
   6.0718054e-01   3.8112106e+00
   6.0718060e-01   3.8112106e+00
   6.0718066e-01   3.8112106e+00
   6.2019470e-01   3.8028193e+00
   6.2632750e-01   3.7987967e+00
   6.3245370e-01   3.7947345e+00
   6.3857320e-01   3.7906327e+00
   6.4468620e-01   3.7864916e+00
   6.5079240e-01   3.7823110e+00
   6.5083253e-01   3.7822835e+00
   6.5083260e-01   3.7822833e+00
   6.5761490e-01   3.7775880e+00
   6.5761500e-01   3.7775880e+00
   6.5765506e-01   3.7775600e+00
   6.6374680e-01   3.7732956e+00
   6.6983170e-01   3.7689922e+00
   6.7590950e-01   3.7646494e+00
   6.8198030e-01   3.7602675e+00
   6.8804420e-01   3.7558463e+00
   6.9410070e-01   3.7513860e+00
   6.9414040e-01   3.7513566e+00
   6.9414050e-01   3.7513566e+00
   7.0090680e-01   3.7463207e+00
   7.0694790e-01   3.7417774e+00
   7.1298180e-01   3.7371953e+00
   7.1900800e-01   3.7325742e+00
   7.2502685e-01   3.7279140e+00
   7.3103830e-01   3.7232153e+00
   7.3704195e-01   3.7184777e+00
   7.3708130e-01   3.7184465e+00
   7.3708135e-01   3.7184465e+00
   7.3775350e-01   3.7179134e+00
   7.3775357e-01   3.7179132e+00
   7.3775370e-01   3.7179132e+00
   7.3779300e-01   3.7178820e+00
   7.4378810e-01   3.7131007e+00
   7.4977530e-01   3.7082810e+00
   7.5575495e-01   3.7034225e+00
   7.6172644e-01   3.6985257e+00
   7.6769020e-01   3.6935900e+00
   7.7364600e-01   3.6886160e+00
   7.7959350e-01   3.6836035e+00
   7.7963257e-01   3.6835706e+00
   7.7963270e-01   3.6835704e+00
   7.8033750e-01   3.6829734e+00
   7.8627610e-01   3.6779180e+00
   7.9220635e-01   3.6728240e+00
   7.9812850e-01   3.6676920e+00
   8.0404210e-01   3.6625216e+00
   8.0994755e-01   3.6573130e+00
   8.1584460e-01   3.6520665e+00
   8.1654340e-01   3.6514418e+00
   8.1654346e-01   3.6514418e+00
   8.1654360e-01   3.6514418e+00
   8.1658220e-01   3.6514072e+00
   8.2173306e-01   3.6467822e+00
   8.2177160e-01   3.6467474e+00
   8.2177170e-01   3.6467470e+00
   8.2246960e-01   3.6461177e+00
   8.2834840e-01   3.6407905e+00
   8.3421856e-01   3.6354253e+00
   8.4008010e-01   3.6300223e+00
   8.4593284e-01   3.6245813e+00
   8.5177684e-01   3.6191027e+00
   8.5761195e-01   3.6135864e+00
   8.5834170e-01   3.6128933e+00
   8.6343800e-01   3.6080325e+00
   8.6347620e-01   3.6079960e+00
   8.6347630e-01   3.6079960e+00
   8.6416680e-01   3.6073346e+00
   8.6998284e-01   3.6017385e+00
   8.7578970e-01   3.5961049e+00
   8.8158756e-01   3.5904336e+00
   8.8737620e-01   3.5847251e+00
   8.9315570e-01   3.5789793e+00
   8.9384055e-01   3.5782952e+00
   8.9384060e-01   3.5782950e+00
   8.9384073e-01   3.5782950e+00
   8.9387846e-01   3.5782573e+00
   8.9892590e-01   3.5731960e+00
   8.9964753e-01   3.5724692e+00
   9.0468660e-01   3.5673757e+00
   9.0472430e-01   3.5673373e+00
   9.0472440e-01   3.5673373e+00
   9.0472450e-01   3.5673373e+00
   9.0540713e-01   3.5666444e+00
   9.1115730e-01   3.5607822e+00
   9.1689783e-01   3.5548830e+00
   9.2262910e-01   3.5489466e+00
   9.2835057e-01   3.5429735e+00
   9.3406236e-01   3.5369635e+00
   9.3477666e-01   3.5362084e+00
   9.3976460e-01   3.5309162e+00
   9.4047767e-01   3.5301569e+00
   9.4545690e-01   3.5248327e+00
   9.4549410e-01   3.5247927e+00
   9.4549420e-01   3.5247927e+00
   9.4549430e-01   3.5247924e+00
   9.4616884e-01   3.5240684e+00
   9.5185006e-01   3.5179434e+00
   9.5752126e-01   3.5117820e+00
   9.6318275e-01   3.5055835e+00
   9.6883404e-01   3.4993489e+00
   9.6950364e-01   3.4986070e+00
   9.6950370e-01   3.4986070e+00
   9.6950380e-01   3.4986067e+00
   9.6954070e-01   3.4985660e+00
   9.7447530e-01   3.4930778e+00
   9.7518075e-01   3.4922900e+00
   9.8010653e-01   3.4867700e+00
   9.8081064e-01   3.4859780e+00
   9.8572730e-01   3.4804263e+00
   9.8576415e-01   3.4803846e+00
   9.8576420e-01   3.4803843e+00
   9.8576427e-01   3.4803843e+00
   9.8643030e-01   3.4796295e+00
   9.9203956e-01   3.4732450e+00
   9.9763850e-01   3.4668240e+00
   1.0032272e+00   3.4603670e+00
   1.0088053e+00   3.4538743e+00
   1.0095028e+00   3.4530590e+00
   1.0143731e+00   3.4473453e+00
   1.0150692e+00   3.4465256e+00
   1.0199302e+00   3.4407804e+00
   1.0206251e+00   3.4399560e+00
   1.0254767e+00   3.4341798e+00
   1.0255129e+00   3.4341364e+00
   1.0255130e+00   3.4341362e+00
   1.0255130e+00   3.4341364e+00
   1.0261703e+00   3.4333510e+00
   1.0317047e+00   3.4267101e+00
   1.0372283e+00   3.4200337e+00
   1.0427413e+00   3.4133213e+00
   1.0433943e+00   3.4125228e+00
   1.0433944e+00   3.4125228e+00
   1.0433946e+00   3.4125228e+00
   1.0434306e+00   3.4124787e+00
   1.0482433e+00   3.4065735e+00
   1.0489312e+00   3.4057264e+00
   1.0537345e+00   3.3997903e+00
   1.0544211e+00   3.3989390e+00
   1.0592147e+00   3.3929718e+00
   1.0598999e+00   3.3921156e+00
   1.0646839e+00   3.3861177e+00
   1.0647197e+00   3.3860726e+00
   1.0647198e+00   3.3860726e+00
   1.0653676e+00   3.3852572e+00
   1.0708244e+00   3.3783636e+00
   1.0762697e+00   3.3714350e+00
   1.0817041e+00   3.3644710e+00
   1.0823835e+00   3.3635970e+00
   1.0871271e+00   3.3574720e+00
   1.0878052e+00   3.3565934e+00
   1.0925388e+00   3.3504380e+00
   1.0932155e+00   3.3495553e+00
   1.0979393e+00   3.3433692e+00
   1.0986145e+00   3.3424819e+00
   1.1033281e+00   3.3362656e+00
   1.1033634e+00   3.3362188e+00
   1.1033634e+00   3.3362190e+00
   1.1033635e+00   3.3362188e+00
   1.1040019e+00   3.3353740e+00
   1.1093779e+00   3.3282313e+00
   1.1147422e+00   3.3210540e+00
   1.1153777e+00   3.3202004e+00
   1.1153778e+00   3.3202002e+00
   1.1154128e+00   3.3201530e+00
   1.1200951e+00   3.3138418e+00
   1.1207643e+00   3.3129368e+00
   1.1254362e+00   3.3065953e+00
   1.1261039e+00   3.3056860e+00
   1.1307656e+00   3.2993145e+00
   1.1314319e+00   3.2984006e+00
   1.1360835e+00   3.2919990e+00
   1.1367481e+00   3.2910812e+00
   1.1413891e+00   3.2846496e+00
   1.1414238e+00   3.2846014e+00
   1.1414240e+00   3.2846012e+00
   1.1414241e+00   3.2846012e+00
   1.1420524e+00   3.2837272e+00
   1.1473450e+00   3.2763393e+00
   1.1526253e+00   3.2689173e+00
   1.1532854e+00   3.2679858e+00
   1.1578939e+00   3.2614608e+00
   1.1585524e+00   3.2605252e+00
   1.1631503e+00   3.2539709e+00
   1.1638074e+00   3.2530308e+00
   1.1683946e+00   3.2464466e+00
   1.1690501e+00   3.2455025e+00
   1.1736268e+00   3.2388887e+00
   1.1742808e+00   3.2379405e+00
   1.1788467e+00   3.2312973e+00
   1.1788808e+00   3.2312474e+00
   1.1788809e+00   3.2312472e+00
   1.1788810e+00   3.2312472e+00
   1.1794993e+00   3.2303445e+00
   1.1847054e+00   3.2227151e+00
   1.1853219e+00   3.2218082e+00
   1.1853220e+00   3.2218080e+00
   1.1853561e+00   3.2217580e+00
   1.1898991e+00   3.2150521e+00
   1.1905484e+00   3.2140906e+00
   1.1950806e+00   3.2073555e+00
   1.1957282e+00   3.2063900e+00
   1.2002494e+00   3.1996257e+00
   1.2008955e+00   3.1986558e+00
   1.2054060e+00   3.1918626e+00
   1.2060504e+00   3.1908886e+00
   1.2105498e+00   3.1840660e+00
   1.2111927e+00   3.1830878e+00
   1.2156811e+00   3.1762364e+00
   1.2157146e+00   3.1761851e+00
   1.2157147e+00   3.1761850e+00
   1.2157148e+00   3.1761850e+00
   1.2163225e+00   3.1752540e+00
   1.2214395e+00   3.1673872e+00
   1.2220790e+00   3.1664004e+00
   1.2265438e+00   3.1594875e+00
   1.2271818e+00   3.1584964e+00
   1.2316353e+00   3.1515546e+00
   1.2322718e+00   3.1505594e+00
   1.2367140e+00   3.1435893e+00
   1.2373488e+00   3.1425900e+00
   1.2417798e+00   3.1355910e+00
   1.2424129e+00   3.1345878e+00
   1.2468330e+00   3.1275600e+00
   1.2474644e+00   3.1265526e+00
   1.2518728e+00   3.1194963e+00
   1.2519057e+00   3.1194437e+00
   1.2519058e+00   3.1194434e+00
   1.2519059e+00   3.1194434e+00
   1.2525027e+00   3.1184850e+00
   1.2530993e+00   3.1175258e+00
   1.2530993e+00   3.1175260e+00
   1.2530994e+00   3.1175258e+00
   1.2531325e+00   3.1174726e+00
   1.2575280e+00   3.1103850e+00
   1.2581560e+00   3.1093688e+00
   1.2625401e+00   3.1022525e+00
   1.2631664e+00   3.1012323e+00
   1.2675390e+00   3.0940876e+00
   1.2681638e+00   3.0930636e+00
   1.2725250e+00   3.0858908e+00
   1.2731480e+00   3.0848627e+00
   1.2774974e+00   3.0776618e+00
   1.2781188e+00   3.0766294e+00
   1.2824568e+00   3.0694003e+00
   1.2830765e+00   3.0683641e+00
   1.2874026e+00   3.0611072e+00
   1.2874349e+00   3.0610528e+00
   1.2874349e+00   3.0610530e+00
   1.2874350e+00   3.0610526e+00
   1.2874350e+00   3.0610528e+00
   1.2880207e+00   3.0600672e+00
   1.2886386e+00   3.0590262e+00
   1.2929515e+00   3.0517380e+00
   1.2935677e+00   3.0506935e+00
   1.2978688e+00   3.0433774e+00
   1.2984834e+00   3.0423286e+00
   1.3027728e+00   3.0349848e+00
   1.3033855e+00   3.0339324e+00
   1.3076628e+00   3.0265610e+00
   1.3082739e+00   3.0255044e+00
   1.3125396e+00   3.0181053e+00
   1.3131489e+00   3.0170448e+00
   1.3174026e+00   3.0096180e+00
   1.3180102e+00   3.0085537e+00
   1.3185859e+00   3.0075445e+00
   1.3185859e+00   3.0075448e+00
   1.3185860e+00   3.0075445e+00
   1.3186178e+00   3.0074887e+00
   1.3222519e+00   3.0010998e+00
   1.3222835e+00   3.0010440e+00
   1.3222836e+00   3.0010438e+00
   1.3222837e+00   3.0010436e+00
   1.3228579e+00   3.0000315e+00
   1.3234637e+00   2.9989624e+00
   1.3276916e+00   2.9914780e+00
   1.3282956e+00   2.9904053e+00
   1.3325114e+00   2.9828935e+00
   1.3331138e+00   2.9818168e+00
   1.3373176e+00   2.9742775e+00
   1.3379180e+00   2.9731972e+00
   1.3421096e+00   2.9656310e+00
   1.3427085e+00   2.9645467e+00
   1.3468878e+00   2.9569533e+00
   1.3474848e+00   2.9558651e+00
   1.3516520e+00   2.9482448e+00
   1.3522472e+00   2.9471529e+00
   1.3528423e+00   2.9460602e+00
   1.3564022e+00   2.9395056e+00
   1.3564330e+00   2.9394484e+00
   1.3564330e+00   2.9394486e+00
   1.3564332e+00   2.9394484e+00
   1.3564333e+00   2.9394480e+00
   1.3569955e+00   2.9384098e+00
   1.3575889e+00   2.9373133e+00
   1.3617297e+00   2.9296362e+00
   1.3623213e+00   2.9285362e+00
   1.3664496e+00   2.9208324e+00
   1.3670393e+00   2.9197283e+00
   1.3711554e+00   2.9119980e+00
   1.3717433e+00   2.9108900e+00
   1.3758469e+00   2.9031332e+00
   1.3764329e+00   2.9020216e+00
   1.3805240e+00   2.8942380e+00
   1.3811083e+00   2.8931227e+00
   1.3816619e+00   2.8920653e+00
   1.3816620e+00   2.8920650e+00
   1.3816926e+00   2.8920064e+00
   1.3851869e+00   2.8853126e+00
   1.3857694e+00   2.8841937e+00
   1.3863518e+00   2.8830738e+00
   1.3898352e+00   2.8763573e+00
   1.3898654e+00   2.8762991e+00
   1.3898655e+00   2.8762990e+00
   1.3898656e+00   2.8762987e+00
   1.3898658e+00   2.8762984e+00
   1.3904159e+00   2.8752346e+00
   1.3909965e+00   2.8741112e+00
   1.3950479e+00   2.8662460e+00
   1.3956267e+00   2.8651187e+00
   1.3996654e+00   2.8572270e+00
   1.4002422e+00   2.8560963e+00
   1.4042684e+00   2.8481786e+00
   1.4048433e+00   2.8470442e+00
   1.4088566e+00   2.8391006e+00
   1.4094299e+00   2.8379622e+00
   1.4134303e+00   2.8299928e+00
   1.4140016e+00   2.8288510e+00
   1.4145730e+00   2.8277080e+00
   1.4179894e+00   2.8208551e+00
   1.4185588e+00   2.8197098e+00
   1.4191282e+00   2.8185637e+00
   1.4225335e+00   2.8116887e+00
   1.4225630e+00   2.8116290e+00
   1.4225632e+00   2.8116288e+00
   1.4225633e+00   2.8116286e+00
   1.4225634e+00   2.8116283e+00
   1.4231011e+00   2.8105397e+00
   1.4236687e+00   2.8093896e+00
   1.4276285e+00   2.8013400e+00
   1.4281942e+00   2.8001866e+00
   1.4321411e+00   2.7921116e+00
   1.4327049e+00   2.7909546e+00
   1.4366391e+00   2.7828534e+00
   1.4372007e+00   2.7816932e+00
   1.4411216e+00   2.7735670e+00
   1.4416816e+00   2.7724028e+00
   1.4422121e+00   2.7712990e+00
   1.4422122e+00   2.7712986e+00
   1.4422123e+00   2.7712984e+00
   1.4422417e+00   2.7712374e+00
   1.4455894e+00   2.7642512e+00
   1.4461476e+00   2.7630832e+00
   1.4467056e+00   2.7619145e+00
   1.4500422e+00   2.7549064e+00
   1.4505984e+00   2.7537350e+00
   1.4511545e+00   2.7525630e+00
   1.4544798e+00   2.7455335e+00
   1.4545087e+00   2.7454724e+00
   1.4545088e+00   2.7454722e+00
   1.4545089e+00   2.7454720e+00
   1.4545090e+00   2.7454717e+00
   1.4550339e+00   2.7443588e+00
   1.4555881e+00   2.7431830e+00
   1.4594545e+00   2.7349534e+00
   1.4600067e+00   2.7337742e+00
   1.4638598e+00   2.7255197e+00
   1.4644101e+00   2.7243370e+00
   1.4682500e+00   2.7160575e+00
   1.4687983e+00   2.7148714e+00
   1.4726248e+00   2.7065670e+00
   1.4731712e+00   2.7053773e+00
   1.4737176e+00   2.7041867e+00
   1.4769843e+00   2.6970484e+00
   1.4775287e+00   2.6958554e+00
   1.4780731e+00   2.6946611e+00
   1.4813286e+00   2.6875012e+00
   1.4818709e+00   2.6863048e+00
   1.4824134e+00   2.6851072e+00
   1.4856852e+00   2.6778643e+00
   1.4856853e+00   2.6778640e+00
   1.4856855e+00   2.6778638e+00
   1.4861976e+00   2.6767268e+00
   1.4867381e+00   2.6755261e+00
   1.4905089e+00   2.6671207e+00
   1.4910473e+00   2.6659167e+00
   1.4948046e+00   2.6574870e+00
   1.4953411e+00   2.6562796e+00
   1.4990848e+00   2.6478252e+00
   1.4996194e+00   2.6466143e+00
   1.5001258e+00   2.6454660e+00
   1.5001259e+00   2.6454659e+00
   1.5001260e+00   2.6454656e+00
   1.5033493e+00   2.6381364e+00
   1.5038820e+00   2.6369216e+00
   1.5044146e+00   2.6357062e+00
   1.5075983e+00   2.6284196e+00
   1.5081289e+00   2.6272018e+00
   1.5086595e+00   2.6259830e+00
   1.5118316e+00   2.6186752e+00
   1.5123601e+00   2.6174545e+00
   1.5128887e+00   2.6162324e+00
   1.5160764e+00   2.6088405e+00
   1.5160766e+00   2.6088402e+00
   1.5160767e+00   2.6088400e+00
   1.5165756e+00   2.6076798e+00
   1.5171021e+00   2.6064544e+00
   1.5207753e+00   2.5978777e+00
   1.5212997e+00   2.5966494e+00
   1.5249590e+00   2.5880494e+00
   1.5254816e+00   2.5868173e+00
   1.5291271e+00   2.5781932e+00
   1.5296476e+00   2.5769580e+00
   1.5332792e+00   2.5683107e+00
   1.5337976e+00   2.5670722e+00
   1.5343161e+00   2.5658326e+00
   1.5374153e+00   2.5584010e+00
   1.5379316e+00   2.5571597e+00
   1.5384482e+00   2.5559165e+00
   1.5420498e+00   2.5472202e+00
   1.5425640e+00   2.5459743e+00
   1.5456660e+00   2.5384378e+00
   1.5456661e+00   2.5384374e+00
   1.5456662e+00   2.5384371e+00
   1.5456663e+00   2.5384370e+00
   1.5461518e+00   2.5372540e+00
   1.5466641e+00   2.5360048e+00
   1.5502378e+00   2.5272617e+00
   1.5507478e+00   2.5260098e+00
   1.5543073e+00   2.5172434e+00
   1.5548155e+00   2.5159876e+00
   1.5552970e+00   2.5147972e+00
   1.5552971e+00   2.5147970e+00
   1.5583610e+00   2.5071980e+00
   1.5588672e+00   2.5059395e+00
   1.5623984e+00   2.4971273e+00
   1.5629025e+00   2.4958653e+00
   1.5634065e+00   2.4946022e+00
   1.5664195e+00   2.4870303e+00
   1.5669215e+00   2.4857652e+00
   1.5674236e+00   2.4844987e+00
   1.5709242e+00   2.4756390e+00
   1.5714240e+00   2.4743698e+00
   1.5744385e+00   2.4666930e+00
   1.5744386e+00   2.4666927e+00
   1.5744387e+00   2.4666924e+00
   1.5744388e+00   2.4666922e+00
   1.5744389e+00   2.4666917e+00
   1.5749106e+00   2.4654870e+00
   1.5754083e+00   2.4642146e+00
   1.5788805e+00   2.4553096e+00
   1.5793761e+00   2.4540343e+00
   1.5828340e+00   2.4451067e+00
   1.5833277e+00   2.4438279e+00
   1.5867711e+00   2.4348776e+00
   1.5872625e+00   2.4335961e+00
   1.5906916e+00   2.4246240e+00
   1.5911809e+00   2.4233394e+00
   1.5916704e+00   2.4220530e+00
   1.5950829e+00   2.4130569e+00
   1.5955701e+00   2.4117677e+00
   1.5989681e+00   2.4027490e+00
   1.5994532e+00   2.4014573e+00
   1.6023786e+00   2.3936439e+00
   1.6023787e+00   2.3936436e+00
   1.6023788e+00   2.3936434e+00
   1.6023790e+00   2.3936430e+00
   1.6023791e+00   2.3936427e+00
   1.6028368e+00   2.3924165e+00
   1.6033198e+00   2.3911219e+00
   1.6066886e+00   2.3820593e+00
   1.6071695e+00   2.3807614e+00
   1.6076250e+00   2.3795311e+00
   1.6076251e+00   2.3795304e+00
   1.6076251e+00   2.3795307e+00
   1.6105238e+00   2.3716772e+00
   1.6110026e+00   2.3703760e+00
   1.6143423e+00   2.3612700e+00
   1.6148188e+00   2.3599663e+00
   1.6181439e+00   2.3508384e+00
   1.6186182e+00   2.3495317e+00
   1.6190928e+00   2.3482234e+00
   1.6224010e+00   2.3390725e+00
   1.6228732e+00   2.3377619e+00
   1.6261667e+00   2.3285890e+00
   1.6266369e+00   2.3272753e+00
   1.6294717e+00   2.3193293e+00
   1.6294718e+00   2.3193290e+00
   1.6294719e+00   2.3193288e+00
   1.6294720e+00   2.3193285e+00
   1.6299155e+00   2.3180816e+00
   1.6303835e+00   2.3167646e+00
   1.6336473e+00   2.3075495e+00
   1.6341132e+00   2.3062300e+00
   1.6373621e+00   2.2969940e+00
   1.6378257e+00   2.2956715e+00
   1.6410600e+00   2.2864137e+00
   1.6415213e+00   2.2850888e+00
   1.6451999e+00   2.2744820e+00
   1.6456592e+00   2.2731526e+00
   1.6488613e+00   2.2638521e+00
   1.6493185e+00   2.2625196e+00
   1.6525056e+00   2.2531980e+00
   1.6529604e+00   2.2518630e+00
   1.6557032e+00   2.2437887e+00
   1.6557033e+00   2.2437882e+00
   1.6557034e+00   2.2437880e+00
   1.6561326e+00   2.2425208e+00
   1.6565852e+00   2.2411830e+00
   1.6570140e+00   2.2399147e+00
   1.6570141e+00   2.2399144e+00
   1.6570143e+00   2.2399142e+00
   1.6597425e+00   2.2318199e+00
   1.6601930e+00   2.2304792e+00
   1.6633348e+00   2.2210963e+00
   1.6637832e+00   2.2197528e+00
   1.6669102e+00   2.2103488e+00
   1.6673561e+00   2.2090030e+00
   1.6709118e+00   2.1982300e+00
   1.6713556e+00   2.1968800e+00
   1.6744499e+00   2.1874344e+00
   1.6748917e+00   2.1860812e+00
   1.6779708e+00   2.1766157e+00
   1.6784103e+00   2.1752600e+00
   1.6810595e+00   2.1670616e+00
   1.6810596e+00   2.1670613e+00
   1.6810597e+00   2.1670610e+00
   1.6814742e+00   2.1657743e+00
   1.6819113e+00   2.1644160e+00
   1.6849600e+00   2.1549103e+00
   1.6853949e+00   2.1535497e+00
   1.6884283e+00   2.1440244e+00
   1.6888609e+00   2.1426609e+00
   1.6923094e+00   2.1317494e+00
   1.6957402e+00   2.1208160e+00
   1.6961684e+00   2.1194458e+00
   1.6991534e+00   2.1098602e+00
   1.6995795e+00   2.1084871e+00
   1.7025490e+00   2.0988827e+00
   1.7029727e+00   2.0975075e+00
   1.7033739e+00   2.0962036e+00
   1.7033740e+00   2.0962033e+00
   1.7033741e+00   2.0962029e+00
   1.7055270e+00   2.0891890e+00
   1.7055270e+00   2.0891893e+00
   1.7055271e+00   2.0891886e+00
   1.7055272e+00   2.0891883e+00
   1.7059268e+00   2.0878830e+00
   1.7063482e+00   2.0865050e+00
   1.7092868e+00   2.0768616e+00
   1.7097060e+00   2.0754814e+00
   1.7126290e+00   2.0658190e+00
   1.7130458e+00   2.0644360e+00
   1.7163680e+00   2.0533688e+00
   1.7196722e+00   2.0422807e+00
   1.7200847e+00   2.0408910e+00
   1.7229584e+00   2.0311710e+00
   1.7233688e+00   2.0297785e+00
   1.7262270e+00   2.0200398e+00
   1.7266347e+00   2.0186455e+00
   1.7290927e+00   2.0102122e+00
   1.7290928e+00   2.0102120e+00
   1.7290930e+00   2.0102115e+00
   1.7290931e+00   2.0102112e+00
   1.7294775e+00   2.0088878e+00
   1.7298830e+00   2.0074909e+00
   1.7327100e+00   1.9977149e+00
   1.7331130e+00   1.9963160e+00
   1.7363251e+00   1.9851196e+00
   1.7395191e+00   1.9739030e+00
   1.7426951e+00   1.9626654e+00
   1.7430913e+00   1.9612571e+00
   1.7458528e+00   1.9514078e+00
   1.7462468e+00   1.9499970e+00
   1.7466198e+00   1.9486600e+00
   1.7466198e+00   1.9486604e+00
   1.7466199e+00   1.9486598e+00
   1.7489926e+00   1.9401290e+00
   1.7493840e+00   1.9387164e+00
   1.7517445e+00   1.9301720e+00
   1.7517445e+00   1.9301723e+00
   1.7517446e+00   1.9301716e+00
   1.7521139e+00   1.9288305e+00
   1.7525032e+00   1.9274154e+00
   1.7552171e+00   1.9175119e+00
   1.7556039e+00   1.9160949e+00
   1.7586865e+00   1.9047538e+00
   1.7617507e+00   1.8933933e+00
   1.7647965e+00   1.8820130e+00
   1.7651767e+00   1.8805865e+00
   1.7678240e+00   1.8706127e+00
   1.7682017e+00   1.8691845e+00
   1.7708334e+00   1.8591927e+00
   1.7712085e+00   1.8577623e+00
   1.7734700e+00   1.8491120e+00
   1.7734700e+00   1.8491123e+00
   1.7734702e+00   1.8491117e+00
   1.7734703e+00   1.8491113e+00
   1.7738240e+00   1.8477536e+00
   1.7741969e+00   1.8463212e+00
   1.7771667e+00   1.8348608e+00
   1.7801180e+00   1.8233813e+00
   1.7830509e+00   1.8118825e+00
   1.7859651e+00   1.8003652e+00
   1.7863287e+00   1.7989220e+00
   1.7866727e+00   1.7975547e+00
   1.7866728e+00   1.7975541e+00
   1.7888608e+00   1.7888287e+00
   1.7892219e+00   1.7873836e+00
   1.7917379e+00   1.7772734e+00
   1.7920966e+00   1.7758262e+00
   1.7942581e+00   1.7670741e+00
   1.7942581e+00   1.7670745e+00
   1.7942582e+00   1.7670738e+00
   1.7945963e+00   1.7656999e+00
   1.7949525e+00   1.7642510e+00
   1.7977899e+00   1.7526567e+00
   1.8006085e+00   1.7410445e+00
   1.8034083e+00   1.7294142e+00
   1.8061894e+00   1.7177657e+00
   1.8065362e+00   1.7163064e+00
   1.8089517e+00   1.7060992e+00
   1.8092961e+00   1.7046376e+00
   1.8116953e+00   1.6944145e+00
   1.8120372e+00   1.6929516e+00
   1.8140975e+00   1.6841023e+00
   1.8140976e+00   1.6841017e+00
   1.8140976e+00   1.6841020e+00
   1.8147594e+00   1.6812477e+00
   1.8174627e+00   1.6695263e+00
   1.8201470e+00   1.6577873e+00
   1.8228124e+00   1.6460314e+00
   1.8234593e+00   1.6431631e+00
   1.8234594e+00   1.6431627e+00
   1.8234595e+00   1.6431624e+00
   1.8254589e+00   1.6342579e+00
   1.8257889e+00   1.6327832e+00
   1.8280864e+00   1.6224675e+00
   1.8284138e+00   1.6209906e+00
   1.8306949e+00   1.6106597e+00
   1.8310198e+00   1.6091818e+00
   1.8329779e+00   1.6002399e+00
   1.8329780e+00   1.6002395e+00
   1.8329781e+00   1.6002393e+00
   1.8336067e+00   1.5973556e+00
   1.8361746e+00   1.5855131e+00
   1.8387233e+00   1.5736540e+00
   1.8412529e+00   1.5617783e+00
   1.8437634e+00   1.5498862e+00
   1.8440762e+00   1.5483967e+00
   1.8462546e+00   1.5379780e+00
   1.8465650e+00   1.5364865e+00
   1.8490344e+00   1.5245610e+00
   1.8508893e+00   1.5155312e+00
   1.8508893e+00   1.5155314e+00
   1.8508894e+00   1.5155308e+00
   1.8514848e+00   1.5126190e+00
   1.8539158e+00   1.5006615e+00
   1.8563274e+00   1.4886885e+00
   1.8569125e+00   1.4857670e+00
   1.8569125e+00   1.4857674e+00
   1.8587200e+00   1.4766995e+00
   1.8610929e+00   1.4646952e+00
   1.8613886e+00   1.4631916e+00
   1.8634466e+00   1.4526756e+00
   1.8637398e+00   1.4511706e+00
   1.8660716e+00   1.4391342e+00
   1.8678220e+00   1.4300218e+00
   1.8678222e+00   1.4300214e+00
   1.8678223e+00   1.4300212e+00
   1.8683840e+00   1.4270827e+00
   1.8706768e+00   1.4150170e+00
   1.8729503e+00   1.4029359e+00
   1.8752042e+00   1.3908400e+00
   1.8774387e+00   1.3787297e+00
   1.8777170e+00   1.3772130e+00
   1.8799293e+00   1.3650869e+00
   1.8821222e+00   1.3529466e+00
   1.8837674e+00   1.3437564e+00
   1.8837675e+00   1.3437557e+00
   1.8837675e+00   1.3437561e+00
   1.8842955e+00   1.3407920e+00
   1.8864490e+00   1.3286240e+00
   1.8869709e+00   1.3256556e+00
   1.8869710e+00   1.3256552e+00
   1.8885830e+00   1.3164415e+00
   1.8906972e+00   1.3042452e+00
   1.8927919e+00   1.2920355e+00
   1.8930526e+00   1.2905067e+00
   1.8951250e+00   1.2782817e+00
   1.8971777e+00   1.2660438e+00
   1.8987169e+00   1.2567800e+00
   1.8987169e+00   1.2567804e+00
   1.8992106e+00   1.2537928e+00
   1.9012238e+00   1.2415286e+00
   1.9032171e+00   1.2292511e+00
   1.9051907e+00   1.2169609e+00
   1.9073875e+00   1.2031177e+00
   1.9093188e+00   1.1908010e+00
   1.9112303e+00   1.1784717e+00
   1.9126625e+00   1.1691399e+00
   1.9126626e+00   1.1691395e+00
   1.9131218e+00   1.1661303e+00
   1.9135798e+00   1.1631200e+00
   1.9135798e+00   1.1631204e+00
   1.9149934e+00   1.1537769e+00
   1.9168451e+00   1.1414111e+00
   1.9186769e+00   1.1290333e+00
   1.9207139e+00   1.1150926e+00
   1.9225031e+00   1.1026905e+00
   1.9242724e+00   1.0902768e+00
   1.9255971e+00   1.0808809e+00
   1.9255971e+00   1.0808812e+00
   1.9260216e+00   1.0778514e+00
   1.9277507e+00   1.0654151e+00
   1.9294597e+00   1.0529674e+00
   1.9330250e+00   1.0264785e+00
   1.9346712e+00   1.0139970e+00
   1.9362972e+00   1.0015051e+00
   1.9366906e+00   9.9845850e-01
   1.9375135e+00   9.9205124e-01
   1.9375136e+00   9.9205090e-01
   1.9379030e+00   9.8900265e-01
   1.9394888e+00   9.7649014e-01
   1.9410543e+00   9.6396714e-01
   1.9443141e+00   9.3732130e-01
   1.9458164e+00   9.2476730e-01
   1.9472984e+00   9.1220410e-01
   1.9484056e+00   9.0269670e-01
   1.9484057e+00   9.0269640e-01
   1.9487602e+00   8.9963100e-01
   1.9502015e+00   8.8704890e-01
   1.9545753e+00   8.4766850e-01
   1.9559329e+00   8.3504880e-01
   1.9562607e+00   8.3197130e-01
   1.9562607e+00   8.3197165e-01
   1.9572700e+00   8.2242080e-01
   1.9582678e+00   8.1286460e-01
   1.9582678e+00   8.1286496e-01
   1.9585869e+00   8.0978376e-01
   1.9598833e+00   7.9713875e-01
   1.9638032e+00   7.5756764e-01
   1.9650153e+00   7.4488884e-01
   1.9662069e+00   7.3220265e-01
   1.9670945e+00   7.2260350e-01
   1.9673781e+00   7.1950840e-01
   1.9719929e+00   6.6706620e-01
   1.9722546e+00   6.6396350e-01
   1.9730589e+00   6.5433500e-01
   1.9741044e+00   6.4159740e-01
   1.9748814e+00   6.3196000e-01
   1.9751294e+00   6.2885270e-01
   1.9791399e+00   5.7621217e-01
   1.9800594e+00   5.6343530e-01
   1.9809582e+00   5.5065300e-01
   1.9816242e+00   5.4098237e-01
   1.9846430e+00   4.9474190e-01
   1.9852407e+00   4.8505348e-01
   1.9860130e+00   4.7223774e-01
   1.9867647e+00   4.5941743e-01
   1.9873194e+00   4.4971877e-01
   1.9902920e+00   3.9363837e-01
   1.9909167e+00   3.8079047e-01
   1.9919639e+00   3.5821742e-01
   1.9934032e+00   3.2461587e-01
   1.9942911e+00   3.0201513e-01
   1.9947680e+00   2.8914192e-01
   1.9955553e+00   2.6652667e-01
   1.9972358e+00   2.1023223e-01
   1.9980917e+00   1.7469501e-01
   1.9985192e+00   1.5389638e-01
   1.9991245e+00   1.1833819e-01
   1.9995718e+00   8.2771000e-02


==> Data/pf-background/WFG6.dat <==
   0.0000000e+00   4.0000000e+00
   4.1884800e-02   3.9991226e+00
   6.2821550e-02   3.9980261e+00
   8.3751320e-02   3.9964914e+00
   1.0467190e-01   3.9945180e+00
   1.2558101e-01   3.9921070e+00
   1.4647645e-01   3.9892578e+00
   1.6735572e-01   3.9859715e+00
   1.8821663e-01   3.9822478e+00
   2.0905691e-01   3.9780877e+00
   2.2987427e-01   3.9734910e+00
   2.5066640e-01   3.9684590e+00
   2.5066650e-01   3.9684590e+00
   2.7143118e-01   3.9629912e+00
   2.9216605e-01   3.9570894e+00
   3.1286892e-01   3.9507535e+00
   3.3353746e-01   3.9439843e+00
   3.3353755e-01   3.9439840e+00
   3.5416943e-01   3.9367824e+00
   3.5416952e-01   3.9367824e+00
   3.7476265e-01   3.9291490e+00
   3.9531466e-01   3.9210846e+00
   4.1582337e-01   3.9125905e+00
   4.3628645e-01   3.9036670e+00
   4.5670167e-01   3.8943157e+00
   4.7706684e-01   3.8845372e+00
   4.7706702e-01   3.8845370e+00
   4.9737966e-01   3.8743327e+00
   4.9737975e-01   3.8743327e+00
   5.1763797e-01   3.8637033e+00
   5.1763810e-01   3.8637033e+00
   5.3783950e-01   3.8526504e+00
   5.3783970e-01   3.8526502e+00
   5.5798220e-01   3.8411748e+00
   5.7806360e-01   3.8292780e+00
   5.9808160e-01   3.8169613e+00
   6.1803395e-01   3.8042262e+00
   6.3791860e-01   3.7910736e+00
   6.5773320e-01   3.7775056e+00
   6.5773340e-01   3.7775054e+00
   6.7747575e-01   3.7635230e+00
   6.7747590e-01   3.7635230e+00
   6.9714400e-01   3.7491280e+00
   6.9714415e-01   3.7491279e+00
   7.1673580e-01   3.7343218e+00
   7.1673596e-01   3.7343216e+00
   7.3624897e-01   3.7191060e+00
   7.3624915e-01   3.7191060e+00
   7.5568160e-01   3.7034824e+00
   7.5568175e-01   3.7034822e+00
   7.7503115e-01   3.6874526e+00
   7.7503127e-01   3.6874526e+00
   7.9429570e-01   3.6710186e+00
   7.9429585e-01   3.6710184e+00
   8.1347334e-01   3.6541817e+00
   8.1347340e-01   3.6541817e+00
   8.3256150e-01   3.6369445e+00
   8.3256160e-01   3.6369445e+00
   8.3256170e-01   3.6369443e+00
   8.3256180e-01   3.6369443e+00
   8.5155857e-01   3.6193082e+00
   8.5155870e-01   3.6193082e+00
   8.5155874e-01   3.6193080e+00
   8.7046220e-01   3.6012752e+00
   8.7046224e-01   3.6012750e+00
   8.7046236e-01   3.6012750e+00
   8.8927030e-01   3.5828470e+00
   8.8927040e-01   3.5828469e+00
   8.8927050e-01   3.5828469e+00
   9.0798104e-01   3.5640260e+00
   9.0798110e-01   3.5640259e+00
   9.0798120e-01   3.5640259e+00
   9.2659220e-01   3.5448140e+00
   9.2659223e-01   3.5448140e+00
   9.4510150e-01   3.5252137e+00
   9.4510160e-01   3.5252137e+00
   9.4510170e-01   3.5252137e+00
   9.6350740e-01   3.5052266e+00
   9.6350750e-01   3.5052266e+00
   9.6350760e-01   3.5052264e+00
   9.8180765e-01   3.4848552e+00
   9.8180770e-01   3.4848550e+00
   1.0000000e+00   3.4641016e+00
   1.0000001e+00   3.4641016e+00
   1.0000002e+00   3.4641013e+00
   1.0180830e+00   3.4429680e+00
   1.0360541e+00   3.4214568e+00
   1.0360544e+00   3.4214566e+00
   1.0539117e+00   3.3995707e+00
   1.0539119e+00   3.3995705e+00
   1.0716537e+00   3.3773115e+00
   1.0716538e+00   3.3773115e+00
   1.0716540e+00   3.3773112e+00
   1.0892782e+00   3.3546822e+00
   1.0892783e+00   3.3546820e+00
   1.1067832e+00   3.3316848e+00
   1.1067834e+00   3.3316846e+00
   1.1241668e+00   3.3083222e+00
   1.1241670e+00   3.3083220e+00
   1.1241671e+00   3.3083220e+00
   1.1414272e+00   3.2845967e+00
   1.1414273e+00   3.2845964e+00
   1.1414274e+00   3.2845964e+00
   1.1585624e+00   3.2605112e+00
   1.1585625e+00   3.2605110e+00
   1.1585627e+00   3.2605110e+00
   1.1755705e+00   3.2360680e+00
   1.1755707e+00   3.2360675e+00
   1.1755707e+00   3.2360678e+00
   1.1755708e+00   3.2360675e+00
   1.1924498e+00   3.2112699e+00
   1.1924499e+00   3.2112696e+00
   1.1924500e+00   3.2112694e+00
   1.2091982e+00   3.1861198e+00
   1.2091984e+00   3.1861196e+00
   1.2091985e+00   3.1861193e+00
   1.2258141e+00   3.1606202e+00
   1.2258142e+00   3.1606200e+00
   1.2258143e+00   3.1606197e+00
   1.2258145e+00   3.1606195e+00
   1.2422955e+00   3.1347740e+00
   1.2422956e+00   3.1347737e+00
   1.2422957e+00   3.1347735e+00
   1.2422959e+00   3.1347735e+00
   1.2422960e+00   3.1347733e+00
   1.2586408e+00   3.1085840e+00
   1.2586409e+00   3.1085837e+00
   1.2586410e+00   3.1085835e+00
   1.2586411e+00   3.1085832e+00
   1.2748479e+00   3.0820532e+00
   1.2748481e+00   3.0820527e+00
   1.2748481e+00   3.0820530e+00
   1.2748482e+00   3.0820527e+00
   1.2748483e+00   3.0820525e+00
   1.2909153e+00   3.0551844e+00
   1.2909154e+00   3.0551841e+00
   1.2909155e+00   3.0551840e+00
   1.2909156e+00   3.0551840e+00
   1.2909157e+00   3.0551836e+00
   1.3068411e+00   3.0279803e+00
   1.3068413e+00   3.0279800e+00
   1.3068414e+00   3.0279799e+00
   1.3068415e+00   3.0279796e+00
   1.3226236e+00   3.0004444e+00
   1.3226237e+00   3.0004442e+00
   1.3226238e+00   3.0004440e+00
   1.3226238e+00   3.0004442e+00
   1.3226241e+00   3.0004437e+00
   1.3382611e+00   2.9725795e+00
   1.3382612e+00   2.9725792e+00
   1.3382614e+00   2.9725790e+00
   1.3382615e+00   2.9725788e+00
   1.3537518e+00   2.9443886e+00
   1.3537519e+00   2.9443884e+00
   1.3537520e+00   2.9443882e+00
   1.3537523e+00   2.9443880e+00
   1.3690940e+00   2.9158747e+00
   1.3690941e+00   2.9158745e+00
   1.3690943e+00   2.9158745e+00
   1.3690944e+00   2.9158742e+00
   1.3690945e+00   2.9158740e+00
   1.3842862e+00   2.8870413e+00
   1.3842863e+00   2.8870410e+00
   1.3842864e+00   2.8870406e+00
   1.3842864e+00   2.8870409e+00
   1.3842865e+00   2.8870404e+00
   1.3842866e+00   2.8870404e+00
   1.3993264e+00   2.8578910e+00
   1.3993267e+00   2.8578906e+00
   1.3993267e+00   2.8578908e+00
   1.3993268e+00   2.8578906e+00
   1.3993269e+00   2.8578901e+00
   1.3993269e+00   2.8578904e+00
   1.4142134e+00   2.8284276e+00
   1.4142135e+00   2.8284270e+00
   1.4142135e+00   2.8284273e+00
   1.4142137e+00   2.8284268e+00
   1.4142138e+00   2.8284266e+00
   1.4289452e+00   2.7986536e+00
   1.4289453e+00   2.7986534e+00
   1.4289454e+00   2.7986531e+00
   1.4289457e+00   2.7986530e+00
   1.4435203e+00   2.7685730e+00
   1.4435204e+00   2.7685728e+00
   1.4435205e+00   2.7685726e+00
   1.4435207e+00   2.7685723e+00
   1.4435208e+00   2.7685719e+00
   1.4579371e+00   2.7381887e+00
   1.4579372e+00   2.7381885e+00
   1.4579374e+00   2.7381883e+00
   1.4579375e+00   2.7381880e+00
   1.4721940e+00   2.7075043e+00
   1.4721941e+00   2.7075040e+00
   1.4721942e+00   2.7075038e+00
   1.4862895e+00   2.6765230e+00
   1.4862896e+00   2.6765225e+00
   1.4862897e+00   2.6765223e+00
   1.4862899e+00   2.6765220e+00
   1.4862900e+00   2.6765218e+00
   1.5002220e+00   2.6452480e+00
   1.5002221e+00   2.6452477e+00
   1.5002222e+00   2.6452475e+00
   1.5002223e+00   2.6452470e+00
   1.5139899e+00   2.6136830e+00
   1.5139900e+00   2.6136825e+00
   1.5139902e+00   2.6136823e+00
   1.5275918e+00   2.5818312e+00
   1.5275920e+00   2.5818310e+00
   1.5275921e+00   2.5818307e+00
   1.5275922e+00   2.5818305e+00
   1.5275923e+00   2.5818300e+00
   1.5410262e+00   2.5496964e+00
   1.5410264e+00   2.5496962e+00
   1.5410265e+00   2.5496960e+00
   1.5410266e+00   2.5496957e+00
   1.5542917e+00   2.5172822e+00
   1.5542918e+00   2.5172818e+00
   1.5542920e+00   2.5172815e+00
   1.5673866e+00   2.4845917e+00
   1.5673867e+00   2.4845915e+00
   1.5673869e+00   2.4845912e+00
   1.5673870e+00   2.4845908e+00
   1.5673871e+00   2.4845905e+00
   1.5803097e+00   2.4516290e+00
   1.5803099e+00   2.4516287e+00
   1.5803100e+00   2.4516282e+00
   1.5803101e+00   2.4516280e+00
   1.5930595e+00   2.4183972e+00
   1.5930597e+00   2.4183970e+00
   1.5930598e+00   2.4183965e+00
   1.6056347e+00   2.3849003e+00
   1.6056348e+00   2.3848999e+00
   1.6056349e+00   2.3848996e+00
   1.6056350e+00   2.3848994e+00
   1.6056352e+00   2.3848991e+00
   1.6180336e+00   2.3511417e+00
   1.6180338e+00   2.3511415e+00
   1.6180339e+00   2.3511412e+00
   1.6180340e+00   2.3511410e+00
   1.6302553e+00   2.3171256e+00
   1.6302555e+00   2.3171248e+00
   1.6302555e+00   2.3171253e+00
   1.6422981e+00   2.2828550e+00
   1.6422982e+00   2.2828548e+00
   1.6422983e+00   2.2828546e+00
   1.6422985e+00   2.2828543e+00
   1.6422986e+00   2.2828538e+00
   1.6541609e+00   2.2483344e+00
   1.6541610e+00   2.2483342e+00
   1.6541611e+00   2.2483337e+00
   1.6541612e+00   2.2483335e+00
   1.6658422e+00   2.2135673e+00
   1.6658423e+00   2.2135668e+00
   1.6658424e+00   2.2135665e+00
   1.6773409e+00   2.1785570e+00
   1.6773409e+00   2.1785572e+00
   1.6773410e+00   2.1785564e+00
   1.6773411e+00   2.1785562e+00
   1.6773412e+00   2.1785560e+00
   1.6886555e+00   2.1433082e+00
   1.6886556e+00   2.1433080e+00
   1.6886557e+00   2.1433077e+00
   1.6886559e+00   2.1433072e+00
   1.6997851e+00   2.1078238e+00
   1.6997851e+00   2.1078243e+00
   1.6997852e+00   2.1078236e+00
   1.7107282e+00   2.0721092e+00
   1.7107283e+00   2.0721087e+00
   1.7107284e+00   2.0721085e+00
   1.7107285e+00   2.0721078e+00
   1.7107285e+00   2.0721083e+00
   1.7214837e+00   2.0361670e+00
   1.7214838e+00   2.0361664e+00
   1.7214840e+00   2.0361660e+00
   1.7214840e+00   2.0361662e+00
   1.7320504e+00   2.0000012e+00
   1.7320505e+00   2.0000010e+00
   1.7320507e+00   2.0000005e+00
   1.7424272e+00   1.9636163e+00
   1.7424273e+00   1.9636159e+00
   1.7424275e+00   1.9636155e+00
   1.7424276e+00   1.9636150e+00
   1.7526131e+00   1.9270157e+00
   1.7526131e+00   1.9270160e+00
   1.7526132e+00   1.9270153e+00
   1.7526134e+00   1.9270147e+00
   1.7626065e+00   1.8902044e+00
   1.7626066e+00   1.8902041e+00
   1.7626067e+00   1.8902037e+00
   1.7724068e+00   1.8531855e+00
   1.7724069e+00   1.8531848e+00
   1.7724069e+00   1.8531852e+00
   1.7724072e+00   1.8531842e+00
   1.7820127e+00   1.8159634e+00
   1.7820128e+00   1.8159628e+00
   1.7820128e+00   1.8159630e+00
   1.7820130e+00   1.8159621e+00
   1.7914232e+00   1.7785418e+00
   1.7914232e+00   1.7785422e+00
   1.7914233e+00   1.7785414e+00
   1.8006371e+00   1.7409259e+00
   1.8006372e+00   1.7409256e+00
   1.8006374e+00   1.7409252e+00
   1.8006375e+00   1.7409245e+00
   1.8096538e+00   1.7031187e+00
   1.8096539e+00   1.7031180e+00
   1.8096539e+00   1.7031183e+00
   1.8096541e+00   1.7031174e+00
   1.8184719e+00   1.6651244e+00
   1.8184719e+00   1.6651248e+00
   1.8184720e+00   1.6651240e+00
   1.8270905e+00   1.6269482e+00
   1.8270906e+00   1.6269479e+00
   1.8270907e+00   1.6269475e+00
   1.8270909e+00   1.6269468e+00
   1.8355090e+00   1.5885929e+00
   1.8355090e+00   1.5885932e+00
   1.8355091e+00   1.5885925e+00
   1.8355092e+00   1.5885918e+00
   1.8437259e+00   1.5500641e+00
   1.8437260e+00   1.5500634e+00
   1.8437260e+00   1.5500637e+00
   1.8517408e+00   1.5113646e+00
   1.8517408e+00   1.5113649e+00
   1.8517410e+00   1.5113642e+00
   1.8517411e+00   1.5113635e+00
   1.8595526e+00   1.4725000e+00
   1.8595527e+00   1.4724994e+00
   1.8595527e+00   1.4724996e+00
   1.8595529e+00   1.4724987e+00
   1.8671606e+00   1.4334733e+00
   1.8671606e+00   1.4334736e+00
   1.8671607e+00   1.4334730e+00
   1.8745636e+00   1.3942901e+00
   1.8745637e+00   1.3942897e+00
   1.8745638e+00   1.3942894e+00
   1.8745639e+00   1.3942887e+00
   1.8817612e+00   1.3549536e+00
   1.8817613e+00   1.3549529e+00
   1.8817613e+00   1.3549533e+00
   1.8817614e+00   1.3549522e+00
   1.8887523e+00   1.3154685e+00
   1.8887525e+00   1.3154678e+00
   1.8887525e+00   1.3154682e+00
   1.8955364e+00   1.2758392e+00
   1.8955365e+00   1.2758385e+00
   1.8955365e+00   1.2758389e+00
   1.8955367e+00   1.2758378e+00
   1.9021127e+00   1.2360697e+00
   1.9021127e+00   1.2360700e+00
   1.9021128e+00   1.2360693e+00
   1.9021130e+00   1.2360686e+00
   1.9084803e+00   1.1961653e+00
   1.9084804e+00   1.1961646e+00
   1.9084804e+00   1.1961650e+00
   1.9146386e+00   1.1561294e+00
   1.9146388e+00   1.1561286e+00
   1.9146388e+00   1.1561290e+00
   1.9146389e+00   1.1561279e+00
   1.9205871e+00   1.1159663e+00
   1.9205871e+00   1.1159667e+00
   1.9205872e+00   1.1159660e+00
   1.9205873e+00   1.1159651e+00
   1.9263248e+00   1.0756812e+00
   1.9263248e+00   1.0756816e+00
   1.9263250e+00   1.0756809e+00
   1.9318514e+00   1.0352777e+00
   1.9318514e+00   1.0352781e+00
   1.9318514e+00   1.0352784e+00
   1.9318515e+00   1.0352770e+00
   1.9371660e+00   9.9476190e-01
   1.9371661e+00   9.9476117e-01
   1.9371661e+00   9.9476150e-01
   1.9371662e+00   9.9476045e-01
   1.9422683e+00   9.5413620e-01
   1.9422684e+00   9.5413550e-01
   1.9422684e+00   9.5413584e-01
   1.9471576e+00   9.1340520e-01
   1.9471576e+00   9.1340554e-01
   1.9471577e+00   9.1340446e-01
   1.9518332e+00   8.7257504e-01
   1.9518334e+00   8.7257400e-01
   1.9518334e+00   8.7257470e-01
   1.9562950e+00   8.3164850e-01
   1.9562950e+00   8.3164890e-01
   1.9605421e+00   7.9063153e-01
   1.9605422e+00   7.9063046e-01
   1.9605422e+00   7.9063120e-01
   1.9645743e+00   7.4952640e-01
   1.9645743e+00   7.4952716e-01
   1.9645743e+00   7.4952750e-01
   1.9683911e+00   7.0834090e-01
   1.9683911e+00   7.0834124e-01
   1.9719919e+00   6.6707695e-01
   1.9719919e+00   6.6707730e-01
   1.9719920e+00   6.6707623e-01
   1.9753765e+00   6.2573990e-01
   1.9753765e+00   6.2574023e-01
   1.9753766e+00   6.2573910e-01
   1.9785445e+00   5.8433414e-01
   1.9785445e+00   5.8433455e-01
   1.9814955e+00   5.4286440e-01
   1.9814955e+00   5.4286474e-01
   1.9814956e+00   5.4286360e-01
   1.9842292e+00   5.0133544e-01
   1.9842293e+00   5.0133430e-01
   1.9842293e+00   5.0133510e-01
   1.9867454e+00   4.5975077e-01
   1.9890437e+00   4.1811532e-01
   1.9890437e+00   4.1811606e-01
   1.9911238e+00   3.7643552e-01
   1.9911238e+00   3.7643588e-01
   1.9911239e+00   3.7643477e-01
   1.9929856e+00   3.3471367e-01
   1.9946289e+00   2.9295440e-01
   1.9946289e+00   2.9295513e-01
   1.9960533e+00   2.5116447e-01
   1.9960535e+00   2.5116372e-01
   1.9972590e+00   2.0934625e-01
   1.9982456e+00   1.6750433e-01
   1.9982456e+00   1.6750507e-01
   1.9990131e+00   1.2564479e-01
   1.9990131e+00   1.2564553e-01
   1.9995613e+00   8.3772220e-02
   1.9998903e+00   4.1888967e-02
   2.0000000e+00   1.8725351e-06


==> Data/pf-background/WFG7.dat <==
   0.0000000e+00   4.0000000e+00
   9.9190265e-02   3.9950776e+00
   1.6169631e-01   3.9869058e+00
   2.0171851e-01   3.9796028e+00
   2.1510667e-01   3.9767973e+00
   2.6329280e-01   3.9651870e+00
   2.6513806e-01   3.9646952e+00
   2.6707660e-01   3.9641745e+00
   3.0788570e-01   3.9523190e+00
   3.1898170e-01   3.9487977e+00
   3.2283092e-01   3.9475462e+00
   3.3124983e-01   3.9447553e+00
   3.4977020e-01   3.9383554e+00
   3.6733907e-01   3.9319522e+00
   3.7284565e-01   3.9298785e+00
   3.8545040e-01   3.9250112e+00
   3.8756928e-01   3.9241765e+00
   3.8949522e-01   3.9234135e+00
   4.1192890e-01   3.9142380e+00
   4.1875118e-01   3.9113412e+00
   4.2743078e-01   3.9075840e+00
   4.3395287e-01   3.9047074e+00
   4.3796661e-01   3.9029145e+00
   4.4200710e-01   3.9010920e+00
   4.5368215e-01   3.8957272e+00
   4.6143755e-01   3.8920820e+00
   4.6384180e-01   3.8909385e+00
   4.7854912e-01   3.8838080e+00
   4.8408014e-01   3.8810651e+00
   4.9057323e-01   3.8778024e+00
   4.9252573e-01   3.8768122e+00
   4.9317560e-01   3.8764818e+00
   4.9892598e-01   3.8735373e+00
   5.0146484e-01   3.8722258e+00
   5.2020840e-01   3.8623220e+00
   5.2680860e-01   3.8587422e+00
   5.3079840e-01   3.8565545e+00
   5.3283590e-01   3.8554304e+00
   5.3512010e-01   3.8541648e+00
   5.3865063e-01   3.8521970e+00
   5.3922030e-01   3.8518782e+00
   5.4107510e-01   3.8508377e+00
   5.5953070e-01   3.8402736e+00
   5.6569266e-01   3.8366609e+00
   5.6672070e-01   3.8360540e+00
   5.6682837e-01   3.8359904e+00
   5.7499003e-01   3.8311286e+00
   5.7664860e-01   3.8301313e+00
   5.8128730e-01   3.8273253e+00
   5.8551604e-01   3.8247464e+00
   5.8710784e-01   3.8237700e+00
   5.9692020e-01   3.8176885e+00
   5.9759390e-01   3.8172670e+00
   6.0147333e-01   3.8148289e+00
   6.0421250e-01   3.8130970e+00
   6.0899800e-01   3.8100507e+00
   6.1577773e-01   3.8056893e+00
   6.2101120e-01   3.8022861e+00
   6.2687430e-01   3.7984357e+00
   6.2862056e-01   3.7972813e+00
   6.2958210e-01   3.7966440e+00
   6.3138950e-01   3.7954433e+00
   6.3266575e-01   3.7945930e+00
   6.3489354e-01   3.7931044e+00
   6.3957910e-01   3.7899544e+00
   6.4142620e-01   3.7887056e+00
   6.5292436e-01   3.7808410e+00
   6.5822464e-01   3.7771630e+00
   6.5884010e-01   3.7767339e+00
   6.6578410e-01   3.7718596e+00
   6.6698300e-01   3.7710123e+00
   6.6721594e-01   3.7708476e+00
   6.6907847e-01   3.7695272e+00
   6.7242760e-01   3.7671428e+00
   6.7254020e-01   3.7670624e+00
   6.7305285e-01   3.7666962e+00
   6.7365520e-01   3.7662654e+00
   6.8830970e-01   3.7556515e+00
   6.8838600e-01   3.7555957e+00
   6.9322860e-01   3.7520308e+00
   6.9854355e-01   3.7480857e+00
   7.0003840e-01   3.7469702e+00
   7.0213420e-01   3.7454011e+00
   7.0267230e-01   3.7449975e+00
   7.0482403e-01   3.7433798e+00
   7.0600410e-01   3.7424903e+00
   7.1120566e-01   3.7385488e+00
   7.1289800e-01   3.7372591e+00
   7.1456426e-01   3.7359860e+00
   7.1707857e-01   3.7340586e+00
   7.2238505e-01   3.7299650e+00
   7.2626100e-01   3.7269530e+00
   7.2896110e-01   3.7248440e+00
   7.3066210e-01   3.7235107e+00
   7.3196380e-01   3.7224880e+00
   7.3505400e-01   3.7200513e+00
   7.3784345e-01   3.7178419e+00
   7.4066450e-01   3.7155974e+00
   7.4518883e-01   3.7119772e+00
   7.4781984e-01   3.7098600e+00
   7.4952870e-01   3.7084804e+00
   7.5296235e-01   3.7056970e+00
   7.5353440e-01   3.7052320e+00
   7.5509286e-01   3.7039626e+00
   7.5751776e-01   3.7019815e+00
   7.5811520e-01   3.7014923e+00
   7.5853944e-01   3.7011447e+00
   7.6286596e-01   3.6975860e+00
   7.6388280e-01   3.6967460e+00
   7.7152500e-01   3.6903925e+00
   7.7267754e-01   3.6894279e+00
   7.7330160e-01   3.6889048e+00
   7.8269300e-01   3.6809735e+00
   7.8385630e-01   3.6799834e+00
   7.8458660e-01   3.6793606e+00
   7.8664505e-01   3.6776023e+00
   7.8716445e-01   3.6771576e+00
   7.8733890e-01   3.6770084e+00
   7.8928900e-01   3.6753356e+00
   7.8986430e-01   3.6748412e+00
   7.9143420e-01   3.6734898e+00
   7.9164493e-01   3.6733081e+00
   7.9283285e-01   3.6722832e+00
   7.9957740e-01   3.6664293e+00
   8.0389225e-01   3.6626532e+00
   8.0411446e-01   3.6624582e+00
   8.1016135e-01   3.6571238e+00
   8.1534594e-01   3.6525120e+00
   8.1541100e-01   3.6524540e+00
   8.1605640e-01   3.6518774e+00
   8.1612545e-01   3.6518157e+00
   8.1715170e-01   3.6508975e+00
   8.1781954e-01   3.6502993e+00
   8.2193834e-01   3.6465970e+00
   8.2385755e-01   3.6448640e+00
   8.2386565e-01   3.6448570e+00
   8.2591736e-01   3.6429990e+00
   8.2766914e-01   3.6414084e+00
   8.2767177e-01   3.6414060e+00
   8.3327246e-01   3.6362932e+00
   8.3491680e-01   3.6347842e+00
   8.3508410e-01   3.6346304e+00
   8.4219027e-01   3.6280658e+00
   8.4280030e-01   3.6274993e+00
   8.4313965e-01   3.6271837e+00
   8.4653800e-01   3.6240163e+00
   8.4670350e-01   3.6238616e+00
   8.4808810e-01   3.6225662e+00
   8.5024464e-01   3.6205437e+00
   8.5172284e-01   3.6191535e+00
   8.5578537e-01   3.6153183e+00
   8.5690224e-01   3.6142600e+00
   8.5892355e-01   3.6123402e+00
   8.6092290e-01   3.6104360e+00
   8.6134860e-01   3.6100297e+00
   8.6193055e-01   3.6094742e+00
   8.6338586e-01   3.6080825e+00
   8.6521316e-01   3.6063310e+00
   8.6748660e-01   3.6041460e+00
   8.6781245e-01   3.6038322e+00
   8.6954594e-01   3.6021605e+00
   8.7526540e-01   3.5966153e+00
   8.7537630e-01   3.5965073e+00
   8.7701710e-01   3.5949080e+00
   8.7780553e-01   3.5941384e+00
   8.7892950e-01   3.5930393e+00
   8.8224640e-01   3.5897863e+00
   8.8582706e-01   3.5862575e+00
   8.8719650e-01   3.5849030e+00
   8.8860303e-01   3.5835092e+00
   8.9094484e-01   3.5811827e+00
   8.9231730e-01   3.5798156e+00
   8.9293180e-01   3.5792027e+00
   8.9437210e-01   3.5777638e+00
   8.9465654e-01   3.5774794e+00
   8.9568230e-01   3.5764525e+00
   8.9674634e-01   3.5753858e+00
   8.9733064e-01   3.5747995e+00
   9.0182066e-01   3.5702770e+00
   9.0245680e-01   3.5696340e+00
   9.0323440e-01   3.5688472e+00
   9.0466726e-01   3.5673952e+00
   9.0494460e-01   3.5671139e+00
   9.0869516e-01   3.5632980e+00
   9.1221064e-01   3.5597030e+00
   9.1359216e-01   3.5582857e+00
   9.1416353e-01   3.5576987e+00
   9.1580050e-01   3.5560143e+00
   9.1910315e-01   3.5526044e+00
   9.2123955e-01   3.5503902e+00
   9.2262375e-01   3.5489520e+00
   9.2263850e-01   3.5489368e+00
   9.2603150e-01   3.5454001e+00
   9.2615247e-01   3.5452738e+00
   9.2707180e-01   3.5443125e+00
   9.2800283e-01   3.5433378e+00
   9.2824450e-01   3.5430846e+00
   9.2973924e-01   3.5415165e+00
   9.3033296e-01   3.5408928e+00
   9.3037400e-01   3.5408497e+00
   9.3087023e-01   3.5403280e+00
   9.3550010e-01   3.5354430e+00
   9.3607210e-01   3.5348375e+00
   9.3747900e-01   3.5333457e+00
   9.3834990e-01   3.5324209e+00
   9.4094527e-01   3.5296583e+00
   9.4624510e-01   3.5239866e+00
   9.4851810e-01   3.5215414e+00
   9.4867736e-01   3.5213697e+00
   9.5002943e-01   3.5199115e+00
   9.5007800e-01   3.5198588e+00
   9.5059824e-01   3.5192971e+00
   9.5274710e-01   3.5169718e+00
   9.5619905e-01   3.5132227e+00
   9.5645050e-01   3.5129488e+00
   9.5671980e-01   3.5126555e+00
   9.5673466e-01   3.5126393e+00
   9.5736086e-01   3.5119567e+00
   9.5887860e-01   3.5103002e+00
   9.6004665e-01   3.5090230e+00
   9.6079350e-01   3.5082052e+00
   9.6131086e-01   3.5076382e+00
   9.6246666e-01   3.5063700e+00
   9.6536030e-01   3.5031870e+00
   9.6630530e-01   3.5021446e+00
   9.6980580e-01   3.4982720e+00
   9.7072290e-01   3.4972544e+00
   9.7346720e-01   3.4942020e+00
   9.7607280e-01   3.4912932e+00
   9.7674730e-01   3.4905386e+00
   9.7694330e-01   3.4903190e+00
   9.7700620e-01   3.4902487e+00
   9.7735630e-01   3.4898565e+00
   9.8071975e-01   3.4860802e+00
   9.8096573e-01   3.4858034e+00
   9.8143923e-01   3.4852703e+00
   9.8243666e-01   3.4841459e+00
   9.8499500e-01   3.4812555e+00
   9.8527580e-01   3.4809375e+00
   9.9034745e-01   3.4751759e+00
   9.9036324e-01   3.4751580e+00
   9.9049730e-01   3.4750051e+00
   9.9063740e-01   3.4748454e+00
   9.9240570e-01   3.4728265e+00
   9.9308956e-01   3.4720445e+00
   9.9320570e-01   3.4719114e+00
   9.9469520e-01   3.4702055e+00
   9.9648000e-01   3.4681566e+00
   9.9742090e-01   3.4670746e+00
   9.9832000e-01   3.4660394e+00
   1.0011764e+00   3.4627420e+00
   1.0016786e+00   3.4621613e+00
   1.0019815e+00   3.4618106e+00
   1.0026952e+00   3.4609840e+00
   1.0044585e+00   3.4589380e+00
   1.0058650e+00   3.4573028e+00
   1.0075202e+00   3.4553745e+00
   1.0107878e+00   3.4515550e+00
   1.0110567e+00   3.4512400e+00
   1.0132275e+00   3.4486926e+00
   1.0133576e+00   3.4485397e+00
   1.0169793e+00   3.4442725e+00
   1.0176584e+00   3.4434700e+00
   1.0181817e+00   3.4428513e+00
   1.0186728e+00   3.4422700e+00
   1.0190809e+00   3.4417868e+00
   1.0193878e+00   3.4414232e+00
   1.0195795e+00   3.4411960e+00
   1.0207424e+00   3.4398167e+00
   1.0218143e+00   3.4385436e+00
   1.0218316e+00   3.4385230e+00
   1.0227350e+00   3.4374485e+00
   1.0235192e+00   3.4365149e+00
   1.0256436e+00   3.4339805e+00
   1.0279642e+00   3.4312036e+00
   1.0297527e+00   3.4290578e+00
   1.0307103e+00   3.4279068e+00
   1.0311316e+00   3.4273999e+00
   1.0320029e+00   3.4263508e+00
   1.0349971e+00   3.4227364e+00
   1.0356796e+00   3.4219105e+00
   1.0360781e+00   3.4214280e+00
   1.0397228e+00   3.4170024e+00
   1.0399351e+00   3.4167440e+00
   1.0405248e+00   3.4160256e+00
   1.0412004e+00   3.4152024e+00
   1.0412501e+00   3.4151418e+00
   1.0412819e+00   3.4151027e+00
   1.0433952e+00   3.4125218e+00
   1.0442110e+00   3.4115236e+00
   1.0471410e+00   3.4079294e+00
   1.0481011e+00   3.4067488e+00
   1.0488156e+00   3.4058690e+00
   1.0502933e+00   3.4040470e+00
   1.0511707e+00   3.4029634e+00
   1.0519400e+00   3.4020126e+00
   1.0525922e+00   3.4012055e+00
   1.0527424e+00   3.4010196e+00
   1.0531255e+00   3.4005451e+00
   1.0547596e+00   3.3985186e+00
   1.0557631e+00   3.3972720e+00
   1.0559142e+00   3.3970842e+00
   1.0570205e+00   3.3957076e+00
   1.0581720e+00   3.3942728e+00
   1.0589832e+00   3.3932607e+00
   1.0594640e+00   3.3926604e+00
   1.0599992e+00   3.3919916e+00
   1.0630945e+00   3.3881147e+00
   1.0637678e+00   3.3872693e+00
   1.0668458e+00   3.3833950e+00
   1.0676911e+00   3.3823280e+00
   1.0690643e+00   3.3805926e+00
   1.0694532e+00   3.3801005e+00
   1.0695623e+00   3.3799624e+00
   1.0730623e+00   3.3755221e+00
   1.0739772e+00   3.3743580e+00
   1.0742445e+00   3.3740177e+00
   1.0756093e+00   3.3722780e+00
   1.0760038e+00   3.3717747e+00
   1.0761397e+00   3.3716010e+00
   1.0766124e+00   3.3709974e+00
   1.0781400e+00   3.3690438e+00
   1.0782384e+00   3.3689180e+00
   1.0786092e+00   3.3684430e+00
   1.0786424e+00   3.3684006e+00
   1.0792798e+00   3.3675838e+00
   1.0808653e+00   3.3655490e+00
   1.0808747e+00   3.3655370e+00
   1.0810760e+00   3.3652782e+00
   1.0821755e+00   3.3638647e+00
   1.0845287e+00   3.3608317e+00
   1.0858990e+00   3.3590615e+00
   1.0885397e+00   3.3556410e+00
   1.0897908e+00   3.3540160e+00
   1.0906658e+00   3.3528780e+00
   1.0910207e+00   3.3524163e+00
   1.0923787e+00   3.3506470e+00
   1.0932702e+00   3.3494837e+00
   1.0936714e+00   3.3489597e+00
   1.0946137e+00   3.3477280e+00
   1.0957284e+00   3.3462691e+00
   1.0963242e+00   3.3454885e+00
   1.0982342e+00   3.3429816e+00
   1.0984063e+00   3.3427553e+00
   1.0999650e+00   3.3407047e+00
   1.1000544e+00   3.3405871e+00
   1.1020571e+00   3.3379457e+00
   1.1021233e+00   3.3378582e+00
   1.1037773e+00   3.3356712e+00
   1.1051307e+00   3.3338783e+00
   1.1055942e+00   3.3332636e+00
   1.1066406e+00   3.3318744e+00
   1.1072453e+00   3.3310707e+00
   1.1072780e+00   3.3310273e+00
   1.1076080e+00   3.3305883e+00
   1.1080121e+00   3.3300505e+00
   1.1086658e+00   3.3291802e+00
   1.1087053e+00   3.3291276e+00
   1.1091977e+00   3.3284714e+00
   1.1108091e+00   3.3263214e+00
   1.1124271e+00   3.3241575e+00
   1.1128163e+00   3.3236365e+00
   1.1128482e+00   3.3235939e+00
   1.1137834e+00   3.3223405e+00
   1.1168631e+00   3.3182023e+00
   1.1171744e+00   3.3177830e+00
   1.1203506e+00   3.3134964e+00
   1.1209035e+00   3.3127482e+00
   1.1220164e+00   3.3112410e+00
   1.1229451e+00   3.3099816e+00
   1.1244661e+00   3.3079154e+00
   1.1251628e+00   3.3069675e+00
   1.1256958e+00   3.3062418e+00
   1.1260254e+00   3.3057928e+00
   1.1263000e+00   3.3054187e+00
   1.1274773e+00   3.3038130e+00
   1.1275904e+00   3.3036585e+00
   1.1277515e+00   3.3034384e+00
   1.1289074e+00   3.3018590e+00
   1.1294508e+00   3.3011155e+00
   1.1303793e+00   3.2998440e+00
   1.1304544e+00   3.2997410e+00
   1.1306728e+00   3.2994418e+00
   1.1308033e+00   3.2992628e+00
   1.1321304e+00   3.2974420e+00
   1.1330732e+00   3.2961462e+00
   1.1342342e+00   3.2945487e+00
   1.1348355e+00   3.2937202e+00
   1.1355542e+00   3.2927294e+00
   1.1398733e+00   3.2867546e+00
   1.1410377e+00   3.2851380e+00
   1.1412771e+00   3.2848055e+00
   1.1418519e+00   3.2840060e+00
   1.1423597e+00   3.2832997e+00
   1.1431242e+00   3.2822351e+00
   1.1439060e+00   3.2811456e+00
   1.1440499e+00   3.2809448e+00
   1.1453084e+00   3.2791882e+00
   1.1455240e+00   3.2788868e+00
   1.1456760e+00   3.2786744e+00
   1.1463273e+00   3.2777638e+00
   1.1466544e+00   3.2773060e+00
   1.1470451e+00   3.2767591e+00
   1.1472691e+00   3.2764454e+00
   1.1496217e+00   3.2731452e+00
   1.1498092e+00   3.2728817e+00
   1.1498605e+00   3.2728097e+00
   1.1526941e+00   3.2688200e+00
   1.1536514e+00   3.2674692e+00
   1.1555544e+00   3.2647781e+00
   1.1556858e+00   3.2645922e+00
   1.1591983e+00   3.2596070e+00
   1.1594148e+00   3.2592990e+00
   1.1596088e+00   3.2590227e+00
   1.1599840e+00   3.2584887e+00
   1.1602184e+00   3.2581549e+00
   1.1614081e+00   3.2564590e+00
   1.1614915e+00   3.2563400e+00
   1.1615314e+00   3.2562828e+00
   1.1618880e+00   3.2557743e+00
   1.1623276e+00   3.2551465e+00
   1.1625818e+00   3.2547834e+00
   1.1627005e+00   3.2546136e+00
   1.1629250e+00   3.2542927e+00
   1.1629488e+00   3.2542586e+00
   1.1635748e+00   3.2533636e+00
   1.1647258e+00   3.2517157e+00
   1.1666653e+00   3.2489333e+00
   1.1671661e+00   3.2482138e+00
   1.1677250e+00   3.2474103e+00
   1.1703244e+00   3.2436650e+00
   1.1710335e+00   3.2426412e+00
   1.1713727e+00   3.2421513e+00
   1.1733859e+00   3.2392380e+00
   1.1761236e+00   3.2352640e+00
   1.1762620e+00   3.2350628e+00
   1.1765692e+00   3.2346158e+00
   1.1766235e+00   3.2345370e+00
   1.1770537e+00   3.2339106e+00
   1.1776675e+00   3.2330167e+00
   1.1784290e+00   3.2319067e+00
   1.1789867e+00   3.2310930e+00
   1.1793498e+00   3.2305630e+00
   1.1796521e+00   3.2301214e+00
   1.1798288e+00   3.2298632e+00
   1.1820151e+00   3.2266640e+00
   1.1825743e+00   3.2258444e+00
   1.1835833e+00   3.2243638e+00
   1.1841944e+00   3.2234662e+00
   1.1842507e+00   3.2233834e+00
   1.1857222e+00   3.2212190e+00
   1.1863402e+00   3.2203085e+00
   1.1865841e+00   3.2199492e+00
   1.1870741e+00   3.2192266e+00
   1.1875550e+00   3.2185173e+00
   1.1885382e+00   3.2170650e+00
   1.1886749e+00   3.2168630e+00
   1.1891854e+00   3.2161083e+00
   1.1904633e+00   3.2142167e+00
   1.1910930e+00   3.2132833e+00
   1.1917906e+00   3.2122486e+00
   1.1922756e+00   3.2115285e+00
   1.1930593e+00   3.2103640e+00
   1.1932168e+00   3.2101300e+00
   1.1935264e+00   3.2096696e+00
   1.1946427e+00   3.2080080e+00
   1.1947958e+00   3.2077800e+00
   1.1964943e+00   3.2052464e+00
   1.1972071e+00   3.2041820e+00
   1.1983137e+00   3.2025266e+00
   1.1985751e+00   3.2021353e+00
   1.2003852e+00   3.1994220e+00
   1.2032766e+00   3.1950746e+00
   1.2038388e+00   3.1942275e+00
   1.2044303e+00   3.1933353e+00
   1.2056648e+00   3.1914716e+00
   1.2056859e+00   3.1914396e+00
   1.2062030e+00   3.1906579e+00
   1.2072273e+00   3.1891080e+00
   1.2072412e+00   3.1890867e+00
   1.2080412e+00   3.1878748e+00
   1.2082787e+00   3.1875148e+00
   1.2086266e+00   3.1869872e+00
   1.2091925e+00   3.1861284e+00
   1.2092026e+00   3.1861129e+00
   1.2093054e+00   3.1859570e+00
   1.2094426e+00   3.1857486e+00
   1.2094992e+00   3.1856625e+00
   1.2097957e+00   3.1852124e+00
   1.2100627e+00   3.1848066e+00
   1.2101275e+00   3.1847080e+00
   1.2102352e+00   3.1845443e+00
   1.2108900e+00   3.1835485e+00
   1.2111297e+00   3.1831840e+00
   1.2118998e+00   3.1820111e+00
   1.2145597e+00   3.1779520e+00
   1.2178872e+00   3.1728542e+00
   1.2183734e+00   3.1721075e+00
   1.2189821e+00   3.1711720e+00
   1.2198316e+00   3.1698650e+00
   1.2219356e+00   3.1666217e+00
   1.2224911e+00   3.1657640e+00
   1.2224947e+00   3.1657584e+00
   1.2227204e+00   3.1654098e+00
   1.2237035e+00   3.1638900e+00
   1.2239610e+00   3.1634915e+00
   1.2245837e+00   3.1625273e+00
   1.2247088e+00   3.1623337e+00
   1.2248362e+00   3.1621360e+00
   1.2250876e+00   3.1617465e+00
   1.2253741e+00   3.1613026e+00
   1.2260684e+00   3.1602256e+00
   1.2265899e+00   3.1594160e+00
   1.2282178e+00   3.1568851e+00
   1.2292912e+00   3.1552136e+00
   1.2296493e+00   3.1546552e+00
   1.2298962e+00   3.1542704e+00
   1.2302369e+00   3.1537387e+00
   1.2303705e+00   3.1535304e+00
   1.2311934e+00   3.1522453e+00
   1.2314754e+00   3.1518050e+00
   1.2317157e+00   3.1514292e+00
   1.2337871e+00   3.1481864e+00
   1.2344593e+00   3.1471322e+00
   1.2345906e+00   3.1469262e+00
   1.2357024e+00   3.1451802e+00
   1.2359424e+00   3.1448030e+00
   1.2364247e+00   3.1440446e+00
   1.2368827e+00   3.1433240e+00
   1.2371495e+00   3.1429038e+00
   1.2375681e+00   3.1422446e+00
   1.2380662e+00   3.1414595e+00
   1.2381108e+00   3.1413894e+00
   1.2391621e+00   3.1397307e+00
   1.2393872e+00   3.1393754e+00
   1.2394128e+00   3.1393350e+00
   1.2408378e+00   3.1370826e+00
   1.2408798e+00   3.1370160e+00
   1.2412751e+00   3.1363902e+00
   1.2431874e+00   3.1333592e+00
   1.2434152e+00   3.1329978e+00
   1.2435472e+00   3.1327882e+00
   1.2440819e+00   3.1319390e+00
   1.2446413e+00   3.1310496e+00
   1.2451338e+00   3.1302664e+00
   1.2454393e+00   3.1297800e+00
   1.2467794e+00   3.1276453e+00
   1.2470447e+00   3.1272220e+00
   1.2482387e+00   3.1253161e+00
   1.2487137e+00   3.1245568e+00
   1.2489841e+00   3.1241248e+00
   1.2490782e+00   3.1239743e+00
   1.2499140e+00   3.1226366e+00
   1.2502989e+00   3.1220205e+00
   1.2505606e+00   3.1216010e+00
   1.2506566e+00   3.1214470e+00
   1.2507157e+00   3.1213524e+00
   1.2507940e+00   3.1212268e+00
   1.2518502e+00   3.1195326e+00
   1.2520789e+00   3.1191657e+00
   1.2524761e+00   3.1185277e+00
   1.2526193e+00   3.1182976e+00
   1.2530823e+00   3.1175535e+00
   1.2531184e+00   3.1174953e+00
   1.2536901e+00   3.1165757e+00
   1.2537390e+00   3.1164970e+00
   1.2549837e+00   3.1144927e+00
   1.2551608e+00   3.1142070e+00
   1.2558231e+00   3.1131387e+00
   1.2570170e+00   3.1112108e+00
   1.2573354e+00   3.1106960e+00
   1.2581195e+00   3.1094280e+00
   1.2592510e+00   3.1075952e+00
   1.2594965e+00   3.1071973e+00
   1.2603462e+00   3.1058187e+00
   1.2613528e+00   3.1041837e+00
   1.2618108e+00   3.1034390e+00
   1.2618136e+00   3.1034346e+00
   1.2618393e+00   3.1033928e+00
   1.2618610e+00   3.1033576e+00
   1.2619199e+00   3.1032617e+00
   1.2620937e+00   3.1029790e+00
   1.2622153e+00   3.1027810e+00
   1.2623011e+00   3.1026413e+00
   1.2624032e+00   3.1024752e+00
   1.2626247e+00   3.1021147e+00
   1.2628946e+00   3.1016750e+00
   1.2631775e+00   3.1012144e+00
   1.2636168e+00   3.1004984e+00
   1.2644799e+00   3.0990906e+00
   1.2646209e+00   3.0988605e+00
   1.2648280e+00   3.0985224e+00
   1.2653453e+00   3.0976772e+00
   1.2656785e+00   3.0971330e+00
   1.2658572e+00   3.0968406e+00
   1.2659607e+00   3.0966713e+00
   1.2666353e+00   3.0955677e+00
   1.2670460e+00   3.0948954e+00
   1.2672313e+00   3.0945919e+00
   1.2674365e+00   3.0942557e+00
   1.2675666e+00   3.0940425e+00
   1.2676078e+00   3.0939750e+00
   1.2676916e+00   3.0938377e+00
   1.2682827e+00   3.0928686e+00
   1.2695105e+00   3.0908530e+00
   1.2698185e+00   3.0903468e+00
   1.2698708e+00   3.0902610e+00
   1.2699796e+00   3.0900822e+00
   1.2718463e+00   3.0870094e+00
   1.2719501e+00   3.0868385e+00
   1.2725562e+00   3.0858390e+00
   1.2732496e+00   3.0846946e+00
   1.2753534e+00   3.0812163e+00
   1.2755657e+00   3.0808650e+00
   1.2758073e+00   3.0804648e+00
   1.2760904e+00   3.0799956e+00
   1.2775468e+00   3.0775797e+00
   1.2779633e+00   3.0768878e+00
   1.2785808e+00   3.0758617e+00
   1.2787780e+00   3.0755336e+00
   1.2788717e+00   3.0753780e+00
   1.2792647e+00   3.0747240e+00
   1.2795573e+00   3.0742366e+00
   1.2796840e+00   3.0740260e+00
   1.2798570e+00   3.0737376e+00
   1.2799013e+00   3.0736642e+00
   1.2799014e+00   3.0736640e+00
   1.2799025e+00   3.0736623e+00
   1.2799078e+00   3.0736530e+00
   1.2799240e+00   3.0736263e+00
   1.2799606e+00   3.0735652e+00
   1.2800317e+00   3.0734468e+00
   1.2801546e+00   3.0732422e+00
   1.2803515e+00   3.0729140e+00
   1.2805365e+00   3.0726056e+00
   1.2806490e+00   3.0724180e+00
   1.2807752e+00   3.0722075e+00
   1.2810537e+00   3.0717432e+00
   1.2810613e+00   3.0717304e+00
   1.2810782e+00   3.0717022e+00
   1.2813956e+00   3.0711727e+00
   1.2815038e+00   3.0709920e+00
   1.2816755e+00   3.0707054e+00
   1.2816789e+00   3.0706997e+00
   1.2818444e+00   3.0704234e+00
   1.2818693e+00   3.0703819e+00
   1.2824816e+00   3.0693588e+00
   1.2825606e+00   3.0692267e+00
   1.2830137e+00   3.0684690e+00
   1.2835429e+00   3.0675838e+00
   1.2842466e+00   3.0664055e+00
   1.2849104e+00   3.0652930e+00
   1.2858250e+00   3.0637584e+00
   1.2866095e+00   3.0624409e+00
   1.2866408e+00   3.0623884e+00
   1.2867730e+00   3.0621662e+00
   1.2871982e+00   3.0614512e+00
   1.2881168e+00   3.0599053e+00
   1.2882911e+00   3.0596118e+00
   1.2886983e+00   3.0589256e+00
   1.2887954e+00   3.0587620e+00
   1.2895554e+00   3.0574806e+00
   1.2905097e+00   3.0558696e+00
   1.2908356e+00   3.0553188e+00
   1.2912647e+00   3.0545936e+00
   1.2914411e+00   3.0542953e+00
   1.2915831e+00   3.0540552e+00
   1.2925563e+00   3.0524077e+00
   1.2925805e+00   3.0523667e+00
   1.2927803e+00   3.0520282e+00
   1.2933875e+00   3.0509990e+00
   1.2941381e+00   3.0497255e+00
   1.2944576e+00   3.0491831e+00
   1.2946496e+00   3.0488572e+00
   1.2946503e+00   3.0488560e+00
   1.2949754e+00   3.0483036e+00
   1.2955650e+00   3.0473013e+00
   1.2956706e+00   3.0471218e+00
   1.2968509e+00   3.0451126e+00
   1.2975078e+00   3.0439930e+00
   1.2976917e+00   3.0436795e+00
   1.2976918e+00   3.0436795e+00
   1.2976921e+00   3.0436790e+00
   1.2976935e+00   3.0436764e+00
   1.2976974e+00   3.0436697e+00
   1.2977068e+00   3.0436537e+00
   1.2977260e+00   3.0436210e+00
   1.2977616e+00   3.0435603e+00
   1.2978225e+00   3.0434566e+00
   1.2979206e+00   3.0432892e+00
   1.2980717e+00   3.0430312e+00
   1.2982953e+00   3.0426497e+00
   1.2984974e+00   3.0423048e+00
   1.2986156e+00   3.0421028e+00
   1.2990619e+00   3.0413406e+00
   1.2992390e+00   3.0410378e+00
   1.2994537e+00   3.0406710e+00
   1.2996690e+00   3.0403030e+00
   1.3004781e+00   3.0389185e+00
   1.3009830e+00   3.0380542e+00
   1.3011590e+00   3.0377526e+00
   1.3015373e+00   3.0371044e+00
   1.3026022e+00   3.0352776e+00
   1.3026516e+00   3.0351927e+00
   1.3029016e+00   3.0347636e+00
   1.3030659e+00   3.0344813e+00
   1.3032979e+00   3.0340830e+00
   1.3035470e+00   3.0336547e+00
   1.3038352e+00   3.0331593e+00
   1.3038860e+00   3.0330718e+00
   1.3043761e+00   3.0322287e+00
   1.3044025e+00   3.0321836e+00
   1.3045133e+00   3.0319927e+00
   1.3046342e+00   3.0317848e+00
   1.3049376e+00   3.0312624e+00
   1.3052591e+00   3.0307086e+00
   1.3054348e+00   3.0304060e+00
   1.3056692e+00   3.0300020e+00
   1.3057410e+00   3.0298784e+00
   1.3057439e+00   3.0298731e+00
   1.3057495e+00   3.0298636e+00
   1.3062481e+00   3.0290039e+00
   1.3068062e+00   3.0280406e+00
   1.3068740e+00   3.0279236e+00
   1.3069445e+00   3.0278020e+00
   1.3074901e+00   3.0268595e+00
   1.3080232e+00   3.0259380e+00
   1.3082467e+00   3.0255516e+00
   1.3084406e+00   3.0252160e+00
   1.3094977e+00   3.0233860e+00
   1.3105563e+00   3.0215507e+00
   1.3113152e+00   3.0202334e+00
   1.3125573e+00   3.0180743e+00
   1.3127979e+00   3.0176558e+00
   1.3130516e+00   3.0172143e+00
   1.3134423e+00   3.0165339e+00
   1.3147109e+00   3.0143228e+00
   1.3151871e+00   3.0134916e+00
   1.3151872e+00   3.0134914e+00
   1.3151877e+00   3.0134907e+00
   1.3151888e+00   3.0134885e+00
   1.3151916e+00   3.0134838e+00
   1.3151976e+00   3.0134733e+00
   1.3152094e+00   3.0134528e+00
   1.3152304e+00   3.0134160e+00
   1.3152665e+00   3.0133530e+00
   1.3153249e+00   3.0132508e+00
   1.3154162e+00   3.0130916e+00
   1.3155538e+00   3.0128515e+00
   1.3157551e+00   3.0124996e+00
   1.3158631e+00   3.0123110e+00
   1.3160425e+00   3.0119972e+00
   1.3164439e+00   3.0112956e+00
   1.3168051e+00   3.0106637e+00
   1.3169819e+00   3.0103545e+00
   1.3169934e+00   3.0103347e+00
   1.3173926e+00   3.0096357e+00
   1.3175095e+00   3.0094310e+00
   1.3175735e+00   3.0093188e+00
   1.3177321e+00   3.0090410e+00
   1.3178480e+00   3.0088382e+00
   1.3181343e+00   3.0083363e+00
   1.3182993e+00   3.0080470e+00
   1.3187106e+00   3.0073261e+00
   1.3193023e+00   3.0062876e+00
   1.3194416e+00   3.0060432e+00
   1.3199877e+00   3.0050840e+00
   1.3201308e+00   3.0048325e+00
   1.3206859e+00   3.0038567e+00
   1.3207629e+00   3.0037215e+00
   1.3213706e+00   3.0026520e+00
   1.3216263e+00   3.0022018e+00
   1.3216275e+00   3.0022000e+00
   1.3216335e+00   3.0021892e+00
   1.3216829e+00   3.0021021e+00
   1.3219697e+00   3.0015970e+00
   1.3221713e+00   3.0012417e+00
   1.3221858e+00   3.0012162e+00
   1.3223660e+00   3.0008986e+00
   1.3230883e+00   2.9996247e+00
   1.3237294e+00   2.9984932e+00
   1.3239204e+00   2.9981558e+00
   1.3244792e+00   2.9971685e+00
   1.3251824e+00   2.9959247e+00
   1.3252201e+00   2.9958582e+00
   1.3258967e+00   2.9946606e+00
   1.3263699e+00   2.9938220e+00
   1.3266646e+00   2.9933000e+00
   1.3266649e+00   2.9932992e+00
   1.3273813e+00   2.9920287e+00
   1.3273823e+00   2.9920270e+00
   1.3286409e+00   2.9897914e+00
   1.3293613e+00   2.9885104e+00
   1.3294197e+00   2.9884064e+00
   1.3296633e+00   2.9879727e+00
   1.3297298e+00   2.9878545e+00
   1.3300444e+00   2.9872944e+00
   1.3302494e+00   2.9869292e+00
   1.3303126e+00   2.9868166e+00
   1.3312798e+00   2.9850924e+00
   1.3314532e+00   2.9847832e+00
   1.3322590e+00   2.9833443e+00
   1.3323922e+00   2.9831064e+00
   1.3323923e+00   2.9831064e+00
   1.3323925e+00   2.9831061e+00
   1.3323928e+00   2.9831054e+00
   1.3323938e+00   2.9831038e+00
   1.3323959e+00   2.9831000e+00
   1.3324002e+00   2.9830923e+00
   1.3324083e+00   2.9830775e+00
   1.3324230e+00   2.9830515e+00
   1.3324279e+00   2.9830427e+00
   1.3324478e+00   2.9830072e+00
   1.3324883e+00   2.9829347e+00
   1.3325522e+00   2.9828205e+00
   1.3326500e+00   2.9826460e+00
   1.3327956e+00   2.9823856e+00
   1.3329991e+00   2.9820218e+00
   1.3330076e+00   2.9820065e+00
   1.3333099e+00   2.9814660e+00
   1.3337327e+00   2.9807093e+00
   1.3340588e+00   2.9801257e+00
   1.3340636e+00   2.9801170e+00
   1.3341964e+00   2.9798791e+00
   1.3343145e+00   2.9796680e+00
   1.3351027e+00   2.9782553e+00
   1.3352290e+00   2.9780285e+00
   1.3360335e+00   2.9765851e+00
   1.3361557e+00   2.9763656e+00
   1.3375448e+00   2.9738688e+00
   1.3377585e+00   2.9734843e+00
   1.3379072e+00   2.9732165e+00
   1.3382353e+00   2.9726260e+00
   1.3387173e+00   2.9717577e+00
   1.3388538e+00   2.9715116e+00
   1.3390521e+00   2.9711545e+00
   1.3393556e+00   2.9706070e+00
   1.3398142e+00   2.9697797e+00
   1.3398370e+00   2.9697387e+00
   1.3403673e+00   2.9687812e+00
   1.3410609e+00   2.9675280e+00
   1.3416907e+00   2.9663892e+00
   1.3417070e+00   2.9663596e+00
   1.3417457e+00   2.9662895e+00
   1.3420467e+00   2.9657447e+00
   1.3422059e+00   2.9654567e+00
   1.3424040e+00   2.9650980e+00
   1.3426214e+00   2.9647043e+00
   1.3428112e+00   2.9643602e+00
   1.3431613e+00   2.9637258e+00
   1.3433542e+00   2.9633760e+00
   1.3439289e+00   2.9623334e+00
   1.3446712e+00   2.9609860e+00
   1.3447728e+00   2.9608014e+00
   1.3447798e+00   2.9607887e+00
   1.3449960e+00   2.9603958e+00
   1.3459417e+00   2.9586760e+00
   1.3459835e+00   2.9585998e+00
   1.3460459e+00   2.9584866e+00
   1.3463637e+00   2.9579080e+00
   1.3468764e+00   2.9569740e+00
   1.3471595e+00   2.9564580e+00
   1.3477759e+00   2.9553342e+00
   1.3481693e+00   2.9546163e+00
   1.3484396e+00   2.9541230e+00
   1.3493115e+00   2.9525301e+00
   1.3493117e+00   2.9525300e+00
   1.3493121e+00   2.9525290e+00
   1.3493129e+00   2.9525275e+00
   1.3493146e+00   2.9525244e+00
   1.3493181e+00   2.9525180e+00
   1.3493247e+00   2.9525060e+00
   1.3493361e+00   2.9524850e+00
   1.3493556e+00   2.9524496e+00
   1.3493876e+00   2.9523910e+00
   1.3494387e+00   2.9522977e+00
   1.3495177e+00   2.9521530e+00
   1.3496372e+00   2.9519348e+00
   1.3498138e+00   2.9516115e+00
   1.3500702e+00   2.9511423e+00
   1.3504355e+00   2.9504738e+00
   1.3506414e+00   2.9500970e+00
   1.3507503e+00   2.9498975e+00
   1.3509479e+00   2.9495356e+00
   1.3510259e+00   2.9493926e+00
   1.3515545e+00   2.9484236e+00
   1.3516556e+00   2.9482381e+00
   1.3520719e+00   2.9474747e+00
   1.3525077e+00   2.9466748e+00
   1.3526193e+00   2.9464698e+00
   1.3526205e+00   2.9464676e+00
   1.3528945e+00   2.9459643e+00
   1.3530122e+00   2.9457480e+00
   1.3531591e+00   2.9454782e+00
   1.3531612e+00   2.9454741e+00
   1.3538587e+00   2.9441920e+00
   1.3538752e+00   2.9441617e+00
   1.3539190e+00   2.9440810e+00
   1.3550305e+00   2.9420347e+00
   1.3553230e+00   2.9414960e+00
   1.3556467e+00   2.9408991e+00
   1.3561691e+00   2.9399357e+00
   1.3567071e+00   2.9389427e+00
   1.3570570e+00   2.9382963e+00
   1.3571653e+00   2.9380960e+00
   1.3574284e+00   2.9376100e+00
   1.3579202e+00   2.9367008e+00
   1.3583068e+00   2.9359856e+00
   1.3587686e+00   2.9351306e+00
   1.3590128e+00   2.9346783e+00
   1.3590271e+00   2.9346519e+00
   1.3592254e+00   2.9342844e+00
   1.3592571e+00   2.9342258e+00
   1.3607569e+00   2.9314440e+00
   1.3608047e+00   2.9313552e+00
   1.3608814e+00   2.9312127e+00
   1.3612624e+00   2.9305048e+00
   1.3615705e+00   2.9299324e+00
   1.3615967e+00   2.9298837e+00
   1.3623935e+00   2.9284017e+00
   1.3625344e+00   2.9281394e+00
   1.3628238e+00   2.9276004e+00
   1.3632814e+00   2.9267483e+00
   1.3647015e+00   2.9240997e+00
   1.3655480e+00   2.9225185e+00
   1.3658262e+00   2.9219985e+00
   1.3659492e+00   2.9217687e+00
   1.3659493e+00   2.9217684e+00
   1.3659494e+00   2.9217682e+00
   1.3659497e+00   2.9217675e+00
   1.3659506e+00   2.9217658e+00
   1.3659523e+00   2.9217630e+00
   1.3659554e+00   2.9217570e+00
   1.3659611e+00   2.9217463e+00
   1.3659713e+00   2.9217272e+00
   1.3659886e+00   2.9216948e+00
   1.3660172e+00   2.9216413e+00
   1.3660630e+00   2.9215558e+00
   1.3661348e+00   2.9214215e+00
   1.3661399e+00   2.9214120e+00
   1.3662446e+00   2.9212160e+00
   1.3662553e+00   2.9211960e+00
   1.3664093e+00   2.9209080e+00
   1.3665054e+00   2.9207280e+00
   1.3665203e+00   2.9207000e+00
   1.3666518e+00   2.9204540e+00
   1.3670031e+00   2.9197962e+00
   1.3672045e+00   2.9194188e+00
   1.3674093e+00   2.9190352e+00
   1.3675038e+00   2.9188583e+00
   1.3681600e+00   2.9176278e+00
   1.3682076e+00   2.9175386e+00
   1.3683007e+00   2.9173641e+00
   1.3684566e+00   2.9170713e+00
   1.3690606e+00   2.9159374e+00
   1.3691404e+00   2.9157877e+00
   1.3691838e+00   2.9157064e+00
   1.3693670e+00   2.9153621e+00
   1.3695843e+00   2.9149537e+00
   1.3696871e+00   2.9147606e+00
   1.3697455e+00   2.9146510e+00
   1.3699256e+00   2.9143121e+00
   1.3703775e+00   2.9134622e+00
   1.3705212e+00   2.9131920e+00
   1.3711776e+00   2.9119563e+00
   1.3712384e+00   2.9118416e+00
   1.3715594e+00   2.9112368e+00
   1.3723323e+00   2.9097793e+00
   1.3728776e+00   2.9087503e+00
   1.3729831e+00   2.9085512e+00
   1.3747588e+00   2.9051940e+00
   1.3748797e+00   2.9049652e+00
   1.3750781e+00   2.9045897e+00
   1.3750919e+00   2.9045634e+00
   1.3755639e+00   2.9036694e+00
   1.3757712e+00   2.9032764e+00
   1.3763638e+00   2.9021530e+00
   1.3763673e+00   2.9021460e+00
   1.3764808e+00   2.9019308e+00
   1.3766041e+00   2.9016970e+00
   1.3770814e+00   2.9007907e+00
   1.3777996e+00   2.8994262e+00
   1.3779767e+00   2.8990898e+00
   1.3783271e+00   2.8984232e+00
   1.3789090e+00   2.8973160e+00
   1.3793805e+00   2.8964180e+00
   1.3796794e+00   2.8958485e+00
   1.3803620e+00   2.8945470e+00
   1.3808056e+00   2.8937006e+00
   1.3808897e+00   2.8935401e+00
   1.3812509e+00   2.8928506e+00
   1.3819326e+00   2.8915480e+00
   1.3822021e+00   2.8910325e+00
   1.3823094e+00   2.8908272e+00
   1.3823096e+00   2.8908272e+00
   1.3823097e+00   2.8908270e+00
   1.3823098e+00   2.8908267e+00
   1.3823102e+00   2.8908260e+00
   1.3823111e+00   2.8908243e+00
   1.3823127e+00   2.8908212e+00
   1.3823158e+00   2.8908153e+00
   1.3823216e+00   2.8908040e+00
   1.3823316e+00   2.8907850e+00
   1.3823488e+00   2.8907520e+00
   1.3823771e+00   2.8906980e+00
   1.3824229e+00   2.8906102e+00
   1.3824955e+00   2.8904715e+00
   1.3825545e+00   2.8903584e+00
   1.3826077e+00   2.8902570e+00
   1.3827779e+00   2.8899310e+00
   1.3828558e+00   2.8897820e+00
   1.3830321e+00   2.8894446e+00
   1.3831690e+00   2.8891820e+00
   1.3834051e+00   2.8887300e+00
   1.3834126e+00   2.8887157e+00
   1.3835438e+00   2.8884642e+00
   1.3836639e+00   2.8882344e+00
   1.3839447e+00   2.8876958e+00
   1.3844820e+00   2.8866656e+00
   1.3847148e+00   2.8862188e+00
   1.3848348e+00   2.8859887e+00
   1.3857995e+00   2.8841357e+00
   1.3858017e+00   2.8841317e+00
   1.3858126e+00   2.8841105e+00
   1.3864392e+00   2.8829057e+00
   1.3872956e+00   2.8812573e+00
   1.3873091e+00   2.8812313e+00
   1.3876230e+00   2.8806267e+00
   1.3876994e+00   2.8804796e+00
   1.3882657e+00   2.8793876e+00
   1.3882828e+00   2.8793547e+00
   1.3889321e+00   2.8781020e+00
   1.3891435e+00   2.8776940e+00
   1.3891735e+00   2.8776360e+00
   1.3893678e+00   2.8772604e+00
   1.3893860e+00   2.8772252e+00
   1.3894993e+00   2.8770068e+00
   1.3903917e+00   2.8752813e+00
   1.3904816e+00   2.8751075e+00
   1.3908377e+00   2.8744187e+00
   1.3915151e+00   2.8731070e+00
   1.3917054e+00   2.8727381e+00
   1.3922135e+00   2.8717532e+00
   1.3923100e+00   2.8715660e+00
   1.3926036e+00   2.8709965e+00
   1.3931790e+00   2.8698795e+00
   1.3932283e+00   2.8697839e+00
   1.3939990e+00   2.8682866e+00
   1.3941419e+00   2.8680086e+00
   1.3947865e+00   2.8667548e+00
   1.3953042e+00   2.8657467e+00
   1.3953636e+00   2.8656310e+00
   1.3954746e+00   2.8654149e+00
   1.3955319e+00   2.8653033e+00
   1.3958749e+00   2.8646350e+00
   1.3960228e+00   2.8643467e+00
   1.3961483e+00   2.8641020e+00
   1.3974258e+00   2.8616087e+00
   1.3976698e+00   2.8611321e+00
   1.3977451e+00   2.8609848e+00
   1.3983963e+00   2.8597116e+00
   1.3983963e+00   2.8597120e+00
   1.3983964e+00   2.8597116e+00
   1.3983966e+00   2.8597112e+00
   1.3983971e+00   2.8597102e+00
   1.3983980e+00   2.8597083e+00
   1.3983998e+00   2.8597047e+00
   1.3984033e+00   2.8596980e+00
   1.3984096e+00   2.8596860e+00
   1.3984206e+00   2.8596642e+00
   1.3984393e+00   2.8596277e+00
   1.3984705e+00   2.8595665e+00
   1.3985213e+00   2.8594673e+00
   1.3985800e+00   2.8593524e+00
   1.3986022e+00   2.8593090e+00
   1.3987215e+00   2.8590755e+00
   1.3987285e+00   2.8590617e+00
   1.3989226e+00   2.8586820e+00
   1.3990961e+00   2.8583422e+00
   1.3992152e+00   2.8581090e+00
   1.3996505e+00   2.8572564e+00
   1.3999197e+00   2.8567286e+00
   1.4002882e+00   2.8560061e+00
   1.4008365e+00   2.8549306e+00
   1.4011047e+00   2.8544042e+00
   1.4012107e+00   2.8541960e+00
   1.4012152e+00   2.8541870e+00
   1.4021820e+00   2.8522873e+00
   1.4025278e+00   2.8516070e+00
   1.4028816e+00   2.8509110e+00
   1.4031291e+00   2.8504238e+00
   1.4038429e+00   2.8490174e+00
   1.4039756e+00   2.8487558e+00
   1.4043869e+00   2.8479450e+00
   1.4048246e+00   2.8470812e+00
   1.4049492e+00   2.8468354e+00
   1.4051270e+00   2.8464840e+00
   1.4051964e+00   2.8463470e+00
   1.4054357e+00   2.8458745e+00
   1.4057227e+00   2.8453074e+00
   1.4057552e+00   2.8452435e+00
   1.4063781e+00   2.8440115e+00
   1.4065773e+00   2.8436174e+00
   1.4066855e+00   2.8434036e+00
   1.4066933e+00   2.8433878e+00
   1.4069811e+00   2.8428185e+00
   1.4073337e+00   2.8421202e+00
   1.4076954e+00   2.8414037e+00
   1.4078195e+00   2.8411577e+00
   1.4081191e+00   2.8405638e+00
   1.4085848e+00   2.8396400e+00
   1.4091172e+00   2.8385832e+00
   1.4091474e+00   2.8385234e+00
   1.4092486e+00   2.8383224e+00
   1.4096678e+00   2.8374896e+00
   1.4097528e+00   2.8373206e+00
   1.4105630e+00   2.8357096e+00
   1.4118702e+00   2.8331060e+00
   1.4123805e+00   2.8320885e+00
   1.4125022e+00   2.8318458e+00
   1.4130374e+00   2.8307774e+00
   1.4132096e+00   2.8304336e+00
   1.4132111e+00   2.8304305e+00
   1.4135461e+00   2.8297613e+00
   1.4137312e+00   2.8293915e+00
   1.4141483e+00   2.8285577e+00
   1.4142133e+00   2.8284276e+00
   1.4142134e+00   2.8284276e+00
   1.4142135e+00   2.8284273e+00
   1.4142138e+00   2.8284266e+00
   1.4142144e+00   2.8284256e+00
   1.4142156e+00   2.8284233e+00
   1.4142178e+00   2.8284187e+00
   1.4142219e+00   2.8284104e+00
   1.4142294e+00   2.8283954e+00
   1.4142425e+00   2.8283691e+00
   1.4142652e+00   2.8283238e+00
   1.4143030e+00   2.8282483e+00
   1.4143646e+00   2.8281250e+00
   1.4144201e+00   2.8280140e+00
   1.4144636e+00   2.8279269e+00
   1.4146197e+00   2.8276145e+00
   1.4148617e+00   2.8271303e+00
   1.4152306e+00   2.8263915e+00
   1.4152473e+00   2.8263580e+00
   1.4153143e+00   2.8262239e+00
   1.4154572e+00   2.8259375e+00
   1.4154671e+00   2.8259177e+00
   1.4157853e+00   2.8252802e+00
   1.4158391e+00   2.8251722e+00
   1.4166077e+00   2.8236306e+00
   1.4166089e+00   2.8236282e+00
   1.4168936e+00   2.8230570e+00
   1.4176856e+00   2.8214657e+00
   1.4178115e+00   2.8212128e+00
   1.4186343e+00   2.8195580e+00
   1.4186673e+00   2.8194914e+00
   1.4187837e+00   2.8192573e+00
   1.4190203e+00   2.8187810e+00
   1.4192650e+00   2.8182880e+00
   1.4195520e+00   2.8177100e+00
   1.4198664e+00   2.8170760e+00
   1.4211328e+00   2.8145206e+00
   1.4216584e+00   2.8134587e+00
   1.4219658e+00   2.8128371e+00
   1.4220392e+00   2.8126888e+00
   1.4220775e+00   2.8126113e+00
   1.4223742e+00   2.8120110e+00
   1.4229310e+00   2.8108842e+00
   1.4236028e+00   2.8095230e+00
   1.4238244e+00   2.8090740e+00
   1.4240465e+00   2.8086236e+00
   1.4241384e+00   2.8084370e+00
   1.4255543e+00   2.8055623e+00
   1.4258400e+00   2.8049812e+00
   1.4260731e+00   2.8045075e+00
   1.4263034e+00   2.8040390e+00
   1.4263567e+00   2.8039305e+00
   1.4265361e+00   2.8035655e+00
   1.4266118e+00   2.8034112e+00
   1.4271990e+00   2.8022156e+00
   1.4277552e+00   2.8010820e+00
   1.4280060e+00   2.8005705e+00
   1.4280367e+00   2.8005078e+00
   1.4282186e+00   2.8001370e+00
   1.4283326e+00   2.7999043e+00
   1.4283704e+00   2.7998273e+00
   1.4287982e+00   2.7989538e+00
   1.4287989e+00   2.7989526e+00
   1.4288821e+00   2.7987826e+00
   1.4292800e+00   2.7979696e+00
   1.4297174e+00   2.7970755e+00
   1.4298584e+00   2.7967873e+00
   1.4303079e+00   2.7958680e+00
   1.4304684e+00   2.7955394e+00
   1.4309437e+00   2.7945662e+00
   1.4313459e+00   2.7937422e+00
   1.4315691e+00   2.7932847e+00
   1.4324245e+00   2.7915300e+00
   1.4324448e+00   2.7914884e+00
   1.4331931e+00   2.7899518e+00
   1.4336872e+00   2.7889361e+00
   1.4342583e+00   2.7877610e+00
   1.4343702e+00   2.7875310e+00
   1.4348605e+00   2.7865214e+00
   1.4349109e+00   2.7864177e+00
   1.4365437e+00   2.7830503e+00
   1.4372352e+00   2.7816217e+00
   1.4372660e+00   2.7815580e+00
   1.4373107e+00   2.7814658e+00
   1.4376996e+00   2.7806618e+00
   1.4387301e+00   2.7785290e+00
   1.4387752e+00   2.7784357e+00
   1.4391007e+00   2.7777610e+00
   1.4392217e+00   2.7775104e+00
   1.4405903e+00   2.7746708e+00
   1.4411764e+00   2.7734532e+00
   1.4413016e+00   2.7731931e+00
   1.4415352e+00   2.7727072e+00
   1.4417025e+00   2.7723591e+00
   1.4417813e+00   2.7721953e+00
   1.4425098e+00   2.7706790e+00
   1.4426448e+00   2.7703980e+00
   1.4426990e+00   2.7702850e+00
   1.4429626e+00   2.7697356e+00
   1.4430820e+00   2.7694867e+00
   1.4444442e+00   2.7666450e+00
   1.4444900e+00   2.7665493e+00
   1.4447724e+00   2.7659595e+00
   1.4450349e+00   2.7654107e+00
   1.4450448e+00   2.7653902e+00
   1.4458159e+00   2.7637773e+00
   1.4465697e+00   2.7621992e+00
   1.4465817e+00   2.7621741e+00
   1.4466131e+00   2.7621083e+00
   1.4470358e+00   2.7612226e+00
   1.4474012e+00   2.7604566e+00
   1.4476163e+00   2.7600050e+00
   1.4476379e+00   2.7599597e+00
   1.4478154e+00   2.7595873e+00
   1.4480695e+00   2.7590542e+00
   1.4487183e+00   2.7576914e+00
   1.4489254e+00   2.7572560e+00
   1.4491143e+00   2.7568588e+00
   1.4492134e+00   2.7566504e+00
   1.4504080e+00   2.7541363e+00
   1.4510087e+00   2.7528703e+00
   1.4512314e+00   2.7524009e+00
   1.4513134e+00   2.7522278e+00
   1.4517300e+00   2.7513487e+00
   1.4523834e+00   2.7499690e+00
   1.4526211e+00   2.7494667e+00
   1.4526840e+00   2.7493336e+00
   1.4539763e+00   2.7466002e+00
   1.4546922e+00   2.7450830e+00
   1.4547632e+00   2.7449330e+00
   1.4551280e+00   2.7441595e+00
   1.4557930e+00   2.7427483e+00
   1.4561359e+00   2.7420200e+00
   1.4564372e+00   2.7413797e+00
   1.4572611e+00   2.7396278e+00
   1.4581255e+00   2.7377875e+00
   1.4581558e+00   2.7377230e+00
   1.4588444e+00   2.7362550e+00
   1.4590417e+00   2.7358344e+00
   1.4591676e+00   2.7355657e+00
   1.4591922e+00   2.7355132e+00
   1.4592161e+00   2.7354622e+00
   1.4595015e+00   2.7348530e+00
   1.4604291e+00   2.7328715e+00
   1.4606544e+00   2.7323900e+00
   1.4608765e+00   2.7319150e+00
   1.4611409e+00   2.7313495e+00
   1.4612622e+00   2.7310896e+00
   1.4626620e+00   2.7280910e+00
   1.4628837e+00   2.7276150e+00
   1.4629831e+00   2.7274020e+00
   1.4630352e+00   2.7272904e+00
   1.4632585e+00   2.7268112e+00
   1.4636497e+00   2.7259710e+00
   1.4650083e+00   2.7230504e+00
   1.4652462e+00   2.7225382e+00
   1.4656250e+00   2.7217224e+00
   1.4656675e+00   2.7216310e+00
   1.4656758e+00   2.7216132e+00
   1.4656768e+00   2.7216110e+00
   1.4661282e+00   2.7206380e+00
   1.4662352e+00   2.7204077e+00
   1.4663217e+00   2.7202210e+00
   1.4675689e+00   2.7175293e+00
   1.4677829e+00   2.7170670e+00
   1.4685545e+00   2.7153988e+00
   1.4691457e+00   2.7141194e+00
   1.4694026e+00   2.7135630e+00
   1.4697250e+00   2.7128644e+00
   1.4698917e+00   2.7125032e+00
   1.4710122e+00   2.7100723e+00
   1.4710457e+00   2.7099996e+00
   1.4711689e+00   2.7097323e+00
   1.4718633e+00   2.7082233e+00
   1.4721968e+00   2.7074983e+00
   1.4725214e+00   2.7067919e+00
   1.4727087e+00   2.7063842e+00
   1.4730656e+00   2.7056074e+00
   1.4742957e+00   2.7029260e+00
   1.4743037e+00   2.7029085e+00
   1.4745389e+00   2.7023952e+00
   1.4746213e+00   2.7022154e+00
   1.4747818e+00   2.7018652e+00
   1.4757761e+00   2.6996927e+00
   1.4760363e+00   2.6991234e+00
   1.4763848e+00   2.6983610e+00
   1.4767423e+00   2.6975784e+00
   1.4767792e+00   2.6974974e+00
   1.4780750e+00   2.6946570e+00
   1.4781514e+00   2.6944892e+00
   1.4786432e+00   2.6934100e+00
   1.4791086e+00   2.6923876e+00
   1.4804732e+00   2.6893861e+00
   1.4806441e+00   2.6890097e+00
   1.4806461e+00   2.6890051e+00
   1.4809712e+00   2.6882890e+00
   1.4815843e+00   2.6869373e+00
   1.4816695e+00   2.6867492e+00
   1.4816941e+00   2.6866950e+00
   1.4822345e+00   2.6855025e+00
   1.4826111e+00   2.6846710e+00
   1.4829556e+00   2.6839097e+00
   1.4829823e+00   2.6838508e+00
   1.4834069e+00   2.6829116e+00
   1.4836724e+00   2.6823244e+00
   1.4842721e+00   2.6809971e+00
   1.4843363e+00   2.6808550e+00
   1.4845594e+00   2.6803608e+00
   1.4845897e+00   2.6802936e+00
   1.4846930e+00   2.6800647e+00
   1.4848608e+00   2.6796930e+00
   1.4849004e+00   2.6796050e+00
   1.4851542e+00   2.6790426e+00
   1.4868618e+00   2.6752510e+00
   1.4874244e+00   2.6739998e+00
   1.4874892e+00   2.6738555e+00
   1.4885494e+00   2.6714947e+00
   1.4891089e+00   2.6702468e+00
   1.4896134e+00   2.6691213e+00
   1.4900641e+00   2.6681147e+00
   1.4901906e+00   2.6678320e+00
   1.4907090e+00   2.6666734e+00
   1.4908193e+00   2.6664267e+00
   1.4911030e+00   2.6657917e+00
   1.4915766e+00   2.6647320e+00
   1.4925789e+00   2.6624863e+00
   1.4931768e+00   2.6611450e+00
   1.4934936e+00   2.6604338e+00
   1.4936290e+00   2.6601295e+00
   1.4938227e+00   2.6596947e+00
   1.4940614e+00   2.6591585e+00
   1.4944524e+00   2.6582792e+00
   1.4945606e+00   2.6580358e+00
   1.4953420e+00   2.6562772e+00
   1.4953816e+00   2.6561882e+00
   1.4956188e+00   2.6556540e+00
   1.4966722e+00   2.6532790e+00
   1.4967564e+00   2.6530890e+00
   1.4973570e+00   2.6517330e+00
   1.4975206e+00   2.6513634e+00
   1.4975260e+00   2.6513510e+00
   1.4983544e+00   2.6494784e+00
   1.4984026e+00   2.6493692e+00
   1.4992860e+00   2.6473696e+00
   1.5002005e+00   2.6452966e+00
   1.5002605e+00   2.6451604e+00
   1.5018284e+00   2.6415990e+00
   1.5018770e+00   2.6414888e+00
   1.5019163e+00   2.6413991e+00
   1.5019587e+00   2.6413026e+00
   1.5021696e+00   2.6408231e+00
   1.5022155e+00   2.6407185e+00
   1.5023930e+00   2.6403143e+00
   1.5029802e+00   2.6389773e+00
   1.5038453e+00   2.6370053e+00
   1.5042350e+00   2.6361163e+00
   1.5042458e+00   2.6360917e+00
   1.5048339e+00   2.6347485e+00
   1.5049124e+00   2.6345692e+00
   1.5052760e+00   2.6337383e+00
   1.5055647e+00   2.6330780e+00
   1.5057284e+00   2.6327038e+00
   1.5060712e+00   2.6319191e+00
   1.5064293e+00   2.6310992e+00
   1.5064586e+00   2.6310322e+00
   1.5081899e+00   2.6270616e+00
   1.5082576e+00   2.6269062e+00
   1.5083302e+00   2.6267395e+00
   1.5094286e+00   2.6242144e+00
   1.5094975e+00   2.6240559e+00
   1.5097661e+00   2.6234376e+00
   1.5100644e+00   2.6227508e+00
   1.5111164e+00   2.6203260e+00
   1.5118594e+00   2.6186110e+00
   1.5125657e+00   2.6169791e+00
   1.5126963e+00   2.6166773e+00
   1.5136373e+00   2.6144996e+00
   1.5136919e+00   2.6143732e+00
   1.5138450e+00   2.6140184e+00
   1.5141400e+00   2.6133351e+00
   1.5141927e+00   2.6132128e+00
   1.5152166e+00   2.6108380e+00
   1.5155108e+00   2.6101546e+00
   1.5158772e+00   2.6093035e+00
   1.5158857e+00   2.6092840e+00
   1.5162020e+00   2.6085486e+00
   1.5163730e+00   2.6081510e+00
   1.5165675e+00   2.6076990e+00
   1.5170962e+00   2.6064684e+00
   1.5172380e+00   2.6061380e+00
   1.5179715e+00   2.6044290e+00
   1.5182005e+00   2.6038947e+00
   1.5189599e+00   2.6021230e+00
   1.5194949e+00   2.6008732e+00
   1.5197533e+00   2.6002690e+00
   1.5200179e+00   2.5996504e+00
   1.5200449e+00   2.5995872e+00
   1.5200719e+00   2.5995243e+00
   1.5201392e+00   2.5993667e+00
   1.5207290e+00   2.5979867e+00
   1.5210371e+00   2.5972648e+00
   1.5213983e+00   2.5964184e+00
   1.5216738e+00   2.5957725e+00
   1.5217920e+00   2.5954952e+00
   1.5220006e+00   2.5950062e+00
   1.5227906e+00   2.5931518e+00
   1.5236723e+00   2.5910790e+00
   1.5239203e+00   2.5904956e+00
   1.5249782e+00   2.5880044e+00
   1.5249925e+00   2.5879707e+00
   1.5260979e+00   2.5853630e+00
   1.5263170e+00   2.5848453e+00
   1.5264213e+00   2.5845988e+00
   1.5268693e+00   2.5835402e+00
   1.5274901e+00   2.5820718e+00
   1.5276959e+00   2.5815850e+00
   1.5288203e+00   2.5789210e+00
   1.5288430e+00   2.5788672e+00
   1.5291822e+00   2.5780628e+00
   1.5296150e+00   2.5770354e+00
   1.5303446e+00   2.5753021e+00
   1.5306877e+00   2.5744865e+00
   1.5307883e+00   2.5742471e+00
   1.5317160e+00   2.5720390e+00
   1.5319369e+00   2.5715127e+00
   1.5332668e+00   2.5683403e+00
   1.5333252e+00   2.5682008e+00
   1.5335034e+00   2.5677752e+00
   1.5337410e+00   2.5672076e+00
   1.5341843e+00   2.5661476e+00
   1.5341974e+00   2.5661163e+00
   1.5345042e+00   2.5653825e+00
   1.5351003e+00   2.5639555e+00
   1.5353183e+00   2.5634334e+00
   1.5356002e+00   2.5627577e+00
   1.5357124e+00   2.5624890e+00
   1.5358110e+00   2.5622528e+00
   1.5359309e+00   2.5619652e+00
   1.5362451e+00   2.5612113e+00
   1.5363800e+00   2.5608878e+00
   1.5365763e+00   2.5604167e+00
   1.5366563e+00   2.5602245e+00
   1.5366888e+00   2.5601466e+00
   1.5368063e+00   2.5598643e+00
   1.5404330e+00   2.5511298e+00
   1.5404882e+00   2.5509965e+00
   1.5408775e+00   2.5500560e+00
   1.5413262e+00   2.5489714e+00
   1.5415221e+00   2.5484970e+00
   1.5417411e+00   2.5479674e+00
   1.5423640e+00   2.5464590e+00
   1.5427126e+00   2.5456142e+00
   1.5431422e+00   2.5445724e+00
   1.5431484e+00   2.5445573e+00
   1.5444891e+00   2.5413015e+00
   1.5445348e+00   2.5411904e+00
   1.5446792e+00   2.5408397e+00
   1.5449635e+00   2.5401480e+00
   1.5452399e+00   2.5394752e+00
   1.5461469e+00   2.5372663e+00
   1.5462226e+00   2.5370815e+00
   1.5463195e+00   2.5368452e+00
   1.5463712e+00   2.5367193e+00
   1.5476016e+00   2.5337162e+00
   1.5480690e+00   2.5325737e+00
   1.5481112e+00   2.5324705e+00
   1.5485086e+00   2.5314984e+00
   1.5486604e+00   2.5311270e+00
   1.5489600e+00   2.5303936e+00
   1.5493078e+00   2.5295417e+00
   1.5494953e+00   2.5290823e+00
   1.5496477e+00   2.5287087e+00
   1.5507252e+00   2.5260650e+00
   1.5511091e+00   2.5251222e+00
   1.5513929e+00   2.5244248e+00
   1.5514807e+00   2.5242090e+00
   1.5518119e+00   2.5233940e+00
   1.5518660e+00   2.5232610e+00
   1.5522760e+00   2.5222523e+00
   1.5524127e+00   2.5219157e+00
   1.5527523e+00   2.5210795e+00
   1.5531166e+00   2.5201817e+00
   1.5534256e+00   2.5194200e+00
   1.5534704e+00   2.5193093e+00
   1.5542682e+00   2.5173402e+00
   1.5552002e+00   2.5150366e+00
   1.5552716e+00   2.5148600e+00
   1.5558331e+00   2.5134704e+00
   1.5562440e+00   2.5124526e+00
   1.5567086e+00   2.5113013e+00
   1.5570050e+00   2.5105660e+00
   1.5581133e+00   2.5078142e+00
   1.5584617e+00   2.5069480e+00
   1.5593944e+00   2.5046270e+00
   1.5595460e+00   2.5042496e+00
   1.5603701e+00   2.5021951e+00
   1.5603924e+00   2.5021396e+00
   1.5615582e+00   2.4992285e+00
   1.5616770e+00   2.4989320e+00
   1.5625194e+00   2.4968243e+00
   1.5625577e+00   2.4967287e+00
   1.5626180e+00   2.4965775e+00
   1.5630110e+00   2.4955930e+00
   1.5630380e+00   2.4955258e+00
   1.5634626e+00   2.4944615e+00
   1.5649400e+00   2.4907532e+00
   1.5649872e+00   2.4906347e+00
   1.5650843e+00   2.4903903e+00
   1.5654906e+00   2.4893687e+00
   1.5657433e+00   2.4887328e+00
   1.5658232e+00   2.4885318e+00
   1.5658593e+00   2.4884410e+00
   1.5659039e+00   2.4883290e+00
   1.5661821e+00   2.4876282e+00
   1.5676080e+00   2.4840330e+00
   1.5679058e+00   2.4832814e+00
   1.5680063e+00   2.4830275e+00
   1.5686166e+00   2.4814851e+00
   1.5686781e+00   2.4813294e+00
   1.5691481e+00   2.4801407e+00
   1.5693353e+00   2.4796667e+00
   1.5697196e+00   2.4786937e+00
   1.5707365e+00   2.4761152e+00
   1.5709717e+00   2.4755185e+00
   1.5713296e+00   2.4746096e+00
   1.5715697e+00   2.4739997e+00
   1.5719000e+00   2.4731603e+00
   1.5737691e+00   2.4684010e+00
   1.5738568e+00   2.4681770e+00
   1.5740612e+00   2.4676561e+00
   1.5741622e+00   2.4673980e+00
   1.5750128e+00   2.4652257e+00
   1.5752287e+00   2.4646742e+00
   1.5753902e+00   2.4642613e+00
   1.5759375e+00   2.4628608e+00
   1.5760872e+00   2.4624774e+00
   1.5764335e+00   2.4615910e+00
   1.5765895e+00   2.4611912e+00
   1.5767547e+00   2.4607677e+00
   1.5769463e+00   2.4602768e+00
   1.5776960e+00   2.4583535e+00
   1.5778145e+00   2.4580493e+00
   1.5779285e+00   2.4577563e+00
   1.5793225e+00   2.4541724e+00
   1.5796679e+00   2.4532830e+00
   1.5798419e+00   2.4528348e+00
   1.5798826e+00   2.4527300e+00
   1.5802817e+00   2.4517012e+00
   1.5806216e+00   2.4508245e+00
   1.5819145e+00   2.4474854e+00
   1.5820640e+00   2.4470992e+00
   1.5824640e+00   2.4460645e+00
   1.5825080e+00   2.4459507e+00
   1.5830003e+00   2.4446760e+00
   1.5836102e+00   2.4430954e+00
   1.5842395e+00   2.4414630e+00
   1.5842429e+00   2.4414537e+00
   1.5844470e+00   2.4409242e+00
   1.5844550e+00   2.4409034e+00
   1.5847630e+00   2.4401033e+00
   1.5849271e+00   2.4396770e+00
   1.5854756e+00   2.4382510e+00
   1.5855844e+00   2.4379680e+00
   1.5857956e+00   2.4374185e+00
   1.5864354e+00   2.4357526e+00
   1.5876353e+00   2.4326234e+00
   1.5878118e+00   2.4321625e+00
   1.5879943e+00   2.4316860e+00
   1.5880811e+00   2.4314590e+00
   1.5886939e+00   2.4298575e+00
   1.5890177e+00   2.4290102e+00
   1.5893693e+00   2.4280899e+00
   1.5895798e+00   2.4275386e+00
   1.5908288e+00   2.4242637e+00
   1.5912509e+00   2.4231555e+00
   1.5917434e+00   2.4218614e+00
   1.5924078e+00   2.4201136e+00
   1.5929310e+00   2.4187357e+00
   1.5929513e+00   2.4186823e+00
   1.5929698e+00   2.4186337e+00
   1.5935436e+00   2.4171212e+00
   1.5940272e+00   2.4158456e+00
   1.5941273e+00   2.4155812e+00
   1.5947201e+00   2.4140155e+00
   1.5950983e+00   2.4130158e+00
   1.5953430e+00   2.4123688e+00
   1.5956057e+00   2.4116735e+00
   1.5963088e+00   2.4098117e+00
   1.5978702e+00   2.4056690e+00
   1.5980000e+00   2.4053240e+00
   1.5988164e+00   2.4031530e+00
   1.5989702e+00   2.4027438e+00
   1.5998594e+00   2.4003751e+00
   1.5999736e+00   2.4000704e+00
   1.6004449e+00   2.3988130e+00
   1.6006204e+00   2.3983445e+00
   1.6008173e+00   2.3978188e+00
   1.6008294e+00   2.3977869e+00
   1.6008686e+00   2.3976820e+00
   1.6010321e+00   2.3972452e+00
   1.6011863e+00   2.3968334e+00
   1.6014304e+00   2.3961806e+00
   1.6014450e+00   2.3961420e+00
   1.6015298e+00   2.3959150e+00
   1.6023711e+00   2.3936641e+00
   1.6024550e+00   2.3934393e+00
   1.6024821e+00   2.3933666e+00
   1.6030150e+00   2.3919390e+00
   1.6034515e+00   2.3907685e+00
   1.6055520e+00   2.3851230e+00
   1.6055776e+00   2.3850539e+00
   1.6065648e+00   2.3823936e+00
   1.6069053e+00   2.3814747e+00
   1.6069354e+00   2.3813934e+00
   1.6084857e+00   2.3772032e+00
   1.6094564e+00   2.3745737e+00
   1.6095017e+00   2.3744510e+00
   1.6095438e+00   2.3743367e+00
   1.6096450e+00   2.3740623e+00
   1.6102535e+00   2.3724113e+00
   1.6109886e+00   2.3704140e+00
   1.6116124e+00   2.3687172e+00
   1.6121660e+00   2.3672100e+00
   1.6121705e+00   2.3671978e+00
   1.6124940e+00   2.3663160e+00
   1.6125007e+00   2.3662980e+00
   1.6125379e+00   2.3661966e+00
   1.6126180e+00   2.3659782e+00
   1.6133382e+00   2.3640132e+00
   1.6137140e+00   2.3629870e+00
   1.6144636e+00   2.3609383e+00
   1.6146820e+00   2.3603408e+00
   1.6147907e+00   2.3600433e+00
   1.6149305e+00   2.3596604e+00
   1.6150637e+00   2.3592960e+00
   1.6150975e+00   2.3592030e+00
   1.6157027e+00   2.3575450e+00
   1.6160125e+00   2.3566957e+00
   1.6160746e+00   2.3565257e+00
   1.6164790e+00   2.3554153e+00
   1.6173097e+00   2.3531334e+00
   1.6176318e+00   2.3522480e+00
   1.6176487e+00   2.3522012e+00
   1.6195015e+00   2.3470960e+00
   1.6199408e+00   2.3458831e+00
   1.6200240e+00   2.3456533e+00
   1.6202298e+00   2.3450844e+00
   1.6207261e+00   2.3437123e+00
   1.6213100e+00   2.3420966e+00
   1.6214863e+00   2.3416080e+00
   1.6216677e+00   2.3411055e+00
   1.6218688e+00   2.3405483e+00
   1.6219261e+00   2.3403897e+00
   1.6219944e+00   2.3402002e+00
   1.6235803e+00   2.3357970e+00
   1.6236259e+00   2.3356702e+00
   1.6236280e+00   2.3356645e+00
   1.6238160e+00   2.3351414e+00
   1.6242440e+00   2.3339505e+00
   1.6254082e+00   2.3307066e+00
   1.6255264e+00   2.3303766e+00
   1.6263307e+00   2.3281310e+00
   1.6265785e+00   2.3274384e+00
   1.6268638e+00   2.3266406e+00
   1.6275535e+00   2.3247104e+00
   1.6276095e+00   2.3245537e+00
   1.6279728e+00   2.3235357e+00
   1.6280195e+00   2.3234048e+00
   1.6280209e+00   2.3234010e+00
   1.6282362e+00   2.3227973e+00
   1.6291821e+00   2.3201427e+00
   1.6292245e+00   2.3200238e+00
   1.6297897e+00   2.3184352e+00
   1.6298169e+00   2.3183590e+00
   1.6301166e+00   2.3175159e+00
   1.6304680e+00   2.3165270e+00
   1.6307222e+00   2.3158112e+00
   1.6311616e+00   2.3145730e+00
   1.6313654e+00   2.3139982e+00
   1.6328155e+00   2.3099036e+00
   1.6331081e+00   2.3090758e+00
   1.6339629e+00   2.3066560e+00
   1.6342777e+00   2.3057637e+00
   1.6350483e+00   2.3035772e+00
   1.6358668e+00   2.3012520e+00
   1.6363583e+00   2.2998536e+00
   1.6373594e+00   2.2970018e+00
   1.6374933e+00   2.2966200e+00
   1.6379564e+00   2.2952988e+00
   1.6379977e+00   2.2951806e+00
   1.6384260e+00   2.2939575e+00
   1.6386724e+00   2.2932534e+00
   1.6390402e+00   2.2922018e+00
   1.6391339e+00   2.2919335e+00
   1.6397436e+00   2.2901886e+00
   1.6398737e+00   2.2898157e+00
   1.6402130e+00   2.2888434e+00
   1.6407466e+00   2.2873135e+00
   1.6408075e+00   2.2871385e+00
   1.6411532e+00   2.2861462e+00
   1.6411558e+00   2.2861388e+00
   1.6426915e+00   2.2817228e+00
   1.6432849e+00   2.2800130e+00
   1.6434993e+00   2.2793949e+00
   1.6435469e+00   2.2792573e+00
   1.6443517e+00   2.2769344e+00
   1.6444867e+00   2.2765446e+00
   1.6449852e+00   2.2751030e+00
   1.6451318e+00   2.2746792e+00
   1.6453158e+00   2.2741470e+00
   1.6453990e+00   2.2739060e+00
   1.6458558e+00   2.2725835e+00
   1.6459028e+00   2.2724470e+00
   1.6459530e+00   2.2723014e+00
   1.6463797e+00   2.2710648e+00
   1.6469886e+00   2.2692980e+00
   1.6475058e+00   2.2677960e+00
   1.6478596e+00   2.2667677e+00
   1.6479245e+00   2.2665784e+00
   1.6479795e+00   2.2664187e+00
   1.6486206e+00   2.2645530e+00
   1.6498227e+00   2.2610483e+00
   1.6507441e+00   2.2583568e+00
   1.6507465e+00   2.2583500e+00
   1.6507739e+00   2.2582700e+00
   1.6524174e+00   2.2534566e+00
   1.6532965e+00   2.2508762e+00
   1.6534748e+00   2.2503520e+00
   1.6536735e+00   2.2497680e+00
   1.6540200e+00   2.2487493e+00
   1.6542753e+00   2.2479973e+00
   1.6542817e+00   2.2479784e+00
   1.6556038e+00   2.2440822e+00
   1.6561209e+00   2.2425554e+00
   1.6563370e+00   2.2419170e+00
   1.6563480e+00   2.2418842e+00
   1.6564922e+00   2.2414580e+00
   1.6569808e+00   2.2400131e+00
   1.6575305e+00   2.2383854e+00
   1.6580153e+00   2.2369492e+00
   1.6584371e+00   2.2356980e+00
   1.6588546e+00   2.2344590e+00
   1.6588732e+00   2.2344036e+00
   1.6593239e+00   2.2330644e+00
   1.6597378e+00   2.2318337e+00
   1.6599599e+00   2.2311728e+00
   1.6602467e+00   2.2303193e+00
   1.6603117e+00   2.2301254e+00
   1.6603660e+00   2.2299635e+00
   1.6606080e+00   2.2292428e+00
   1.6608949e+00   2.2283878e+00
   1.6611621e+00   2.2275910e+00
   1.6611756e+00   2.2275505e+00
   1.6625507e+00   2.2234435e+00
   1.6634463e+00   2.2207623e+00
   1.6636896e+00   2.2200332e+00
   1.6637971e+00   2.2197110e+00
   1.6647644e+00   2.2168080e+00
   1.6649138e+00   2.2163591e+00
   1.6652391e+00   2.2153814e+00
   1.6654938e+00   2.2146153e+00
   1.6656592e+00   2.2141178e+00
   1.6665717e+00   2.2113693e+00
   1.6668085e+00   2.2106557e+00
   1.6674582e+00   2.2086950e+00
   1.6684194e+00   2.2057896e+00
   1.6685605e+00   2.2053626e+00
   1.6694653e+00   2.2026217e+00
   1.6702871e+00   2.2001278e+00
   1.6703209e+00   2.2000256e+00
   1.6706041e+00   2.1991650e+00
   1.6710510e+00   2.1978066e+00
   1.6711211e+00   2.1975935e+00
   1.6719477e+00   2.1950770e+00
   1.6719501e+00   2.1950698e+00
   1.6720077e+00   2.1948940e+00
   1.6723257e+00   2.1939247e+00
   1.6723948e+00   2.1937144e+00
   1.6725743e+00   2.1931670e+00
   1.6727352e+00   2.1926758e+00
   1.6727607e+00   2.1925980e+00
   1.6729168e+00   2.1921217e+00
   1.6733898e+00   2.1906774e+00
   1.6736871e+00   2.1897686e+00
   1.6739448e+00   2.1889803e+00
   1.6742026e+00   2.1881920e+00
   1.6764815e+00   2.1812015e+00
   1.6765188e+00   2.1810868e+00
   1.6768433e+00   2.1800888e+00
   1.6773001e+00   2.1786823e+00
   1.6774051e+00   2.1783590e+00
   1.6776356e+00   2.1776490e+00
   1.6784341e+00   2.1751862e+00
   1.6788180e+00   2.1740012e+00
   1.6799276e+00   2.1705697e+00
   1.6802218e+00   2.1696587e+00
   1.6803029e+00   2.1694076e+00
   1.6804994e+00   2.1687984e+00
   1.6811252e+00   2.1668577e+00
   1.6814418e+00   2.1658752e+00
   1.6815690e+00   2.1654800e+00
   1.6819675e+00   2.1642413e+00
   1.6823908e+00   2.1629250e+00
   1.6832234e+00   2.1603327e+00
   1.6833131e+00   2.1600528e+00
   1.6837785e+00   2.1586013e+00
   1.6842581e+00   2.1571043e+00
   1.6844901e+00   2.1563795e+00
   1.6854820e+00   2.1532767e+00
   1.6855587e+00   2.1530368e+00
   1.6858313e+00   2.1521828e+00
   1.6864684e+00   2.1501853e+00
   1.6869955e+00   2.1485307e+00
   1.6870460e+00   2.1483722e+00
   1.6872348e+00   2.1477790e+00
   1.6877619e+00   2.1461220e+00
   1.6877793e+00   2.1460671e+00
   1.6879978e+00   2.1453795e+00
   1.6888897e+00   2.1425698e+00
   1.6889186e+00   2.1424790e+00
   1.6890360e+00   2.1421087e+00
   1.6894706e+00   2.1407370e+00
   1.6898307e+00   2.1396003e+00
   1.6905909e+00   2.1371968e+00
   1.6907647e+00   2.1366467e+00
   1.6913667e+00   2.1347400e+00
   1.6923399e+00   2.1316524e+00
   1.6925151e+00   2.1310960e+00
   1.6928169e+00   2.1301372e+00
   1.6947806e+00   2.1238823e+00
   1.6952715e+00   2.1223142e+00
   1.6957095e+00   2.1209142e+00
   1.6959653e+00   2.1200957e+00
   1.6960621e+00   2.1197863e+00
   1.6961191e+00   2.1196039e+00
   1.6961845e+00   2.1193943e+00
   1.6962613e+00   2.1191485e+00
   1.6971128e+00   2.1164196e+00
   1.6974725e+00   2.1152656e+00
   1.6975132e+00   2.1151350e+00
   1.6975292e+00   2.1150835e+00
   1.6979221e+00   2.1138217e+00
   1.6983727e+00   2.1123734e+00
   1.6994401e+00   2.1089365e+00
   1.7000449e+00   2.1069858e+00
   1.7003914e+00   2.1058671e+00
   1.7006822e+00   2.1049278e+00
   1.7008195e+00   2.1044838e+00
   1.7009857e+00   2.1039464e+00
   1.7010032e+00   2.1038897e+00
   1.7011976e+00   2.1032610e+00
   1.7018820e+00   2.1010450e+00
   1.7020268e+00   2.1005760e+00
   1.7024179e+00   2.0993078e+00
   1.7033408e+00   2.0963113e+00
   1.7036400e+00   2.0953386e+00
   1.7038946e+00   2.0945100e+00
   1.7045124e+00   2.0924985e+00
   1.7045903e+00   2.0922444e+00
   1.7050070e+00   2.0908860e+00
   1.7057347e+00   2.0885103e+00
   1.7058190e+00   2.0882354e+00
   1.7058264e+00   2.0882110e+00
   1.7073929e+00   2.0830836e+00
   1.7074667e+00   2.0828419e+00
   1.7079637e+00   2.0812113e+00
   1.7082845e+00   2.0801578e+00
   1.7089237e+00   2.0780566e+00
   1.7108442e+00   2.0717260e+00
   1.7110419e+00   2.0710728e+00
   1.7113165e+00   2.0701650e+00
   1.7114764e+00   2.0696359e+00
   1.7116846e+00   2.0689476e+00
   1.7120522e+00   2.0677304e+00
   1.7122320e+00   2.0671349e+00
   1.7126914e+00   2.0656118e+00
   1.7127790e+00   2.0653212e+00
   1.7130038e+00   2.0645754e+00
   1.7130606e+00   2.0643868e+00
   1.7131331e+00   2.0641463e+00
   1.7132863e+00   2.0636375e+00
   1.7137831e+00   2.0619867e+00
   1.7138265e+00   2.0618427e+00
   1.7138295e+00   2.0618327e+00
   1.7139852e+00   2.0613150e+00
   1.7142605e+00   2.0603993e+00
   1.7144693e+00   2.0597038e+00
   1.7163919e+00   2.0532887e+00
   1.7168520e+00   2.0517500e+00
   1.7168800e+00   2.0516562e+00
   1.7185382e+00   2.0460956e+00
   1.7191210e+00   2.0441360e+00
   1.7193711e+00   2.0432944e+00
   1.7198426e+00   2.0417068e+00
   1.7198687e+00   2.0416188e+00
   1.7202151e+00   2.0404508e+00
   1.7202779e+00   2.0402393e+00
   1.7205931e+00   2.0391757e+00
   1.7213582e+00   2.0365913e+00
   1.7215544e+00   2.0359275e+00
   1.7220094e+00   2.0343880e+00
   1.7222960e+00   2.0334175e+00
   1.7226595e+00   2.0321853e+00
   1.7229805e+00   2.0310965e+00
   1.7242522e+00   2.0267750e+00
   1.7244812e+00   2.0259957e+00
   1.7247638e+00   2.0250335e+00
   1.7248658e+00   2.0246856e+00
   1.7249929e+00   2.0242524e+00
   1.7259305e+00   2.0210530e+00
   1.7261810e+00   2.0201970e+00
   1.7263182e+00   2.0197282e+00
   1.7265062e+00   2.0190852e+00
   1.7269124e+00   2.0176954e+00
   1.7269579e+00   2.0175397e+00
   1.7276702e+00   2.0150986e+00
   1.7283058e+00   2.0129173e+00
   1.7284421e+00   2.0124490e+00
   1.7290198e+00   2.0104630e+00
   1.7292846e+00   2.0095515e+00
   1.7293384e+00   2.0093668e+00
   1.7303377e+00   2.0059226e+00
   1.7304890e+00   2.0054004e+00
   1.7313845e+00   2.0023065e+00
   1.7319516e+00   2.0003436e+00
   1.7324584e+00   1.9985876e+00
   1.7335013e+00   1.9949671e+00
   1.7346512e+00   1.9909647e+00
   1.7347882e+00   1.9904875e+00
   1.7354286e+00   1.9882531e+00
   1.7356712e+00   1.9874059e+00
   1.7359958e+00   1.9862715e+00
   1.7361959e+00   1.9855719e+00
   1.7362385e+00   1.9854226e+00
   1.7364515e+00   1.9846774e+00
   1.7369307e+00   1.9829994e+00
   1.7369564e+00   1.9829097e+00
   1.7378216e+00   1.9798750e+00
   1.7384591e+00   1.9776350e+00
   1.7389796e+00   1.9758036e+00
   1.7392973e+00   1.9746847e+00
   1.7393973e+00   1.9743322e+00
   1.7394712e+00   1.9740720e+00
   1.7396995e+00   1.9732671e+00
   1.7398722e+00   1.9726579e+00
   1.7403591e+00   1.9709390e+00
   1.7403810e+00   1.9708616e+00
   1.7413229e+00   1.9675313e+00
   1.7424612e+00   1.9634959e+00
   1.7429360e+00   1.9618094e+00
   1.7430354e+00   1.9614563e+00
   1.7432255e+00   1.9607803e+00
   1.7433121e+00   1.9604721e+00
   1.7438715e+00   1.9584814e+00
   1.7442986e+00   1.9569592e+00
   1.7443005e+00   1.9569525e+00
   1.7443129e+00   1.9569083e+00
   1.7454857e+00   1.9527209e+00
   1.7462041e+00   1.9501500e+00
   1.7462736e+00   1.9499007e+00
   1.7463136e+00   1.9497579e+00
   1.7467314e+00   1.9482601e+00
   1.7475235e+00   1.9454167e+00
   1.7485883e+00   1.9415857e+00
   1.7489398e+00   1.9403194e+00
   1.7490213e+00   1.9400252e+00
   1.7496257e+00   1.9378443e+00
   1.7499589e+00   1.9366401e+00
   1.7501202e+00   1.9360572e+00
   1.7502587e+00   1.9355562e+00
   1.7504975e+00   1.9346925e+00
   1.7506577e+00   1.9341122e+00
   1.7510642e+00   1.9326398e+00
   1.7511023e+00   1.9325018e+00
   1.7512856e+00   1.9318374e+00
   1.7514064e+00   1.9313990e+00
   1.7514471e+00   1.9312518e+00
   1.7516686e+00   1.9304478e+00
   1.7518644e+00   1.9297367e+00
   1.7518778e+00   1.9296885e+00
   1.7537973e+00   1.9227012e+00
   1.7542113e+00   1.9211900e+00
   1.7543653e+00   1.9206274e+00
   1.7543988e+00   1.9205052e+00
   1.7564694e+00   1.9129194e+00
   1.7569126e+00   1.9112909e+00
   1.7569995e+00   1.9109710e+00
   1.7573254e+00   1.9097720e+00
   1.7574432e+00   1.9093386e+00
   1.7583474e+00   1.9060057e+00
   1.7588704e+00   1.9040748e+00
   1.7591612e+00   1.9029996e+00
   1.7591655e+00   1.9029838e+00
   1.7595661e+00   1.9015020e+00
   1.7598953e+00   1.9002827e+00
   1.7613224e+00   1.8949864e+00
   1.7614981e+00   1.8943330e+00
   1.7617238e+00   1.8934935e+00
   1.7621586e+00   1.8918742e+00
   1.7627981e+00   1.8894898e+00
   1.7629293e+00   1.8889999e+00
   1.7629567e+00   1.8888975e+00
   1.7633044e+00   1.8875993e+00
   1.7634684e+00   1.8869863e+00
   1.7635114e+00   1.8868254e+00
   1.7651168e+00   1.8808110e+00
   1.7653129e+00   1.8800749e+00
   1.7662170e+00   1.8766755e+00
   1.7663566e+00   1.8761499e+00
   1.7668267e+00   1.8743781e+00
   1.7672306e+00   1.8728545e+00
   1.7674239e+00   1.8721247e+00
   1.7679886e+00   1.8699907e+00
   1.7682020e+00   1.8691839e+00
   1.7683024e+00   1.8688034e+00
   1.7697285e+00   1.8633957e+00
   1.7705986e+00   1.8600863e+00
   1.7708830e+00   1.8590037e+00
   1.7711797e+00   1.8578725e+00
   1.7716987e+00   1.8558918e+00
   1.7720113e+00   1.8546977e+00
   1.7721702e+00   1.8540905e+00
   1.7724162e+00   1.8531493e+00
   1.7728602e+00   1.8514498e+00
   1.7728628e+00   1.8514398e+00
   1.7729495e+00   1.8511082e+00
   1.7730014e+00   1.8509090e+00
   1.7730330e+00   1.8507879e+00
   1.7735772e+00   1.8487012e+00
   1.7736776e+00   1.8483160e+00
   1.7742350e+00   1.8461747e+00
   1.7747301e+00   1.8442701e+00
   1.7750062e+00   1.8432072e+00
   1.7751720e+00   1.8425684e+00
   1.7755722e+00   1.8410251e+00
   1.7762378e+00   1.8384550e+00
   1.7764622e+00   1.8375877e+00
   1.7772727e+00   1.8344501e+00
   1.7788571e+00   1.8282969e+00
   1.7790861e+00   1.8274052e+00
   1.7794534e+00   1.8259746e+00
   1.7804077e+00   1.8222495e+00
   1.7805468e+00   1.8217058e+00
   1.7811550e+00   1.8193262e+00
   1.7815571e+00   1.8177507e+00
   1.7817918e+00   1.8168299e+00
   1.7820644e+00   1.8157601e+00
   1.7836740e+00   1.8094277e+00
   1.7840736e+00   1.8078511e+00
   1.7843388e+00   1.8068037e+00
   1.7846013e+00   1.8057665e+00
   1.7852081e+00   1.8033657e+00
   1.7852559e+00   1.8031765e+00
   1.7854841e+00   1.8022726e+00
   1.7857364e+00   1.8012722e+00
   1.7860184e+00   1.8001539e+00
   1.7861586e+00   1.7995973e+00
   1.7862993e+00   1.7990380e+00
   1.7865232e+00   1.7981489e+00
   1.7865542e+00   1.7980258e+00
   1.7866936e+00   1.7974715e+00
   1.7870433e+00   1.7960802e+00
   1.7872796e+00   1.7951396e+00
   1.7875473e+00   1.7940731e+00
   1.7884743e+00   1.7903738e+00
   1.7887646e+00   1.7892133e+00
   1.7891124e+00   1.7878218e+00
   1.7895409e+00   1.7861056e+00
   1.7916064e+00   1.7778034e+00
   1.7916827e+00   1.7774959e+00
   1.7917949e+00   1.7770436e+00
   1.7919233e+00   1.7765259e+00
   1.7924244e+00   1.7745025e+00
   1.7939023e+00   1.7685187e+00
   1.7940128e+00   1.7680702e+00
   1.7940184e+00   1.7680473e+00
   1.7941707e+00   1.7674292e+00
   1.7944350e+00   1.7663554e+00
   1.7956146e+00   1.7615539e+00
   1.7957585e+00   1.7609671e+00
   1.7958547e+00   1.7605747e+00
   1.7969235e+00   1.7562071e+00
   1.7969745e+00   1.7559981e+00
   1.7975120e+00   1.7537965e+00
   1.7975279e+00   1.7537313e+00
   1.7975934e+00   1.7534629e+00
   1.7976848e+00   1.7530880e+00
   1.7990737e+00   1.7473797e+00
   1.7999485e+00   1.7437725e+00
   1.8002251e+00   1.7426294e+00
   1.8008344e+00   1.7401096e+00
   1.8008898e+00   1.7398802e+00
   1.8010758e+00   1.7391100e+00
   1.8010843e+00   1.7390750e+00
   1.8011472e+00   1.7388142e+00
   1.8019867e+00   1.7353314e+00
   1.8021970e+00   1.7344577e+00
   1.8032341e+00   1.7301409e+00
   1.8035201e+00   1.7289482e+00
   1.8043555e+00   1.7254578e+00
   1.8052115e+00   1.7218724e+00
   1.8053299e+00   1.7213763e+00
   1.8055792e+00   1.7203299e+00
   1.8061801e+00   1.7178049e+00
   1.8062346e+00   1.7175756e+00
   1.8070716e+00   1.7140504e+00
   1.8071893e+00   1.7135540e+00
   1.8074596e+00   1.7124132e+00
   1.8077053e+00   1.7113755e+00
   1.8078799e+00   1.7106375e+00
   1.8080015e+00   1.7101232e+00
   1.8081917e+00   1.7093191e+00
   1.8083736e+00   1.7085491e+00
   1.8087455e+00   1.7069737e+00
   1.8097074e+00   1.7028906e+00
   1.8101587e+00   1.7009706e+00
   1.8117524e+00   1.6941702e+00
   1.8126181e+00   1.6904622e+00
   1.8127671e+00   1.6898228e+00
   1.8141619e+00   1.6838248e+00
   1.8142338e+00   1.6835153e+00
   1.8144337e+00   1.6826531e+00
   1.8144443e+00   1.6826072e+00
   1.8145317e+00   1.6822304e+00
   1.8149467e+00   1.6804389e+00
   1.8149703e+00   1.6803370e+00
   1.8161896e+00   1.6750585e+00
   1.8167686e+00   1.6725448e+00
   1.8168806e+00   1.6720583e+00
   1.8174474e+00   1.6695927e+00
   1.8176191e+00   1.6688450e+00
   1.8178047e+00   1.6680360e+00
   1.8180182e+00   1.6671053e+00
   1.8181328e+00   1.6666051e+00
   1.8181560e+00   1.6665040e+00
   1.8185198e+00   1.6649150e+00
   1.8187234e+00   1.6640254e+00
   1.8188893e+00   1.6633004e+00
   1.8199208e+00   1.6587808e+00
   1.8208803e+00   1.6545634e+00
   1.8212250e+00   1.6530447e+00
   1.8213280e+00   1.6525908e+00
   1.8223002e+00   1.6482985e+00
   1.8232977e+00   1.6438800e+00
   1.8238101e+00   1.6416049e+00
   1.8239539e+00   1.6409658e+00
   1.8251512e+00   1.6356319e+00
   1.8258880e+00   1.6323394e+00
   1.8260382e+00   1.6316671e+00
   1.8262544e+00   1.6306992e+00
   1.8268052e+00   1.6282290e+00
   1.8272400e+00   1.6262766e+00
   1.8273573e+00   1.6257496e+00
   1.8274579e+00   1.6252973e+00
   1.8275862e+00   1.6247200e+00
   1.8281032e+00   1.6223918e+00
   1.8285176e+00   1.6205229e+00
   1.8286031e+00   1.6201366e+00
   1.8290642e+00   1.6180532e+00
   1.8290943e+00   1.6179175e+00
   1.8291949e+00   1.6174620e+00
   1.8292168e+00   1.6173630e+00
   1.8296700e+00   1.6153117e+00
   1.8298509e+00   1.6144915e+00
   1.8304095e+00   1.6119565e+00
   1.8322133e+00   1.6037388e+00
   1.8324475e+00   1.6026676e+00
   1.8325508e+00   1.6021957e+00
   1.8329917e+00   1.6001768e+00
   1.8330895e+00   1.5997285e+00
   1.8334343e+00   1.5981473e+00
   1.8340204e+00   1.5954553e+00
   1.8349017e+00   1.5913963e+00
   1.8352803e+00   1.5896493e+00
   1.8367283e+00   1.5829453e+00
   1.8369809e+00   1.5817724e+00
   1.8371016e+00   1.5812117e+00
   1.8375157e+00   1.5792857e+00
   1.8376620e+00   1.5786048e+00
   1.8380364e+00   1.5768603e+00
   1.8381896e+00   1.5761458e+00
   1.8388314e+00   1.5731486e+00
   1.8389034e+00   1.5728118e+00
   1.8390054e+00   1.5723349e+00
   1.8391187e+00   1.5718042e+00
   1.8393100e+00   1.5709088e+00
   1.8398205e+00   1.5685161e+00
   1.8407800e+00   1.5640063e+00
   1.8414704e+00   1.5607522e+00
   1.8417035e+00   1.5596514e+00
   1.8420764e+00   1.5578890e+00
   1.8433793e+00   1.5517124e+00
   1.8440673e+00   1.5484388e+00
   1.8443710e+00   1.5469918e+00
   1.8453217e+00   1.5424498e+00
   1.8454657e+00   1.5417608e+00
   1.8455406e+00   1.5414014e+00
   1.8461930e+00   1.5382737e+00
   1.8470451e+00   1.5341765e+00
   1.8475057e+00   1.5319564e+00
   1.8475406e+00   1.5317879e+00
   1.8481238e+00   1.5289717e+00
   1.8484114e+00   1.5275800e+00
   1.8486198e+00   1.5265710e+00
   1.8486596e+00   1.5263779e+00
   1.8487076e+00   1.5261459e+00
   1.8488017e+00   1.5256894e+00
   1.8494160e+00   1.5227085e+00
   1.8507618e+00   1.5161543e+00
   1.8507751e+00   1.5160891e+00
   1.8514897e+00   1.5125954e+00
   1.8518316e+00   1.5109200e+00
   1.8526648e+00   1.5068283e+00
   1.8531644e+00   1.5043690e+00
   1.8538175e+00   1.5011472e+00
   1.8548154e+00   1.4962082e+00
   1.8550984e+00   1.4948043e+00
   1.8554832e+00   1.4928927e+00
   1.8556497e+00   1.4920648e+00
   1.8562067e+00   1.4892912e+00
   1.8565753e+00   1.4874519e+00
   1.8569926e+00   1.4853665e+00
   1.8571980e+00   1.4843389e+00
   1.8575928e+00   1.4823617e+00
   1.8578527e+00   1.4810581e+00
   1.8581477e+00   1.4795771e+00
   1.8582360e+00   1.4791335e+00
   1.8591856e+00   1.4743530e+00
   1.8592502e+00   1.4740268e+00
   1.8593526e+00   1.4735101e+00
   1.8597066e+00   1.4717218e+00
   1.8616650e+00   1.4617845e+00
   1.8618020e+00   1.4610862e+00
   1.8618547e+00   1.4608177e+00
   1.8620256e+00   1.4599457e+00
   1.8620740e+00   1.4596993e+00
   1.8633882e+00   1.4529756e+00
   1.8634362e+00   1.4527290e+00
   1.8637015e+00   1.4513677e+00
   1.8638690e+00   1.4505070e+00
   1.8652978e+00   1.4431413e+00
   1.8654575e+00   1.4423150e+00
   1.8664519e+00   1.4371601e+00
   1.8664612e+00   1.4371123e+00
   1.8665749e+00   1.4365209e+00
   1.8666773e+00   1.4359889e+00
   1.8671609e+00   1.4334716e+00
   1.8672273e+00   1.4331254e+00
   1.8674209e+00   1.4321159e+00
   1.8684050e+00   1.4269729e+00
   1.8684397e+00   1.4267910e+00
   1.8694363e+00   1.4215597e+00
   1.8703634e+00   1.4166737e+00
   1.8713193e+00   1.4116150e+00
   1.8717204e+00   1.4094860e+00
   1.8720063e+00   1.4079666e+00
   1.8729415e+00   1.4029825e+00
   1.8735370e+00   1.3997992e+00
   1.8737123e+00   1.3988600e+00
   1.8737861e+00   1.3984646e+00
   1.8744880e+00   1.3946966e+00
   1.8748930e+00   1.3925177e+00
   1.8749928e+00   1.3919795e+00
   1.8757957e+00   1.3876460e+00
   1.8758454e+00   1.3873773e+00
   1.8759785e+00   1.3866575e+00
   1.8762516e+00   1.3851784e+00
   1.8762665e+00   1.3850980e+00
   1.8767360e+00   1.3825512e+00
   1.8770016e+00   1.3811082e+00
   1.8791603e+00   1.3693160e+00
   1.8792206e+00   1.3689849e+00
   1.8802987e+00   1.3630503e+00
   1.8805909e+00   1.3614372e+00
   1.8812476e+00   1.3578031e+00
   1.8818230e+00   1.3546108e+00
   1.8824410e+00   1.3511710e+00
   1.8828248e+00   1.3490304e+00
   1.8832198e+00   1.3468231e+00
   1.8833641e+00   1.3460159e+00
   1.8837161e+00   1.3440440e+00
   1.8839595e+00   1.3426788e+00
   1.8842053e+00   1.3412980e+00
   1.8846589e+00   1.3387467e+00
   1.8847767e+00   1.3380836e+00
   1.8849294e+00   1.3372227e+00
   1.8851290e+00   1.3360968e+00
   1.8863850e+00   1.3289871e+00
   1.8871051e+00   1.3248917e+00
   1.8886058e+00   1.3163103e+00
   1.8893354e+00   1.3121156e+00
   1.8894090e+00   1.3116918e+00
   1.8894627e+00   1.3113818e+00
   1.8903867e+00   1.3060443e+00
   1.8903904e+00   1.3060235e+00
   1.8911365e+00   1.3016951e+00
   1.8917358e+00   1.2982075e+00
   1.8922447e+00   1.2952377e+00
   1.8926606e+00   1.2928045e+00
   1.8929553e+00   1.2910777e+00
   1.8931681e+00   1.2898289e+00
   1.8932279e+00   1.2894776e+00
   1.8932645e+00   1.2892628e+00
   1.8933412e+00   1.2888118e+00
   1.8934082e+00   1.2884182e+00
   1.8953090e+00   1.2771904e+00
   1.8956262e+00   1.2753057e+00
   1.8966610e+00   1.2691362e+00
   1.8967718e+00   1.2684742e+00
   1.8975942e+00   1.2635447e+00
   1.8981988e+00   1.2599063e+00
   1.8991404e+00   1.2542181e+00
   1.8993112e+00   1.2531831e+00
   1.8997626e+00   1.2504429e+00
   1.8999670e+00   1.2492009e+00
   1.9001873e+00   1.2478592e+00
   1.9002730e+00   1.2473372e+00
   1.9008058e+00   1.2440852e+00
   1.9009995e+00   1.2429013e+00
   1.9012605e+00   1.2413036e+00
   1.9013267e+00   1.2408981e+00
   1.9020680e+00   1.2363450e+00
   1.9023229e+00   1.2347753e+00
   1.9028727e+00   1.2313821e+00
   1.9044617e+00   1.2215165e+00
   1.9047793e+00   1.2195336e+00
   1.9050260e+00   1.2179920e+00
   1.9060020e+00   1.2118683e+00
   1.9061884e+00   1.2106957e+00
   1.9075115e+00   1.2023308e+00
   1.9083321e+00   1.1971105e+00
   1.9084394e+00   1.1964265e+00
   1.9087045e+00   1.1947333e+00
   1.9087088e+00   1.1947061e+00
   1.9089206e+00   1.1933514e+00
   1.9089794e+00   1.1929753e+00
   1.9091380e+00   1.1919601e+00
   1.9109172e+00   1.1805011e+00
   1.9110028e+00   1.1799468e+00
   1.9115297e+00   1.1765275e+00
   1.9119580e+00   1.1737403e+00
   1.9128934e+00   1.1676280e+00
   1.9141483e+00   1.1593728e+00
   1.9142783e+00   1.1585144e+00
   1.9143904e+00   1.1577723e+00
   1.9147964e+00   1.1550843e+00
   1.9151908e+00   1.1524651e+00
   1.9155027e+00   1.1503906e+00
   1.9162380e+00   1.1454822e+00
   1.9162487e+00   1.1454097e+00
   1.9166034e+00   1.1430329e+00
   1.9166054e+00   1.1430204e+00
   1.9172299e+00   1.1388235e+00
   1.9176418e+00   1.1360459e+00
   1.9184052e+00   1.1308784e+00
   1.9188429e+00   1.1279044e+00
   1.9192688e+00   1.1250015e+00
   1.9205971e+00   1.1158972e+00
   1.9209234e+00   1.1136489e+00
   1.9222030e+00   1.1047819e+00
   1.9230638e+00   1.0987731e+00
   1.9231163e+00   1.0984051e+00
   1.9231551e+00   1.0981339e+00
   1.9236715e+00   1.0945103e+00
   1.9237320e+00   1.0940841e+00
   1.9238747e+00   1.0930798e+00
   1.9250020e+00   1.0851127e+00
   1.9253267e+00   1.0828055e+00
   1.9253571e+00   1.0825893e+00
   1.9255484e+00   1.0812278e+00
   1.9261220e+00   1.0771340e+00
   1.9271227e+00   1.0699497e+00
   1.9285533e+00   1.0595884e+00
   1.9287897e+00   1.0578665e+00
   1.9296280e+00   1.0517331e+00
   1.9303553e+00   1.0463809e+00
   1.9307426e+00   1.0435189e+00
   1.9307963e+00   1.0431223e+00
   1.9310787e+00   1.0410287e+00
   1.9313811e+00   1.0387822e+00
   1.9323330e+00   1.0316769e+00
   1.9330003e+00   1.0266638e+00
   1.9341441e+00   1.0180111e+00
   1.9345659e+00   1.0148004e+00
   1.9357853e+00   1.0054561e+00
   1.9360815e+00   1.0031719e+00
   1.9362410e+00   1.0019392e+00
   1.9365355e+00   9.9966025e-01
   1.9366679e+00   9.9863404e-01
   1.9372219e+00   9.9432623e-01
   1.9374542e+00   9.9251384e-01
   1.9385675e+00   9.8378060e-01
   1.9386847e+00   9.8285604e-01
   1.9392285e+00   9.7855574e-01
   1.9392770e+00   9.7817080e-01
   1.9402518e+00   9.7040755e-01
   1.9415996e+00   9.5956415e-01
   1.9417076e+00   9.5869010e-01
   1.9426209e+00   9.5126020e-01
   1.9433247e+00   9.4549280e-01
   1.9437187e+00   9.4224800e-01
   1.9438345e+00   9.4129074e-01
   1.9456222e+00   9.2640030e-01
   1.9461308e+00   9.2211750e-01
   1.9461990e+00   9.2154020e-01
   1.9466045e+00   9.1810834e-01
   1.9470822e+00   9.1404830e-01
   1.9482256e+00   9.0425014e-01
   1.9488117e+00   8.9918470e-01
   1.9490622e+00   8.9700925e-01
   1.9496006e+00   8.9231694e-01
   1.9506868e+00   8.8277030e-01
   1.9517112e+00   8.7366710e-01
   1.9522431e+00   8.6890006e-01
   1.9528329e+00   8.6358250e-01
   1.9534923e+00   8.5759610e-01
   1.9535079e+00   8.5745420e-01
   1.9544451e+00   8.4886825e-01
   1.9551109e+00   8.4271294e-01
   1.9553960e+00   8.4006290e-01
   1.9554555e+00   8.3950853e-01
   1.9570923e+00   8.2411140e-01
   1.9584309e+00   8.1129110e-01
   1.9593211e+00   8.0264765e-01
   1.9594833e+00   8.0106220e-01
   1.9599372e+00   7.9660803e-01
   1.9602597e+00   7.9342806e-01
   1.9616388e+00   7.7967510e-01
   1.9630508e+00   7.6532670e-01
   1.9638054e+00   7.5754374e-01
   1.9641862e+00   7.5358474e-01
   1.9650563e+00   7.4445647e-01
   1.9655320e+00   7.3941660e-01
   1.9658914e+00   7.3558410e-01
   1.9673609e+00   7.1969740e-01
   1.9678744e+00   7.1405953e-01
   1.9685628e+00   7.0642895e-01
   1.9688437e+00   7.0329064e-01
   1.9695096e+00   6.9579240e-01
   1.9698216e+00   6.9225090e-01
   1.9708030e+00   6.8098545e-01
   1.9713694e+00   6.7439720e-01
   1.9714017e+00   6.7401916e-01
   1.9717829e+00   6.6954386e-01
   1.9726214e+00   6.5958970e-01
   1.9727558e+00   6.5797985e-01
   1.9736283e+00   6.4742990e-01
   1.9737167e+00   6.4634997e-01
   1.9746604e+00   6.3471633e-01
   1.9755816e+00   6.2314490e-01
   1.9763701e+00   6.1306140e-01
   1.9764751e+00   6.1170540e-01
   1.9773362e+00   6.0047257e-01
   1.9774202e+00   5.9936476e-01
   1.9781593e+00   5.8952755e-01
   1.9808928e+00   5.5159250e-01
   1.9840535e+00   5.0410930e-01
   1.9869092e+00   4.5691174e-01
   1.9894662e+00   4.0999678e-01
   1.9917310e+00   3.6335970e-01
   1.9937096e+00   3.1699902e-01
   1.9954077e+00   2.7091196e-01
   1.9968307e+00   2.2509608e-01
   1.9979842e+00   1.7954910e-01
   1.9988729e+00   1.3426925e-01
   1.9995021e+00   8.9254840e-02
   1.9998763e+00   4.4503998e-02
   2.0000000e+00   1.4980281e-05


==> Data/pf-background/WFG8.dat <==
   0.0000000e+00   4.0000000e+00
   1.5707808e-02   3.9998767e+00
   3.1414606e-02   3.9995065e+00
   4.7119483e-02   3.9988897e+00
   6.2821575e-02   3.9980261e+00
   7.8519650e-02   3.9969160e+00
   9.4212920e-02   3.9955595e+00
   1.0990035e-01   3.9939563e+00
   1.2558101e-01   3.9921070e+00
   1.4125395e-01   3.9900112e+00
   1.4125402e-01   3.9900112e+00
   1.5691824e-01   3.9876692e+00
   1.7257275e-01   3.9850814e+00
   1.8821663e-01   3.9822478e+00
   2.0384891e-01   3.9791687e+00
   2.1946860e-01   3.9758440e+00
   2.3507476e-01   3.9722738e+00
   2.5066640e-01   3.9684590e+00
   2.5066650e-01   3.9684590e+00
   2.6624262e-01   3.9643990e+00
   2.6624270e-01   3.9643990e+00
   2.8180248e-01   3.9600947e+00
   2.9734486e-01   3.9555460e+00
   2.9734495e-01   3.9555460e+00
   3.1286892e-01   3.9507535e+00
   3.1286900e-01   3.9507535e+00
   3.2837367e-01   3.9457170e+00
   3.2837380e-01   3.9457170e+00
   3.4385818e-01   3.9404373e+00
   3.4385827e-01   3.9404373e+00
   3.5932153e-01   3.9349146e+00
   3.5932156e-01   3.9349146e+00
   3.7476265e-01   3.9291490e+00
   3.7476274e-01   3.9291490e+00
   3.9018065e-01   3.9231410e+00
   3.9018074e-01   3.9231410e+00
   4.0557462e-01   3.9168913e+00
   4.0557470e-01   3.9168910e+00
   4.2094350e-01   3.9103997e+00
   4.2094360e-01   3.9103997e+00
   4.2094368e-01   3.9103997e+00
   4.3628648e-01   3.9036670e+00
   4.3628657e-01   3.9036670e+00
   4.3628666e-01   3.9036670e+00
   4.5160260e-01   3.8966935e+00
   4.5160267e-01   3.8966935e+00
   4.6689075e-01   3.8894796e+00
   4.6689084e-01   3.8894796e+00
   4.8215014e-01   3.8820260e+00
   4.8215023e-01   3.8820260e+00
   4.9737975e-01   3.8743327e+00
   4.9737984e-01   3.8743327e+00
   5.1257870e-01   3.8664005e+00
   5.1257880e-01   3.8664005e+00
   5.2774610e-01   3.8582296e+00
   5.2774614e-01   3.8582296e+00
   5.4288083e-01   3.8498210e+00
   5.4288095e-01   3.8498209e+00
   5.5798215e-01   3.8411748e+00
   5.5798220e-01   3.8411748e+00
   5.7304900e-01   3.8322916e+00
   5.7304910e-01   3.8322916e+00
   5.7304920e-01   3.8322916e+00
   5.8808050e-01   3.8231720e+00
   5.8808064e-01   3.8231720e+00
   5.8808070e-01   3.8231720e+00
   6.0307580e-01   3.8138168e+00
   6.0307590e-01   3.8138168e+00
   6.0307600e-01   3.8138165e+00
   6.1803390e-01   3.8042262e+00
   6.1803395e-01   3.8042262e+00
   6.1803406e-01   3.8042260e+00
   6.1803410e-01   3.8042260e+00
   6.3295380e-01   3.7944010e+00
   6.3295390e-01   3.7944010e+00
   6.3295400e-01   3.7944007e+00
   6.3295406e-01   3.7944007e+00
   6.4783466e-01   3.7843416e+00
   6.4783480e-01   3.7843416e+00
   6.4783484e-01   3.7843413e+00
   6.4783496e-01   3.7843413e+00
   6.6267560e-01   3.7740488e+00
   6.6267570e-01   3.7740488e+00
   6.6267580e-01   3.7740486e+00
   6.6267586e-01   3.7740486e+00
   6.7747563e-01   3.7635230e+00
   6.7747575e-01   3.7635230e+00
   6.7747580e-01   3.7635230e+00
   6.7747590e-01   3.7635230e+00
   6.9223400e-01   3.7527654e+00
   6.9223410e-01   3.7527654e+00
   6.9223416e-01   3.7527652e+00
   6.9223430e-01   3.7527652e+00
   7.0694950e-01   3.7417762e+00
   7.0694960e-01   3.7417762e+00
   7.0694970e-01   3.7417762e+00
   7.0694980e-01   3.7417760e+00
   7.0694983e-01   3.7417760e+00
   7.2162150e-01   3.7305562e+00
   7.2162160e-01   3.7305562e+00
   7.2162163e-01   3.7305560e+00
   7.2162170e-01   3.7305560e+00
   7.2162180e-01   3.7305560e+00
   7.3624885e-01   3.7191062e+00
   7.3624897e-01   3.7191060e+00
   7.3624900e-01   3.7191060e+00
   7.3624915e-01   3.7191060e+00
   7.3624920e-01   3.7191060e+00
   7.3624930e-01   3.7191057e+00
   7.5083090e-01   3.7074265e+00
   7.5083100e-01   3.7074265e+00
   7.5083107e-01   3.7074265e+00
   7.5083110e-01   3.7074263e+00
   7.5083125e-01   3.7074263e+00
   7.5083130e-01   3.7074263e+00
   7.6536660e-01   3.6955183e+00
   7.6536670e-01   3.6955183e+00
   7.6536680e-01   3.6955183e+00
   7.6536685e-01   3.6955180e+00
   7.6536700e-01   3.6955180e+00
   7.6536703e-01   3.6955180e+00
   7.7985520e-01   3.6833820e+00
   7.7985525e-01   3.6833820e+00
   7.7985540e-01   3.6833820e+00
   7.7985543e-01   3.6833818e+00
   7.7985555e-01   3.6833818e+00
   7.9429550e-01   3.6710188e+00
   7.9429560e-01   3.6710186e+00
   7.9429567e-01   3.6710186e+00
   7.9429570e-01   3.6710186e+00
   7.9429590e-01   3.6710184e+00
   8.0868700e-01   3.6584290e+00
   8.0868703e-01   3.6584290e+00
   8.0868710e-01   3.6584287e+00
   8.0868715e-01   3.6584287e+00
   8.0868720e-01   3.6584287e+00
   8.0868730e-01   3.6584284e+00
   8.2302840e-01   3.6456134e+00
   8.2302850e-01   3.6456132e+00
   8.2302856e-01   3.6456132e+00
   8.2302870e-01   3.6456132e+00
   8.2302874e-01   3.6456132e+00
   8.2302886e-01   3.6456130e+00
   8.3731914e-01   3.6325730e+00
   8.3731925e-01   3.6325730e+00
   8.3731930e-01   3.6325730e+00
   8.3731943e-01   3.6325727e+00
   8.3731950e-01   3.6325727e+00
   8.3731955e-01   3.6325727e+00
   8.5155827e-01   3.6193085e+00
   8.5155830e-01   3.6193085e+00
   8.5155845e-01   3.6193085e+00
   8.5155850e-01   3.6193082e+00
   8.5155860e-01   3.6193082e+00
   8.5155874e-01   3.6193082e+00
   8.6574480e-01   3.6058210e+00
   8.6574490e-01   3.6058207e+00
   8.6574500e-01   3.6058207e+00
   8.6574507e-01   3.6058207e+00
   8.6574510e-01   3.6058204e+00
   8.6574525e-01   3.6058204e+00
   8.7987800e-01   3.5921106e+00
   8.7987816e-01   3.5921104e+00
   8.7987816e-01   3.5921106e+00
   8.7987820e-01   3.5921104e+00
   8.7987834e-01   3.5921104e+00
   8.7987840e-01   3.5921102e+00
   8.9395684e-01   3.5781790e+00
   8.9395700e-01   3.5781790e+00
   8.9395714e-01   3.5781786e+00
   8.9395726e-01   3.5781786e+00
   8.9395730e-01   3.5781784e+00
   9.0798070e-01   3.5640264e+00
   9.0798070e-01   3.5640266e+00
   9.0798080e-01   3.5640264e+00
   9.0798086e-01   3.5640260e+00
   9.0798100e-01   3.5640260e+00
   9.0798104e-01   3.5640260e+00
   9.2194840e-01   3.5496542e+00
   9.2194843e-01   3.5496540e+00
   9.2194850e-01   3.5496540e+00
   9.2194860e-01   3.5496540e+00
   9.2194870e-01   3.5496538e+00
   9.2194880e-01   3.5496538e+00
   9.3585920e-01   3.5350630e+00
   9.3585930e-01   3.5350628e+00
   9.3585940e-01   3.5350628e+00
   9.3585944e-01   3.5350628e+00
   9.3585956e-01   3.5350626e+00
   9.3585974e-01   3.5350628e+00
   9.4971234e-01   3.5202537e+00
   9.4971250e-01   3.5202534e+00
   9.4971250e-01   3.5202537e+00
   9.4971263e-01   3.5202534e+00
   9.4971270e-01   3.5202532e+00
   9.4971275e-01   3.5202532e+00
   9.6350694e-01   3.5052270e+00
   9.6350700e-01   3.5052270e+00
   9.6350706e-01   3.5052270e+00
   9.6350720e-01   3.5052269e+00
   9.6350724e-01   3.5052269e+00
   9.6350735e-01   3.5052269e+00
   9.7724205e-01   3.4899845e+00
   9.7724220e-01   3.4899845e+00
   9.7724223e-01   3.4899843e+00
   9.7724230e-01   3.4899843e+00
   9.7724235e-01   3.4899843e+00
   9.7724250e-01   3.4899840e+00
   9.9091690e-01   3.4745266e+00
   9.9091697e-01   3.4745264e+00
   9.9091700e-01   3.4745264e+00
   9.9091715e-01   3.4745264e+00
   9.9091720e-01   3.4745262e+00
   9.9091727e-01   3.4745262e+00
   1.0045305e+00   3.4588542e+00
   1.0045307e+00   3.4588542e+00
   1.0045308e+00   3.4588540e+00
   1.0045308e+00   3.4588542e+00
   1.0045309e+00   3.4588540e+00
   1.0045310e+00   3.4588537e+00
   1.0180824e+00   3.4429686e+00
   1.0180825e+00   3.4429684e+00
   1.0180826e+00   3.4429684e+00
   1.0180827e+00   3.4429681e+00
   1.0180827e+00   3.4429684e+00
   1.0315713e+00   3.4268706e+00
   1.0315714e+00   3.4268706e+00
   1.0315715e+00   3.4268703e+00
   1.0315715e+00   3.4268706e+00
   1.0315716e+00   3.4268703e+00
   1.0315717e+00   3.4268700e+00
   1.0449966e+00   3.4105613e+00
   1.0449967e+00   3.4105610e+00
   1.0449969e+00   3.4105610e+00
   1.0449970e+00   3.4105608e+00
   1.0449971e+00   3.4105608e+00
   1.0583575e+00   3.3940415e+00
   1.0583576e+00   3.3940413e+00
   1.0583577e+00   3.3940413e+00
   1.0583578e+00   3.3940410e+00
   1.0716531e+00   3.3773122e+00
   1.0716531e+00   3.3773124e+00
   1.0716532e+00   3.3773122e+00
   1.0716534e+00   3.3773120e+00
   1.0716535e+00   3.3773120e+00
   1.0848825e+00   3.3603750e+00
   1.0848826e+00   3.3603747e+00
   1.0848827e+00   3.3603747e+00
   1.0848829e+00   3.3603745e+00
   1.0848830e+00   3.3603745e+00
   1.0980451e+00   3.3432302e+00
   1.0980452e+00   3.3432300e+00
   1.0980453e+00   3.3432298e+00
   1.0980455e+00   3.3432295e+00
   1.0980455e+00   3.3432298e+00
   1.1111399e+00   3.3258790e+00
   1.1111400e+00   3.3258790e+00
   1.1111401e+00   3.3258789e+00
   1.1111403e+00   3.3258786e+00
   1.1111403e+00   3.3258789e+00
   1.1241663e+00   3.3083230e+00
   1.1241663e+00   3.3083231e+00
   1.1241664e+00   3.3083230e+00
   1.1241665e+00   3.3083227e+00
   1.1241666e+00   3.3083224e+00
   1.1371231e+00   3.2905629e+00
   1.1371232e+00   3.2905626e+00
   1.1371233e+00   3.2905626e+00
   1.1371235e+00   3.2905624e+00
   1.1500100e+00   3.2725995e+00
   1.1500100e+00   3.2725997e+00
   1.1500101e+00   3.2725995e+00
   1.1500102e+00   3.2725992e+00
   1.1500103e+00   3.2725992e+00
   1.1628258e+00   3.2544346e+00
   1.1628260e+00   3.2544343e+00
   1.1628261e+00   3.2544340e+00
   1.1628261e+00   3.2544343e+00
   1.1628262e+00   3.2544340e+00
   1.1755699e+00   3.2360687e+00
   1.1755700e+00   3.2360687e+00
   1.1755701e+00   3.2360685e+00
   1.1755702e+00   3.2360682e+00
   1.1755702e+00   3.2360685e+00
   1.1882415e+00   3.2175033e+00
   1.1882416e+00   3.2175033e+00
   1.1882417e+00   3.2175030e+00
   1.1882417e+00   3.2175033e+00
   1.1882418e+00   3.2175030e+00
   1.1882420e+00   3.2175028e+00
   1.2008399e+00   3.1987395e+00
   1.2008400e+00   3.1987393e+00
   1.2008401e+00   3.1987390e+00
   1.2008401e+00   3.1987393e+00
   1.2008402e+00   3.1987390e+00
   1.2133641e+00   3.1797783e+00
   1.2133642e+00   3.1797780e+00
   1.2133644e+00   3.1797779e+00
   1.2133644e+00   3.1797780e+00
   1.2133645e+00   3.1797779e+00
   1.2258135e+00   3.1606210e+00
   1.2258136e+00   3.1606207e+00
   1.2258137e+00   3.1606205e+00
   1.2258137e+00   3.1606207e+00
   1.2258139e+00   3.1606205e+00
   1.2381873e+00   3.1412685e+00
   1.2381873e+00   3.1412687e+00
   1.2381874e+00   3.1412685e+00
   1.2381876e+00   3.1412683e+00
   1.2381877e+00   3.1412683e+00
   1.2504847e+00   3.1217225e+00
   1.2504847e+00   3.1217227e+00
   1.2504848e+00   3.1217225e+00
   1.2504850e+00   3.1217222e+00
   1.2504851e+00   3.1217220e+00
   1.2627050e+00   3.1019840e+00
   1.2627051e+00   3.1019838e+00
   1.2627052e+00   3.1019835e+00
   1.2627052e+00   3.1019838e+00
   1.2627053e+00   3.1019835e+00
   1.2748473e+00   3.0820541e+00
   1.2748474e+00   3.0820540e+00
   1.2748475e+00   3.0820537e+00
   1.2748475e+00   3.0820540e+00
   1.2748476e+00   3.0820534e+00
   1.2748476e+00   3.0820537e+00
   1.2869110e+00   3.0619340e+00
   1.2869111e+00   3.0619338e+00
   1.2869112e+00   3.0619335e+00
   1.2869112e+00   3.0619338e+00
   1.2869114e+00   3.0619333e+00
   1.2869114e+00   3.0619335e+00
   1.2988955e+00   3.0416248e+00
   1.2988955e+00   3.0416250e+00
   1.2988956e+00   3.0416245e+00
   1.2988956e+00   3.0416248e+00
   1.2988957e+00   3.0416245e+00
   1.2988958e+00   3.0416243e+00
   1.3107997e+00   3.0211284e+00
   1.3107998e+00   3.0211280e+00
   1.3107998e+00   3.0211282e+00
   1.3108000e+00   3.0211280e+00
   1.3108001e+00   3.0211277e+00
   1.3226230e+00   3.0004454e+00
   1.3226231e+00   3.0004451e+00
   1.3226231e+00   3.0004454e+00
   1.3226233e+00   3.0004451e+00
   1.3226234e+00   3.0004450e+00
   1.3343649e+00   2.9795773e+00
   1.3343649e+00   2.9795775e+00
   1.3343650e+00   2.9795770e+00
   1.3343650e+00   2.9795773e+00
   1.3343651e+00   2.9795770e+00
   1.3343652e+00   2.9795768e+00
   1.3460243e+00   2.9585257e+00
   1.3460244e+00   2.9585254e+00
   1.3460245e+00   2.9585252e+00
   1.3460245e+00   2.9585254e+00
   1.3460246e+00   2.9585250e+00
   1.3460246e+00   2.9585252e+00
   1.3576008e+00   2.9372911e+00
   1.3576008e+00   2.9372914e+00
   1.3576009e+00   2.9372911e+00
   1.3576010e+00   2.9372910e+00
   1.3576012e+00   2.9372907e+00
   1.3690935e+00   2.9158757e+00
   1.3690935e+00   2.9158760e+00
   1.3690937e+00   2.9158754e+00
   1.3690937e+00   2.9158757e+00
   1.3690938e+00   2.9158754e+00
   1.3690939e+00   2.9158752e+00
   1.3805017e+00   2.8942804e+00
   1.3805019e+00   2.8942802e+00
   1.3805019e+00   2.8942804e+00
   1.3805020e+00   2.8942800e+00
   1.3805020e+00   2.8942802e+00
   1.3805021e+00   2.8942797e+00
   1.3918248e+00   2.8725066e+00
   1.3918250e+00   2.8725064e+00
   1.3918251e+00   2.8725061e+00
   1.3918252e+00   2.8725060e+00
   1.3918252e+00   2.8725061e+00
   1.4030621e+00   2.8505554e+00
   1.4030622e+00   2.8505552e+00
   1.4030622e+00   2.8505554e+00
   1.4030623e+00   2.8505550e+00
   1.4030623e+00   2.8505552e+00
   1.4030625e+00   2.8505550e+00
   1.4142128e+00   2.8284285e+00
   1.4142130e+00   2.8284283e+00
   1.4142130e+00   2.8284285e+00
   1.4142131e+00   2.8284280e+00
   1.4142131e+00   2.8284283e+00
   1.4142132e+00   2.8284280e+00
   1.4252764e+00   2.8061270e+00
   1.4252766e+00   2.8061266e+00
   1.4252772e+00   2.8061275e+00
   1.4362519e+00   2.7836525e+00
   1.4362521e+00   2.7836525e+00
   1.4362524e+00   2.7836523e+00
   1.4471390e+00   2.7610066e+00
   1.4471391e+00   2.7610064e+00
   1.4471395e+00   2.7610064e+00
   1.4579369e+00   2.7381900e+00
   1.4579371e+00   2.7381895e+00
   1.4579371e+00   2.7381907e+00
   1.4686445e+00   2.7152047e+00
   1.4686449e+00   2.7152042e+00
   1.4686449e+00   2.7152045e+00
   1.4792616e+00   2.6920520e+00
   1.4792618e+00   2.6920514e+00
   1.4792621e+00   2.6920512e+00
   1.4897877e+00   2.6687330e+00
   1.4897879e+00   2.6687330e+00
   1.4897882e+00   2.6687326e+00
   1.5002217e+00   2.6452490e+00
   1.5002220e+00   2.6452487e+00
   1.5002221e+00   2.6452498e+00
   1.5105633e+00   2.6216025e+00
   1.5105635e+00   2.6216020e+00
   1.5105635e+00   2.6216025e+00
   1.5208116e+00   2.5977936e+00
   1.5208116e+00   2.5977938e+00
   1.5208117e+00   2.5977943e+00
   1.5309660e+00   2.5738256e+00
   1.5309663e+00   2.5738254e+00
   1.5309664e+00   2.5738251e+00
   1.5410259e+00   2.5496979e+00
   1.5410261e+00   2.5496976e+00
   1.5410265e+00   2.5496976e+00
   1.5509917e+00   2.5254133e+00
   1.5509920e+00   2.5254133e+00
   1.5608606e+00   2.5009725e+00
   1.5608608e+00   2.5009723e+00
   1.5706336e+00   2.4763772e+00
   1.5706336e+00   2.4763777e+00
   1.5803097e+00   2.4516296e+00
   1.5803097e+00   2.4516300e+00
   1.5898885e+00   2.4267316e+00
   1.5898886e+00   2.4267309e+00
   1.5993689e+00   2.4016829e+00
   1.5993690e+00   2.4016824e+00
   1.6087512e+00   2.3764860e+00
   1.6087512e+00   2.3764863e+00
   1.6180338e+00   2.3511426e+00
   1.6180339e+00   2.3511431e+00
   1.6272169e+00   2.3256547e+00
   1.6272170e+00   2.3256552e+00
   1.6362993e+00   2.3000228e+00
   1.6452807e+00   2.2742490e+00
   1.6541611e+00   2.2483356e+00
   1.6629395e+00   2.2222831e+00
   1.6716150e+00   2.1960938e+00
   1.6801869e+00   2.1697680e+00
   1.6886556e+00   2.1433090e+00
   1.6970205e+00   2.1167183e+00
   1.7052807e+00   2.0899970e+00
   1.7134352e+00   2.0631460e+00
   1.7214840e+00   2.0361679e+00
   1.7294266e+00   2.0090642e+00
   1.7372630e+00   1.9818370e+00
   1.7449919e+00   1.9544872e+00
   1.7526135e+00   1.9270173e+00
   1.7601265e+00   1.8994279e+00
   1.7675312e+00   1.8717217e+00
   1.7748268e+00   1.8438998e+00
   1.7820130e+00   1.8159647e+00
   1.7890892e+00   1.7879170e+00
   1.7960551e+00   1.7597593e+00
   1.8029100e+00   1.7314928e+00
   1.8096539e+00   1.7031196e+00
   1.8162868e+00   1.6746422e+00
   1.8228077e+00   1.6460614e+00
   1.8292146e+00   1.6173774e+00
   1.8355092e+00   1.5885944e+00
   1.8416908e+00   1.5597135e+00
   1.8477591e+00   1.5307368e+00
   1.8537134e+00   1.5016655e+00
   1.8595529e+00   1.4725010e+00
   1.8652781e+00   1.4432465e+00
   1.8708881e+00   1.4139025e+00
   1.8763828e+00   1.3844714e+00
   1.8817621e+00   1.3549554e+00
   1.8870245e+00   1.3253549e+00
   1.8921709e+00   1.2956730e+00
   1.8972010e+00   1.2659116e+00
   1.9021131e+00   1.2360712e+00
   1.9069084e+00   1.2061552e+00
   1.9115871e+00   1.1761657e+00
   1.9161463e+00   1.1461021e+00
   1.9205881e+00   1.1159686e+00
   1.9249114e+00   1.0857661e+00
   1.9291149e+00   1.0554956e+00
   1.9332008e+00   1.0251616e+00
   1.9371672e+00   9.9476380e-01
   1.9410133e+00   9.6430410e-01
   1.9447399e+00   9.3378514e-01
   1.9483476e+00   9.0320950e-01
   1.9518337e+00   8.7257680e-01
   1.9552007e+00   8.4189147e-01
   1.9584459e+00   8.1115305e-01
   1.9615711e+00   7.8036547e-01
   1.9645755e+00   7.4952996e-01
   1.9674581e+00   7.1864760e-01
   1.9702188e+00   6.8772024e-01
   1.9728587e+00   6.5675133e-01
   1.9753782e+00   6.2574315e-01
   1.9777733e+00   5.9469390e-01
   1.9800478e+00   5.6360920e-01
   1.9822003e+00   5.3248990e-01
   1.9842314e+00   5.0133870e-01
   1.9861373e+00   4.7015384e-01
   1.9879225e+00   4.3894175e-01
   1.9895850e+00   4.0770248e-01
   1.9911247e+00   3.7643793e-01
   1.9925412e+00   3.4514982e-01
   1.9938356e+00   3.1384122e-01
   1.9950061e+00   2.8251237e-01
   1.9960537e+00   2.5116630e-01
   1.9969785e+00   2.1980510e-01
   1.9977801e+00   1.8843020e-01
   1.9984590e+00   1.5704419e-01
   1.9990138e+00   1.2564778e-01
   1.9994458e+00   9.4244000e-02
   1.9997537e+00   6.2833800e-02
   1.9999391e+00   3.1420488e-02
   2.0000007e+00   4.8908350e-06


==> Data/pf-background/WFG9.dat <==
   2.4009824e-01   3.9710717e+00
   2.5151640e-01   3.9682436e+00
   2.6375479e-01   3.9650640e+00
   2.7949053e-01   3.9607499e+00
   2.9544058e-01   3.9561167e+00
   2.9708812e-01   3.9556231e+00
   2.9884413e-01   3.9550940e+00
   3.1429756e-01   3.9502997e+00
   3.1762838e-01   3.9492340e+00
   3.2606214e-01   3.9464839e+00
   3.2852042e-01   3.9456682e+00
   3.3945447e-01   3.9419644e+00
   3.4549174e-01   3.9398658e+00
   3.4555253e-01   3.9398444e+00
   3.4713876e-01   3.9392865e+00
   3.4749228e-01   3.9391620e+00
   3.5013930e-01   3.9382243e+00
   3.6765510e-01   3.9318340e+00
   3.8176024e-01   3.9264534e+00
   3.9615718e-01   3.9207447e+00
   3.9734077e-01   3.9202654e+00
   4.0835908e-01   3.9157338e+00
   4.0948617e-01   3.9152630e+00
   4.1297275e-01   3.9137979e+00
   4.1789266e-01   3.9117084e+00
   4.3222640e-01   3.9054732e+00
   4.3300813e-01   3.9051268e+00
   4.4357285e-01   3.9003810e+00
   4.4477640e-01   3.8998327e+00
   4.5660050e-01   3.8943632e+00
   4.5715743e-01   3.8941016e+00
   4.5830235e-01   3.8935633e+00
   4.6541570e-01   3.8901868e+00
   4.6639648e-01   3.8897169e+00
   4.6710480e-01   3.8893769e+00
   4.7011572e-01   3.8879256e+00
   4.7070888e-01   3.8876383e+00
   4.7072998e-01   3.8876283e+00
   4.7297640e-01   3.8865376e+00
   4.7704846e-01   3.8845463e+00
   4.9437758e-01   3.8758693e+00
   4.9503508e-01   3.8755336e+00
   4.9520707e-01   3.8754458e+00
   4.9646350e-01   3.8748026e+00
   5.0310880e-01   3.8713727e+00
   5.0482740e-01   3.8704777e+00
   5.0561660e-01   3.8700655e+00
   5.1448670e-01   3.8653867e+00
   5.1483990e-01   3.8651986e+00
   5.1540040e-01   3.8648996e+00
   5.1577400e-01   3.8647003e+00
   5.1708174e-01   3.8640013e+00
   5.1977885e-01   3.8625536e+00
   5.2223430e-01   3.8612285e+00
   5.2563300e-01   3.8593833e+00
   5.2598494e-01   3.8591917e+00
   5.2768580e-01   3.8582625e+00
   5.2904320e-01   3.8575191e+00
   5.3352803e-01   3.8550475e+00
   5.3386750e-01   3.8548596e+00
   5.3462570e-01   3.8544393e+00
   5.3837115e-01   3.8523533e+00
   5.3984890e-01   3.8515260e+00
   5.4356720e-01   3.8494337e+00
   5.4656625e-01   3.8477347e+00
   5.4703270e-01   3.8474693e+00
   5.5037355e-01   3.8455632e+00
   5.5090640e-01   3.8452580e+00
   5.5512900e-01   3.8428280e+00
   5.5760280e-01   3.8413951e+00
   5.6114410e-01   3.8393319e+00
   5.6133320e-01   3.8392212e+00
   5.6170810e-01   3.8390020e+00
   5.6280430e-01   3.8383598e+00
   5.6556620e-01   3.8367355e+00
   5.7416040e-01   3.8316262e+00
   5.7441260e-01   3.8314750e+00
   5.7504640e-01   3.8310947e+00
   5.7635444e-01   3.8303084e+00
   5.7750820e-01   3.8296132e+00
   5.7847590e-01   3.8290288e+00
   5.7893220e-01   3.8287530e+00
   5.7971580e-01   3.8282788e+00
   5.8012044e-01   3.8280334e+00
   5.8108250e-01   3.8274498e+00
   5.8342210e-01   3.8260260e+00
   5.8430094e-01   3.8254895e+00
   5.8770496e-01   3.8234031e+00
   5.8901360e-01   3.8225975e+00
   5.9014404e-01   3.8219001e+00
   5.9044105e-01   3.8217165e+00
   5.9123284e-01   3.8212268e+00
   5.9212900e-01   3.8206718e+00
   5.9223350e-01   3.8206070e+00
   5.9322210e-01   3.8199935e+00
   5.9427550e-01   3.8193386e+00
   5.9523034e-01   3.8187437e+00
   5.9525645e-01   3.8187275e+00
   5.9654665e-01   3.8179220e+00
   5.9849860e-01   3.8166997e+00
   5.9909785e-01   3.8163238e+00
   6.0230120e-01   3.8143065e+00
   6.0277826e-01   3.8140050e+00
   6.0650660e-01   3.8116400e+00
   6.0853220e-01   3.8103483e+00
   6.0864530e-01   3.8102760e+00
   6.0902220e-01   3.8100352e+00
   6.1239600e-01   3.8078713e+00
   6.1541975e-01   3.8059208e+00
   6.1631054e-01   3.8053443e+00
   6.2511116e-01   3.7995980e+00
   6.2636274e-01   3.7987733e+00
   6.2677230e-01   3.7985032e+00
   6.2710690e-01   3.7982821e+00
   6.2951590e-01   3.7966878e+00
   6.3077220e-01   3.7958539e+00
   6.3159806e-01   3.7953043e+00
   6.3664734e-01   3.7919283e+00
   6.3728870e-01   3.7914975e+00
   6.3801900e-01   3.7910060e+00
   6.3838106e-01   3.7907622e+00
   6.3877770e-01   3.7904950e+00
   6.3896894e-01   3.7903662e+00
   6.3981310e-01   3.7897964e+00
   6.4194274e-01   3.7883556e+00
   6.4364094e-01   3.7872028e+00
   6.4364994e-01   3.7871966e+00
   6.4612190e-01   3.7855127e+00
   6.4694730e-01   3.7849486e+00
   6.4695567e-01   3.7849430e+00
   6.4790773e-01   3.7842915e+00
   6.4916736e-01   3.7834280e+00
   6.5196544e-01   3.7815030e+00
   6.5202117e-01   3.7814646e+00
   6.5969473e-01   3.7761370e+00
   6.6062623e-01   3.7754858e+00
   6.6329970e-01   3.7736100e+00
   6.6660160e-01   3.7712822e+00
   6.6685950e-01   3.7710998e+00
   6.6726464e-01   3.7708132e+00
   6.7101170e-01   3.7681525e+00
   6.7457530e-01   3.7656066e+00
   6.7561316e-01   3.7648623e+00
   6.8067515e-01   3.7612133e+00
   6.8106794e-01   3.7609289e+00
   6.8190680e-01   3.7603210e+00
   6.8317956e-01   3.7593966e+00
   6.8327530e-01   3.7593270e+00
   6.8362355e-01   3.7590737e+00
   6.8635220e-01   3.7570844e+00
   6.8748860e-01   3.7562532e+00
   6.8846005e-01   3.7555413e+00
   6.9017870e-01   3.7542794e+00
   6.9093734e-01   3.7537212e+00
   6.9107455e-01   3.7536201e+00
   6.9246220e-01   3.7525970e+00
   6.9249520e-01   3.7525725e+00
   6.9300693e-01   3.7521946e+00
   6.9382364e-01   3.7515910e+00
   6.9532275e-01   3.7504807e+00
   6.9772910e-01   3.7486925e+00
   6.9986560e-01   3.7470992e+00
   7.0127130e-01   3.7460477e+00
   7.0395180e-01   3.7440362e+00
   7.0517360e-01   3.7431164e+00
   7.0552930e-01   3.7428484e+00
   7.0907530e-01   3.7401670e+00
   7.1059990e-01   3.7390094e+00
   7.1113090e-01   3.7386055e+00
   7.1174484e-01   3.7381382e+00
   7.1366763e-01   3.7366714e+00
   7.1920300e-01   3.7324238e+00
   7.2032690e-01   3.7315570e+00
   7.2243070e-01   3.7299297e+00
   7.2289380e-01   3.7295709e+00
   7.2372794e-01   3.7289236e+00
   7.2406830e-01   3.7286594e+00
   7.2556275e-01   3.7274970e+00
   7.2667050e-01   3.7266338e+00
   7.2937380e-01   3.7245210e+00
   7.3444250e-01   3.7205346e+00
   7.3470455e-01   3.7203276e+00
   7.3704034e-01   3.7184790e+00
   7.3848760e-01   3.7173302e+00
   7.4173370e-01   3.7147443e+00
   7.4396443e-01   3.7129595e+00
   7.4509620e-01   3.7120516e+00
   7.4656385e-01   3.7108720e+00
   7.4883530e-01   3.7090406e+00
   7.4887460e-01   3.7090090e+00
   7.5372000e-01   3.7050810e+00
   7.5445986e-01   3.7044785e+00
   7.5501025e-01   3.7040300e+00
   7.5507575e-01   3.7039766e+00
   7.5527810e-01   3.7038114e+00
   7.5707080e-01   3.7023473e+00
   7.5762550e-01   3.7018933e+00
   7.5862970e-01   3.7010705e+00
   7.5866140e-01   3.7010446e+00
   7.5902020e-01   3.7007504e+00
   7.6016414e-01   3.6998110e+00
   7.6025265e-01   3.6997383e+00
   7.6107335e-01   3.6990633e+00
   7.6205546e-01   3.6982543e+00
   7.6240516e-01   3.6979660e+00
   7.6606910e-01   3.6949360e+00
   7.6616950e-01   3.6948528e+00
   7.6660370e-01   3.6944926e+00
   7.6690430e-01   3.6942430e+00
   7.6721627e-01   3.6939838e+00
   7.6791080e-01   3.6934066e+00
   7.7006453e-01   3.6916125e+00
   7.7027327e-01   3.6914382e+00
   7.7095460e-01   3.6908693e+00
   7.7158797e-01   3.6903398e+00
   7.7377766e-01   3.6885054e+00
   7.7406590e-01   3.6882634e+00
   7.7484660e-01   3.6876078e+00
   7.7716990e-01   3.6856515e+00
   7.8093270e-01   3.6824687e+00
   7.8432673e-01   3.6795824e+00
   7.8839770e-01   3.6761007e+00
   7.9038380e-01   3.6743944e+00
   7.9121536e-01   3.6736784e+00
   7.9279120e-01   3.6723192e+00
   7.9334020e-01   3.6718450e+00
   7.9485170e-01   3.6705372e+00
   7.9760460e-01   3.6681478e+00
   7.9762214e-01   3.6681325e+00
   7.9859090e-01   3.6672893e+00
   7.9873323e-01   3.6671653e+00
   8.0311143e-01   3.6633384e+00
   8.0327404e-01   3.6631958e+00
   8.0917376e-01   3.6579983e+00
   8.0928457e-01   3.6579003e+00
   8.1056680e-01   3.6567645e+00
   8.1176300e-01   3.6557028e+00
   8.1232960e-01   3.6551993e+00
   8.1452304e-01   3.6532464e+00
   8.1811910e-01   3.6500309e+00
   8.1965450e-01   3.6486526e+00
   8.2013230e-01   3.6482232e+00
   8.2213670e-01   3.6464180e+00
   8.2230514e-01   3.6462662e+00
   8.2256980e-01   3.6460273e+00
   8.2353020e-01   3.6451600e+00
   8.2366110e-01   3.6450417e+00
   8.2408440e-01   3.6446590e+00
   8.2476130e-01   3.6440465e+00
   8.2650733e-01   3.6424637e+00
   8.2688570e-01   3.6421204e+00
   8.2802440e-01   3.6410854e+00
   8.2849926e-01   3.6406534e+00
   8.3125380e-01   3.6381407e+00
   8.3215500e-01   3.6373167e+00
   8.3291950e-01   3.6366167e+00
   8.3398660e-01   3.6356382e+00
   8.3590100e-01   3.6338792e+00
   8.3718480e-01   3.6326969e+00
   8.3778570e-01   3.6321425e+00
   8.3911800e-01   3.6309123e+00
   8.3919440e-01   3.6308417e+00
   8.3984566e-01   3.6302392e+00
   8.4016730e-01   3.6299415e+00
   8.4076315e-01   3.6293895e+00
   8.4256760e-01   3.6277153e+00
   8.4471050e-01   3.6257215e+00
   8.4656940e-01   3.6239870e+00
   8.4661140e-01   3.6239476e+00
   8.4849230e-01   3.6221876e+00
   8.4938633e-01   3.6213493e+00
   8.5125990e-01   3.6195893e+00
   8.5466516e-01   3.6163780e+00
   8.5776526e-01   3.6134410e+00
   8.5850745e-01   3.6127357e+00
   8.5892560e-01   3.6123383e+00
   8.5935130e-01   3.6119332e+00
   8.6048940e-01   3.6108491e+00
   8.6105305e-01   3.6103117e+00
   8.6112970e-01   3.6102386e+00
   8.6282766e-01   3.6086166e+00
   8.6352724e-01   3.6079470e+00
   8.6354125e-01   3.6079338e+00
   8.6496090e-01   3.6065733e+00
   8.6601760e-01   3.6055589e+00
   8.6785320e-01   3.6037930e+00
   8.6950845e-01   3.6021967e+00
   8.6991185e-01   3.6018069e+00
   8.7039580e-01   3.6013393e+00
   8.7157977e-01   3.6001937e+00
   8.7160176e-01   3.6001725e+00
   8.7298020e-01   3.5988362e+00
   8.7350880e-01   3.5983230e+00
   8.7395890e-01   3.5978858e+00
   8.7440470e-01   3.5974526e+00
   8.7771547e-01   3.5942261e+00
   8.7847155e-01   3.5934873e+00
   8.7872390e-01   3.5932405e+00
   8.7876000e-01   3.5932052e+00
   8.7920750e-01   3.5927672e+00
   8.7968314e-01   3.5923016e+00
   8.8066640e-01   3.5913377e+00
   8.8188136e-01   3.5901449e+00
   8.8238210e-01   3.5896528e+00
   8.8259333e-01   3.5894450e+00
   8.8277750e-01   3.5892640e+00
   8.8448670e-01   3.5875804e+00
   8.8670707e-01   3.5853872e+00
   8.8787730e-01   3.5842288e+00
   8.8863940e-01   3.5834732e+00
   8.8877140e-01   3.5833423e+00
   8.8947390e-01   3.5826450e+00
   8.8975990e-01   3.5823610e+00
   8.9167565e-01   3.5804550e+00
   8.9170770e-01   3.5804230e+00
   8.9308566e-01   3.5790490e+00
   8.9361930e-01   3.5785162e+00
   8.9529794e-01   3.5768375e+00
   8.9632240e-01   3.5758110e+00
   8.9635340e-01   3.5757800e+00
   8.9699300e-01   3.5751383e+00
   8.9718230e-01   3.5749483e+00
   8.9720446e-01   3.5749261e+00
   8.9753807e-01   3.5745912e+00
   8.9781030e-01   3.5743177e+00
   8.9810980e-01   3.5740166e+00
   8.9884100e-01   3.5732813e+00
   9.0001760e-01   3.5720963e+00
   9.0087210e-01   3.5712347e+00
   9.0240693e-01   3.5696845e+00
   9.0308934e-01   3.5689940e+00
   9.0478360e-01   3.5672772e+00
   9.0611905e-01   3.5659210e+00
   9.0712947e-01   3.5648935e+00
   9.0798580e-01   3.5640210e+00
   9.0814245e-01   3.5638616e+00
   9.1037150e-01   3.5615860e+00
   9.1157466e-01   3.5603547e+00
   9.1198280e-01   3.5599368e+00
   9.1618603e-01   3.5556170e+00
   9.1621010e-01   3.5555923e+00
   9.1826950e-01   3.5534666e+00
   9.1853120e-01   3.5531960e+00
   9.1944660e-01   3.5522490e+00
   9.1949130e-01   3.5522025e+00
   9.1961020e-01   3.5520794e+00
   9.2043513e-01   3.5512247e+00
   9.2189884e-01   3.5497057e+00
   9.2361647e-01   3.5479193e+00
   9.2432490e-01   3.5471811e+00
   9.2508090e-01   3.5463927e+00
   9.2567986e-01   3.5457675e+00
   9.2683070e-01   3.5445647e+00
   9.3115056e-01   3.5400330e+00
   9.3287080e-01   3.5382211e+00
   9.3317760e-01   3.5378976e+00
   9.3354666e-01   3.5375080e+00
   9.3584740e-01   3.5350754e+00
   9.3730790e-01   3.5335274e+00
   9.3763214e-01   3.5331833e+00
   9.3970100e-01   3.5309840e+00
   9.4045144e-01   3.5301847e+00
   9.4101310e-01   3.5295860e+00
   9.4126380e-01   3.5293186e+00
   9.4153260e-01   3.5290318e+00
   9.4372547e-01   3.5266880e+00
   9.4379145e-01   3.5266175e+00
   9.4383990e-01   3.5265656e+00
   9.4417930e-01   3.5262022e+00
   9.4443345e-01   3.5259300e+00
   9.4555350e-01   3.5247290e+00
   9.4556810e-01   3.5247133e+00
   9.4603217e-01   3.5242152e+00
   9.4638840e-01   3.5238326e+00
   9.4658613e-01   3.5236201e+00
   9.4662990e-01   3.5235732e+00
   9.4759834e-01   3.5225317e+00
   9.4953257e-01   3.5204477e+00
   9.5060040e-01   3.5192947e+00
   9.5154700e-01   3.5182714e+00
   9.5158990e-01   3.5182250e+00
   9.5197150e-01   3.5178120e+00
   9.5305085e-01   3.5166428e+00
   9.5343960e-01   3.5162213e+00
   9.5446336e-01   3.5151100e+00
   9.5598036e-01   3.5134606e+00
   9.5612050e-01   3.5133080e+00
   9.5779604e-01   3.5114822e+00
   9.5823810e-01   3.5109997e+00
   9.5828307e-01   3.5109506e+00
   9.6039736e-01   3.5086390e+00
   9.6104723e-01   3.5079272e+00
   9.6320134e-01   3.5055630e+00
   9.6453070e-01   3.5041008e+00
   9.6584030e-01   3.5026577e+00
   9.6641420e-01   3.5020244e+00
   9.6658670e-01   3.5018340e+00
   9.6750330e-01   3.5008214e+00
   9.6834490e-01   3.4998903e+00
   9.6888210e-01   3.4992957e+00
   9.6906900e-01   3.4990885e+00
   9.6918297e-01   3.4989624e+00
   9.6995467e-01   3.4981070e+00
   9.7279644e-01   3.4949489e+00
   9.7410660e-01   3.4934890e+00
   9.7612220e-01   3.4912379e+00
   9.7878410e-01   3.4882555e+00
   9.7937030e-01   3.4875975e+00
   9.7976637e-01   3.4871523e+00
   9.8150176e-01   3.4851997e+00
   9.8189210e-01   3.4847598e+00
   9.8252330e-01   3.4840481e+00
   9.8320110e-01   3.4832833e+00
   9.8328483e-01   3.4831886e+00
   9.8430717e-01   3.4820335e+00
   9.8484826e-01   3.4814215e+00
   9.8665480e-01   3.4793750e+00
   9.8720070e-01   3.4787555e+00
   9.8874974e-01   3.4769952e+00
   9.8887370e-01   3.4768540e+00
   9.9096274e-01   3.4744742e+00
   9.9181670e-01   3.4734995e+00
   9.9184730e-01   3.4734645e+00
   9.9277340e-01   3.4724061e+00
   9.9286710e-01   3.4722989e+00
   9.9307245e-01   3.4720640e+00
   9.9465674e-01   3.4702494e+00
   9.9525380e-01   3.4695647e+00
   9.9581873e-01   3.4689162e+00
   9.9671240e-01   3.4678895e+00
   9.9773467e-01   3.4667134e+00
   9.9830460e-01   3.4660570e+00
   9.9886560e-01   3.4654105e+00
   9.9905320e-01   3.4651942e+00
   1.0007913e+00   3.4631875e+00
   1.0008345e+00   3.4631374e+00
   1.0009035e+00   3.4630578e+00
   1.0011356e+00   3.4627893e+00
   1.0016026e+00   3.4622490e+00
   1.0036387e+00   3.4598897e+00
   1.0044098e+00   3.4589946e+00
   1.0051155e+00   3.4581745e+00
   1.0060694e+00   3.4570649e+00
   1.0064645e+00   3.4566047e+00
   1.0087851e+00   3.4538980e+00
   1.0091174e+00   3.4535096e+00
   1.0092998e+00   3.4532964e+00
   1.0102576e+00   3.4521759e+00
   1.0103227e+00   3.4520998e+00
   1.0107207e+00   3.4516337e+00
   1.0108900e+00   3.4514353e+00
   1.0113263e+00   3.4509240e+00
   1.0113949e+00   3.4508436e+00
   1.0116653e+00   3.4505265e+00
   1.0129652e+00   3.4490008e+00
   1.0137757e+00   3.4480479e+00
   1.0140196e+00   3.4477610e+00
   1.0161065e+00   3.4453027e+00
   1.0164453e+00   3.4449030e+00
   1.0167670e+00   3.4445230e+00
   1.0174646e+00   3.4436990e+00
   1.0187784e+00   3.4421450e+00
   1.0194235e+00   3.4413810e+00
   1.0226899e+00   3.4375021e+00
   1.0228469e+00   3.4373152e+00
   1.0233516e+00   3.4367144e+00
   1.0235285e+00   3.4365040e+00
   1.0235841e+00   3.4364374e+00
   1.0238374e+00   3.4361355e+00
   1.0240230e+00   3.4359143e+00
   1.0247352e+00   3.4350650e+00
   1.0251406e+00   3.4345810e+00
   1.0259885e+00   3.4335682e+00
   1.0270150e+00   3.4323404e+00
   1.0279794e+00   3.4311855e+00
   1.0282174e+00   3.4309000e+00
   1.0296572e+00   3.4291725e+00
   1.0310061e+00   3.4275510e+00
   1.0311342e+00   3.4273968e+00
   1.0316133e+00   3.4268200e+00
   1.0324572e+00   3.4258032e+00
   1.0330300e+00   3.4251125e+00
   1.0334638e+00   3.4245890e+00
   1.0341320e+00   3.4237820e+00
   1.0342281e+00   3.4236660e+00
   1.0343796e+00   3.4234830e+00
   1.0359683e+00   3.4215608e+00
   1.0363020e+00   3.4211566e+00
   1.0363450e+00   3.4211044e+00
   1.0371984e+00   3.4200700e+00
   1.0376499e+00   3.4195220e+00
   1.0376582e+00   3.4195118e+00
   1.0382626e+00   3.4187780e+00
   1.0386719e+00   3.4182806e+00
   1.0387616e+00   3.4181716e+00
   1.0409818e+00   3.4154690e+00
   1.0421848e+00   3.4140010e+00
   1.0444900e+00   3.4111820e+00
   1.0449551e+00   3.4106120e+00
   1.0452919e+00   3.4101994e+00
   1.0472300e+00   3.4078200e+00
   1.0487578e+00   3.4059400e+00
   1.0488183e+00   3.4058657e+00
   1.0496024e+00   3.4048994e+00
   1.0502942e+00   3.4040458e+00
   1.0506434e+00   3.4036148e+00
   1.0512507e+00   3.4028647e+00
   1.0518881e+00   3.4020765e+00
   1.0544342e+00   3.3989224e+00
   1.0554284e+00   3.3976880e+00
   1.0557972e+00   3.3972294e+00
   1.0567071e+00   3.3960980e+00
   1.0591788e+00   3.3930166e+00
   1.0593868e+00   3.3927567e+00
   1.0598718e+00   3.3921509e+00
   1.0603764e+00   3.3915200e+00
   1.0604193e+00   3.3914661e+00
   1.0610969e+00   3.3906183e+00
   1.0622343e+00   3.3891935e+00
   1.0622680e+00   3.3891513e+00
   1.0625821e+00   3.3887575e+00
   1.0627902e+00   3.3884964e+00
   1.0673232e+00   3.3827925e+00
   1.0691675e+00   3.3804620e+00
   1.0698947e+00   3.3795416e+00
   1.0701982e+00   3.3791573e+00
   1.0704247e+00   3.3788702e+00
   1.0707111e+00   3.3785071e+00
   1.0721539e+00   3.3766766e+00
   1.0726384e+00   3.3760610e+00
   1.0730639e+00   3.3755200e+00
   1.0750207e+00   3.3730288e+00
   1.0751886e+00   3.3728147e+00
   1.0768193e+00   3.3707330e+00
   1.0785855e+00   3.3684733e+00
   1.0787952e+00   3.3682048e+00
   1.0791179e+00   3.3677912e+00
   1.0792879e+00   3.3675733e+00
   1.0799620e+00   3.3667090e+00
   1.0801331e+00   3.3664894e+00
   1.0801408e+00   3.3664794e+00
   1.0804400e+00   3.3660953e+00
   1.0806870e+00   3.3657780e+00
   1.0816861e+00   3.3644940e+00
   1.0826873e+00   3.3632057e+00
   1.0843407e+00   3.3610744e+00
   1.0853376e+00   3.3597870e+00
   1.0860403e+00   3.3588786e+00
   1.0865098e+00   3.3582714e+00
   1.0866888e+00   3.3580396e+00
   1.0874600e+00   3.3570406e+00
   1.0885012e+00   3.3556907e+00
   1.0888879e+00   3.3551888e+00
   1.0889796e+00   3.3550699e+00
   1.0893071e+00   3.3546445e+00
   1.0897611e+00   3.3540547e+00
   1.0899929e+00   3.3537536e+00
   1.0899985e+00   3.3537462e+00
   1.0907034e+00   3.3528292e+00
   1.0907482e+00   3.3527710e+00
   1.0909996e+00   3.3524437e+00
   1.0911441e+00   3.3522558e+00
   1.0912890e+00   3.3520670e+00
   1.0917447e+00   3.3514733e+00
   1.0917981e+00   3.3514037e+00
   1.0927752e+00   3.3501298e+00
   1.0927876e+00   3.3501136e+00
   1.0933160e+00   3.3494240e+00
   1.0945024e+00   3.3478737e+00
   1.0946199e+00   3.3477200e+00
   1.0946491e+00   3.3476818e+00
   1.0947312e+00   3.3475745e+00
   1.0966761e+00   3.3450270e+00
   1.0991936e+00   3.3417203e+00
   1.0992204e+00   3.3416850e+00
   1.0996839e+00   3.3410750e+00
   1.1033741e+00   3.3362048e+00
   1.1035748e+00   3.3359394e+00
   1.1043414e+00   3.3349242e+00
   1.1046958e+00   3.3344548e+00
   1.1053727e+00   3.3335574e+00
   1.1055431e+00   3.3333313e+00
   1.1085206e+00   3.3293736e+00
   1.1094193e+00   3.3281758e+00
   1.1095004e+00   3.3280678e+00
   1.1097410e+00   3.3277470e+00
   1.1098315e+00   3.3276262e+00
   1.1100764e+00   3.3272994e+00
   1.1106519e+00   3.3265312e+00
   1.1111984e+00   3.3258011e+00
   1.1120523e+00   3.3246590e+00
   1.1134042e+00   3.3228490e+00
   1.1144137e+00   3.3214948e+00
   1.1146940e+00   3.3211186e+00
   1.1150634e+00   3.3206227e+00
   1.1151909e+00   3.3204515e+00
   1.1153705e+00   3.3202100e+00
   1.1157752e+00   3.3196660e+00
   1.1164705e+00   3.3187308e+00
   1.1176316e+00   3.3171673e+00
   1.1184379e+00   3.3160800e+00
   1.1196753e+00   3.3144093e+00
   1.1203077e+00   3.3135545e+00
   1.1204780e+00   3.3133240e+00
   1.1213787e+00   3.3121050e+00
   1.1215312e+00   3.3118982e+00
   1.1221460e+00   3.3110654e+00
   1.1228304e+00   3.3101370e+00
   1.1233919e+00   3.3093750e+00
   1.1237553e+00   3.3088815e+00
   1.1243545e+00   3.3080670e+00
   1.1245650e+00   3.3077810e+00
   1.1262244e+00   3.3055217e+00
   1.1263869e+00   3.3053002e+00
   1.1268655e+00   3.3046477e+00
   1.1270078e+00   3.3044536e+00
   1.1271263e+00   3.3042920e+00
   1.1277461e+00   3.3034458e+00
   1.1303315e+00   3.2999096e+00
   1.1314414e+00   3.2983878e+00
   1.1347381e+00   3.2938545e+00
   1.1347494e+00   3.2938390e+00
   1.1351511e+00   3.2932854e+00
   1.1355147e+00   3.2927837e+00
   1.1363353e+00   3.2916515e+00
   1.1374272e+00   3.2901425e+00
   1.1375461e+00   3.2899780e+00
   1.1378580e+00   3.2895465e+00
   1.1378642e+00   3.2895380e+00
   1.1381762e+00   3.2891061e+00
   1.1384480e+00   3.2887300e+00
   1.1388360e+00   3.2881925e+00
   1.1388730e+00   3.2881413e+00
   1.1402849e+00   3.2861834e+00
   1.1406578e+00   3.2856658e+00
   1.1406947e+00   3.2856143e+00
   1.1427486e+00   3.2827585e+00
   1.1437229e+00   3.2814010e+00
   1.1438870e+00   3.2811720e+00
   1.1461009e+00   3.2780805e+00
   1.1470437e+00   3.2767610e+00
   1.1477163e+00   3.2758188e+00
   1.1480953e+00   3.2752876e+00
   1.1483072e+00   3.2749906e+00
   1.1486442e+00   3.2745178e+00
   1.1490544e+00   3.2739420e+00
   1.1495365e+00   3.2732650e+00
   1.1516987e+00   3.2702234e+00
   1.1522378e+00   3.2694635e+00
   1.1529512e+00   3.2684574e+00
   1.1536237e+00   3.2675080e+00
   1.1571060e+00   3.2625792e+00
   1.1573735e+00   3.2621994e+00
   1.1586934e+00   3.2603247e+00
   1.1596785e+00   3.2589235e+00
   1.1618618e+00   3.2558115e+00
   1.1628433e+00   3.2544096e+00
   1.1628631e+00   3.2543812e+00
   1.1641397e+00   3.2525551e+00
   1.1643672e+00   3.2522295e+00
   1.1649419e+00   3.2514062e+00
   1.1652082e+00   3.2510242e+00
   1.1666048e+00   3.2490203e+00
   1.1679350e+00   3.2471080e+00
   1.1682730e+00   3.2466218e+00
   1.1683202e+00   3.2465540e+00
   1.1687089e+00   3.2459940e+00
   1.1690683e+00   3.2454762e+00
   1.1695083e+00   3.2448423e+00
   1.1697638e+00   3.2444740e+00
   1.1704129e+00   3.2435374e+00
   1.1714641e+00   3.2420192e+00
   1.1721292e+00   3.2410574e+00
   1.1726836e+00   3.2402549e+00
   1.1727810e+00   3.2401140e+00
   1.1728722e+00   3.2399820e+00
   1.1732252e+00   3.2394710e+00
   1.1739007e+00   3.2384918e+00
   1.1746094e+00   3.2374637e+00
   1.1746874e+00   3.2373505e+00
   1.1751469e+00   3.2366834e+00
   1.1754321e+00   3.2362692e+00
   1.1756731e+00   3.2359190e+00
   1.1765313e+00   3.2346709e+00
   1.1771544e+00   3.2337640e+00
   1.1777972e+00   3.2328277e+00
   1.1816995e+00   3.2271264e+00
   1.1855316e+00   3.2214997e+00
   1.1860874e+00   3.2206812e+00
   1.1865525e+00   3.2199957e+00
   1.1870470e+00   3.2192667e+00
   1.1874651e+00   3.2186499e+00
   1.1874826e+00   3.2186240e+00
   1.1877372e+00   3.2182481e+00
   1.1877787e+00   3.2181869e+00
   1.1884041e+00   3.2172632e+00
   1.1886842e+00   3.2168493e+00
   1.1891167e+00   3.2162100e+00
   1.1891401e+00   3.2161753e+00
   1.1904272e+00   3.2142700e+00
   1.1915147e+00   3.2126580e+00
   1.1927638e+00   3.2108033e+00
   1.1931910e+00   3.2101684e+00
   1.1933553e+00   3.2099240e+00
   1.1938212e+00   3.2092310e+00
   1.1943481e+00   3.2084467e+00
   1.1946753e+00   3.2079594e+00
   1.1955509e+00   3.2066543e+00
   1.1963314e+00   3.2054899e+00
   1.1981673e+00   3.2027457e+00
   1.1986655e+00   3.2020000e+00
   1.1992998e+00   3.2010498e+00
   1.1999111e+00   3.2001333e+00
   1.2003613e+00   3.1994581e+00
   1.2006874e+00   3.1989684e+00
   1.2008233e+00   3.1987643e+00
   1.2010830e+00   3.1983745e+00
   1.2014761e+00   3.1977837e+00
   1.2018766e+00   3.1971817e+00
   1.2025520e+00   3.1961658e+00
   1.2032562e+00   3.1951053e+00
   1.2037890e+00   3.1943026e+00
   1.2046567e+00   3.1929939e+00
   1.2051727e+00   3.1922150e+00
   1.2052807e+00   3.1920516e+00
   1.2055839e+00   3.1915934e+00
   1.2056146e+00   3.1915474e+00
   1.2057970e+00   3.1912715e+00
   1.2058569e+00   3.1911810e+00
   1.2060701e+00   3.1908588e+00
   1.2083308e+00   3.1874359e+00
   1.2084862e+00   3.1872000e+00
   1.2087331e+00   3.1868258e+00
   1.2089830e+00   3.1864464e+00
   1.2099340e+00   3.1850020e+00
   1.2102518e+00   3.1845190e+00
   1.2115445e+00   3.1825523e+00
   1.2116386e+00   3.1824090e+00
   1.2131649e+00   3.1800823e+00
   1.2157330e+00   3.1761570e+00
   1.2158463e+00   3.1759834e+00
   1.2160459e+00   3.1756778e+00
   1.2163539e+00   3.1752060e+00
   1.2169904e+00   3.1742303e+00
   1.2200675e+00   3.1695018e+00
   1.2211630e+00   3.1678135e+00
   1.2220836e+00   3.1663933e+00
   1.2226111e+00   3.1655788e+00
   1.2230384e+00   3.1649182e+00
   1.2233577e+00   3.1644250e+00
   1.2244897e+00   3.1626730e+00
   1.2247546e+00   3.1622627e+00
   1.2259867e+00   3.1603522e+00
   1.2259922e+00   3.1603436e+00
   1.2266226e+00   3.1593652e+00
   1.2268880e+00   3.1589530e+00
   1.2269477e+00   3.1588602e+00
   1.2271116e+00   3.1586056e+00
   1.2278638e+00   3.1574361e+00
   1.2280756e+00   3.1571064e+00
   1.2282311e+00   3.1568644e+00
   1.2285615e+00   3.1563501e+00
   1.2289705e+00   3.1557133e+00
   1.2296312e+00   3.1546836e+00
   1.2300472e+00   3.1540349e+00
   1.2303468e+00   3.1535673e+00
   1.2304919e+00   3.1533408e+00
   1.2307119e+00   3.1529973e+00
   1.2312452e+00   3.1521645e+00
   1.2317784e+00   3.1513312e+00
   1.2321937e+00   3.1506815e+00
   1.2336711e+00   3.1483684e+00
   1.2337459e+00   3.1482510e+00
   1.2341028e+00   3.1476912e+00
   1.2343861e+00   3.1472470e+00
   1.2390487e+00   3.1399097e+00
   1.2390743e+00   3.1398692e+00
   1.2392634e+00   3.1395707e+00
   1.2405145e+00   3.1375937e+00
   1.2405849e+00   3.1374826e+00
   1.2413602e+00   3.1362557e+00
   1.2417960e+00   3.1355653e+00
   1.2430998e+00   3.1334984e+00
   1.2437085e+00   3.1325320e+00
   1.2439415e+00   3.1321619e+00
   1.2453796e+00   3.1298752e+00
   1.2462211e+00   3.1285350e+00
   1.2466070e+00   3.1279202e+00
   1.2471794e+00   3.1270072e+00
   1.2475675e+00   3.1263878e+00
   1.2476470e+00   3.1262608e+00
   1.2485029e+00   3.1248941e+00
   1.2487369e+00   3.1245198e+00
   1.2488868e+00   3.1242802e+00
   1.2496903e+00   3.1229950e+00
   1.2497065e+00   3.1229690e+00
   1.2498830e+00   3.1226861e+00
   1.2513341e+00   3.1203609e+00
   1.2536550e+00   3.1166325e+00
   1.2539296e+00   3.1161904e+00
   1.2543272e+00   3.1155500e+00
   1.2563356e+00   3.1123116e+00
   1.2564502e+00   3.1121266e+00
   1.2566873e+00   3.1117435e+00
   1.2571976e+00   3.1109188e+00
   1.2578444e+00   3.1098728e+00
   1.2582985e+00   3.1091380e+00
   1.2593359e+00   3.1074576e+00
   1.2596972e+00   3.1068716e+00
   1.2601197e+00   3.1061864e+00
   1.2605367e+00   3.1055095e+00
   1.2613448e+00   3.1041968e+00
   1.2613999e+00   3.1041071e+00
   1.2622598e+00   3.1027086e+00
   1.2642350e+00   3.0994902e+00
   1.2645398e+00   3.0989928e+00
   1.2648579e+00   3.0984735e+00
   1.2659467e+00   3.0966942e+00
   1.2661562e+00   3.0963519e+00
   1.2670923e+00   3.0948195e+00
   1.2675683e+00   3.0940397e+00
   1.2676939e+00   3.0938340e+00
   1.2698560e+00   3.0902853e+00
   1.2703044e+00   3.0895479e+00
   1.2704897e+00   3.0892432e+00
   1.2712194e+00   3.0880423e+00
   1.2719793e+00   3.0867903e+00
   1.2735324e+00   3.0842278e+00
   1.2735506e+00   3.0841975e+00
   1.2747769e+00   3.0821705e+00
   1.2751834e+00   3.0814980e+00
   1.2752374e+00   3.0814085e+00
   1.2759092e+00   3.0802960e+00
   1.2772238e+00   3.0781160e+00
   1.2774594e+00   3.0777247e+00
   1.2775707e+00   3.0775400e+00
   1.2777263e+00   3.0772817e+00
   1.2781706e+00   3.0765433e+00
   1.2791846e+00   3.0748572e+00
   1.2819291e+00   3.0702820e+00
   1.2822520e+00   3.0697427e+00
   1.2834086e+00   3.0678084e+00
   1.2834172e+00   3.0677940e+00
   1.2834374e+00   3.0677605e+00
   1.2834734e+00   3.0677001e+00
   1.2850878e+00   3.0649953e+00
   1.2850962e+00   3.0649815e+00
   1.2854422e+00   3.0644010e+00
   1.2874917e+00   3.0609574e+00
   1.2889162e+00   3.0585585e+00
   1.2893085e+00   3.0578969e+00
   1.2893801e+00   3.0577762e+00
   1.2893934e+00   3.0577538e+00
   1.2901449e+00   3.0564857e+00
   1.2911512e+00   3.0547855e+00
   1.2925012e+00   3.0525010e+00
   1.2932630e+00   3.0512102e+00
   1.2935620e+00   3.0507030e+00
   1.2937241e+00   3.0504282e+00
   1.2940532e+00   3.0498698e+00
   1.2945908e+00   3.0489569e+00
   1.2959096e+00   3.0467153e+00
   1.2962058e+00   3.0462110e+00
   1.2975287e+00   3.0439575e+00
   1.2978282e+00   3.0434468e+00
   1.2986971e+00   3.0419638e+00
   1.2989697e+00   3.0414980e+00
   1.2995027e+00   3.0405872e+00
   1.2999809e+00   3.0397696e+00
   1.3003635e+00   3.0391147e+00
   1.3010304e+00   3.0379730e+00
   1.3012801e+00   3.0375452e+00
   1.3017608e+00   3.0367210e+00
   1.3018222e+00   3.0366158e+00
   1.3019613e+00   3.0363774e+00
   1.3025178e+00   3.0354226e+00
   1.3036253e+00   3.0335200e+00
   1.3037199e+00   3.0333576e+00
   1.3037270e+00   3.0333452e+00
   1.3044693e+00   3.0320685e+00
   1.3047353e+00   3.0316105e+00
   1.3048162e+00   3.0314713e+00
   1.3062719e+00   3.0289626e+00
   1.3066343e+00   3.0283372e+00
   1.3088478e+00   3.0245113e+00
   1.3091626e+00   3.0239666e+00
   1.3095226e+00   3.0233428e+00
   1.3096884e+00   3.0230556e+00
   1.3100246e+00   3.0224729e+00
   1.3110993e+00   3.0206082e+00
   1.3113170e+00   3.0202303e+00
   1.3114283e+00   3.0200370e+00
   1.3121271e+00   3.0188227e+00
   1.3147357e+00   3.0142794e+00
   1.3147793e+00   3.0142033e+00
   1.3157346e+00   3.0125353e+00
   1.3161095e+00   3.0118804e+00
   1.3162460e+00   3.0116417e+00
   1.3165367e+00   3.0111334e+00
   1.3168020e+00   3.0106695e+00
   1.3176556e+00   3.0091753e+00
   1.3176739e+00   3.0091430e+00
   1.3182484e+00   3.0081365e+00
   1.3207653e+00   3.0037172e+00
   1.3207724e+00   3.0037045e+00
   1.3211075e+00   3.0031150e+00
   1.3221334e+00   3.0013084e+00
   1.3224367e+00   3.0007740e+00
   1.3239164e+00   2.9981630e+00
   1.3240591e+00   2.9979110e+00
   1.3245897e+00   2.9969733e+00
   1.3246607e+00   2.9968476e+00
   1.3249135e+00   2.9964006e+00
   1.3249302e+00   2.9963710e+00
   1.3251663e+00   2.9959536e+00
   1.3253182e+00   2.9956846e+00
   1.3255832e+00   2.9952157e+00
   1.3263412e+00   2.9938731e+00
   1.3266064e+00   2.9934032e+00
   1.3273984e+00   2.9919984e+00
   1.3279258e+00   2.9910620e+00
   1.3285475e+00   2.9899576e+00
   1.3289835e+00   2.9891822e+00
   1.3303498e+00   2.9867504e+00
   1.3310650e+00   2.9854755e+00
   1.3314550e+00   2.9847796e+00
   1.3314755e+00   2.9847430e+00
   1.3315840e+00   2.9845498e+00
   1.3316568e+00   2.9844196e+00
   1.3317128e+00   2.9843197e+00
   1.3317807e+00   2.9841986e+00
   1.3322530e+00   2.9833553e+00
   1.3337660e+00   2.9806500e+00
   1.3338832e+00   2.9804400e+00
   1.3345054e+00   2.9793255e+00
   1.3347952e+00   2.9788063e+00
   1.3350408e+00   2.9783661e+00
   1.3353196e+00   2.9778660e+00
   1.3354183e+00   2.9776890e+00
   1.3364241e+00   2.9758832e+00
   1.3373360e+00   2.9742446e+00
   1.3374412e+00   2.9740550e+00
   1.3383573e+00   2.9724061e+00
   1.3398591e+00   2.9696987e+00
   1.3400805e+00   2.9692990e+00
   1.3404876e+00   2.9685640e+00
   1.3406430e+00   2.9682832e+00
   1.3412570e+00   2.9671733e+00
   1.3413391e+00   2.9670250e+00
   1.3414344e+00   2.9668530e+00
   1.3417091e+00   2.9663558e+00
   1.3418958e+00   2.9660180e+00
   1.3419040e+00   2.9660030e+00
   1.3428388e+00   2.9643104e+00
   1.3429015e+00   2.9641967e+00
   1.3432139e+00   2.9636304e+00
   1.3438092e+00   2.9625509e+00
   1.3459126e+00   2.9587290e+00
   1.3461484e+00   2.9582999e+00
   1.3464460e+00   2.9577580e+00
   1.3473197e+00   2.9561660e+00
   1.3476024e+00   2.9556508e+00
   1.3477718e+00   2.9553418e+00
   1.3477871e+00   2.9553137e+00
   1.3478572e+00   2.9551857e+00
   1.3481140e+00   2.9547174e+00
   1.3482200e+00   2.9545238e+00
   1.3488389e+00   2.9533937e+00
   1.3493396e+00   2.9524786e+00
   1.3501813e+00   2.9509392e+00
   1.3506224e+00   2.9501314e+00
   1.3506278e+00   2.9501216e+00
   1.3509603e+00   2.9495127e+00
   1.3519307e+00   2.9477334e+00
   1.3521162e+00   2.9473932e+00
   1.3521920e+00   2.9472542e+00
   1.3523010e+00   2.9470541e+00
   1.3525227e+00   2.9466470e+00
   1.3535165e+00   2.9448214e+00
   1.3535535e+00   2.9447532e+00
   1.3546631e+00   2.9427116e+00
   1.3552284e+00   2.9416704e+00
   1.3554112e+00   2.9413333e+00
   1.3574102e+00   2.9376438e+00
   1.3574315e+00   2.9376042e+00
   1.3576782e+00   2.9371480e+00
   1.3582718e+00   2.9360502e+00
   1.3584865e+00   2.9356527e+00
   1.3585558e+00   2.9355247e+00
   1.3587465e+00   2.9351714e+00
   1.3587966e+00   2.9350789e+00
   1.3590862e+00   2.9345424e+00
   1.3591503e+00   2.9344237e+00
   1.3598334e+00   2.9331577e+00
   1.3607476e+00   2.9314610e+00
   1.3608356e+00   2.9312978e+00
   1.3609240e+00   2.9311335e+00
   1.3614224e+00   2.9302075e+00
   1.3628966e+00   2.9274650e+00
   1.3639476e+00   2.9255064e+00
   1.3641716e+00   2.9250884e+00
   1.3647188e+00   2.9240675e+00
   1.3647567e+00   2.9239967e+00
   1.3654087e+00   2.9227788e+00
   1.3656957e+00   2.9222424e+00
   1.3660786e+00   2.9215264e+00
   1.3671680e+00   2.9194875e+00
   1.3678715e+00   2.9181690e+00
   1.3682309e+00   2.9174948e+00
   1.3695419e+00   2.9150333e+00
   1.3697720e+00   2.9146010e+00
   1.3699765e+00   2.9142163e+00
   1.3701649e+00   2.9138622e+00
   1.3701763e+00   2.9138408e+00
   1.3702080e+00   2.9137812e+00
   1.3707525e+00   2.9127567e+00
   1.3710406e+00   2.9122140e+00
   1.3713903e+00   2.9115553e+00
   1.3717426e+00   2.9108913e+00
   1.3719683e+00   2.9104660e+00
   1.3730633e+00   2.9083996e+00
   1.3735405e+00   2.9074984e+00
   1.3740247e+00   2.9065828e+00
   1.3748479e+00   2.9050255e+00
   1.3749205e+00   2.9048882e+00
   1.3757241e+00   2.9033659e+00
   1.3761277e+00   2.9026005e+00
   1.3763614e+00   2.9021573e+00
   1.3763790e+00   2.9021240e+00
   1.3767612e+00   2.9013990e+00
   1.3779855e+00   2.8990731e+00
   1.3784260e+00   2.8982350e+00
   1.3784771e+00   2.8981378e+00
   1.3789423e+00   2.8972528e+00
   1.3790257e+00   2.8970938e+00
   1.3798022e+00   2.8956146e+00
   1.3798300e+00   2.8955615e+00
   1.3800678e+00   2.8951080e+00
   1.3802704e+00   2.8947220e+00
   1.3804375e+00   2.8944030e+00
   1.3809013e+00   2.8935180e+00
   1.3810318e+00   2.8932690e+00
   1.3813943e+00   2.8925765e+00
   1.3817396e+00   2.8919168e+00
   1.3818052e+00   2.8917913e+00
   1.3823560e+00   2.8907382e+00
   1.3826774e+00   2.8901234e+00
   1.3827766e+00   2.8899336e+00
   1.3829992e+00   2.8895073e+00
   1.3833203e+00   2.8888924e+00
   1.3837821e+00   2.8880076e+00
   1.3840540e+00   2.8874867e+00
   1.3842732e+00   2.8870661e+00
   1.3846486e+00   2.8863460e+00
   1.3848931e+00   2.8858770e+00
   1.3855988e+00   2.8845215e+00
   1.3858981e+00   2.8839462e+00
   1.3860868e+00   2.8835835e+00
   1.3862087e+00   2.8833492e+00
   1.3867277e+00   2.8823507e+00
   1.3867960e+00   2.8822193e+00
   1.3874547e+00   2.8809507e+00
   1.3880578e+00   2.8797886e+00
   1.3881575e+00   2.8795962e+00
   1.3888762e+00   2.8782098e+00
   1.3892884e+00   2.8774140e+00
   1.3898104e+00   2.8764055e+00
   1.3900285e+00   2.8759837e+00
   1.3904110e+00   2.8752441e+00
   1.3905641e+00   2.8749480e+00
   1.3915099e+00   2.8731170e+00
   1.3919319e+00   2.8722992e+00
   1.3933845e+00   2.8694806e+00
   1.3941370e+00   2.8680182e+00
   1.3945090e+00   2.8672948e+00
   1.3953254e+00   2.8657055e+00
   1.3975111e+00   2.8614420e+00
   1.3984333e+00   2.8596394e+00
   1.3995956e+00   2.8573640e+00
   1.4000392e+00   2.8564947e+00
   1.4003444e+00   2.8558960e+00
   1.4010683e+00   2.8544755e+00
   1.4014122e+00   2.8538000e+00
   1.4017212e+00   2.8531930e+00
   1.4032862e+00   2.8501140e+00
   1.4034116e+00   2.8498673e+00
   1.4035074e+00   2.8496788e+00
   1.4035795e+00   2.8495367e+00
   1.4037067e+00   2.8492858e+00
   1.4040837e+00   2.8485427e+00
   1.4044085e+00   2.8479023e+00
   1.4052334e+00   2.8462741e+00
   1.4053917e+00   2.8459616e+00
   1.4054406e+00   2.8458650e+00
   1.4054518e+00   2.8458428e+00
   1.4057744e+00   2.8452055e+00
   1.4063855e+00   2.8439968e+00
   1.4064345e+00   2.8439000e+00
   1.4083296e+00   2.8401463e+00
   1.4084169e+00   2.8399732e+00
   1.4088591e+00   2.8390956e+00
   1.4089838e+00   2.8388479e+00
   1.4092946e+00   2.8382308e+00
   1.4094666e+00   2.8378892e+00
   1.4100631e+00   2.8367038e+00
   1.4108859e+00   2.8350668e+00
   1.4118187e+00   2.8332088e+00
   1.4134194e+00   2.8300145e+00
   1.4136534e+00   2.8295470e+00
   1.4138452e+00   2.8291636e+00
   1.4138582e+00   2.8291376e+00
   1.4139439e+00   2.8289664e+00
   1.4147070e+00   2.8274400e+00
   1.4147427e+00   2.8273685e+00
   1.4151572e+00   2.8265386e+00
   1.4156790e+00   2.8254933e+00
   1.4174857e+00   2.8218677e+00
   1.4179419e+00   2.8209507e+00
   1.4180250e+00   2.8207836e+00
   1.4183120e+00   2.8202064e+00
   1.4184581e+00   2.8199124e+00
   1.4185959e+00   2.8196352e+00
   1.4187641e+00   2.8192966e+00
   1.4209620e+00   2.8148656e+00
   1.4221600e+00   2.8124442e+00
   1.4232602e+00   2.8102174e+00
   1.4238757e+00   2.8089700e+00
   1.4240196e+00   2.8086782e+00
   1.4241296e+00   2.8084550e+00
   1.4247316e+00   2.8072333e+00
   1.4258409e+00   2.8049798e+00
   1.4259474e+00   2.8047628e+00
   1.4259714e+00   2.8047144e+00
   1.4261615e+00   2.8043277e+00
   1.4263382e+00   2.8039682e+00
   1.4299824e+00   2.7965336e+00
   1.4301885e+00   2.7961123e+00
   1.4305118e+00   2.7954507e+00
   1.4306486e+00   2.7951708e+00
   1.4306839e+00   2.7950983e+00
   1.4311403e+00   2.7941635e+00
   1.4316231e+00   2.7931740e+00
   1.4322182e+00   2.7919533e+00
   1.4338871e+00   2.7885249e+00
   1.4340559e+00   2.7881775e+00
   1.4357319e+00   2.7847254e+00
   1.4358642e+00   2.7844527e+00
   1.4361134e+00   2.7839384e+00
   1.4363399e+00   2.7834710e+00
   1.4371558e+00   2.7817857e+00
   1.4387440e+00   2.7785003e+00
   1.4388865e+00   2.7782050e+00
   1.4393182e+00   2.7773104e+00
   1.4408841e+00   2.7740605e+00
   1.4412674e+00   2.7732640e+00
   1.4413588e+00   2.7730740e+00
   1.4415355e+00   2.7727067e+00
   1.4420645e+00   2.7716060e+00
   1.4420890e+00   2.7715552e+00
   1.4423348e+00   2.7710433e+00
   1.4428841e+00   2.7698994e+00
   1.4435064e+00   2.7686021e+00
   1.4437202e+00   2.7681558e+00
   1.4444593e+00   2.7666132e+00
   1.4448297e+00   2.7658396e+00
   1.4448951e+00   2.7657030e+00
   1.4450065e+00   2.7654703e+00
   1.4451282e+00   2.7652156e+00
   1.4453022e+00   2.7648518e+00
   1.4455438e+00   2.7643468e+00
   1.4460588e+00   2.7632690e+00
   1.4463036e+00   2.7627563e+00
   1.4464050e+00   2.7625442e+00
   1.4472531e+00   2.7607667e+00
   1.4472547e+00   2.7607636e+00
   1.4479601e+00   2.7592835e+00
   1.4483858e+00   2.7583897e+00
   1.4488196e+00   2.7574782e+00
   1.4489912e+00   2.7571177e+00
   1.4498999e+00   2.7552060e+00
   1.4500030e+00   2.7549890e+00
   1.4503190e+00   2.7543237e+00
   1.4507282e+00   2.7534616e+00
   1.4507550e+00   2.7534050e+00
   1.4508390e+00   2.7532280e+00
   1.4515620e+00   2.7517033e+00
   1.4518095e+00   2.7511810e+00
   1.4522241e+00   2.7503054e+00
   1.4523250e+00   2.7500925e+00
   1.4523649e+00   2.7500079e+00
   1.4531999e+00   2.7482433e+00
   1.4534928e+00   2.7476237e+00
   1.4535208e+00   2.7475643e+00
   1.4539276e+00   2.7467030e+00
   1.4539883e+00   2.7465744e+00
   1.4546443e+00   2.7451850e+00
   1.4550330e+00   2.7443610e+00
   1.4553074e+00   2.7437787e+00
   1.4554372e+00   2.7435033e+00
   1.4560679e+00   2.7421641e+00
   1.4562039e+00   2.7418754e+00
   1.4564110e+00   2.7414353e+00
   1.4564408e+00   2.7413720e+00
   1.4568299e+00   2.7405450e+00
   1.4573909e+00   2.7393515e+00
   1.4575056e+00   2.7391076e+00
   1.4575948e+00   2.7389176e+00
   1.4579659e+00   2.7381277e+00
   1.4582895e+00   2.7374380e+00
   1.4585020e+00   2.7369852e+00
   1.4588501e+00   2.7362428e+00
   1.4593581e+00   2.7351592e+00
   1.4596015e+00   2.7346396e+00
   1.4602565e+00   2.7332408e+00
   1.4602677e+00   2.7332168e+00
   1.4609967e+00   2.7316577e+00
   1.4629179e+00   2.7275417e+00
   1.4635023e+00   2.7262876e+00
   1.4642812e+00   2.7246141e+00
   1.4647610e+00   2.7235823e+00
   1.4650466e+00   2.7229679e+00
   1.4653356e+00   2.7223458e+00
   1.4662901e+00   2.7202892e+00
   1.4663020e+00   2.7202632e+00
   1.4666882e+00   2.7194307e+00
   1.4671767e+00   2.7183764e+00
   1.4673817e+00   2.7179337e+00
   1.4676853e+00   2.7172780e+00
   1.4692216e+00   2.7139550e+00
   1.4701154e+00   2.7120183e+00
   1.4710042e+00   2.7100897e+00
   1.4713874e+00   2.7092576e+00
   1.4739658e+00   2.7036455e+00
   1.4739734e+00   2.7036290e+00
   1.4740740e+00   2.7034097e+00
   1.4761018e+00   2.6989800e+00
   1.4761220e+00   2.6989360e+00
   1.4762931e+00   2.6985617e+00
   1.4764485e+00   2.6982214e+00
   1.4770249e+00   2.6969593e+00
   1.4776564e+00   2.6955752e+00
   1.4780180e+00   2.6947823e+00
   1.4783593e+00   2.6940331e+00
   1.4787040e+00   2.6932764e+00
   1.4790270e+00   2.6925666e+00
   1.4790454e+00   2.6925266e+00
   1.4790529e+00   2.6925100e+00
   1.4804692e+00   2.6893947e+00
   1.4805526e+00   2.6892111e+00
   1.4822255e+00   2.6855223e+00
   1.4827336e+00   2.6844003e+00
   1.4830024e+00   2.6838060e+00
   1.4833289e+00   2.6830842e+00
   1.4835123e+00   2.6826787e+00
   1.4844577e+00   2.6805859e+00
   1.4848360e+00   2.6797478e+00
   1.4849122e+00   2.6795790e+00
   1.4852047e+00   2.6789305e+00
   1.4859353e+00   2.6773093e+00
   1.4874401e+00   2.6739647e+00
   1.4882935e+00   2.6720645e+00
   1.4884425e+00   2.6717327e+00
   1.4888704e+00   2.6707788e+00
   1.4889015e+00   2.6707096e+00
   1.4891270e+00   2.6702063e+00
   1.4894496e+00   2.6694865e+00
   1.4897234e+00   2.6688755e+00
   1.4903415e+00   2.6674948e+00
   1.4905800e+00   2.6669620e+00
   1.4907715e+00   2.6665337e+00
   1.4908300e+00   2.6664030e+00
   1.4910161e+00   2.6659865e+00
   1.4917766e+00   2.6642842e+00
   1.4920800e+00   2.6636045e+00
   1.4928288e+00   2.6619256e+00
   1.4929405e+00   2.6616750e+00
   1.4959920e+00   2.6548130e+00
   1.4960040e+00   2.6547859e+00
   1.4968445e+00   2.6528902e+00
   1.4976361e+00   2.6511025e+00
   1.4981238e+00   2.6500000e+00
   1.4982119e+00   2.6498008e+00
   1.4994829e+00   2.6469235e+00
   1.4997684e+00   2.6462765e+00
   1.4999536e+00   2.6458564e+00
   1.5008091e+00   2.6439152e+00
   1.5015746e+00   2.6421762e+00
   1.5016055e+00   2.6421058e+00
   1.5018511e+00   2.6415477e+00
   1.5019873e+00   2.6412377e+00
   1.5022095e+00   2.6407323e+00
   1.5028220e+00   2.6393378e+00
   1.5029936e+00   2.6389470e+00
   1.5037379e+00   2.6372502e+00
   1.5051085e+00   2.6341210e+00
   1.5052642e+00   2.6337655e+00
   1.5061435e+00   2.6317537e+00
   1.5067242e+00   2.6304235e+00
   1.5069022e+00   2.6300156e+00
   1.5071704e+00   2.6294010e+00
   1.5074592e+00   2.6287389e+00
   1.5074606e+00   2.6287355e+00
   1.5076164e+00   2.6283782e+00
   1.5079201e+00   2.6276810e+00
   1.5101446e+00   2.6225662e+00
   1.5103977e+00   2.6219830e+00
   1.5108808e+00   2.6208694e+00
   1.5117920e+00   2.6187670e+00
   1.5131973e+00   2.6155183e+00
   1.5135332e+00   2.6147408e+00
   1.5140973e+00   2.6134340e+00
   1.5152740e+00   2.6107047e+00
   1.5157830e+00   2.6095226e+00
   1.5158327e+00   2.6094072e+00
   1.5164092e+00   2.6080668e+00
   1.5167279e+00   2.6073253e+00
   1.5170112e+00   2.6066660e+00
   1.5177516e+00   2.6049416e+00
   1.5179250e+00   2.6045372e+00
   1.5180678e+00   2.6042044e+00
   1.5184199e+00   2.6033833e+00
   1.5186421e+00   2.6028647e+00
   1.5192742e+00   2.6013887e+00
   1.5193670e+00   2.6011720e+00
   1.5197501e+00   2.6002765e+00
   1.5213759e+00   2.5964710e+00
   1.5214270e+00   2.5963511e+00
   1.5216991e+00   2.5957131e+00
   1.5219038e+00   2.5952334e+00
   1.5226082e+00   2.5935800e+00
   1.5228723e+00   2.5929596e+00
   1.5233196e+00   2.5919085e+00
   1.5234826e+00   2.5915253e+00
   1.5236500e+00   2.5911314e+00
   1.5238050e+00   2.5907670e+00
   1.5241854e+00   2.5898716e+00
   1.5241941e+00   2.5898511e+00
   1.5243044e+00   2.5895917e+00
   1.5251614e+00   2.5875726e+00
   1.5257337e+00   2.5862226e+00
   1.5257471e+00   2.5861910e+00
   1.5257585e+00   2.5861640e+00
   1.5259274e+00   2.5857651e+00
   1.5259768e+00   2.5856488e+00
   1.5263230e+00   2.5848312e+00
   1.5264888e+00   2.5844398e+00
   1.5265477e+00   2.5843005e+00
   1.5267583e+00   2.5838027e+00
   1.5267936e+00   2.5837193e+00
   1.5269233e+00   2.5834130e+00
   1.5277071e+00   2.5815585e+00
   1.5295395e+00   2.5772147e+00
   1.5296943e+00   2.5768473e+00
   1.5298074e+00   2.5765786e+00
   1.5299510e+00   2.5762377e+00
   1.5300325e+00   2.5760438e+00
   1.5302322e+00   2.5755694e+00
   1.5307548e+00   2.5743268e+00
   1.5307988e+00   2.5742220e+00
   1.5311983e+00   2.5732718e+00
   1.5320072e+00   2.5713450e+00
   1.5324326e+00   2.5703310e+00
   1.5335993e+00   2.5675461e+00
   1.5336607e+00   2.5673995e+00
   1.5344069e+00   2.5656152e+00
   1.5345854e+00   2.5651882e+00
   1.5349729e+00   2.5642607e+00
   1.5355341e+00   2.5629163e+00
   1.5368336e+00   2.5597987e+00
   1.5377697e+00   2.5575492e+00
   1.5378231e+00   2.5574207e+00
   1.5383979e+00   2.5560374e+00
   1.5390251e+00   2.5545268e+00
   1.5400176e+00   2.5521328e+00
   1.5405167e+00   2.5509279e+00
   1.5411465e+00   2.5494056e+00
   1.5411838e+00   2.5493157e+00
   1.5420471e+00   2.5472264e+00
   1.5421304e+00   2.5470250e+00
   1.5426729e+00   2.5457106e+00
   1.5428029e+00   2.5453951e+00
   1.5433371e+00   2.5440993e+00
   1.5435310e+00   2.5436292e+00
   1.5439990e+00   2.5424926e+00
   1.5442678e+00   2.5418396e+00
   1.5444968e+00   2.5412830e+00
   1.5448637e+00   2.5403907e+00
   1.5453677e+00   2.5391640e+00
   1.5471212e+00   2.5348895e+00
   1.5486922e+00   2.5310493e+00
   1.5487140e+00   2.5309958e+00
   1.5487288e+00   2.5309596e+00
   1.5489086e+00   2.5305195e+00
   1.5490428e+00   2.5301907e+00
   1.5497707e+00   2.5284073e+00
   1.5506628e+00   2.5262184e+00
   1.5509477e+00   2.5255190e+00
   1.5509924e+00   2.5254090e+00
   1.5514137e+00   2.5243735e+00
   1.5518708e+00   2.5232494e+00
   1.5522602e+00   2.5222912e+00
   1.5523190e+00   2.5221462e+00
   1.5524231e+00   2.5218902e+00
   1.5529729e+00   2.5205360e+00
   1.5530173e+00   2.5204265e+00
   1.5530311e+00   2.5203924e+00
   1.5533334e+00   2.5196471e+00
   1.5537765e+00   2.5185542e+00
   1.5539262e+00   2.5181847e+00
   1.5540279e+00   2.5179334e+00
   1.5547780e+00   2.5160806e+00
   1.5554196e+00   2.5144942e+00
   1.5556532e+00   2.5139155e+00
   1.5562896e+00   2.5123398e+00
   1.5563906e+00   2.5120893e+00
   1.5566887e+00   2.5113504e+00
   1.5572520e+00   2.5099530e+00
   1.5582184e+00   2.5075530e+00
   1.5587417e+00   2.5062518e+00
   1.5599204e+00   2.5033164e+00
   1.5609221e+00   2.5008175e+00
   1.5611424e+00   2.5002673e+00
   1.5611908e+00   2.5001466e+00
   1.5615832e+00   2.4991663e+00
   1.5616144e+00   2.4990883e+00
   1.5617100e+00   2.4988494e+00
   1.5618328e+00   2.4985423e+00
   1.5622109e+00   2.4975965e+00
   1.5623816e+00   2.4971693e+00
   1.5625935e+00   2.4966390e+00
   1.5634960e+00   2.4943779e+00
   1.5637865e+00   2.4936492e+00
   1.5638671e+00   2.4934473e+00
   1.5639726e+00   2.4931824e+00
   1.5641060e+00   2.4928477e+00
   1.5647296e+00   2.4912820e+00
   1.5648011e+00   2.4911020e+00
   1.5648993e+00   2.4908552e+00
   1.5654439e+00   2.4894865e+00
   1.5660172e+00   2.4880435e+00
   1.5660281e+00   2.4880160e+00
   1.5672029e+00   2.4850554e+00
   1.5675110e+00   2.4842780e+00
   1.5686381e+00   2.4814308e+00
   1.5697510e+00   2.4786139e+00
   1.5699122e+00   2.4782057e+00
   1.5702447e+00   2.4773629e+00
   1.5703614e+00   2.4770670e+00
   1.5708985e+00   2.4757040e+00
   1.5709612e+00   2.4755450e+00
   1.5719125e+00   2.4731286e+00
   1.5723916e+00   2.4719098e+00
   1.5728369e+00   2.4707766e+00
   1.5729871e+00   2.4703940e+00
   1.5732318e+00   2.4697707e+00
   1.5733881e+00   2.4693723e+00
   1.5734721e+00   2.4691582e+00
   1.5739379e+00   2.4679706e+00
   1.5742812e+00   2.4670942e+00
   1.5743032e+00   2.4670382e+00
   1.5747807e+00   2.4658190e+00
   1.5748154e+00   2.4657304e+00
   1.5756879e+00   2.4634998e+00
   1.5765499e+00   2.4612927e+00
   1.5770414e+00   2.4600330e+00
   1.5774698e+00   2.4589338e+00
   1.5776889e+00   2.4583714e+00
   1.5781809e+00   2.4571080e+00
   1.5785289e+00   2.4562140e+00
   1.5797534e+00   2.4530628e+00
   1.5803933e+00   2.4514134e+00
   1.5807120e+00   2.4505916e+00
   1.5809643e+00   2.4499404e+00
   1.5810481e+00   2.4497240e+00
   1.5811038e+00   2.4495804e+00
   1.5812982e+00   2.4490780e+00
   1.5824755e+00   2.4460347e+00
   1.5830524e+00   2.4445407e+00
   1.5842149e+00   2.4415264e+00
   1.5847753e+00   2.4400713e+00
   1.5850768e+00   2.4392880e+00
   1.5855820e+00   2.4379745e+00
   1.5855877e+00   2.4379594e+00
   1.5875728e+00   2.4327865e+00
   1.5877199e+00   2.4324024e+00
   1.5879285e+00   2.4318578e+00
   1.5883492e+00   2.4307585e+00
   1.5885476e+00   2.4302400e+00
   1.5887251e+00   2.4297757e+00
   1.5889441e+00   2.4292030e+00
   1.5902795e+00   2.4257050e+00
   1.5914674e+00   2.4225867e+00
   1.5918417e+00   2.4216027e+00
   1.5921952e+00   2.4206731e+00
   1.5924550e+00   2.4199890e+00
   1.5928844e+00   2.4188585e+00
   1.5935189e+00   2.4171865e+00
   1.5939174e+00   2.4161353e+00
   1.5941131e+00   2.4156187e+00
   1.5941753e+00   2.4154541e+00
   1.5943267e+00   2.4150548e+00
   1.5944847e+00   2.4146373e+00
   1.5947139e+00   2.4140320e+00
   1.5948737e+00   2.4136095e+00
   1.5950770e+00   2.4130720e+00
   1.5953101e+00   2.4124558e+00
   1.5957767e+00   2.4112210e+00
   1.5963758e+00   2.4096344e+00
   1.5981716e+00   2.4048680e+00
   1.5987047e+00   2.4034503e+00
   1.5987835e+00   2.4032404e+00
   1.6000795e+00   2.3997880e+00
   1.6006058e+00   2.3983836e+00
   1.6007276e+00   2.3980587e+00
   1.6008834e+00   2.3976426e+00
   1.6017159e+00   2.3954175e+00
   1.6018995e+00   2.3949260e+00
   1.6020052e+00   2.3946433e+00
   1.6021210e+00   2.3943336e+00
   1.6026669e+00   2.3928719e+00
   1.6039770e+00   2.3893580e+00
   1.6052676e+00   2.3858883e+00
   1.6056237e+00   2.3849297e+00
   1.6057938e+00   2.3844714e+00
   1.6058095e+00   2.3844295e+00
   1.6058178e+00   2.3844070e+00
   1.6064692e+00   2.3826513e+00
   1.6065289e+00   2.3824904e+00
   1.6072437e+00   2.3805610e+00
   1.6074287e+00   2.3800614e+00
   1.6077619e+00   2.3791611e+00
   1.6078386e+00   2.3789537e+00
   1.6081988e+00   2.3779795e+00
   1.6096452e+00   2.3740618e+00
   1.6097057e+00   2.3738978e+00
   1.6101606e+00   2.3726633e+00
   1.6106418e+00   2.3713567e+00
   1.6114154e+00   2.3692534e+00
   1.6130780e+00   2.3647237e+00
   1.6143120e+00   2.3613527e+00
   1.6146880e+00   2.3603241e+00
   1.6152322e+00   2.3588343e+00
   1.6155653e+00   2.3579216e+00
   1.6156160e+00   2.3577830e+00
   1.6160787e+00   2.3565140e+00
   1.6163044e+00   2.3558948e+00
   1.6171371e+00   2.3536080e+00
   1.6176785e+00   2.3521192e+00
   1.6180607e+00   2.3510675e+00
   1.6189430e+00   2.3486366e+00
   1.6190716e+00   2.3482819e+00
   1.6191509e+00   2.3480632e+00
   1.6192302e+00   2.3478448e+00
   1.6193519e+00   2.3475087e+00
   1.6195289e+00   2.3470206e+00
   1.6218169e+00   2.3406920e+00
   1.6220682e+00   2.3399956e+00
   1.6221021e+00   2.3399014e+00
   1.6223086e+00   2.3393288e+00
   1.6225932e+00   2.3385391e+00
   1.6227529e+00   2.3380957e+00
   1.6229829e+00   2.3374572e+00
   1.6239251e+00   2.3348382e+00
   1.6240703e+00   2.3344343e+00
   1.6243776e+00   2.3335786e+00
   1.6254553e+00   2.3305752e+00
   1.6261173e+00   2.3287270e+00
   1.6263034e+00   2.3282073e+00
   1.6263463e+00   2.3280870e+00
   1.6271294e+00   2.3258977e+00
   1.6275679e+00   2.3246700e+00
   1.6278090e+00   2.3239944e+00
   1.6278219e+00   2.3239584e+00
   1.6281232e+00   2.3231144e+00
   1.6284264e+00   2.3222640e+00
   1.6284460e+00   2.3222091e+00
   1.6285334e+00   2.3219640e+00
   1.6290597e+00   2.3204865e+00
   1.6294010e+00   2.3195279e+00
   1.6301553e+00   2.3174070e+00
   1.6301595e+00   2.3173950e+00
   1.6301612e+00   2.3173904e+00
   1.6301794e+00   2.3173392e+00
   1.6312670e+00   2.3142757e+00
   1.6324818e+00   2.3108468e+00
   1.6325115e+00   2.3107630e+00
   1.6332524e+00   2.3086680e+00
   1.6332761e+00   2.3086007e+00
   1.6341605e+00   2.3060956e+00
   1.6349933e+00   2.3037333e+00
   1.6351501e+00   2.3032882e+00
   1.6356105e+00   2.3019803e+00
   1.6360111e+00   2.3008410e+00
   1.6362149e+00   2.3002617e+00
   1.6365948e+00   2.2991805e+00
   1.6368519e+00   2.2984478e+00
   1.6368718e+00   2.2983910e+00
   1.6368997e+00   2.2983117e+00
   1.6374630e+00   2.2967062e+00
   1.6380688e+00   2.2949777e+00
   1.6382452e+00   2.2944740e+00
   1.6385353e+00   2.2936451e+00
   1.6385847e+00   2.2935038e+00
   1.6387138e+00   2.2931350e+00
   1.6387590e+00   2.2930057e+00
   1.6397777e+00   2.2900908e+00
   1.6403576e+00   2.2884290e+00
   1.6406100e+00   2.2877054e+00
   1.6412249e+00   2.2859404e+00
   1.6417726e+00   2.2843664e+00
   1.6420345e+00   2.2836134e+00
   1.6423692e+00   2.2826507e+00
   1.6435852e+00   2.2791467e+00
   1.6439530e+00   2.2780857e+00
   1.6440288e+00   2.2778668e+00
   1.6443444e+00   2.2769554e+00
   1.6447557e+00   2.2757668e+00
   1.6452530e+00   2.2743287e+00
   1.6453465e+00   2.2740579e+00
   1.6458337e+00   2.2726471e+00
   1.6459739e+00   2.2722409e+00
   1.6461256e+00   2.2718015e+00
   1.6462964e+00   2.2713063e+00
   1.6465423e+00   2.2705934e+00
   1.6466808e+00   2.2701912e+00
   1.6476865e+00   2.2672708e+00
   1.6486907e+00   2.2643487e+00
   1.6487416e+00   2.2642007e+00
   1.6490362e+00   2.2633424e+00
   1.6491498e+00   2.2630112e+00
   1.6492210e+00   2.2628038e+00
   1.6495028e+00   2.2619820e+00
   1.6497453e+00   2.2612740e+00
   1.6498040e+00   2.2611032e+00
   1.6498829e+00   2.2608726e+00
   1.6503029e+00   2.2596462e+00
   1.6506640e+00   2.2585912e+00
   1.6507549e+00   2.2583253e+00
   1.6507673e+00   2.2582889e+00
   1.6510117e+00   2.2575740e+00
   1.6512332e+00   2.2569263e+00
   1.6516365e+00   2.2557454e+00
   1.6517208e+00   2.2554986e+00
   1.6519791e+00   2.2547417e+00
   1.6523882e+00   2.2535422e+00
   1.6525137e+00   2.2531740e+00
   1.6529240e+00   2.2519700e+00
   1.6536411e+00   2.2498631e+00
   1.6538572e+00   2.2492278e+00
   1.6540214e+00   2.2487447e+00
   1.6541344e+00   2.2484121e+00
   1.6544690e+00   2.2474275e+00
   1.6550486e+00   2.2457194e+00
   1.6554884e+00   2.2444227e+00
   1.6562403e+00   2.2422025e+00
   1.6577030e+00   2.2378745e+00
   1.6584194e+00   2.2357504e+00
   1.6587170e+00   2.2348673e+00
   1.6589930e+00   2.2340474e+00
   1.6592096e+00   2.2334042e+00
   1.6593449e+00   2.2330020e+00
   1.6597680e+00   2.2317438e+00
   1.6602316e+00   2.2303643e+00
   1.6606108e+00   2.2292347e+00
   1.6615484e+00   2.2264385e+00
   1.6616918e+00   2.2260103e+00
   1.6619165e+00   2.2253392e+00
   1.6623373e+00   2.2240818e+00
   1.6624596e+00   2.2237160e+00
   1.6629347e+00   2.2222946e+00
   1.6634470e+00   2.2207600e+00
   1.6635832e+00   2.2203522e+00
   1.6637293e+00   2.2199142e+00
   1.6650784e+00   2.2158647e+00
   1.6654296e+00   2.2148085e+00
   1.6668742e+00   2.2104573e+00
   1.6670132e+00   2.2100380e+00
   1.6670624e+00   2.2098897e+00
   1.6675769e+00   2.2083364e+00
   1.6677626e+00   2.2077750e+00
   1.6678895e+00   2.2073920e+00
   1.6691229e+00   2.2036593e+00
   1.6691327e+00   2.2036297e+00
   1.6691791e+00   2.2034893e+00
   1.6698104e+00   2.2015753e+00
   1.6698250e+00   2.2015307e+00
   1.6709360e+00   2.1981564e+00
   1.6715616e+00   2.1962530e+00
   1.6717523e+00   2.1956720e+00
   1.6718334e+00   2.1954255e+00
   1.6719916e+00   2.1949434e+00
   1.6723057e+00   2.1939860e+00
   1.6724528e+00   2.1935375e+00
   1.6726790e+00   2.1928475e+00
   1.6728733e+00   2.1922545e+00
   1.6728873e+00   2.1922116e+00
   1.6741334e+00   2.1884031e+00
   1.6746478e+00   2.1868286e+00
   1.6746633e+00   2.1867810e+00
   1.6749125e+00   2.1860175e+00
   1.6749464e+00   2.1859136e+00
   1.6752100e+00   2.1851056e+00
   1.6755818e+00   2.1839647e+00
   1.6756765e+00   2.1836743e+00
   1.6759862e+00   2.1827233e+00
   1.6760609e+00   2.1824937e+00
   1.6761701e+00   2.1821585e+00
   1.6762453e+00   2.1819272e+00
   1.6766192e+00   2.1807778e+00
   1.6771227e+00   2.1792285e+00
   1.6773899e+00   2.1784060e+00
   1.6774586e+00   2.1781940e+00
   1.6778024e+00   2.1771348e+00
   1.6779760e+00   2.1765997e+00
   1.6785450e+00   2.1748443e+00
   1.6785904e+00   2.1747036e+00
   1.6792514e+00   2.1726615e+00
   1.6796635e+00   2.1713870e+00
   1.6801031e+00   2.1700263e+00
   1.6801269e+00   2.1699524e+00
   1.6803659e+00   2.1692120e+00
   1.6804190e+00   2.1690478e+00
   1.6804473e+00   2.1689599e+00
   1.6808805e+00   2.1676166e+00
   1.6809648e+00   2.1673553e+00
   1.6810391e+00   2.1671250e+00
   1.6811659e+00   2.1667314e+00
   1.6813488e+00   2.1661634e+00
   1.6817347e+00   2.1649652e+00
   1.6819081e+00   2.1644263e+00
   1.6819999e+00   2.1641405e+00
   1.6820936e+00   2.1638496e+00
   1.6821482e+00   2.1636798e+00
   1.6823075e+00   2.1631842e+00
   1.6830655e+00   2.1608243e+00
   1.6833630e+00   2.1598973e+00
   1.6834710e+00   2.1595607e+00
   1.6837534e+00   2.1586797e+00
   1.6838849e+00   2.1582696e+00
   1.6842793e+00   2.1570377e+00
   1.6842846e+00   2.1570215e+00
   1.6843853e+00   2.1567070e+00
   1.6843915e+00   2.1566875e+00
   1.6846020e+00   2.1560297e+00
   1.6846259e+00   2.1559553e+00
   1.6846753e+00   2.1558008e+00
   1.6848377e+00   2.1552932e+00
   1.6849929e+00   2.1548076e+00
   1.6856980e+00   2.1526003e+00
   1.6870972e+00   2.1482115e+00
   1.6877066e+00   2.1462958e+00
   1.6879272e+00   2.1456015e+00
   1.6881706e+00   2.1448360e+00
   1.6883514e+00   2.1442661e+00
   1.6887450e+00   2.1430260e+00
   1.6892433e+00   2.1414547e+00
   1.6893982e+00   2.1409660e+00
   1.6897267e+00   2.1399288e+00
   1.6898869e+00   2.1394224e+00
   1.6900297e+00   2.1389713e+00
   1.6910588e+00   2.1357157e+00
   1.6911260e+00   2.1355026e+00
   1.6912090e+00   2.1352398e+00
   1.6912103e+00   2.1352355e+00
   1.6912133e+00   2.1352262e+00
   1.6912310e+00   2.1351702e+00
   1.6917406e+00   2.1335545e+00
   1.6929203e+00   2.1298082e+00
   1.6932541e+00   2.1287467e+00
   1.6933398e+00   2.1284740e+00
   1.6934583e+00   2.1280966e+00
   1.6939368e+00   2.1265728e+00
   1.6942984e+00   2.1254203e+00
   1.6949387e+00   2.1233773e+00
   1.6954111e+00   2.1218684e+00
   1.6954117e+00   2.1218665e+00
   1.6954174e+00   2.1218479e+00
   1.6955614e+00   2.1213880e+00
   1.6963656e+00   2.1188147e+00
   1.6964501e+00   2.1185439e+00
   1.6965737e+00   2.1181479e+00
   1.6965847e+00   2.1181126e+00
   1.6969484e+00   2.1169472e+00
   1.6973999e+00   2.1154988e+00
   1.6987227e+00   2.1112470e+00
   1.6987358e+00   2.1112050e+00
   1.7013327e+00   2.1028237e+00
   1.7017467e+00   2.1014833e+00
   1.7021595e+00   2.1001456e+00
   1.7027642e+00   2.0981843e+00
   1.7031727e+00   2.0968575e+00
   1.7032014e+00   2.0967640e+00
   1.7035444e+00   2.0956492e+00
   1.7041034e+00   2.0938306e+00
   1.7041619e+00   2.0936400e+00
   1.7042459e+00   2.0933664e+00
   1.7042520e+00   2.0933468e+00
   1.7044540e+00   2.0926890e+00
   1.7048876e+00   2.0912755e+00
   1.7053924e+00   2.0896287e+00
   1.7054269e+00   2.0895157e+00
   1.7057163e+00   2.0885706e+00
   1.7059368e+00   2.0878503e+00
   1.7063832e+00   2.0863903e+00
   1.7064744e+00   2.0860920e+00
   1.7074106e+00   2.0830260e+00
   1.7077320e+00   2.0819720e+00
   1.7079190e+00   2.0813582e+00
   1.7083486e+00   2.0799470e+00
   1.7085687e+00   2.0792239e+00
   1.7089529e+00   2.0779607e+00
   1.7093515e+00   2.0766485e+00
   1.7097855e+00   2.0752192e+00
   1.7098600e+00   2.0749736e+00
   1.7108258e+00   2.0717869e+00
   1.7109962e+00   2.0712240e+00
   1.7113007e+00   2.0702171e+00
   1.7115558e+00   2.0693734e+00
   1.7118598e+00   2.0683677e+00
   1.7122432e+00   2.0670977e+00
   1.7124518e+00   2.0664065e+00
   1.7130445e+00   2.0644405e+00
   1.7139780e+00   2.0613387e+00
   1.7139826e+00   2.0613236e+00
   1.7139912e+00   2.0612950e+00
   1.7140975e+00   2.0609415e+00
   1.7155181e+00   2.0562080e+00
   1.7155340e+00   2.0561550e+00
   1.7156645e+00   2.0557194e+00
   1.7157389e+00   2.0554707e+00
   1.7159425e+00   2.0547907e+00
   1.7159753e+00   2.0546813e+00
   1.7160326e+00   2.0544896e+00
   1.7171521e+00   2.0507450e+00
   1.7184328e+00   2.0464494e+00
   1.7196440e+00   2.0423758e+00
   1.7197955e+00   2.0418656e+00
   1.7198403e+00   2.0417144e+00
   1.7200961e+00   2.0408518e+00
   1.7202164e+00   2.0404468e+00
   1.7202868e+00   2.0402090e+00
   1.7211840e+00   2.0371800e+00
   1.7212210e+00   2.0370553e+00
   1.7217071e+00   2.0354111e+00
   1.7220771e+00   2.0341585e+00
   1.7222382e+00   2.0336132e+00
   1.7222791e+00   2.0334744e+00
   1.7223027e+00   2.0333946e+00
   1.7228017e+00   2.0317030e+00
   1.7229477e+00   2.0312076e+00
   1.7233713e+00   2.0297701e+00
   1.7236098e+00   2.0289598e+00
   1.7237066e+00   2.0286305e+00
   1.7237868e+00   2.0283580e+00
   1.7238339e+00   2.0281980e+00
   1.7241381e+00   2.0271633e+00
   1.7247794e+00   2.0249800e+00
   1.7249298e+00   2.0244675e+00
   1.7259740e+00   2.0209048e+00
   1.7262760e+00   2.0198724e+00
   1.7273424e+00   2.0162227e+00
   1.7279304e+00   2.0142060e+00
   1.7283654e+00   2.0127125e+00
   1.7286146e+00   2.0118563e+00
   1.7287414e+00   2.0114205e+00
   1.7290069e+00   2.0105076e+00
   1.7292725e+00   2.0095937e+00
   1.7297393e+00   2.0079860e+00
   1.7297970e+00   2.0077872e+00
   1.7304963e+00   2.0053756e+00
   1.7309206e+00   2.0039103e+00
   1.7309920e+00   2.0036633e+00
   1.7311816e+00   2.0030080e+00
   1.7316192e+00   2.0014942e+00
   1.7316841e+00   2.0012698e+00
   1.7322748e+00   1.9992241e+00
   1.7326951e+00   1.9977665e+00
   1.7327168e+00   1.9976912e+00
   1.7327981e+00   1.9974092e+00
   1.7329673e+00   1.9968219e+00
   1.7331374e+00   1.9962313e+00
   1.7331951e+00   1.9960310e+00
   1.7335668e+00   1.9947392e+00
   1.7338303e+00   1.9938227e+00
   1.7344702e+00   1.9915951e+00
   1.7350187e+00   1.9896834e+00
   1.7353622e+00   1.9884851e+00
   1.7354659e+00   1.9881228e+00
   1.7356550e+00   1.9874624e+00
   1.7357402e+00   1.9871647e+00
   1.7358420e+00   1.9868091e+00
   1.7359762e+00   1.9863397e+00
   1.7361013e+00   1.9859028e+00
   1.7363247e+00   1.9851213e+00
   1.7365123e+00   1.9844648e+00
   1.7365171e+00   1.9844478e+00
   1.7369456e+00   1.9829470e+00
   1.7369672e+00   1.9828715e+00
   1.7375641e+00   1.9807786e+00
   1.7377522e+00   1.9801186e+00
   1.7377654e+00   1.9800721e+00
   1.7380059e+00   1.9792277e+00
   1.7384467e+00   1.9776783e+00
   1.7384757e+00   1.9775764e+00
   1.7391490e+00   1.9752073e+00
   1.7394633e+00   1.9740998e+00
   1.7397740e+00   1.9730042e+00
   1.7403370e+00   1.9710170e+00
   1.7404492e+00   1.9706206e+00
   1.7404611e+00   1.9705787e+00
   1.7409598e+00   1.9688162e+00
   1.7412295e+00   1.9678615e+00
   1.7413170e+00   1.9675518e+00
   1.7413393e+00   1.9674729e+00
   1.7416873e+00   1.9662403e+00
   1.7428831e+00   1.9619974e+00
   1.7430010e+00   1.9615786e+00
   1.7430018e+00   1.9615757e+00
   1.7430751e+00   1.9613149e+00
   1.7432152e+00   1.9608169e+00
   1.7437198e+00   1.9590216e+00
   1.7439042e+00   1.9583646e+00
   1.7443258e+00   1.9568622e+00
   1.7448173e+00   1.9551090e+00
   1.7448214e+00   1.9550940e+00
   1.7451404e+00   1.9539549e+00
   1.7463342e+00   1.9496840e+00
   1.7463517e+00   1.9496212e+00
   1.7464522e+00   1.9492612e+00
   1.7475889e+00   1.9451817e+00
   1.7476130e+00   1.9450954e+00
   1.7477977e+00   1.9444311e+00
   1.7481660e+00   1.9431068e+00
   1.7490034e+00   1.9400898e+00
   1.7492081e+00   1.9393516e+00
   1.7492238e+00   1.9392946e+00
   1.7500191e+00   1.9364226e+00
   1.7500865e+00   1.9361788e+00
   1.7502649e+00   1.9355339e+00
   1.7504556e+00   1.9348439e+00
   1.7510264e+00   1.9327769e+00
   1.7510675e+00   1.9326277e+00
   1.7510809e+00   1.9325792e+00
   1.7516358e+00   1.9305669e+00
   1.7519310e+00   1.9294952e+00
   1.7523304e+00   1.9280437e+00
   1.7523428e+00   1.9279984e+00
   1.7525830e+00   1.9271250e+00
   1.7528319e+00   1.9262191e+00
   1.7528571e+00   1.9261278e+00
   1.7545254e+00   1.9200422e+00
   1.7558051e+00   1.9153571e+00
   1.7560649e+00   1.9144046e+00
   1.7575202e+00   1.9090550e+00
   1.7577534e+00   1.9081963e+00
   1.7578690e+00   1.9077700e+00
   1.7579101e+00   1.9076183e+00
   1.7585841e+00   1.9051318e+00
   1.7592000e+00   1.9028563e+00
   1.7593879e+00   1.9021612e+00
   1.7597052e+00   1.9009867e+00
   1.7599906e+00   1.8999298e+00
   1.7601062e+00   1.8995013e+00
   1.7602208e+00   1.8990765e+00
   1.7606785e+00   1.8973781e+00
   1.7615458e+00   1.8941556e+00
   1.7619667e+00   1.8925892e+00
   1.7619752e+00   1.8925576e+00
   1.7620114e+00   1.8924227e+00
   1.7621714e+00   1.8918267e+00
   1.7625904e+00   1.8902647e+00
   1.7627736e+00   1.8895812e+00
   1.7628005e+00   1.8894808e+00
   1.7628183e+00   1.8894142e+00
   1.7630159e+00   1.8886768e+00
   1.7630174e+00   1.8886710e+00
   1.7634791e+00   1.8869460e+00
   1.7636975e+00   1.8861296e+00
   1.7650193e+00   1.8811772e+00
   1.7657051e+00   1.8786011e+00
   1.7659336e+00   1.8777417e+00
   1.7661422e+00   1.8769566e+00
   1.7661515e+00   1.8769215e+00
   1.7668327e+00   1.8743557e+00
   1.7678702e+00   1.8704382e+00
   1.7679090e+00   1.8702916e+00
   1.7683854e+00   1.8684895e+00
   1.7686311e+00   1.8675590e+00
   1.7688502e+00   1.8667285e+00
   1.7691185e+00   1.8657113e+00
   1.7702547e+00   1.8613955e+00
   1.7707522e+00   1.8595017e+00
   1.7712319e+00   1.8576735e+00
   1.7718738e+00   1.8552230e+00
   1.7719910e+00   1.8547751e+00
   1.7719920e+00   1.8547717e+00
   1.7727442e+00   1.8518944e+00
   1.7734720e+00   1.8491046e+00
   1.7741187e+00   1.8466215e+00
   1.7744179e+00   1.8454714e+00
   1.7747588e+00   1.8441597e+00
   1.7753016e+00   1.8420688e+00
   1.7753205e+00   1.8419956e+00
   1.7755793e+00   1.8409976e+00
   1.7760050e+00   1.8393543e+00
   1.7763095e+00   1.8381778e+00
   1.7769862e+00   1.8355600e+00
   1.7770120e+00   1.8354602e+00
   1.7771986e+00   1.8347374e+00
   1.7772145e+00   1.8346754e+00
   1.7778411e+00   1.8322457e+00
   1.7782028e+00   1.8308413e+00
   1.7790107e+00   1.8276993e+00
   1.7797042e+00   1.8249961e+00
   1.7807606e+00   1.8208696e+00
   1.7808654e+00   1.8204597e+00
   1.7811823e+00   1.8192195e+00
   1.7826416e+00   1.8134923e+00
   1.7829771e+00   1.8121727e+00
   1.7831357e+00   1.8115486e+00
   1.7832464e+00   1.8111125e+00
   1.7842838e+00   1.8070211e+00
   1.7852272e+00   1.8032901e+00
   1.7853531e+00   1.8027917e+00
   1.7854300e+00   1.8024868e+00
   1.7855738e+00   1.8019167e+00
   1.7858346e+00   1.8008832e+00
   1.7867206e+00   1.7973641e+00
   1.7876391e+00   1.7937073e+00
   1.7877812e+00   1.7931405e+00
   1.7881460e+00   1.7916851e+00
   1.7886379e+00   1.7897200e+00
   1.7894639e+00   1.7864143e+00
   1.7898460e+00   1.7848828e+00
   1.7905626e+00   1.7820052e+00
   1.7914462e+00   1.7784493e+00
   1.7915784e+00   1.7779166e+00
   1.7916971e+00   1.7774378e+00
   1.7922909e+00   1.7750416e+00
   1.7923611e+00   1.7747583e+00
   1.7925915e+00   1.7738276e+00
   1.7926834e+00   1.7734556e+00
   1.7929542e+00   1.7723602e+00
   1.7929661e+00   1.7723118e+00
   1.7934879e+00   1.7701991e+00
   1.7935032e+00   1.7701373e+00
   1.7936203e+00   1.7696620e+00
   1.7937630e+00   1.7690836e+00
   1.7938832e+00   1.7685959e+00
   1.7946151e+00   1.7656232e+00
   1.7947556e+00   1.7650522e+00
   1.7950066e+00   1.7640308e+00
   1.7951185e+00   1.7635757e+00
   1.7951276e+00   1.7635380e+00
   1.7953894e+00   1.7624717e+00
   1.7964619e+00   1.7580951e+00
   1.7967484e+00   1.7569238e+00
   1.7971268e+00   1.7553749e+00
   1.7971890e+00   1.7551202e+00
   1.7975053e+00   1.7538245e+00
   1.7983310e+00   1.7504349e+00
   1.7988130e+00   1.7484529e+00
   1.7990901e+00   1.7473116e+00
   1.7991824e+00   1.7469319e+00
   1.7994611e+00   1.7457830e+00
   1.7995640e+00   1.7453587e+00
   1.7996267e+00   1.7451003e+00
   1.7998312e+00   1.7442564e+00
   1.7998526e+00   1.7441682e+00
   1.7999009e+00   1.7439686e+00
   1.8002363e+00   1.7425833e+00
   1.8002906e+00   1.7423590e+00
   1.8003602e+00   1.7420715e+00
   1.8008500e+00   1.7400452e+00
   1.8010186e+00   1.7393471e+00
   1.8011144e+00   1.7389498e+00
   1.8023524e+00   1.7338119e+00
   1.8025193e+00   1.7331176e+00
   1.8035412e+00   1.7288601e+00
   1.8042005e+00   1.7261058e+00
   1.8045743e+00   1.7245425e+00
   1.8047464e+00   1.7238216e+00
   1.8061080e+00   1.7181083e+00
   1.8065851e+00   1.7161005e+00
   1.8072324e+00   1.7133723e+00
   1.8073035e+00   1.7130718e+00
   1.8074730e+00   1.7123570e+00
   1.8075578e+00   1.7119986e+00
   1.8076519e+00   1.7116011e+00
   1.8084146e+00   1.7083757e+00
   1.8086239e+00   1.7074888e+00
   1.8089652e+00   1.7060418e+00
   1.8090369e+00   1.7057381e+00
   1.8090746e+00   1.7055777e+00
   1.8092524e+00   1.7048236e+00
   1.8107327e+00   1.6985251e+00
   1.8111681e+00   1.6966678e+00
   1.8117701e+00   1.6940949e+00
   1.8119764e+00   1.6932118e+00
   1.8123693e+00   1.6915287e+00
   1.8123770e+00   1.6914960e+00
   1.8123931e+00   1.6914269e+00
   1.8125045e+00   1.6909493e+00
   1.8134916e+00   1.6867108e+00
   1.8138921e+00   1.6849868e+00
   1.8150465e+00   1.6800069e+00
   1.8152918e+00   1.6789471e+00
   1.8153188e+00   1.6788301e+00
   1.8155562e+00   1.6778032e+00
   1.8161830e+00   1.6750875e+00
   1.8163031e+00   1.6745660e+00
   1.8163798e+00   1.6742338e+00
   1.8164126e+00   1.6740912e+00
   1.8165774e+00   1.6733756e+00
   1.8166000e+00   1.6732776e+00
   1.8168901e+00   1.6720172e+00
   1.8170314e+00   1.6714027e+00
   1.8170583e+00   1.6712856e+00
   1.8173037e+00   1.6702182e+00
   1.8178173e+00   1.6679811e+00
   1.8180308e+00   1.6670498e+00
   1.8182230e+00   1.6662112e+00
   1.8183705e+00   1.6655674e+00
   1.8188223e+00   1.6635929e+00
   1.8189595e+00   1.6629928e+00
   1.8192976e+00   1.6615131e+00
   1.8198286e+00   1.6591849e+00
   1.8206359e+00   1.6556388e+00
   1.8210500e+00   1.6538157e+00
   1.8215964e+00   1.6514076e+00
   1.8219580e+00   1.6498110e+00
   1.8221831e+00   1.6488161e+00
   1.8222543e+00   1.6485012e+00
   1.8225614e+00   1.6471430e+00
   1.8231585e+00   1.6444976e+00
   1.8238925e+00   1.6412390e+00
   1.8242042e+00   1.6398524e+00
   1.8242613e+00   1.6395983e+00
   1.8242726e+00   1.6395480e+00
   1.8245260e+00   1.6384200e+00
   1.8248749e+00   1.6368649e+00
   1.8267552e+00   1.6284541e+00
   1.8270044e+00   1.6273348e+00
   1.8277715e+00   1.6238855e+00
   1.8278624e+00   1.6234765e+00
   1.8283033e+00   1.6214894e+00
   1.8289247e+00   1.6186844e+00
   1.8293862e+00   1.6165963e+00
   1.8303535e+00   1.6122109e+00
   1.8307657e+00   1.6103379e+00
   1.8313069e+00   1.6078744e+00
   1.8315659e+00   1.6066940e+00
   1.8319368e+00   1.6050016e+00
   1.8321273e+00   1.6041316e+00
   1.8336946e+00   1.5969521e+00
   1.8338615e+00   1.5961857e+00
   1.8339924e+00   1.5955840e+00
   1.8343672e+00   1.5938596e+00
   1.8345696e+00   1.5929276e+00
   1.8346301e+00   1.5926486e+00
   1.8347007e+00   1.5923230e+00
   1.8347073e+00   1.5922931e+00
   1.8347396e+00   1.5921444e+00
   1.8347780e+00   1.5919671e+00
   1.8348238e+00   1.5917554e+00
   1.8350426e+00   1.5907466e+00
   1.8355044e+00   1.5886139e+00
   1.8359860e+00   1.5863863e+00
   1.8363334e+00   1.5847769e+00
   1.8370305e+00   1.5815423e+00
   1.8370565e+00   1.5814215e+00
   1.8377076e+00   1.5783921e+00
   1.8385081e+00   1.5746590e+00
   1.8389739e+00   1.5724822e+00
   1.8389820e+00   1.5724444e+00
   1.8392366e+00   1.5712525e+00
   1.8398876e+00   1.5682010e+00
   1.8404130e+00   1.5657334e+00
   1.8405375e+00   1.5651475e+00
   1.8409907e+00   1.5630143e+00
   1.8415976e+00   1.5601518e+00
   1.8417065e+00   1.5596373e+00
   1.8418261e+00   1.5590724e+00
   1.8418763e+00   1.5588350e+00
   1.8421671e+00   1.5574598e+00
   1.8425080e+00   1.5558463e+00
   1.8439012e+00   1.5492299e+00
   1.8439273e+00   1.5491056e+00
   1.8439777e+00   1.5488660e+00
   1.8440533e+00   1.5485058e+00
   1.8442230e+00   1.5476967e+00
   1.8445163e+00   1.5462984e+00
   1.8446014e+00   1.5458925e+00
   1.8450390e+00   1.5438019e+00
   1.8452263e+00   1.5429063e+00
   1.8453568e+00   1.5422816e+00
   1.8460926e+00   1.5387555e+00
   1.8470863e+00   1.5339782e+00
   1.8471129e+00   1.5338500e+00
   1.8472900e+00   1.5329967e+00
   1.8475028e+00   1.5319706e+00
   1.8478949e+00   1.5300777e+00
   1.8480263e+00   1.5294427e+00
   1.8487074e+00   1.5261463e+00
   1.8500241e+00   1.5197508e+00
   1.8500357e+00   1.5196947e+00
   1.8503166e+00   1.5183259e+00
   1.8503402e+00   1.5182105e+00
   1.8505627e+00   1.5171260e+00
   1.8506869e+00   1.5165195e+00
   1.8508033e+00   1.5159515e+00
   1.8509856e+00   1.5150604e+00
   1.8513495e+00   1.5132811e+00
   1.8514194e+00   1.5129390e+00
   1.8517137e+00   1.5114981e+00
   1.8523730e+00   1.5082628e+00
   1.8526664e+00   1.5068207e+00
   1.8532473e+00   1.5039606e+00
   1.8533550e+00   1.5034293e+00
   1.8543100e+00   1.4987117e+00
   1.8555375e+00   1.4926225e+00
   1.8577205e+00   1.4817215e+00
   1.8579060e+00   1.4807906e+00
   1.8581449e+00   1.4795910e+00
   1.8581617e+00   1.4795072e+00
   1.8588607e+00   1.4759905e+00
   1.8589559e+00   1.4755108e+00
   1.8592864e+00   1.4738437e+00
   1.8600236e+00   1.4701186e+00
   1.8600986e+00   1.4697390e+00
   1.8604800e+00   1.4678070e+00
   1.8605356e+00   1.4675249e+00
   1.8607544e+00   1.4664152e+00
   1.8616242e+00   1.4619923e+00
   1.8620045e+00   1.4600534e+00
   1.8626149e+00   1.4569362e+00
   1.8631360e+00   1.4542683e+00
   1.8636379e+00   1.4516940e+00
   1.8636827e+00   1.4514637e+00
   1.8637930e+00   1.4508972e+00
   1.8644681e+00   1.4474237e+00
   1.8659524e+00   1.4397525e+00
   1.8661004e+00   1.4389848e+00
   1.8665829e+00   1.4364797e+00
   1.8666330e+00   1.4362186e+00
   1.8666465e+00   1.4361486e+00
   1.8675267e+00   1.4315645e+00
   1.8677880e+00   1.4302002e+00
   1.8681258e+00   1.4284341e+00
   1.8684604e+00   1.4266821e+00
   1.8686523e+00   1.4256765e+00
   1.8686965e+00   1.4254456e+00
   1.8692058e+00   1.4227711e+00
   1.8692250e+00   1.4226707e+00
   1.8692831e+00   1.4223651e+00
   1.8695460e+00   1.4209820e+00
   1.8707196e+00   1.4147906e+00
   1.8713839e+00   1.4112720e+00
   1.8717183e+00   1.4094973e+00
   1.8717275e+00   1.4094483e+00
   1.8718063e+00   1.4090301e+00
   1.8720560e+00   1.4077020e+00
   1.8728411e+00   1.4035187e+00
   1.8743216e+00   1.3955909e+00
   1.8749106e+00   1.3924224e+00
   1.8751636e+00   1.3910595e+00
   1.8756489e+00   1.3884397e+00
   1.8766135e+00   1.3832164e+00
   1.8767558e+00   1.3824433e+00
   1.8779222e+00   1.3760934e+00
   1.8780280e+00   1.3755157e+00
   1.8784343e+00   1.3732950e+00
   1.8786347e+00   1.3721975e+00
   1.8788648e+00   1.3709373e+00
   1.8789814e+00   1.3702977e+00
   1.8793086e+00   1.3685018e+00
   1.8795406e+00   1.3672271e+00
   1.8802410e+00   1.3633690e+00
   1.8806943e+00   1.3608657e+00
   1.8814725e+00   1.3565568e+00
   1.8819796e+00   1.3537396e+00
   1.8820037e+00   1.3536061e+00
   1.8820349e+00   1.3534319e+00
   1.8822534e+00   1.3522161e+00
   1.8823949e+00   1.3514279e+00
   1.8826438e+00   1.3500401e+00
   1.8827792e+00   1.3492846e+00
   1.8828889e+00   1.3486722e+00
   1.8832015e+00   1.3469257e+00
   1.8832700e+00   1.3465421e+00
   1.8837764e+00   1.3437057e+00
   1.8842906e+00   1.3408195e+00
   1.8847564e+00   1.3381972e+00
   1.8848750e+00   1.3375291e+00
   1.8850696e+00   1.3364317e+00
   1.8862360e+00   1.3298330e+00
   1.8864355e+00   1.3287003e+00
   1.8870561e+00   1.3251705e+00
   1.8879938e+00   1.3198172e+00
   1.8882717e+00   1.3182262e+00
   1.8886968e+00   1.3157879e+00
   1.8888590e+00   1.3148559e+00
   1.8895363e+00   1.3109583e+00
   1.8895398e+00   1.3109374e+00
   1.8895948e+00   1.3106203e+00
   1.8897088e+00   1.3099632e+00
   1.8900417e+00   1.3080403e+00
   1.8916370e+00   1.2987835e+00
   1.8925889e+00   1.2932245e+00
   1.8925970e+00   1.2931770e+00
   1.8930627e+00   1.2904471e+00
   1.8940922e+00   1.2843902e+00
   1.8945845e+00   1.2814826e+00
   1.8947388e+00   1.2805697e+00
   1.8960953e+00   1.2725136e+00
   1.8967218e+00   1.2687730e+00
   1.8983766e+00   1.2588352e+00
   1.8985137e+00   1.2580076e+00
   1.8990681e+00   1.2546558e+00
   1.8992052e+00   1.2538251e+00
   1.8994204e+00   1.2525209e+00
   1.9004538e+00   1.2462351e+00
   1.9005803e+00   1.2454629e+00
   1.9015317e+00   1.2396408e+00
   1.9019746e+00   1.2369202e+00
   1.9020920e+00   1.2361980e+00
   1.9027828e+00   1.2319376e+00
   1.9033526e+00   1.2284119e+00
   1.9034886e+00   1.2275683e+00
   1.9041375e+00   1.2235366e+00
   1.9063442e+00   1.2097135e+00
   1.9065717e+00   1.2082783e+00
   1.9068347e+00   1.2066170e+00
   1.9069444e+00   1.2059240e+00
   1.9071810e+00   1.2044263e+00
   1.9074878e+00   1.2024813e+00
   1.9077337e+00   1.2009199e+00
   1.9081968e+00   1.1979735e+00
   1.9086556e+00   1.1950460e+00
   1.9087212e+00   1.1946270e+00
   1.9089141e+00   1.1933932e+00
   1.9092311e+00   1.1913638e+00
   1.9095484e+00   1.1893272e+00
   1.9100845e+00   1.1858788e+00
   1.9107056e+00   1.1818703e+00
   1.9107175e+00   1.1817927e+00
   1.9107894e+00   1.1813279e+00
   1.9107991e+00   1.1812650e+00
   1.9109586e+00   1.1802319e+00
   1.9110218e+00   1.1798233e+00
   1.9113464e+00   1.1777176e+00
   1.9116534e+00   1.1757232e+00
   1.9120020e+00   1.1734542e+00
   1.9120998e+00   1.1728154e+00
   1.9122106e+00   1.1720936e+00
   1.9123185e+00   1.1713889e+00
   1.9139029e+00   1.1609925e+00
   1.9139146e+00   1.1609155e+00
   1.9141412e+00   1.1594201e+00
   1.9144084e+00   1.1576537e+00
   1.9144894e+00   1.1571181e+00
   1.9145023e+00   1.1570325e+00
   1.9152410e+00   1.1521316e+00
   1.9166476e+00   1.1427373e+00
   1.9169526e+00   1.1406884e+00
   1.9170188e+00   1.1402436e+00
   1.9181762e+00   1.1324316e+00
   1.9188615e+00   1.1277772e+00
   1.9188697e+00   1.1277212e+00
   1.9188990e+00   1.1275218e+00
   1.9190111e+00   1.1267585e+00
   1.9197913e+00   1.1214302e+00
   1.9198285e+00   1.1211753e+00
   1.9204425e+00   1.1169617e+00
   1.9211187e+00   1.1123004e+00
   1.9213648e+00   1.1105983e+00
   1.9215617e+00   1.1092354e+00
   1.9216101e+00   1.1088994e+00
   1.9219009e+00   1.1068820e+00
   1.9219509e+00   1.1065347e+00
   1.9221671e+00   1.1050317e+00
   1.9223137e+00   1.1040108e+00
   1.9223598e+00   1.1036898e+00
   1.9229298e+00   1.0997112e+00
   1.9232796e+00   1.0972610e+00
   1.9238048e+00   1.0935726e+00
   1.9240382e+00   1.0919285e+00
   1.9241865e+00   1.0908833e+00
   1.9242601e+00   1.0903629e+00
   1.9242908e+00   1.0901470e+00
   1.9248166e+00   1.0864276e+00
   1.9248238e+00   1.0863768e+00
   1.9258584e+00   1.0790169e+00
   1.9264951e+00   1.0744609e+00
   1.9278103e+00   1.0649837e+00
   1.9285357e+00   1.0597170e+00
   1.9288856e+00   1.0571669e+00
   1.9296387e+00   1.0516543e+00
   1.9297901e+00   1.0505426e+00
   1.9298017e+00   1.0504576e+00
   1.9300731e+00   1.0484610e+00
   1.9306687e+00   1.0440658e+00
   1.9306965e+00   1.0438602e+00
   1.9309223e+00   1.0421886e+00
   1.9313861e+00   1.0387447e+00
   1.9316667e+00   1.0366555e+00
   1.9318037e+00   1.0356337e+00
   1.9324213e+00   1.0310150e+00
   1.9330935e+00   1.0259613e+00
   1.9331201e+00   1.0257614e+00
   1.9337893e+00   1.0207040e+00
   1.9342449e+00   1.0172447e+00
   1.9342684e+00   1.0170665e+00
   1.9345219e+00   1.0151355e+00
   1.9345512e+00   1.0149117e+00
   1.9347519e+00   1.0133806e+00
   1.9357226e+00   1.0059382e+00
   1.9358901e+00   1.0046484e+00
   1.9363345e+00   1.0012165e+00
   1.9366888e+00   9.9847230e-01
   1.9369640e+00   9.9633390e-01
   1.9373864e+00   9.9304350e-01
   1.9374600e+00   9.9246920e-01
   1.9378959e+00   9.8905960e-01
   1.9378968e+00   9.8905130e-01
   1.9380745e+00   9.8765850e-01
   1.9385093e+00   9.8423840e-01
   1.9386954e+00   9.8277180e-01
   1.9389550e+00   9.8072130e-01
   1.9390693e+00   9.7981685e-01
   1.9394447e+00   9.7684060e-01
   1.9405304e+00   9.6817740e-01
   1.9406836e+00   9.6694770e-01
   1.9419128e+00   9.5702624e-01
   1.9420576e+00   9.5584990e-01
   1.9424807e+00   9.5240456e-01
   1.9441968e+00   9.3829405e-01
   1.9444667e+00   9.3605390e-01
   1.9448475e+00   9.3288475e-01
   1.9463750e+00   9.2005290e-01
   1.9465411e+00   9.1864640e-01
   1.9465908e+00   9.1822500e-01
   1.9481417e+00   9.0497320e-01
   1.9482849e+00   9.0373945e-01
   1.9490823e+00   8.9683557e-01
   1.9492850e+00   8.9507043e-01
   1.9507974e+00   8.8179170e-01
   1.9510916e+00   8.7918437e-01
   1.9518913e+00   8.7205570e-01
   1.9519988e+00   8.7109220e-01
   1.9523098e+00   8.6830020e-01
   1.9530047e+00   8.6202650e-01
   1.9536228e+00   8.5640580e-01
   1.9539214e+00   8.5367690e-01
   1.9544290e+00   8.4901610e-01
   1.9546621e+00   8.4686730e-01
   1.9547586e+00   8.4597534e-01
   1.9551897e+00   8.4198180e-01
   1.9554156e+00   8.3988090e-01
   1.9558318e+00   8.3599555e-01
   1.9559314e+00   8.3506240e-01
   1.9559411e+00   8.3497190e-01
   1.9559798e+00   8.3460855e-01
   1.9565079e+00   8.2964320e-01
   1.9565303e+00   8.2943180e-01
   1.9573209e+00   8.2193590e-01
   1.9574674e+00   8.2053980e-01
   1.9580339e+00   8.1511563e-01
   1.9581033e+00   8.1444865e-01
   1.9588711e+00   8.0702853e-01
   1.9600902e+00   7.9510105e-01
   1.9603282e+00   7.9275006e-01
   1.9605572e+00   7.9048175e-01
   1.9614111e+00   7.8196305e-01
   1.9617635e+00   7.7841850e-01
   1.9617878e+00   7.7817380e-01
   1.9620566e+00   7.7545780e-01
   1.9629524e+00   7.6633716e-01
   1.9635832e+00   7.5984484e-01
   1.9644625e+00   7.5069875e-01
   1.9646342e+00   7.4889950e-01
   1.9652314e+00   7.4260480e-01
   1.9654083e+00   7.4073017e-01
   1.9657007e+00   7.3761934e-01
   1.9666353e+00   7.2758660e-01
   1.9669324e+00   7.2436630e-01
   1.9671218e+00   7.2230590e-01
   1.9676523e+00   7.1650320e-01
   1.9678335e+00   7.1451014e-01
   1.9679560e+00   7.1316040e-01
   1.9679736e+00   7.1296540e-01
   1.9685842e+00   7.0619005e-01
   1.9686406e+00   7.0556150e-01
   1.9687676e+00   7.0414230e-01
   1.9689989e+00   7.0155040e-01
   1.9694390e+00   6.9659190e-01
   1.9698361e+00   6.9208530e-01
   1.9700329e+00   6.8984103e-01
   1.9702452e+00   6.8741137e-01
   1.9704694e+00   6.8483680e-01
   1.9706022e+00   6.8330735e-01
   1.9707793e+00   6.8126110e-01
   1.9708408e+00   6.8054813e-01
   1.9710351e+00   6.7829424e-01
   1.9710379e+00   6.7826220e-01
   1.9718829e+00   6.6836380e-01
   1.9719634e+00   6.6741440e-01
   1.9720359e+00   6.6655700e-01
   1.9725235e+00   6.6076060e-01
   1.9725481e+00   6.6046550e-01
   1.9732511e+00   6.5201247e-01
   1.9732535e+00   6.5198404e-01
   1.9744982e+00   6.3673260e-01
   1.9745160e+00   6.3651070e-01
   1.9750735e+00   6.2955433e-01
   1.9753020e+00   6.2667970e-01
   1.9759374e+00   6.1861690e-01
   1.9760991e+00   6.1654550e-01
   1.9761078e+00   6.1643490e-01
   1.9762882e+00   6.1411650e-01
   1.9769363e+00   6.0571460e-01
   1.9774598e+00   5.9884226e-01
   1.9775344e+00   5.9785430e-01
   1.9780928e+00   5.9042060e-01
   1.9784372e+00   5.8578570e-01
   1.9784757e+00   5.8526560e-01
   1.9786580e+00   5.8279620e-01
   1.9795978e+00   5.6988570e-01
   1.9796722e+00   5.6885220e-01
   1.9797168e+00   5.6822973e-01
   1.9805816e+00   5.5604410e-01
   1.9813501e+00   5.4498440e-01
   1.9818265e+00   5.3800920e-01
   1.9819970e+00   5.3549080e-01
   1.9826492e+00   5.2574580e-01
   1.9830390e+00   5.1983140e-01
   1.9833697e+00   5.1476014e-01
   1.9834408e+00   5.1366410e-01
   1.9838091e+00   5.0794244e-01
   1.9844071e+00   4.9851298e-01
   1.9846263e+00   4.9500835e-01
   1.9848688e+00   4.9110565e-01
   1.9848804e+00   4.9091682e-01
   1.9854244e+00   4.8203740e-01
   1.9863414e+00   4.6668163e-01
   1.9875499e+00   4.4562507e-01
   1.9884608e+00   4.2906353e-01
   1.9887242e+00   4.2415160e-01
   1.9889834e+00   4.1926247e-01
   1.9895375e+00   4.0861130e-01
   1.9896159e+00   4.0708010e-01
   1.9902889e+00   3.9370283e-01
   1.9903741e+00   3.9197353e-01
   1.9903954e+00   3.9153970e-01
   1.9904440e+00   3.9055276e-01
   1.9904627e+00   3.9017072e-01
   1.9906241e+00   3.8686340e-01
   1.9907833e+00   3.8357190e-01
   1.9908202e+00   3.8280470e-01
   1.9912778e+00   3.7316254e-01
   1.9914172e+00   3.7017646e-01
   1.9917125e+00   3.6376770e-01
   1.9918265e+00   3.6125877e-01
   1.9920703e+00   3.5584056e-01
   1.9922838e+00   3.5102722e-01
   1.9924116e+00   3.4811386e-01
   1.9925393e+00   3.4518020e-01
   1.9927518e+00   3.4023700e-01
   1.9928294e+00   3.3841300e-01
   1.9929487e+00   3.3559440e-01
   1.9930841e+00   3.3236137e-01
   1.9933034e+00   3.2705736e-01
   1.9933298e+00   3.2641312e-01
   1.9935656e+00   3.2060040e-01
   1.9935793e+00   3.2026180e-01
   1.9936427e+00   3.1867713e-01
   1.9936848e+00   3.1762135e-01
   1.9940763e+00   3.0763507e-01
   1.9941276e+00   3.0629978e-01
   1.9944226e+00   2.9852188e-01
   1.9944711e+00   2.9722035e-01
   1.9945956e+00   2.9385936e-01
   1.9949744e+00   2.8338856e-01
   1.9950148e+00   2.8224840e-01
   1.9952234e+00   2.7628773e-01
   1.9954826e+00   2.6869544e-01
   1.9956133e+00   2.6478383e-01
   1.9956406e+00   2.6395947e-01
   1.9957397e+00   2.6094520e-01
   1.9960393e+00   2.5161222e-01
   1.9964660e+00   2.3768198e-01
   1.9971330e+00   2.1410105e-01
   1.9973826e+00   2.0457318e-01
   1.9975860e+00   1.9647118e-01
   1.9977555e+00   1.8945175e-01
   1.9977937e+00   1.8783194e-01
   1.9979619e+00   1.8053830e-01
   1.9985754e+00   1.5094852e-01
   1.9986172e+00   1.4872178e-01
   1.9987886e+00   1.3919862e-01


==> Data/pf-background/pf_MOP1.dat <==
  0.0000000e+000  1.0000000e+000
  2.0040080e-003  9.5523385e-001
  4.0080160e-003  9.3669111e-001
  6.0120240e-003  9.2246276e-001
  8.0160321e-003  9.1046770e-001
  1.0020040e-002  8.9989985e-001
  1.2024048e-002  8.9034578e-001
  1.4028056e-002  8.8155990e-001
  1.6032064e-002  8.7338221e-001
  1.8036072e-002  8.6570156e-001
  2.0040080e-002  8.5843701e-001
  2.2044088e-002  8.5152748e-001
  2.4048096e-002  8.4492551e-001
  2.6052104e-002  8.3859336e-001
  2.8056112e-002  8.3250041e-001
  3.0060120e-002  8.2662145e-001
  3.2064128e-002  8.2093541e-001
  3.4068136e-002  8.1542444e-001
  3.6072144e-002  8.1007332e-001
  3.8076152e-002  8.0486888e-001
  4.0080160e-002  7.9979970e-001
  4.2084168e-002  7.9485574e-001
  4.4088176e-002  7.9002815e-001
  4.6092184e-002  7.8530910e-001
  4.8096192e-002  7.8069156e-001
  5.0100200e-002  7.7616926e-001
  5.2104208e-002  7.7173654e-001
  5.4108216e-002  7.6738827e-001
  5.6112224e-002  7.6311981e-001
  5.8116232e-002  7.5892691e-001
  6.0120240e-002  7.5480571e-001
  6.2124248e-002  7.5075264e-001
  6.4128257e-002  7.4676442e-001
  6.6132265e-002  7.4283806e-001
  6.8136273e-002  7.3897074e-001
  7.0140281e-002  7.3515990e-001
  7.2144289e-002  7.3140311e-001
  7.4148297e-002  7.2769815e-001
  7.6152305e-002  7.2404293e-001
  7.8156313e-002  7.2043549e-001
  8.0160321e-002  7.1687402e-001
  8.2164329e-002  7.1335679e-001
  8.4168337e-002  7.0988220e-001
  8.6172345e-002  7.0644874e-001
  8.8176353e-002  7.0305497e-001
  9.0180361e-002  6.9969955e-001
  9.2184369e-002  6.9638121e-001
  9.4188377e-002  6.9309875e-001
  9.6192385e-002  6.8985103e-001
  9.8196393e-002  6.8663696e-001
  1.0020040e-001  6.8345553e-001
  1.0220441e-001  6.8030576e-001
  1.0420842e-001  6.7718672e-001
  1.0621242e-001  6.7409752e-001
  1.0821643e-001  6.7103734e-001
  1.1022044e-001  6.6800536e-001
  1.1222445e-001  6.6500082e-001
  1.1422846e-001  6.6202299e-001
  1.1623246e-001  6.5907117e-001
  1.1823647e-001  6.5614469e-001
  1.2024048e-001  6.5324291e-001
  1.2224449e-001  6.5036521e-001
  1.2424850e-001  6.4751100e-001
  1.2625251e-001  6.4467971e-001
  1.2825651e-001  6.4187082e-001
  1.3026052e-001  6.3908378e-001
  1.3226453e-001  6.3631809e-001
  1.3426854e-001  6.3357329e-001
  1.3627255e-001  6.3084889e-001
  1.3827655e-001  6.2814445e-001
  1.4028056e-001  6.2545953e-001
  1.4228457e-001  6.2279373e-001
  1.4428858e-001  6.2014664e-001
  1.4629259e-001  6.1751786e-001
  1.4829659e-001  6.1490703e-001
  1.5030060e-001  6.1231379e-001
  1.5230461e-001  6.0973777e-001
  1.5430862e-001  6.0717864e-001
  1.5631263e-001  6.0463609e-001
  1.5831663e-001  6.0210977e-001
  1.6032064e-001  5.9959940e-001
  1.6232465e-001  5.9710467e-001
  1.6432866e-001  5.9462529e-001
  1.6633267e-001  5.9216098e-001
  1.6833667e-001  5.8971148e-001
  1.7034068e-001  5.8727651e-001
  1.7234469e-001  5.8485582e-001
  1.7434870e-001  5.8244917e-001
  1.7635271e-001  5.8005631e-001
  1.7835671e-001  5.7767700e-001
  1.8036072e-001  5.7531103e-001
  1.8236473e-001  5.7295816e-001
  1.8436874e-001  5.7061819e-001
  1.8637275e-001  5.6829090e-001
  1.8837675e-001  5.6597609e-001
  1.9038076e-001  5.6367356e-001
  1.9238477e-001  5.6138312e-001
  1.9438878e-001  5.5910457e-001
  1.9639279e-001  5.5683774e-001
  1.9839679e-001  5.5458245e-001
  2.0040080e-001  5.5233852e-001
  2.0240481e-001  5.5010578e-001
  2.0440882e-001  5.4788407e-001
  2.0641283e-001  5.4567322e-001
  2.0841683e-001  5.4347307e-001
  2.1042084e-001  5.4128348e-001
  2.1242485e-001  5.3910430e-001
  2.1442886e-001  5.3693536e-001
  2.1643287e-001  5.3477654e-001
  2.1843687e-001  5.3262769e-001
  2.2044088e-001  5.3048868e-001
  2.2244489e-001  5.2835936e-001
  2.2444890e-001  5.2623962e-001
  2.2645291e-001  5.2412932e-001
  2.2845691e-001  5.2202833e-001
  2.3046092e-001  5.1993654e-001
  2.3246493e-001  5.1785383e-001
  2.3446894e-001  5.1578007e-001
  2.3647295e-001  5.1371516e-001
  2.3847695e-001  5.1165898e-001
  2.4048096e-001  5.0961142e-001
  2.4248497e-001  5.0757237e-001
  2.4448898e-001  5.0554173e-001
  2.4649299e-001  5.0351940e-001
  2.4849699e-001  5.0150527e-001
  2.5050100e-001  4.9949925e-001
  2.5250501e-001  4.9750123e-001
  2.5450902e-001  4.9551113e-001
  2.5651303e-001  4.9352885e-001
  2.5851703e-001  4.9155430e-001
  2.6052104e-001  4.8958738e-001
  2.6252505e-001  4.8762802e-001
  2.6452906e-001  4.8567612e-001
  2.6653307e-001  4.8373159e-001
  2.6853707e-001  4.8179437e-001
  2.7054108e-001  4.7986436e-001
  2.7254509e-001  4.7794149e-001
  2.7454910e-001  4.7602567e-001
  2.7655311e-001  4.7411683e-001
  2.7855711e-001  4.7221490e-001
  2.8056112e-001  4.7031979e-001
  2.8256513e-001  4.6843144e-001
  2.8456914e-001  4.6654978e-001
  2.8657315e-001  4.6467473e-001
  2.8857715e-001  4.6280622e-001
  2.9058116e-001  4.6094419e-001
  2.9258517e-001  4.5908857e-001
  2.9458918e-001  4.5723930e-001
  2.9659319e-001  4.5539630e-001
  2.9859719e-001  4.5355952e-001
  3.0060120e-001  4.5172890e-001
  3.0260521e-001  4.4990436e-001
  3.0460922e-001  4.4808586e-001
  3.0661323e-001  4.4627333e-001
  3.0861723e-001  4.4446671e-001
  3.1062124e-001  4.4266595e-001
  3.1262525e-001  4.4087099e-001
  3.1462926e-001  4.3908177e-001
  3.1663327e-001  4.3729824e-001
  3.1863727e-001  4.3552035e-001
  3.2064128e-001  4.3374804e-001
  3.2264529e-001  4.3198126e-001
  3.2464930e-001  4.3021996e-001
  3.2665331e-001  4.2846408e-001
  3.2865731e-001  4.2671358e-001
  3.3066132e-001  4.2496842e-001
  3.3266533e-001  4.2322853e-001
  3.3466934e-001  4.2149387e-001
  3.3667335e-001  4.1976440e-001
  3.3867735e-001  4.1804007e-001
  3.4068136e-001  4.1632084e-001
  3.4268537e-001  4.1460665e-001
  3.4468938e-001  4.1289747e-001
  3.4669339e-001  4.1119325e-001
  3.4869739e-001  4.0949395e-001
  3.5070140e-001  4.0779952e-001
  3.5270541e-001  4.0610993e-001
  3.5470942e-001  4.0442514e-001
  3.5671343e-001  4.0274509e-001
  3.5871743e-001  4.0106976e-001
  3.6072144e-001  3.9939910e-001
  3.6272545e-001  3.9773307e-001
  3.6472946e-001  3.9607164e-001
  3.6673347e-001  3.9441477e-001
  3.6873747e-001  3.9276242e-001
  3.7074148e-001  3.9111456e-001
  3.7274549e-001  3.8947114e-001
  3.7474950e-001  3.8783213e-001
  3.7675351e-001  3.8619750e-001
  3.7875752e-001  3.8456721e-001
  3.8076152e-001  3.8294123e-001
  3.8276553e-001  3.8131952e-001
  3.8476954e-001  3.7970206e-001
  3.8677355e-001  3.7808879e-001
  3.8877756e-001  3.7647971e-001
  3.9078156e-001  3.7487476e-001
  3.9278557e-001  3.7327393e-001
  3.9478958e-001  3.7167717e-001
  3.9679359e-001  3.7008446e-001
  3.9879760e-001  3.6849577e-001
  4.0080160e-001  3.6691106e-001
  4.0280561e-001  3.6533031e-001
  4.0480962e-001  3.6375349e-001
  4.0681363e-001  3.6218057e-001
  4.0881764e-001  3.6061151e-001
  4.1082164e-001  3.5904630e-001
  4.1282565e-001  3.5748490e-001
  4.1482966e-001  3.5592729e-001
  4.1683367e-001  3.5437343e-001
  4.1883768e-001  3.5282330e-001
  4.2084168e-001  3.5127688e-001
  4.2284569e-001  3.4973414e-001
  4.2484970e-001  3.4819504e-001
  4.2685371e-001  3.4665958e-001
  4.2885772e-001  3.4512771e-001
  4.3086172e-001  3.4359942e-001
  4.3286573e-001  3.4207468e-001
  4.3486974e-001  3.4055346e-001
  4.3687375e-001  3.3903574e-001
  4.3887776e-001  3.3752151e-001
  4.4088176e-001  3.3601072e-001
  4.4288577e-001  3.3450336e-001
  4.4488978e-001  3.3299942e-001
  4.4689379e-001  3.3149885e-001
  4.4889780e-001  3.3000165e-001
  4.5090180e-001  3.2850778e-001
  4.5290581e-001  3.2701723e-001
  4.5490982e-001  3.2552997e-001
  4.5691383e-001  3.2404599e-001
  4.5891784e-001  3.2256525e-001
  4.6092184e-001  3.2108775e-001
  4.6292585e-001  3.1961345e-001
  4.6492986e-001  3.1814235e-001
  4.6693387e-001  3.1667441e-001
  4.6893788e-001  3.1520961e-001
  4.7094188e-001  3.1374794e-001
  4.7294589e-001  3.1228938e-001
  4.7494990e-001  3.1083391e-001
  4.7695391e-001  3.0938150e-001
  4.7895792e-001  3.0793215e-001
  4.8096192e-001  3.0648582e-001
  4.8296593e-001  3.0504250e-001
  4.8496994e-001  3.0360217e-001
  4.8697395e-001  3.0216481e-001
  4.8897796e-001  3.0073041e-001
  4.9098196e-001  2.9929895e-001
  4.9298597e-001  2.9787040e-001
  4.9498998e-001  2.9644476e-001
  4.9699399e-001  2.9502199e-001
  4.9899800e-001  2.9360210e-001
  5.0100200e-001  2.9218505e-001
  5.0300601e-001  2.9077083e-001
  5.0501002e-001  2.8935943e-001
  5.0701403e-001  2.8795082e-001
  5.0901804e-001  2.8654500e-001
  5.1102204e-001  2.8514194e-001
  5.1302605e-001  2.8374163e-001
  5.1503006e-001  2.8234405e-001
  5.1703407e-001  2.8094919e-001
  5.1903808e-001  2.7955703e-001
  5.2104208e-001  2.7816755e-001
  5.2304609e-001  2.7678074e-001
  5.2505010e-001  2.7539659e-001
  5.2705411e-001  2.7401508e-001
  5.2905812e-001  2.7263619e-001
  5.3106212e-001  2.7125991e-001
  5.3306613e-001  2.6988622e-001
  5.3507014e-001  2.6851511e-001
  5.3707415e-001  2.6714657e-001
  5.3907816e-001  2.6578058e-001
  5.4108216e-001  2.6441713e-001
  5.4308617e-001  2.6305619e-001
  5.4509018e-001  2.6169777e-001
  5.4709419e-001  2.6034184e-001
  5.4909820e-001  2.5898840e-001
  5.5110220e-001  2.5763742e-001
  5.5310621e-001  2.5628889e-001
  5.5511022e-001  2.5494281e-001
  5.5711423e-001  2.5359915e-001
  5.5911824e-001  2.5225791e-001
  5.6112224e-001  2.5091907e-001
  5.6312625e-001  2.4958261e-001
  5.6513026e-001  2.4824854e-001
  5.6713427e-001  2.4691682e-001
  5.6913828e-001  2.4558746e-001
  5.7114228e-001  2.4426044e-001
  5.7314629e-001  2.4293574e-001
  5.7515030e-001  2.4161336e-001
  5.7715431e-001  2.4029327e-001
  5.7915832e-001  2.3897548e-001
  5.8116232e-001  2.3765997e-001
  5.8316633e-001  2.3634672e-001
  5.8517034e-001  2.3503573e-001
  5.8717435e-001  2.3372698e-001
  5.8917836e-001  2.3242046e-001
  5.9118236e-001  2.3111616e-001
  5.9318637e-001  2.2981407e-001
  5.9519038e-001  2.2851417e-001
  5.9719439e-001  2.2721647e-001
  5.9919840e-001  2.2592094e-001
  6.0120240e-001  2.2462757e-001
  6.0320641e-001  2.2333636e-001
  6.0521042e-001  2.2204729e-001
  6.0721443e-001  2.2076035e-001
  6.0921844e-001  2.1947554e-001
  6.1122244e-001  2.1819283e-001
  6.1322645e-001  2.1691223e-001
  6.1523046e-001  2.1563372e-001
  6.1723447e-001  2.1435729e-001
  6.1923848e-001  2.1308293e-001
  6.2124248e-001  2.1181063e-001
  6.2324649e-001  2.1054038e-001
  6.2525050e-001  2.0927217e-001
  6.2725451e-001  2.0800599e-001
  6.2925852e-001  2.0674183e-001
  6.3126253e-001  2.0547969e-001
  6.3326653e-001  2.0421954e-001
  6.3527054e-001  2.0296139e-001
  6.3727455e-001  2.0170522e-001
  6.3927856e-001  2.0045103e-001
  6.4128257e-001  1.9919880e-001
  6.4328657e-001  1.9794852e-001
  6.4529058e-001  1.9670019e-001
  6.4729459e-001  1.9545380e-001
  6.4929860e-001  1.9420933e-001
  6.5130261e-001  1.9296679e-001
  6.5330661e-001  1.9172615e-001
  6.5531062e-001  1.9048742e-001
  6.5731463e-001  1.8925058e-001
  6.5931864e-001  1.8801562e-001
  6.6132265e-001  1.8678254e-001
  6.6332665e-001  1.8555132e-001
  6.6533066e-001  1.8432196e-001
  6.6733467e-001  1.8309446e-001
  6.6933868e-001  1.8186879e-001
  6.7134269e-001  1.8064496e-001
  6.7334669e-001  1.7942295e-001
  6.7535070e-001  1.7820276e-001
  6.7735471e-001  1.7698438e-001
  6.7935872e-001  1.7576780e-001
  6.8136273e-001  1.7455301e-001
  6.8336673e-001  1.7334001e-001
  6.8537074e-001  1.7212879e-001
  6.8737475e-001  1.7091933e-001
  6.8937876e-001  1.6971164e-001
  6.9138277e-001  1.6850570e-001
  6.9338677e-001  1.6730151e-001
  6.9539078e-001  1.6609906e-001
  6.9739479e-001  1.6489834e-001
  6.9939880e-001  1.6369934e-001
  7.0140281e-001  1.6250206e-001
  7.0340681e-001  1.6130648e-001
  7.0541082e-001  1.6011261e-001
  7.0741483e-001  1.5892044e-001
  7.0941884e-001  1.5772995e-001
  7.1142285e-001  1.5654114e-001
  7.1342685e-001  1.5535401e-001
  7.1543086e-001  1.5416854e-001
  7.1743487e-001  1.5298473e-001
  7.1943888e-001  1.5180257e-001
  7.2144289e-001  1.5062206e-001
  7.2344689e-001  1.4944319e-001
  7.2545090e-001  1.4826594e-001
  7.2745491e-001  1.4709033e-001
  7.2945892e-001  1.4591633e-001
  7.3146293e-001  1.4474394e-001
  7.3346693e-001  1.4357316e-001
  7.3547094e-001  1.4240398e-001
  7.3747495e-001  1.4123638e-001
  7.3947896e-001  1.4007038e-001
  7.4148297e-001  1.3890595e-001
  7.4348697e-001  1.3774309e-001
  7.4549098e-001  1.3658180e-001
  7.4749499e-001  1.3542207e-001
  7.4949900e-001  1.3426390e-001
  7.5150301e-001  1.3310727e-001
  7.5350701e-001  1.3195218e-001
  7.5551102e-001  1.3079863e-001
  7.5751503e-001  1.2964661e-001
  7.5951904e-001  1.2849611e-001
  7.6152305e-001  1.2734712e-001
  7.6352705e-001  1.2619965e-001
  7.6553106e-001  1.2505368e-001
  7.6753507e-001  1.2390921e-001
  7.6953908e-001  1.2276624e-001
  7.7154309e-001  1.2162475e-001
  7.7354709e-001  1.2048474e-001
  7.7555110e-001  1.1934621e-001
  7.7755511e-001  1.1820915e-001
  7.7955912e-001  1.1707355e-001
  7.8156313e-001  1.1593941e-001
  7.8356713e-001  1.1480672e-001
  7.8557114e-001  1.1367549e-001
  7.8757515e-001  1.1254569e-001
  7.8957916e-001  1.1141733e-001
  7.9158317e-001  1.1029040e-001
  7.9358717e-001  1.0916490e-001
  7.9559118e-001  1.0804082e-001
  7.9759519e-001  1.0691815e-001
  7.9959920e-001  1.0579689e-001
  8.0160321e-001  1.0467704e-001
  8.0360721e-001  1.0355858e-001
  8.0561122e-001  1.0244152e-001
  8.0761523e-001  1.0132585e-001
  8.0961924e-001  1.0021156e-001
  8.1162325e-001  9.9098648e-002
  8.1362725e-001  9.7987110e-002
  8.1563126e-001  9.6876939e-002
  8.1763527e-001  9.5768132e-002
  8.1963928e-001  9.4660683e-002
  8.2164329e-001  9.3554587e-002
  8.2364729e-001  9.2449839e-002
  8.2565130e-001  9.1346434e-002
  8.2765531e-001  9.0244368e-002
  8.2965932e-001  8.9143634e-002
  8.3166333e-001  8.8044230e-002
  8.3366733e-001  8.6946149e-002
  8.3567134e-001  8.5849387e-002
  8.3767535e-001  8.4753940e-002
  8.3967936e-001  8.3659802e-002
  8.4168337e-001  8.2566969e-002
  8.4368737e-001  8.1475436e-002
  8.4569138e-001  8.0385199e-002
  8.4769539e-001  7.9296252e-002
  8.4969940e-001  7.8208593e-002
  8.5170341e-001  7.7122215e-002
  8.5370741e-001  7.6037114e-002
  8.5571142e-001  7.4953286e-002
  8.5771543e-001  7.3870727e-002
  8.5971944e-001  7.2789431e-002
  8.6172345e-001  7.1709395e-002
  8.6372745e-001  7.0630614e-002
  8.6573146e-001  6.9553084e-002
  8.6773547e-001  6.8476801e-002
  8.6973948e-001  6.7401759e-002
  8.7174349e-001  6.6327955e-002
  8.7374749e-001  6.5255385e-002
  8.7575150e-001  6.4184044e-002
  8.7775551e-001  6.3113928e-002
  8.7975952e-001  6.2045034e-002
  8.8176353e-001  6.0977355e-002
  8.8376754e-001  5.9910890e-002
  8.8577154e-001  5.8845633e-002
  8.8777555e-001  5.7781580e-002
  8.8977956e-001  5.6718727e-002
  8.9178357e-001  5.5657071e-002
  8.9378758e-001  5.4596607e-002
  8.9579158e-001  5.3537331e-002
  8.9779559e-001  5.2479240e-002
  8.9979960e-001  5.1422328e-002
  9.0180361e-001  5.0366593e-002
  9.0380762e-001  4.9312031e-002
  9.0581162e-001  4.8258636e-002
  9.0781563e-001  4.7206407e-002
  9.0981964e-001  4.6155338e-002
  9.1182365e-001  4.5105426e-002
  9.1382766e-001  4.4056667e-002
  9.1583166e-001  4.3009058e-002
  9.1783567e-001  4.1962594e-002
  9.1983968e-001  4.0917272e-002
  9.2184369e-001  3.9873088e-002
  9.2384770e-001  3.8830038e-002
  9.2585170e-001  3.7788119e-002
  9.2785571e-001  3.6747327e-002
  9.2985972e-001  3.5707659e-002
  9.3186373e-001  3.4669110e-002
  9.3386774e-001  3.3631677e-002
  9.3587174e-001  3.2595357e-002
  9.3787575e-001  3.1560146e-002
  9.3987976e-001  3.0526040e-002
  9.4188377e-001  2.9493036e-002
  9.4388778e-001  2.8461130e-002
  9.4589178e-001  2.7430319e-002
  9.4789579e-001  2.6400600e-002
  9.4989980e-001  2.5371969e-002
  9.5190381e-001  2.4344422e-002
  9.5390782e-001  2.3317956e-002
  9.5591182e-001  2.2292567e-002
  9.5791583e-001  2.1268253e-002
  9.5991984e-001  2.0245010e-002
  9.6192385e-001  1.9222835e-002
  9.6392786e-001  1.8201724e-002
  9.6593186e-001  1.7181673e-002
  9.6793587e-001  1.6162680e-002
  9.6993988e-001  1.5144742e-002
  9.7194389e-001  1.4127854e-002
  9.7394790e-001  1.3112015e-002
  9.7595190e-001  1.2097219e-002
  9.7795591e-001  1.1083466e-002
  9.7995992e-001  1.0070750e-002
  9.8196393e-001  9.0590694e-003
  9.8396794e-001  8.0484206e-003
  9.8597194e-001  7.0388004e-003
  9.8797595e-001  6.0302057e-003
  9.8997996e-001  5.0226335e-003
  9.9198397e-001  4.0160805e-003
  9.9398798e-001  3.0105437e-003
  9.9599198e-001  2.0060201e-003
  9.9799599e-001  1.0025065e-003
  1.0000000e+000  0.0000000e+000


==> Data/pf-background/pf_MOP2.dat <==
  0.0000000e+000  1.0000000e+000
  2.0040080e-003  9.9999598e-001
  4.0080160e-003  9.9998394e-001
  6.0120240e-003  9.9996386e-001
  8.0160321e-003  9.9993574e-001
  1.0020040e-002  9.9989960e-001
  1.2024048e-002  9.9985542e-001
  1.4028056e-002  9.9980321e-001
  1.6032064e-002  9.9974297e-001
  1.8036072e-002  9.9967470e-001
  2.0040080e-002  9.9959840e-001
  2.2044088e-002  9.9951406e-001
  2.4048096e-002  9.9942169e-001
  2.6052104e-002  9.9932129e-001
  2.8056112e-002  9.9921285e-001
  3.0060120e-002  9.9909639e-001
  3.2064128e-002  9.9897189e-001
  3.4068136e-002  9.9883936e-001
  3.6072144e-002  9.9869880e-001
  3.8076152e-002  9.9855021e-001
  4.0080160e-002  9.9839358e-001
  4.2084168e-002  9.9822892e-001
  4.4088176e-002  9.9805623e-001
  4.6092184e-002  9.9787551e-001
  4.8096192e-002  9.9768676e-001
  5.0100200e-002  9.9748997e-001
  5.2104208e-002  9.9728515e-001
  5.4108216e-002  9.9707230e-001
  5.6112224e-002  9.9685142e-001
  5.8116232e-002  9.9662250e-001
  6.0120240e-002  9.9638556e-001
  6.2124248e-002  9.9614058e-001
  6.4128257e-002  9.9588757e-001
  6.6132265e-002  9.9562652e-001
  6.8136273e-002  9.9535745e-001
  7.0140281e-002  9.9508034e-001
  7.2144289e-002  9.9479520e-001
  7.4148297e-002  9.9450203e-001
  7.6152305e-002  9.9420083e-001
  7.8156313e-002  9.9389159e-001
  8.0160321e-002  9.9357432e-001
  8.2164329e-002  9.9324902e-001
  8.4168337e-002  9.9291569e-001
  8.6172345e-002  9.9257433e-001
  8.8176353e-002  9.9222493e-001
  9.0180361e-002  9.9186750e-001
  9.2184369e-002  9.9150204e-001
  9.4188377e-002  9.9112855e-001
  9.6192385e-002  9.9074703e-001
  9.8196393e-002  9.9035747e-001
  1.0020040e-001  9.8995988e-001
  1.0220441e-001  9.8955426e-001
  1.0420842e-001  9.8914061e-001
  1.0621242e-001  9.8871892e-001
  1.0821643e-001  9.8828920e-001
  1.1022044e-001  9.8785145e-001
  1.1222445e-001  9.8740567e-001
  1.1422846e-001  9.8695186e-001
  1.1623246e-001  9.8649001e-001
  1.1823647e-001  9.8602014e-001
  1.2024048e-001  9.8554223e-001
  1.2224449e-001  9.8505628e-001
  1.2424850e-001  9.8456231e-001
  1.2625251e-001  9.8406030e-001
  1.2825651e-001  9.8355027e-001
  1.3026052e-001  9.8303220e-001
  1.3226453e-001  9.8250609e-001
  1.3426854e-001  9.8197196e-001
  1.3627255e-001  9.8142979e-001
  1.3827655e-001  9.8087959e-001
  1.4028056e-001  9.8032136e-001
  1.4228457e-001  9.7975510e-001
  1.4428858e-001  9.7918081e-001
  1.4629259e-001  9.7859848e-001
  1.4829659e-001  9.7800812e-001
  1.5030060e-001  9.7740973e-001
  1.5230461e-001  9.7680331e-001
  1.5430862e-001  9.7618885e-001
  1.5631263e-001  9.7556636e-001
  1.5831663e-001  9.7493584e-001
  1.6032064e-001  9.7429729e-001
  1.6232465e-001  9.7365071e-001
  1.6432866e-001  9.7299609e-001
  1.6633267e-001  9.7233344e-001
  1.6833667e-001  9.7166276e-001
  1.7034068e-001  9.7098405e-001
  1.7234469e-001  9.7029731e-001
  1.7434870e-001  9.6960253e-001
  1.7635271e-001  9.6889972e-001
  1.7835671e-001  9.6818888e-001
  1.8036072e-001  9.6747001e-001
  1.8236473e-001  9.6674311e-001
  1.8436874e-001  9.6600817e-001
  1.8637275e-001  9.6526520e-001
  1.8837675e-001  9.6451420e-001
  1.9038076e-001  9.6375517e-001
  1.9238477e-001  9.6298810e-001
  1.9438878e-001  9.6221300e-001
  1.9639279e-001  9.6142987e-001
  1.9839679e-001  9.6063871e-001
  2.0040080e-001  9.5983952e-001
  2.0240481e-001  9.5903229e-001
  2.0440882e-001  9.5821704e-001
  2.0641283e-001  9.5739375e-001
  2.0841683e-001  9.5656242e-001
  2.1042084e-001  9.5572307e-001
  2.1242485e-001  9.5487568e-001
  2.1442886e-001  9.5402026e-001
  2.1643287e-001  9.5315681e-001
  2.1843687e-001  9.5228533e-001
  2.2044088e-001  9.5140582e-001
  2.2244489e-001  9.5051827e-001
  2.2444890e-001  9.4962269e-001
  2.2645291e-001  9.4871908e-001
  2.2845691e-001  9.4780744e-001
  2.3046092e-001  9.4688776e-001
  2.3246493e-001  9.4596006e-001
  2.3446894e-001  9.4502432e-001
  2.3647295e-001  9.4408055e-001
  2.3847695e-001  9.4312874e-001
  2.4048096e-001  9.4216891e-001
  2.4248497e-001  9.4120104e-001
  2.4448898e-001  9.4022514e-001
  2.4649299e-001  9.3924121e-001
  2.4849699e-001  9.3824924e-001
  2.5050100e-001  9.3724925e-001
  2.5250501e-001  9.3624122e-001
  2.5450902e-001  9.3522516e-001
  2.5651303e-001  9.3420107e-001
  2.5851703e-001  9.3316894e-001
  2.6052104e-001  9.3212879e-001
  2.6252505e-001  9.3108060e-001
  2.6452906e-001  9.3002438e-001
  2.6653307e-001  9.2896012e-001
  2.6853707e-001  9.2788784e-001
  2.7054108e-001  9.2680752e-001
  2.7254509e-001  9.2571917e-001
  2.7454910e-001  9.2462279e-001
  2.7655311e-001  9.2351838e-001
  2.7855711e-001  9.2240593e-001
  2.8056112e-001  9.2128546e-001
  2.8256513e-001  9.2015695e-001
  2.8456914e-001  9.1902041e-001
  2.8657315e-001  9.1787583e-001
  2.8857715e-001  9.1672323e-001
  2.9058116e-001  9.1556259e-001
  2.9258517e-001  9.1439392e-001
  2.9458918e-001  9.1321722e-001
  2.9659319e-001  9.1203248e-001
  2.9859719e-001  9.1083972e-001
  3.0060120e-001  9.0963892e-001
  3.0260521e-001  9.0843009e-001
  3.0460922e-001  9.0721322e-001
  3.0661323e-001  9.0598833e-001
  3.0861723e-001  9.0475540e-001
  3.1062124e-001  9.0351444e-001
  3.1262525e-001  9.0226545e-001
  3.1462926e-001  9.0100843e-001
  3.1663327e-001  8.9974337e-001
  3.1863727e-001  8.9847029e-001
  3.2064128e-001  8.9718917e-001
  3.2264529e-001  8.9590002e-001
  3.2464930e-001  8.9460283e-001
  3.2665331e-001  8.9329762e-001
  3.2865731e-001  8.9198437e-001
  3.3066132e-001  8.9066309e-001
  3.3266533e-001  8.8933378e-001
  3.3466934e-001  8.8799643e-001
  3.3667335e-001  8.8665106e-001
  3.3867735e-001  8.8529765e-001
  3.4068136e-001  8.8393621e-001
  3.4268537e-001  8.8256674e-001
  3.4468938e-001  8.8118923e-001
  3.4669339e-001  8.7980370e-001
  3.4869739e-001  8.7841013e-001
  3.5070140e-001  8.7700853e-001
  3.5270541e-001  8.7559889e-001
  3.5470942e-001  8.7418123e-001
  3.5671343e-001  8.7275553e-001
  3.5871743e-001  8.7132180e-001
  3.6072144e-001  8.6988004e-001
  3.6272545e-001  8.6843025e-001
  3.6472946e-001  8.6697242e-001
  3.6673347e-001  8.6550656e-001
  3.6873747e-001  8.6403267e-001
  3.7074148e-001  8.6255075e-001
  3.7274549e-001  8.6106080e-001
  3.7474950e-001  8.5956281e-001
  3.7675351e-001  8.5805679e-001
  3.7875752e-001  8.5654274e-001
  3.8076152e-001  8.5502066e-001
  3.8276553e-001  8.5349055e-001
  3.8476954e-001  8.5195240e-001
  3.8677355e-001  8.5040622e-001
  3.8877756e-001  8.4885201e-001
  3.9078156e-001  8.4728977e-001
  3.9278557e-001  8.4571950e-001
  3.9478958e-001  8.4414119e-001
  3.9679359e-001  8.4255485e-001
  3.9879760e-001  8.4096048e-001
  4.0080160e-001  8.3935807e-001
  4.0280561e-001  8.3774764e-001
  4.0480962e-001  8.3612917e-001
  4.0681363e-001  8.3450267e-001
  4.0881764e-001  8.3286814e-001
  4.1082164e-001  8.3122558e-001
  4.1282565e-001  8.2957498e-001
  4.1482966e-001  8.2791635e-001
  4.1683367e-001  8.2624969e-001
  4.1883768e-001  8.2457500e-001
  4.2084168e-001  8.2289228e-001
  4.2284569e-001  8.2120152e-001
  4.2484970e-001  8.1950273e-001
  4.2685371e-001  8.1779591e-001
  4.2885772e-001  8.1608106e-001
  4.3086172e-001  8.1435818e-001
  4.3286573e-001  8.1262726e-001
  4.3486974e-001  8.1088831e-001
  4.3687375e-001  8.0914133e-001
  4.3887776e-001  8.0738632e-001
  4.4088176e-001  8.0562327e-001
  4.4288577e-001  8.0385219e-001
  4.4488978e-001  8.0207308e-001
  4.4689379e-001  8.0028594e-001
  4.4889780e-001  7.9849077e-001
  4.5090180e-001  7.9668756e-001
  4.5290581e-001  7.9487633e-001
  4.5490982e-001  7.9305706e-001
  4.5691383e-001  7.9122975e-001
  4.5891784e-001  7.8939442e-001
  4.6092184e-001  7.8755105e-001
  4.6292585e-001  7.8569966e-001
  4.6492986e-001  7.8384023e-001
  4.6693387e-001  7.8197276e-001
  4.6893788e-001  7.8009727e-001
  4.7094188e-001  7.7821374e-001
  4.7294589e-001  7.7632218e-001
  4.7494990e-001  7.7442259e-001
  4.7695391e-001  7.7251497e-001
  4.7895792e-001  7.7059931e-001
  4.8096192e-001  7.6867563e-001
  4.8296593e-001  7.6674391e-001
  4.8496994e-001  7.6480416e-001
  4.8697395e-001  7.6285637e-001
  4.8897796e-001  7.6090056e-001
  4.9098196e-001  7.5893671e-001
  4.9298597e-001  7.5696483e-001
  4.9498998e-001  7.5498492e-001
  4.9699399e-001  7.5299698e-001
  4.9899800e-001  7.5100100e-001
  5.0100200e-001  7.4899699e-001
  5.0300601e-001  7.4698495e-001
  5.0501002e-001  7.4496488e-001
  5.0701403e-001  7.4293678e-001
  5.0901804e-001  7.4090064e-001
  5.1102204e-001  7.3885647e-001
  5.1302605e-001  7.3680427e-001
  5.1503006e-001  7.3474404e-001
  5.1703407e-001  7.3267577e-001
  5.1903808e-001  7.3059948e-001
  5.2104208e-001  7.2851515e-001
  5.2304609e-001  7.2642279e-001
  5.2505010e-001  7.2432239e-001
  5.2705411e-001  7.2221397e-001
  5.2905812e-001  7.2009751e-001
  5.3106212e-001  7.1797302e-001
  5.3306613e-001  7.1584050e-001
  5.3507014e-001  7.1369994e-001
  5.3707415e-001  7.1155136e-001
  5.3907816e-001  7.0939474e-001
  5.4108216e-001  7.0723009e-001
  5.4308617e-001  7.0505741e-001
  5.4509018e-001  7.0287670e-001
  5.4709419e-001  7.0068795e-001
  5.4909820e-001  6.9849117e-001
  5.5110220e-001  6.9628636e-001
  5.5310621e-001  6.9407352e-001
  5.5511022e-001  6.9185264e-001
  5.5711423e-001  6.8962374e-001
  5.5911824e-001  6.8738680e-001
  5.6112224e-001  6.8514183e-001
  5.6312625e-001  6.8288882e-001
  5.6513026e-001  6.8062779e-001
  5.6713427e-001  6.7835872e-001
  5.6913828e-001  6.7608162e-001
  5.7114228e-001  6.7379649e-001
  5.7314629e-001  6.7150333e-001
  5.7515030e-001  6.6920213e-001
  5.7715431e-001  6.6689290e-001
  5.7915832e-001  6.6457564e-001
  5.8116232e-001  6.6225035e-001
  5.8316633e-001  6.5991703e-001
  5.8517034e-001  6.5757567e-001
  5.8717435e-001  6.5522628e-001
  5.8917836e-001  6.5286886e-001
  5.9118236e-001  6.5050341e-001
  5.9318637e-001  6.4812993e-001
  5.9519038e-001  6.4574841e-001
  5.9719439e-001  6.4335886e-001
  5.9919840e-001  6.4096128e-001
  6.0120240e-001  6.3855567e-001
  6.0320641e-001  6.3614202e-001
  6.0521042e-001  6.3372035e-001
  6.0721443e-001  6.3129064e-001
  6.0921844e-001  6.2885290e-001
  6.1122244e-001  6.2640712e-001
  6.1322645e-001  6.2395332e-001
  6.1523046e-001  6.2149148e-001
  6.1723447e-001  6.1902161e-001
  6.1923848e-001  6.1654371e-001
  6.2124248e-001  6.1405777e-001
  6.2324649e-001  6.1156381e-001
  6.2525050e-001  6.0906181e-001
  6.2725451e-001  6.0655178e-001
  6.2925852e-001  6.0403372e-001
  6.3126253e-001  6.0150762e-001
  6.3326653e-001  5.9897350e-001
  6.3527054e-001  5.9643134e-001
  6.3727455e-001  5.9388115e-001
  6.3927856e-001  5.9132293e-001
  6.4128257e-001  5.8875667e-001
  6.4328657e-001  5.8618238e-001
  6.4529058e-001  5.8360007e-001
  6.4729459e-001  5.8100971e-001
  6.4929860e-001  5.7841133e-001
  6.5130261e-001  5.7580492e-001
  6.5330661e-001  5.7319047e-001
  6.5531062e-001  5.7056799e-001
  6.5731463e-001  5.6793748e-001
  6.5931864e-001  5.6529893e-001
  6.6132265e-001  5.6265236e-001
  6.6332665e-001  5.5999775e-001
  6.6533066e-001  5.5733511e-001
  6.6733467e-001  5.5466444e-001
  6.6933868e-001  5.5198573e-001
  6.7134269e-001  5.4929900e-001
  6.7334669e-001  5.4660423e-001
  6.7535070e-001  5.4390143e-001
  6.7735471e-001  5.4119060e-001
  6.7935872e-001  5.3847173e-001
  6.8136273e-001  5.3574484e-001
  6.8336673e-001  5.3300991e-001
  6.8537074e-001  5.3026695e-001
  6.8737475e-001  5.2751595e-001
  6.8937876e-001  5.2475693e-001
  6.9138277e-001  5.2198987e-001
  6.9338677e-001  5.1921478e-001
  6.9539078e-001  5.1643166e-001
  6.9739479e-001  5.1364051e-001
  6.9939880e-001  5.1084132e-001
  7.0140281e-001  5.0803410e-001
  7.0340681e-001  5.0521885e-001
  7.0541082e-001  5.0239557e-001
  7.0741483e-001  4.9956426e-001
  7.0941884e-001  4.9672491e-001
  7.1142285e-001  4.9387753e-001
  7.1342685e-001  4.9102212e-001
  7.1543086e-001  4.8815868e-001
  7.1743487e-001  4.8528721e-001
  7.1943888e-001  4.8240770e-001
  7.2144289e-001  4.7952016e-001
  7.2344689e-001  4.7662459e-001
  7.2545090e-001  4.7372099e-001
  7.2745491e-001  4.7080935e-001
  7.2945892e-001  4.6788969e-001
  7.3146293e-001  4.6496199e-001
  7.3346693e-001  4.6202626e-001
  7.3547094e-001  4.5908249e-001
  7.3747495e-001  4.5613070e-001
  7.3947896e-001  4.5317087e-001
  7.4148297e-001  4.5020301e-001
  7.4348697e-001  4.4722712e-001
  7.4549098e-001  4.4424320e-001
  7.4749499e-001  4.4125124e-001
  7.4949900e-001  4.3825125e-001
  7.5150301e-001  4.3524323e-001
  7.5350701e-001  4.3222718e-001
  7.5551102e-001  4.2920310e-001
  7.5751503e-001  4.2617098e-001
  7.5951904e-001  4.2313083e-001
  7.6152305e-001  4.2008265e-001
  7.6352705e-001  4.1702644e-001
  7.6553106e-001  4.1396219e-001
  7.6753507e-001  4.1088992e-001
  7.6953908e-001  4.0780961e-001
  7.7154309e-001  4.0472127e-001
  7.7354709e-001  4.0162489e-001
  7.7555110e-001  3.9852049e-001
  7.7755511e-001  3.9540805e-001
  7.7955912e-001  3.9228758e-001
  7.8156313e-001  3.8915908e-001
  7.8356713e-001  3.8602255e-001
  7.8557114e-001  3.8287798e-001
  7.8757515e-001  3.7972538e-001
  7.8957916e-001  3.7656475e-001
  7.9158317e-001  3.7339609e-001
  7.9358717e-001  3.7021940e-001
  7.9559118e-001  3.6703467e-001
  7.9759519e-001  3.6384191e-001
  7.9959920e-001  3.6064112e-001
  8.0160321e-001  3.5743230e-001
  8.0360721e-001  3.5421544e-001
  8.0561122e-001  3.5099056e-001
  8.0761523e-001  3.4775764e-001
  8.0961924e-001  3.4451669e-001
  8.1162325e-001  3.4126771e-001
  8.1362725e-001  3.3801069e-001
  8.1563126e-001  3.3474564e-001
  8.1763527e-001  3.3147256e-001
  8.1963928e-001  3.2819145e-001
  8.2164329e-001  3.2490231e-001
  8.2364729e-001  3.2160513e-001
  8.2565130e-001  3.1829993e-001
  8.2765531e-001  3.1498669e-001
  8.2965932e-001  3.1166541e-001
  8.3166333e-001  3.0833611e-001
  8.3366733e-001  3.0499878e-001
  8.3567134e-001  3.0165341e-001
  8.3767535e-001  2.9830001e-001
  8.3967936e-001  2.9493857e-001
  8.4168337e-001  2.9156911e-001
  8.4368737e-001  2.8819161e-001
  8.4569138e-001  2.8480609e-001
  8.4769539e-001  2.8141252e-001
  8.4969940e-001  2.7801093e-001
  8.5170341e-001  2.7460131e-001
  8.5370741e-001  2.7118365e-001
  8.5571142e-001  2.6775796e-001
  8.5771543e-001  2.6432424e-001
  8.5971944e-001  2.6088249e-001
  8.6172345e-001  2.5743270e-001
  8.6372745e-001  2.5397488e-001
  8.6573146e-001  2.5050903e-001
  8.6773547e-001  2.4703515e-001
  8.6973948e-001  2.4355324e-001
  8.7174349e-001  2.4006329e-001
  8.7374749e-001  2.3656531e-001
  8.7575150e-001  2.3305930e-001
  8.7775551e-001  2.2954526e-001
  8.7975952e-001  2.2602319e-001
  8.8176353e-001  2.2249308e-001
  8.8376754e-001  2.1895494e-001
  8.8577154e-001  2.1540877e-001
  8.8777555e-001  2.1185457e-001
  8.8977956e-001  2.0829234e-001
  8.9178357e-001  2.0472207e-001
  8.9378758e-001  2.0114377e-001
  8.9579158e-001  1.9755744e-001
  8.9779559e-001  1.9396308e-001
  8.9979960e-001  1.9036068e-001
  9.0180361e-001  1.8675025e-001
  9.0380762e-001  1.8313179e-001
  9.0581162e-001  1.7950530e-001
  9.0781563e-001  1.7587078e-001
  9.0981964e-001  1.7222822e-001
  9.1182365e-001  1.6857764e-001
  9.1382766e-001  1.6491902e-001
  9.1583166e-001  1.6125236e-001
  9.1783567e-001  1.5757768e-001
  9.1983968e-001  1.5389496e-001
  9.2184369e-001  1.5020422e-001
  9.2384770e-001  1.4650544e-001
  9.2585170e-001  1.4279862e-001
  9.2785571e-001  1.3908378e-001
  9.2985972e-001  1.3536090e-001
  9.3186373e-001  1.3162999e-001
  9.3386774e-001  1.2789105e-001
  9.3587174e-001  1.2414408e-001
  9.3787575e-001  1.2038907e-001
  9.3987976e-001  1.1662604e-001
  9.4188377e-001  1.1285497e-001
  9.4388778e-001  1.0907587e-001
  9.4589178e-001  1.0528873e-001
  9.4789579e-001  1.0149357e-001
  9.4989980e-001  9.7690371e-002
  9.5190381e-001  9.3879141e-002
  9.5390782e-001  9.0059879e-002
  9.5591182e-001  8.6232585e-002
  9.5791583e-001  8.2397259e-002
  9.5991984e-001  7.8553901e-002
  9.6192385e-001  7.4702511e-002
  9.6392786e-001  7.0843089e-002
  9.6593186e-001  6.6975635e-002
  9.6793587e-001  6.3100148e-002
  9.6993988e-001  5.9216630e-002
  9.7194389e-001  5.5325079e-002
  9.7394790e-001  5.1425496e-002
  9.7595190e-001  4.7517881e-002
  9.7795591e-001  4.3602235e-002
  9.7995992e-001  3.9678556e-002
  9.8196393e-001  3.5746844e-002
  9.8396794e-001  3.1807101e-002
  9.8597194e-001  2.7859326e-002
  9.8797595e-001  2.3903518e-002
  9.8997996e-001  1.9939679e-002
  9.9198397e-001  1.5967807e-002
  9.9398798e-001  1.1987904e-002
  9.9599198e-001  7.9999679e-003
  9.9799599e-001  4.0040000e-003
  1.0000000e+000  0.0000000e+000


==> Data/pf-background/pf_MOP3.dat <==
0	1
0.00314788323160977	0.999995045403306
0.00629573527023584	0.999980181662320
0.00944352492320360	0.999955408924330
0.0125912209984566	0.999920727434814
0.0157387923048658	0.999876137537437
0.0188862076525383	0.999821639674050
0.0220334358531269	0.999757234384681
0.0251804457201385	0.999682922307536
0.0283272060692440	0.999598704178987
0.0314736857185863	0.999504580833569
0.0346198534890903	0.999400553203966
0.0377656782047709	0.999286622321010
0.0409111286930428	0.999162789313664
0.0440561737850288	0.999029055409012
0.0472007823158688	0.998885421932250
0.0503449231250287	0.998731890306670
0.0534885650566094	0.998568462053647
0.0566316769596548	0.998395138792621
0.0597742276884614	0.998211922241088
0.0629161861028862	0.998018814214575
0.0660575210686556	0.997815816626628
0.0691982014576741	0.997602931488788
0.0723381961483322	0.997380160910576
0.0754774740258154	0.997147507099467
0.0786160039824121	0.996904972360875
0.0817537549178218	0.996652559098123
0.0848906957394640	0.996390269812421
0.0880267953627852	0.996118107102847
0.0911620227115678	0.995836073666312
0.0942963467182378	0.995544172297540
0.0974297363241723	0.995242405889039
0.100562160480008	0.994930777431070
0.103693588145948	0.994609290011620
0.106823988292070	0.994277946816370
0.109953329898633	0.993936751128663
0.113081581956387	0.993585706329475
0.116208713466877	0.993224815897374
0.119334693442751	0.992854083408496
0.122459490908070	0.992473512536499
0.125583074898612	0.992083107052534
0.128705414462178	0.991682870825204
0.131826478658903	0.991272807820528
0.134946236561556	0.990852922101899
0.138064657255855	0.990423217830046
0.141181709840765	0.989983699262992
0.144297363428809	0.989534370756011
0.147411587146373	0.989075236761586
0.150524350134013	0.988606301829365
0.153635621546758	0.988127570606114
0.156745370554418	0.987639047835675
0.159853566341888	0.987140738358913
0.162960178109456	0.986632647113674
0.166065175073104	0.986114779134731
0.169168526464817	0.985587139553740
0.172270201532887	0.985049733599182
0.175370169542214	0.984502566596317
0.178468399774618	0.983945643967129
0.181564861529134	0.983378971230271
0.184659524122324	0.982802554001014
0.187752356888580	0.982216397991188
0.190843329180422	0.981620509009125
0.193932410368808	0.981014892959605
0.197019569843436	0.980399555843794
0.200104777013045	0.979774503759186
0.203188001305720	0.979139742899545
0.206269212169197	0.978495279554837
0.209348379071160	0.977841120111175
0.212425471499550	0.977177271050752
0.215500458962862	0.976503738951775
0.218573310990451	0.975820530488405
0.221643997132832	0.975127652430686
0.224712486961982	0.974425111644482
0.227778750071642	0.973712915091404
0.230842756077618	0.972991069828747
0.233904474618082	0.972259583009414
0.236963875353873	0.971518461881849
0.240020927968797	0.970767713789966
0.243075602169928	0.970007346173073
0.246127867687910	0.969237366565798
0.249177694277252	0.968457782598019
0.252225051716634	0.967668601994785
0.255269909809201	0.966869832576238
0.258312238382866	0.966061482257539
0.261352007290607	0.965243559048788
0.264389186410764	0.964416071054944
0.267423745647344	0.963579026475745
0.270455654930312	0.962732433605629
0.273484884215892	0.961876300833647
0.276511403486866	0.961010636643385
0.279535182752869	0.960135449612876
0.282556192050687	0.959250748414519
0.285574401444555	0.958356541814989
0.288589781026453	0.957452838675151
0.291602300916401	0.956539647949974
0.294611931262756	0.955616978688443
0.297618642242511	0.954684840033466
0.300622404061583	0.953743241221784
0.303623186955117	0.952792191583883
0.306620961187775	0.951831700543896
0.309615697054031	0.950861777619516
0.312607364878469	0.949882432421897
0.315595935016074	0.948893674655559
0.318581377852526	0.947895514118295
0.321563663804496	0.946887960701069
0.324542763319935	0.945871024387924
0.327518646878369	0.944844715255879
0.330491284991193	0.943809043474828
0.333460648201961	0.942764019307445
0.336426707086679	0.941709653109075
0.339389432254095	0.940645955327637
0.342348794345993	0.939572936503519
0.345304764037483	0.938490607269470
0.348257312037287	0.937398978350501
0.351206409088038	0.936298060563775
0.354152025966562	0.935187864818497
0.357094133484172	0.934068402115813
0.360032702486956	0.932939683548695
0.362967703856065	0.931801720301833
0.365899108508002	0.930654523651526
0.368826887394914	0.929498104965567
0.371751011504871	0.928332475703132
0.374671451862163	0.927157647414666
0.377588179527582	0.925973631741772
0.380501165598708	0.924780440417089
0.383410381210201	0.923578085264180
0.386315797534079	0.922366578197415
0.389217385780011	0.921145931221853
0.392115117195597	0.919916156433119
0.395008963066656	0.918677266017291
0.397898894717511	0.917429272250773
0.400784883511268	0.916172187500177
0.403666900850109	0.914906024222198
0.406544918175564	0.913630794963493
0.409418906968804	0.912346512360556
0.412288838750919	0.911053189139591
0.415154685083199	0.909750838116388
0.418016417567418	0.908439472196195
0.420874007846116	0.907119104373592
0.423727427602879	0.905789747732357
0.426576648562618	0.904451415445343
0.429421642491851	0.903104120774344
0.432262381198984	0.901747877069962
0.435098836534588	0.900382697771480
0.437930980391677	0.899008596406722
0.440758784705991	0.897625586591925
0.443582221456270	0.896233682031601
0.446401262664534	0.894832896518400
0.449215880396357	0.893423243932979
0.452026046761148	0.892004738243855
0.454831733912425	0.890577393507278
0.457632914048092	0.889141223867081
0.460429559410714	0.887696243554549
0.463221642287789	0.886242466888269
0.466009135012030	0.884779908273996
0.468792009961631	0.883308582204506
0.471570239560547	0.881828503259454
0.474343796278763	0.880339686105228
0.477112652632569	0.878842145494806
0.479876781184833	0.877335896267606
0.482636154545270	0.875820953349345
0.485390745370715	0.874297331751883
0.488140526365395	0.872765046573082
0.490885470281200	0.871224112996653
0.493625549917948	0.869674546292004
0.496360738123661	0.868116361814092
0.499091007794829	0.866549575003267
0.501816331876683	0.864974201385122
0.504536683363460	0.863390256570341
0.507252035298670	0.861797756254539
0.509962360775365	0.860196716218108
0.512667632936407	0.858587152326065
0.515367824974731	0.856969080527889
0.518062910133611	0.855342516857367
0.520752861706927	0.853707477432432
0.523437653039430	0.852063978455007
0.526117257527001	0.850412036210840
0.528791648616924	0.848751667069347
0.531460799808138	0.847082887483447
0.534124684651509	0.845405713989399
0.536783276750087	0.843720163206640
0.539436549759368	0.842026251837619
0.542084477387557	0.840323996667630
0.544727033395827	0.838613414564650
0.547364191598579	0.836894522479168
0.549995925863703	0.835167337444017
0.552622210112835	0.833431876574208
0.555243018321617	0.831688157066758
0.557858324519953	0.829936196200522
0.560468102792268	0.828176011336018
0.563072327277765	0.826407619915258
0.565670972170680	0.824631039461575
0.568264011720537	0.822846287579449
0.570851420232407	0.821053381954330
0.573433172067158	0.819252340352468
0.576009241641712	0.817443180620732
0.578579603429298	0.815625920686436
0.581144231959703	0.813800578557159
0.583703101819527	0.811967172320571
0.586256187652434	0.810125720144247
0.588803464159402	0.808276240275494
0.591344906098977	0.806418751041164
0.593880488287519	0.804553270847480
0.596410185599453	0.802679818179844
0.598933972967519	0.800798411602660
0.601451825383020	0.798909069759152
0.603963717896070	0.797011811371172
0.606469625615841	0.795106655239020
0.608969523710807	0.793193620241258
0.611463387408995	0.791272725334519
0.613951191998228	0.789343989553322
0.616432912826369	0.787407432009883
0.618908525301566	0.785463071893925
0.621378004892496	0.783510928472489
0.623841327128609	0.781551021089741
0.626298467600368	0.779583369166782
0.628749401959493	0.777607992201456
0.631194105919201	0.775624909768156
0.633632555254449	0.773634141517628
0.636064725802170	0.771635707176781
0.638490593461515	0.769629626548486
0.640910134194094	0.767615919511385
0.643323324024208	0.765594606019689
0.645730139039094	0.763565706102986
0.648130555389156	0.761529239866037
0.650524549288204	0.759485227488579
0.652912097013689	0.757433689225127
0.655293174906940	0.755374645404770
0.657667759373395	0.753308116430971
0.660035826882837	0.751234122781367
0.662397353969628	0.749152685007559
0.664752317232939	0.747063823734919
0.667100693336983	0.744967559662377
0.669442459011248	0.742863913562218
0.671777591050724	0.740752906279878
0.674106066316137	0.738634558733738
0.676427861734175	0.736508891914912
0.678742954297718	0.734375926887045
0.681051321066066	0.732235684786098
0.683352939165167	0.730088186820146
0.685647785787841	0.727933454269160
0.687935838194010	0.725771508484802
0.690217073710920	0.723602370890211
0.692491469733367	0.721426062979791
0.694759003723921	0.719242606318998
0.697019653213149	0.717052022544126
0.699273395799838	0.714854333362094
0.701520209151217	0.712649560550228
0.703760071003178	0.710437725956049
0.705992959160497	0.708218851497053
0.708218851497053	0.705992959160497
0.710437725956049	0.703760071003178
0.712649560550228	0.701520209151217
0.714854333362094	0.699273395799838
0.717052022544126	0.697019653213149
0.719242606318998	0.694759003723921
0.721426062979791	0.692491469733367
0.723602370890211	0.690217073710920
0.725771508484802	0.687935838194010
0.727933454269160	0.685647785787841
0.730088186820146	0.683352939165167
0.732235684786098	0.681051321066066
0.734375926887045	0.678742954297718
0.736508891914912	0.676427861734175
0.738634558733738	0.674106066316137
0.740752906279878	0.671777591050724
0.742863913562218	0.669442459011248
0.744967559662377	0.667100693336983
0.747063823734919	0.664752317232939
0.749152685007559	0.662397353969628
0.751234122781366	0.660035826882838
0.753308116430971	0.657667759373395
0.755374645404770	0.655293174906940
0.757433689225127	0.652912097013689
0.759485227488579	0.650524549288204
0.761529239866037	0.648130555389156
0.763565706102986	0.645730139039094
0.765594606019689	0.643323324024208
0.767615919511385	0.640910134194094
0.769629626548486	0.638490593461515
0.771635707176781	0.636064725802170
0.773634141517628	0.633632555254449
0.775624909768156	0.631194105919201
0.777607992201456	0.628749401959493
0.779583369166782	0.626298467600368
0.781551021089741	0.623841327128609
0.783510928472489	0.621378004892496
0.785463071893925	0.618908525301566
0.787407432009883	0.616432912826369
0.789343989553322	0.613951191998228
0.791272725334519	0.611463387408995
0.793193620241258	0.608969523710807
0.795106655239020	0.606469625615841
0.797011811371172	0.603963717896070
0.798909069759152	0.601451825383020
0.800798411602660	0.598933972967519
0.802679818179844	0.596410185599453
0.804553270847480	0.593880488287519
0.806418751041164	0.591344906098977
0.808276240275494	0.588803464159402
0.810125720144247	0.586256187652434
0.811967172320571	0.583703101819527
0.813800578557159	0.581144231959703
0.815625920686436	0.578579603429298
0.817443180620732	0.576009241641712
0.819252340352468	0.573433172067159
0.821053381954330	0.570851420232407
0.822846287579449	0.568264011720537
0.824631039461575	0.565670972170680
0.826407619915258	0.563072327277765
0.828176011336018	0.560468102792268
0.829936196200522	0.557858324519953
0.831688157066758	0.555243018321617
0.833431876574208	0.552622210112835
0.835167337444017	0.549995925863703
0.836894522479168	0.547364191598579
0.838613414564650	0.544727033395827
0.840323996667630	0.542084477387557
0.842026251837619	0.539436549759368
0.843720163206640	0.536783276750087
0.845405713989399	0.534124684651509
0.847082887483447	0.531460799808138
0.848751667069347	0.528791648616924
0.850412036210840	0.526117257527001
0.852063978455007	0.523437653039430
0.853707477432432	0.520752861706927
0.855342516857367	0.518062910133611
0.856969080527889	0.515367824974731
0.858587152326065	0.512667632936407
0.860196716218108	0.509962360775365
0.861797756254539	0.507252035298670
0.863390256570341	0.504536683363460
0.864974201385123	0.501816331876683
0.866549575003267	0.499091007794829
0.868116361814092	0.496360738123661
0.869674546292004	0.493625549917948
0.871224112996653	0.490885470281200
0.872765046573082	0.488140526365395
0.874297331751883	0.485390745370715
0.875820953349345	0.482636154545270
0.877335896267606	0.479876781184833
0.878842145494806	0.477112652632569
0.880339686105228	0.474343796278763
0.881828503259454	0.471570239560547
0.883308582204506	0.468792009961631
0.884779908273996	0.466009135012030
0.886242466888269	0.463221642287789
0.887696243554549	0.460429559410714
0.889141223867081	0.457632914048092
0.890577393507278	0.454831733912425
0.892004738243855	0.452026046761148
0.893423243932979	0.449215880396357
0.894832896518400	0.446401262664534
0.896233682031601	0.443582221456270
0.897625586591925	0.440758784705991
0.899008596406722	0.437930980391677
0.900382697771480	0.435098836534588
0.901747877069962	0.432262381198984
0.903104120774344	0.429421642491851
0.904451415445343	0.426576648562618
0.905789747732357	0.423727427602879
0.907119104373592	0.420874007846117
0.908439472196195	0.418016417567418
0.909750838116388	0.415154685083199
0.911053189139591	0.412288838750919
0.912346512360556	0.409418906968805
0.913630794963493	0.406544918175564
0.914906024222198	0.403666900850109
0.916172187500177	0.400784883511269
0.917429272250773	0.397898894717511
0.918677266017291	0.395008963066656
0.919916156433119	0.392115117195597
0.921145931221853	0.389217385780011
0.922366578197415	0.386315797534079
0.923578085264180	0.383410381210201
0.924780440417089	0.380501165598708
0.925973631741772	0.377588179527582
0.927157647414666	0.374671451862163
0.928332475703132	0.371751011504871
0.929498104965567	0.368826887394914
0.930654523651526	0.365899108508003
0.931801720301833	0.362967703856065
0.932939683548695	0.360032702486956
0.934068402115813	0.357094133484172
0.935187864818497	0.354152025966562
0.936298060563775	0.351206409088038
0.937398978350501	0.348257312037287
0.938490607269470	0.345304764037483
0.939572936503519	0.342348794345993
0.940645955327637	0.339389432254095
0.941709653109075	0.336426707086679
0.942764019307445	0.333460648201961
0.943809043474828	0.330491284991193
0.944844715255879	0.327518646878369
0.945871024387924	0.324542763319934
0.946887960701069	0.321563663804496
0.947895514118295	0.318581377852526
0.948893674655559	0.315595935016074
0.949882432421897	0.312607364878469
0.950861777619516	0.309615697054031
0.951831700543896	0.306620961187775
0.952792191583883	0.303623186955117
0.953743241221784	0.300622404061583
0.954684840033466	0.297618642242511
0.955616978688443	0.294611931262756
0.956539647949974	0.291602300916401
0.957452838675151	0.288589781026453
0.958356541814989	0.285574401444556
0.959250748414519	0.282556192050687
0.960135449612876	0.279535182752869
0.961010636643385	0.276511403486866
0.961876300833647	0.273484884215892
0.962732433605629	0.270455654930312
0.963579026475745	0.267423745647344
0.964416071054944	0.264389186410764
0.965243559048788	0.261352007290607
0.966061482257539	0.258312238382867
0.966869832576238	0.255269909809202
0.967668601994785	0.252225051716634
0.968457782598019	0.249177694277252
0.969237366565798	0.246127867687910
0.970007346173073	0.243075602169928
0.970767713789966	0.240020927968797
0.971518461881849	0.236963875353873
0.972259583009414	0.233904474618082
0.972991069828747	0.230842756077618
0.973712915091404	0.227778750071642
0.974425111644482	0.224712486961982
0.975127652430686	0.221643997132832
0.975820530488405	0.218573310990451
0.976503738951775	0.215500458962862
0.977177271050752	0.212425471499550
0.977841120111175	0.209348379071160
0.978495279554837	0.206269212169197
0.979139742899545	0.203188001305720
0.979774503759186	0.200104777013045
0.980399555843794	0.197019569843436
0.981014892959605	0.193932410368808
0.981620509009125	0.190843329180422
0.982216397991188	0.187752356888580
0.982802554001014	0.184659524122324
0.983378971230271	0.181564861529134
0.983945643967129	0.178468399774618
0.984502566596317	0.175370169542214
0.985049733599182	0.172270201532887
0.985587139553739	0.169168526464817
0.986114779134731	0.166065175073104
0.986632647113674	0.162960178109456
0.987140738358913	0.159853566341888
0.987639047835675	0.156745370554418
0.988127570606114	0.153635621546758
0.988606301829365	0.150524350134013
0.989075236761586	0.147411587146373
0.989534370756011	0.144297363428809
0.989983699262992	0.141181709840765
0.990423217830046	0.138064657255855
0.990852922101899	0.134946236561556
0.991272807820528	0.131826478658903
0.991682870825204	0.128705414462178
0.992083107052534	0.125583074898612
0.992473512536499	0.122459490908070
0.992854083408496	0.119334693442751
0.993224815897374	0.116208713466877
0.993585706329475	0.113081581956387
0.993936751128663	0.109953329898633
0.994277946816370	0.106823988292070
0.994609290011620	0.103693588145948
0.994930777431070	0.100562160480008
0.995242405889039	0.0974297363241724
0.995544172297540	0.0942963467182378
0.995836073666312	0.0911620227115677
0.996118107102847	0.0880267953627852
0.996390269812421	0.0848906957394642
0.996652559098123	0.0817537549178220
0.996904972360875	0.0786160039824121
0.997147507099467	0.0754774740258156
0.997380160910576	0.0723381961483324
0.997602931488788	0.0691982014576742
0.997815816626628	0.0660575210686558
0.998018814214575	0.0629161861028863
0.998211922241088	0.0597742276884614
0.998395138792621	0.0566316769596550
0.998568462053647	0.0534885650566094
0.998731890306670	0.0503449231250290
0.998885421932250	0.0472007823158689
0.999029055409012	0.0440561737850288
0.999162789313664	0.0409111286930430
0.999286622321010	0.0377656782047710
0.999400553203966	0.0346198534890903
0.999504580833569	0.0314736857185865
0.999598704178987	0.0283272060692441
0.999682922307536	0.0251804457201386
0.999757234384681	0.0220334358531270
0.999821639674050	0.0188862076525384
0.999876137537437	0.0157387923048658
0.999920727434814	0.0125912209984568
0.999955408924330	0.00944352492320368
0.999980181662320	0.00629573527023584
0.999995045403306	0.00314788323160991
1	6.12323399573677e-17


==> Data/pf-background/pf_MOP4.dat <==
2.88509692856458e-05	0.994628690346898
0.00140606830168368	0.962505349329983
0.00275993837695051	0.947480680982390
0.00408693134234151	0.936113034269782
0.00548575814976623	0.926022054720701
0.00688362262716620	0.917187507189869
0.00796725280863968	0.910964026301336
0.00945240838198234	0.903119038155620
0.0106351239166063	0.897333063531447
0.0120318443494880	0.890935930982566
0.0132988862856930	0.885482519630709
0.0145155848046248	0.880518764320418
0.0156597186798681	0.876068787261269
0.0166656515129368	0.872314839014020
0.0183594556151969	0.866298003861063
0.0195914233839289	0.862140865209606
0.0207093473297349	0.858515405814105
0.0213926511986400	0.856364393521943
0.0231989313543221	0.850901349078139
0.0245835083402335	0.846919896998951
0.0256729626158309	0.843905289296129
0.0270177559219547	0.840320662460014
0.0280403092779729	0.837691799227394
0.0293852661945149	0.834356231858059
0.0305130568621848	0.831662426040808
0.0316600280621677	0.829016022111541
0.0331183740461239	0.825782481912030
0.0341174878834057	0.823649521400786
0.0355689671347694	0.820666563958717
0.0364883143904682	0.818846414980903
0.0377382673721519	0.816455745179251
0.0390119323975338	0.814117174056841
0.0400194551821560	0.812335491129072
0.0416274406180867	0.809614116150645
0.0429009296005106	0.807563269698282
0.0440799895620068	0.805745140152179
0.0452572275676699	0.804005880558575
0.0465171887299311	0.802227265628887
0.0478157231517740	0.800482444867396
0.0486015774413057	0.799469429645002
0.0502836090991092	0.797408399001252
0.0512674001001250	0.796269815470279
0.0526996430434304	0.794699182403427
0.0528668986433229	0.794522429486542
0.0551777970693634	0.792221115446318
0.0564931315276167	0.791027088990844
0.0578482862593851	0.789883458293980
0.0591210046762054	0.788888430922099
0.0601248503546498	0.788157038912683
0.0614630045772260	0.787254576373382
0.0629330160925472	0.786357657459202
0.0642462920037754	0.785639055420261
0.0650554133588241	0.785234778711287
0.0666222683233316	0.784534434765575
0.0682608277442801	0.783917208767231
0.0695343619151416	0.783517815270669
0.0707770297750755	0.783195066505205
0.0721556883939910	0.782913574795305
0.0735914748741253	0.782705095447086
0.0750382289268576	0.782581387677879
0.0764439827758395	0.782543239906613
0.0762966383597922	0.782543472975178
0.0761134396749948	0.782544988737805
0.0760783217130216	0.782545434680866
0.0760089353131826	0.782546462856731
0.0759084272320231	0.782548298750071
0.0758992455018737	0.782548486915026
0.0758918928537172	0.782548640065214
0.0758747786683563	0.782549005047011
0.0758470056120379	0.782549622671031
0.0757540036908532	0.782551919165449
0.0757441894961795	0.782552182023654
0.0757426252285992	0.782552224282172
0.0756583712032325	0.782554647492302
0.0756462689602650	0.782555019292106
0.0756409128339608	0.782555185744078
0.0756322535316008	0.782555457319207
0.0756183952873046	0.782555898297719
0.0756141420836489	0.782556035205836
0.0754496281209665	0.782561896388889
0.0753541074723091	0.782565805879753
0.0752865507391242	0.782568795651891
0.0752779709240457	0.782569188693177
0.0752678210031408	0.782569657542804
0.0752328881035494	0.782571303341250
0.0751865626938591	0.782573562772459
0.0749351353729525	0.782587356348382
0.0748662220286519	0.782591588848907
0.0748432699084312	0.782593041713654
0.0747483242772293	0.782599281207195
0.0747459573369772	0.782599441477186
0.0746568650339748	0.782605641253862
0.0745325664121188	0.782614835468591
0.353767537461715	0.781018660372871
0.354618338730618	0.777680329508940
0.355403120338745	0.774587124183367
0.356296007896492	0.771051919634183
0.357154540324591	0.767637123489361
0.357941147783721	0.764495271851492
0.359209700132653	0.759402686292091
0.359268108506799	0.759167456177479
0.360556301740299	0.753963098497301
0.361357815411051	0.750709480734992
0.362205693150714	0.747255132219252
0.362993149398063	0.744035716918713
0.363857758041010	0.740488761224329
0.364713864035284	0.736964553634099
0.365592105379105	0.733337066153233
0.366238047609653	0.730661438224390
0.366872824750546	0.728025932634776
0.367998775945321	0.723336677131696
0.368648382993743	0.720623117236458
0.369935259961626	0.715230717367646
0.370139483214671	0.714372971842229
0.371096009425341	0.710348548863096
0.371729400993342	0.707677517278798
0.372480556470544	0.704503776433030
0.373276464427651	0.701134009262642
0.374091799275845	0.697674906493780
0.374607178234784	0.695484835472429
0.375540719515763	0.691511131288696
0.376069097545012	0.689258387345362
0.376918576117845	0.685631374706335
0.377552793910559	0.682919434574736
0.378419559677691	0.679207867836264
0.379125068538660	0.676182606536602
0.379786060512206	0.673345021536485
0.380504527154807	0.670257395231175
0.381100115376956	0.667695395113579
0.381940099913938	0.664078601066344
0.382522189445996	0.661570030419061
0.383353892695869	0.657982860938129
0.383892154019733	0.655659677163177
0.384717947006688	0.652093241816485
0.385498489066212	0.648720035234644
0.386063217393621	0.646278339340549
0.387216711395120	0.641288546181447
0.387455105292348	0.640256957070507
0.388207577368129	0.637000229286451
0.388624121516806	0.635197096352650
0.389768662595337	0.630241917730569
0.390127958765640	0.628686282954144
0.390810628767420	0.625730588697072
0.391456012217933	0.622936542322877
0.392125040283328	0.620040542856200
0.392733382094101	0.617407762403563
0.393484164301755	0.614159451693880
0.394083217636158	0.611568513270847
0.394603051353234	0.609320976992053
0.395333818216790	0.606162859208119
0.396028128541678	0.603164025822441
0.396579866466433	0.600782339262173
0.397262066677064	0.597839325652933
0.397930787461733	0.594956627771827
0.398657082913610	0.591828402314796
0.399150186335363	0.589706264873758
0.399744094937677	0.587152262224021
0.400356798405063	0.584519824308584
0.401032208646707	0.581620965127403
0.401626403136918	0.579073438532376
0.402276592076360	0.576288971502228
0.402829878745266	0.573922201407838
0.403382090845060	0.571562630469764
0.404109537591815	0.568458450977467
0.404959883521115	0.564836146725404
0.405428840262981	0.562841537427128
0.405946732065745	0.560641419923598
0.406497411439646	0.558305139111033
0.407325675191751	0.554797502832508
0.407808645130089	0.552755789833901
0.408650399178904	0.549204006692412
0.409082464183091	0.547384301429510
0.409573090547460	0.545320837032352
0.410372726406678	0.541964511088685
0.410718281695001	0.540516771669655
0.411306519240299	0.538056096369489
0.411926048214875	0.535469839048013
0.412621130153913	0.532574864397459
0.413155995414301	0.530352128597867
0.413712353649338	0.528044759154836
0.414285340725428	0.525673537620688
0.414847963000442	0.523350376342862
0.415416670162521	0.521007413852586
0.416222546133624	0.517696765632943
0.416758595747060	0.515500858465352
0.417170467710560	0.513817111994959
0.417753448698209	0.511439120658238
0.418483812355926	0.508468824247650
0.418925451644893	0.506677619973062
0.419685571626676	0.503603536135635
0.419945211063635	0.502556097868224
0.420604226107021	0.499903547872571
0.421249744597845	0.497313881218774
0.421725323363907	0.495411494653289
0.422370006000168	0.492840285643553
0.422921487514398	0.490647871559237
0.423420918487819	0.488668111779644
0.424088844802514	0.486029083991494
0.424535919587485	0.484268275800256
0.425245596217492	0.481482620760630
0.425940929187964	0.478764663594005
0.426361195225749	0.477127463827493
0.426880313399740	0.475111040885679
0.427469123864776	0.472831866161060
0.428065913288264	0.470530562815840
0.428723943009321	0.468003487752019
0.429293410549698	0.465825445069862
0.429723893078975	0.464184547072270
0.430225056741832	0.462280342803465
0.430934727682664	0.459595300102941
0.431711903051822	0.456670421740837
0.431951197581849	0.455773163775964
0.432582740952200	0.453412732513943
0.433092845251553	0.451514319330933
0.433711676193936	0.449221149445451
0.434228074668155	0.447315949675918
0.435006038916710	0.444460340280348
0.435409021823049	0.442988131478898
0.435940482465247	0.441053935633122
0.436748655684753	0.438128947987390
0.437705719652939	0.434690873134867
0.438153048776021	0.433093654395518
0.438224498595198	0.432839117451263
0.439023911189358	0.430002218283308
0.439359788857150	0.428816335787705
0.439895377536337	0.426932824581080
0.440461395838169	0.424952395946345
0.441101004765495	0.422727098802568
0.441772441262194	0.420405631855930
0.442182342184314	0.418995821520816
0.442992960017098	0.416224502742461
0.443305265454277	0.415162777586241
0.444190667031911	0.412171009404136
0.444348469388069	0.411640654272605
0.445012349994139	0.409418989949532
0.445686417849338	0.407179167475429
0.446161884106500	0.405609016628952
0.446804955826654	0.403498327090316
0.447497122419634	0.401243295087477
0.448025670481846	0.399533158675516
0.448424397291537	0.398249902153815
0.448982743486202	0.396462885593028
0.449634237518982	0.394392546077199
0.450289514527353	0.392326410130223
0.450801379815502	0.390723879719213
0.451383677635059	0.388913118366063
0.452019509626733	0.386950926459964
0.452625009482992	0.385097060552819
0.453145669122667	0.383514525239776
0.453720932405694	0.381778561811239
0.454414965922310	0.379701844801985
0.455170846435398	0.377462225699286
0.455529714663435	0.376407075744304
0.456285528122536	0.374202120221197
0.456728546012808	0.372920667012032
0.457403717080781	0.370983418237153
0.457931099723049	0.369483507019095
0.458558545861312	0.367714305302151
0.459260163521331	0.365755790974985
0.459835747959338	0.364164834686019
0.460336985038906	0.362791017874195
0.461068601787463	0.360805343926868
0.461727709542055	0.359036501658750
0.462248825816002	0.357651522130289
0.462951753733729	0.355802402025068
0.463516051549174	0.354333904549220
0.464162414122843	0.352669407436060
0.465038333988552	0.350443895276320
0.465546725686815	0.349168201383868
0.466140955173587	0.347692121945894
0.466754609480943	0.346184859519277
0.467566986456950	0.344216341189521
0.468108551612723	0.342921140706816
0.468747068207170	0.341411750018740
0.469502276862691	0.339651348580129
0.470296928739278	0.337828256082543
0.470898031143331	0.336469256947697
0.471668583827392	0.334752573779387
0.472373415450080	0.333207460542038
0.473031698450587	0.331786221331779
0.473858014221388	0.330032220472654
0.474158477839665	0.329402758321721
0.475085032939904	0.327489758514370
0.475825009902589	0.325992613433826
0.476574367693745	0.324504384717962
0.477453079014102	0.322795225053161
0.478164412431909	0.321440222437552
0.478860710346229	0.320138772313301
0.479848073598845	0.318335776064227
0.480422756136491	0.317309421542114
0.481296407203119	0.315781797535445
0.482183127013519	0.314271829653360
0.482848120162940	0.313166346187011
0.484063790158179	0.311205381620857
0.484723750651292	0.310173444978505
0.485691907878706	0.308701375887440
0.486631891785030	0.307319904642893
0.487440702843977	0.306169062986750
0.488539719078070	0.304661676987999
0.489547013069753	0.303337428421829
0.490874001122213	0.301677060118230
0.491361240991317	0.301091535718706
0.492514414052008	0.299757605097670
0.493869174525863	0.298284028701985
0.494819906060670	0.297310547302360
0.495905353788042	0.296260533940357
0.497157285471141	0.295131106178646
0.498534517278152	0.293990094729087
0.499962782566113	0.292919574668373
0.501523375350466	0.291881728270528
0.502943448112218	0.291057480406630
0.504783237065765	0.290160552289763
0.506768058706532	0.289410127189118
0.508909857443427	0.288854225233410
0.511719374146136	0.288526047153552
0.512353100423233	0.288515075753696
0.512282895471146	0.288515146659057
0.512276227811623	0.288515168223946
0.512199281170625	0.288515603240759
0.512196426956720	0.288515625966946
0.512193471643905	0.288515649994844
0.512183439161107	0.288515735332819
0.512047643974380	0.288517463329608
0.511939341002196	0.288519606249514
0.511678515037425	0.288527551770801
0.511564334096291	0.288532268340663
0.511562077609430	0.288532369148611
0.511538999454901	0.288533417064603
0.511487839508728	0.288535849912840
0.511428339730139	0.288538869717516
0.511418981301733	0.288539363318330
0.511350489037873	0.288543130025896
0.511067534011534	0.288561565591094
0.511047216425744	0.288563067447849
0.511001593571155	0.288566526785694
0.510981618900867	0.288568079223335
0.510960208583591	0.288569768844734
0.510947831628429	0.288570757671404
0.510839096338657	0.288579825337562
0.510778054746955	0.288585215158536
0.510254747088625	0.288640254997061
0.510047671024195	0.288666402062956
0.509914957698317	0.288684461232110
0.509876757588133	0.288689847809299
0.915702306371636	0.287346352462464
0.916519049165142	0.282756888082293
0.916553717705985	0.282562549382756
0.916881856264050	0.280725052539447
0.917276081107752	0.278522121501355
0.917700548500874	0.276155907538825
0.918176815343071	0.273508069116165
0.918693029536825	0.270646767547283
0.918988347486896	0.269013943164421
0.919292392253890	0.267336000674298
0.919886747341543	0.264065185234492
0.920103214101675	0.262877016272433
0.920451681600468	0.260967789608475
0.920793231579702	0.259100665410956
0.921404605336269	0.255769014131253
0.921599055157273	0.254712218692515
0.921992220907819	0.252579683489809
0.922502697268534	0.249819395331896
0.922801813065826	0.248206518401722
0.923138743590786	0.246393779120645
0.923546757326729	0.244204376767619
0.923931021682676	0.242148247971648
0.924602526906237	0.238568879642286
0.924762974919684	0.237716242080202
0.925129443576507	0.235772596187265
0.925538688948671	0.233608375454535
0.926050075637010	0.230913428347462
0.926217172382807	0.230035136436546
0.927417808435285	0.223757942192831
0.927557230592424	0.223032871171476
0.927775626673519	0.221898723960227
0.927841295964863	0.221558088882562
0.928230986657151	0.219540443983456
0.928618205856023	0.217541955626243
0.929085793776497	0.215137193017575
0.929420526939175	0.213421458607360
0.929789188844324	0.211537427581300
0.930159074150722	0.209653095726887
0.930603775034136	0.207395576053824
0.930946353233494	0.205662442899540
0.931382658697634	0.203462703567664
0.931707241320377	0.201831779008807
0.932155440463602	0.199587542608812
0.933175052187994	0.194516269914443
0.933406969680767	0.193369465756702
0.931993615070158	0.200396789274826
0.931953738250324	0.200596385440011
0.934315162913057	0.188902725046344
0.934700441642812	0.187019551085834
0.935020018092241	0.185462868721857
0.935354927784481	0.183836733380237
0.935637129640835	0.182470699741275
0.936063279223297	0.180415158542971
0.936440653948188	0.178602249230321
0.936888371188881	0.176460447003150
0.937417641832030	0.173941241650780
0.937606714169403	0.173044666397759
0.938038106777566	0.171005687147391
0.938581502892377	0.168450603798591
0.938823433639708	0.167317823058882
0.939202228781988	0.165550175169980
0.939819548028949	0.162685154224102
0.940374666217497	0.160125556554071
0.940513648937200	0.159487217948790
0.940837528338938	0.158003561220429
0.941243298344459	0.156152507385668
0.941768853349982	0.153767878165483
0.942121216090314	0.152177262362041
0.942441910628346	0.150735339830500
0.943070356654046	0.147925642867062
0.943301375796720	0.146898126390882
0.943758114395791	0.144875161559237
0.944386775993967	0.142109287835534
0.944615033500201	0.141110393305185
0.945011254765286	0.139383267874466
0.945566036594690	0.136979568137601
0.945822421386648	0.135874512178676
0.946096798763930	0.134695972106684
0.946689642568907	0.132163939360110
0.947002747923637	0.130834665336991
0.947528901720016	0.128613427253826
0.947879540103890	0.127141915168948
0.948209052316046	0.125765480338486
0.948700640189393	0.123723637482660
0.949017082894847	0.122416661070028
0.949487263948053	0.120485454239829
0.949951898254429	0.118589706230757
0.950460116364292	0.116530641947758
0.950782486517574	0.115232443724144
0.951230598244172	0.113438109647087
0.951618305744977	0.111895290486942
0.952043284035415	0.110214484039947
0.952461544392723	0.108570839159982
0.953977059904442	0.102704049222173
0.954011566910457	0.102572098513847
0.954390428017498	0.101128186461457
0.954678402891237	0.100036568871536
0.955128954133550	0.0983389569110630
0.955545046338906	0.0967823645252939
0.956002222022641	0.0950845153800553
0.956516745391680	0.0931893340991549
0.957019328655423	0.0913542050872925
0.957582054693435	0.0893184156603879
0.957814781029488	0.0884823495530257
0.958307920965828	0.0867221559074266
0.958745755009517	0.0851724027157700
0.959248535093069	0.0834079560982929
0.959752876667975	0.0816544147094839
0.960169117268010	0.0802196046577357
0.960813314181516	0.0780212470426532
0.961111921051474	0.0770114337984679
0.961606020763803	0.0753533646269098
0.962479376926990	0.0724619828185512
0.962701500062068	0.0717346675116656
0.963230115408449	0.0700169816515286
0.963603264499095	0.0688156964562768
0.964280327475093	0.0666598432873559
0.964657570170664	0.0654720338067130
0.965193703433726	0.0638004725159164
0.965691070772354	0.0622672024591743
0.966132806346940	0.0609195492483370
0.966652745361389	0.0593503900117106
0.967379366152201	0.0571885391563040
0.967738113311893	0.0561345980971583
0.968299172304360	0.0545041387234130
0.968814561390346	0.0530256432402457
0.969407041847210	0.0513488549410269
0.970881853690021	0.0472817742673473
0.971672732024048	0.0451639484151438
0.972291597093258	0.0435376947545724
0.972828109961149	0.0421499290708579
0.973470092830901	0.0405164040210704
0.974415557204029	0.0381645711214884
0.974703188673390	0.0374618760052636
0.975403277307685	0.0357765525057611
0.975977032532233	0.0344218765763992
0.976643505392144	0.0328783959830946
0.977304380001678	0.0313799447194280
0.978724001615097	0.0282696197368914
0.980155593744456	0.0252839148270025
0.981130547565611	0.0233378281771879
0.982008967429053	0.0216452966143951
0.983121198418955	0.0195854088763279
0.983387023122798	0.0191068959600997
0.984145537136912	0.0177708557105843
0.985200938002962	0.0159844461166149
0.985981497201000	0.0147177531437519
0.986864194821943	0.0133413503908731
0.987977959963158	0.0116898097258920
0.988931573461562	0.0103515262105538
0.990114136288180	0.00878939330620787
0.991429156145405	0.00717945832233558
0.992562959389465	0.00589927669055368
0.994198831461522	0.00422894650394945
0.995947538091859	0.00267516535144208
0.999997655597089	1.17241912478416e-06


==> Data/pf-background/pf_MOP5.dat <==
  0.0000000e+000  1.0000000e+000
  2.0040080e-003  9.5523385e-001
  4.0080160e-003  9.3669111e-001
  6.0120240e-003  9.2246276e-001
  8.0160321e-003  9.1046770e-001
  1.0020040e-002  8.9989985e-001
  1.2024048e-002  8.9034578e-001
  1.4028056e-002  8.8155990e-001
  1.6032064e-002  8.7338221e-001
  1.8036072e-002  8.6570156e-001
  2.0040080e-002  8.5843701e-001
  2.2044088e-002  8.5152748e-001
  2.4048096e-002  8.4492551e-001
  2.6052104e-002  8.3859336e-001
  2.8056112e-002  8.3250041e-001
  3.0060120e-002  8.2662145e-001
  3.2064128e-002  8.2093541e-001
  3.4068136e-002  8.1542444e-001
  3.6072144e-002  8.1007332e-001
  3.8076152e-002  8.0486888e-001
  4.0080160e-002  7.9979970e-001
  4.2084168e-002  7.9485574e-001
  4.4088176e-002  7.9002815e-001
  4.6092184e-002  7.8530910e-001
  4.8096192e-002  7.8069156e-001
  5.0100200e-002  7.7616926e-001
  5.2104208e-002  7.7173654e-001
  5.4108216e-002  7.6738827e-001
  5.6112224e-002  7.6311981e-001
  5.8116232e-002  7.5892691e-001
  6.0120240e-002  7.5480571e-001
  6.2124248e-002  7.5075264e-001
  6.4128257e-002  7.4676442e-001
  6.6132265e-002  7.4283806e-001
  6.8136273e-002  7.3897074e-001
  7.0140281e-002  7.3515990e-001
  7.2144289e-002  7.3140311e-001
  7.4148297e-002  7.2769815e-001
  7.6152305e-002  7.2404293e-001
  7.8156313e-002  7.2043549e-001
  8.0160321e-002  7.1687402e-001
  8.2164329e-002  7.1335679e-001
  8.4168337e-002  7.0988220e-001
  8.6172345e-002  7.0644874e-001
  8.8176353e-002  7.0305497e-001
  9.0180361e-002  6.9969955e-001
  9.2184369e-002  6.9638121e-001
  9.4188377e-002  6.9309875e-001
  9.6192385e-002  6.8985103e-001
  9.8196393e-002  6.8663696e-001
  1.0020040e-001  6.8345553e-001
  1.0220441e-001  6.8030576e-001
  1.0420842e-001  6.7718672e-001
  1.0621242e-001  6.7409752e-001
  1.0821643e-001  6.7103734e-001
  1.1022044e-001  6.6800536e-001
  1.1222445e-001  6.6500082e-001
  1.1422846e-001  6.6202299e-001
  1.1623246e-001  6.5907117e-001
  1.1823647e-001  6.5614469e-001
  1.2024048e-001  6.5324291e-001
  1.2224449e-001  6.5036521e-001
  1.2424850e-001  6.4751100e-001
  1.2625251e-001  6.4467971e-001
  1.2825651e-001  6.4187082e-001
  1.3026052e-001  6.3908378e-001
  1.3226453e-001  6.3631809e-001
  1.3426854e-001  6.3357329e-001
  1.3627255e-001  6.3084889e-001
  1.3827655e-001  6.2814445e-001
  1.4028056e-001  6.2545953e-001
  1.4228457e-001  6.2279373e-001
  1.4428858e-001  6.2014664e-001
  1.4629259e-001  6.1751786e-001
  1.4829659e-001  6.1490703e-001
  1.5030060e-001  6.1231379e-001
  1.5230461e-001  6.0973777e-001
  1.5430862e-001  6.0717864e-001
  1.5631263e-001  6.0463609e-001
  1.5831663e-001  6.0210977e-001
  1.6032064e-001  5.9959940e-001
  1.6232465e-001  5.9710467e-001
  1.6432866e-001  5.9462529e-001
  1.6633267e-001  5.9216098e-001
  1.6833667e-001  5.8971148e-001
  1.7034068e-001  5.8727651e-001
  1.7234469e-001  5.8485582e-001
  1.7434870e-001  5.8244917e-001
  1.7635271e-001  5.8005631e-001
  1.7835671e-001  5.7767700e-001
  1.8036072e-001  5.7531103e-001
  1.8236473e-001  5.7295816e-001
  1.8436874e-001  5.7061819e-001
  1.8637275e-001  5.6829090e-001
  1.8837675e-001  5.6597609e-001
  1.9038076e-001  5.6367356e-001
  1.9238477e-001  5.6138312e-001
  1.9438878e-001  5.5910457e-001
  1.9639279e-001  5.5683774e-001
  1.9839679e-001  5.5458245e-001
  2.0040080e-001  5.5233852e-001
  2.0240481e-001  5.5010578e-001
  2.0440882e-001  5.4788407e-001
  2.0641283e-001  5.4567322e-001
  2.0841683e-001  5.4347307e-001
  2.1042084e-001  5.4128348e-001
  2.1242485e-001  5.3910430e-001
  2.1442886e-001  5.3693536e-001
  2.1643287e-001  5.3477654e-001
  2.1843687e-001  5.3262769e-001
  2.2044088e-001  5.3048868e-001
  2.2244489e-001  5.2835936e-001
  2.2444890e-001  5.2623962e-001
  2.2645291e-001  5.2412932e-001
  2.2845691e-001  5.2202833e-001
  2.3046092e-001  5.1993654e-001
  2.3246493e-001  5.1785383e-001
  2.3446894e-001  5.1578007e-001
  2.3647295e-001  5.1371516e-001
  2.3847695e-001  5.1165898e-001
  2.4048096e-001  5.0961142e-001
  2.4248497e-001  5.0757237e-001
  2.4448898e-001  5.0554173e-001
  2.4649299e-001  5.0351940e-001
  2.4849699e-001  5.0150527e-001
  2.5050100e-001  4.9949925e-001
  2.5250501e-001  4.9750123e-001
  2.5450902e-001  4.9551113e-001
  2.5651303e-001  4.9352885e-001
  2.5851703e-001  4.9155430e-001
  2.6052104e-001  4.8958738e-001
  2.6252505e-001  4.8762802e-001
  2.6452906e-001  4.8567612e-001
  2.6653307e-001  4.8373159e-001
  2.6853707e-001  4.8179437e-001
  2.7054108e-001  4.7986436e-001
  2.7254509e-001  4.7794149e-001
  2.7454910e-001  4.7602567e-001
  2.7655311e-001  4.7411683e-001
  2.7855711e-001  4.7221490e-001
  2.8056112e-001  4.7031979e-001
  2.8256513e-001  4.6843144e-001
  2.8456914e-001  4.6654978e-001
  2.8657315e-001  4.6467473e-001
  2.8857715e-001  4.6280622e-001
  2.9058116e-001  4.6094419e-001
  2.9258517e-001  4.5908857e-001
  2.9458918e-001  4.5723930e-001
  2.9659319e-001  4.5539630e-001
  2.9859719e-001  4.5355952e-001
  3.0060120e-001  4.5172890e-001
  3.0260521e-001  4.4990436e-001
  3.0460922e-001  4.4808586e-001
  3.0661323e-001  4.4627333e-001
  3.0861723e-001  4.4446671e-001
  3.1062124e-001  4.4266595e-001
  3.1262525e-001  4.4087099e-001
  3.1462926e-001  4.3908177e-001
  3.1663327e-001  4.3729824e-001
  3.1863727e-001  4.3552035e-001
  3.2064128e-001  4.3374804e-001
  3.2264529e-001  4.3198126e-001
  3.2464930e-001  4.3021996e-001
  3.2665331e-001  4.2846408e-001
  3.2865731e-001  4.2671358e-001
  3.3066132e-001  4.2496842e-001
  3.3266533e-001  4.2322853e-001
  3.3466934e-001  4.2149387e-001
  3.3667335e-001  4.1976440e-001
  3.3867735e-001  4.1804007e-001
  3.4068136e-001  4.1632084e-001
  3.4268537e-001  4.1460665e-001
  3.4468938e-001  4.1289747e-001
  3.4669339e-001  4.1119325e-001
  3.4869739e-001  4.0949395e-001
  3.5070140e-001  4.0779952e-001
  3.5270541e-001  4.0610993e-001
  3.5470942e-001  4.0442514e-001
  3.5671343e-001  4.0274509e-001
  3.5871743e-001  4.0106976e-001
  3.6072144e-001  3.9939910e-001
  3.6272545e-001  3.9773307e-001
  3.6472946e-001  3.9607164e-001
  3.6673347e-001  3.9441477e-001
  3.6873747e-001  3.9276242e-001
  3.7074148e-001  3.9111456e-001
  3.7274549e-001  3.8947114e-001
  3.7474950e-001  3.8783213e-001
  3.7675351e-001  3.8619750e-001
  3.7875752e-001  3.8456721e-001
  3.8076152e-001  3.8294123e-001
  3.8276553e-001  3.8131952e-001
  3.8476954e-001  3.7970206e-001
  3.8677355e-001  3.7808879e-001
  3.8877756e-001  3.7647971e-001
  3.9078156e-001  3.7487476e-001
  3.9278557e-001  3.7327393e-001
  3.9478958e-001  3.7167717e-001
  3.9679359e-001  3.7008446e-001
  3.9879760e-001  3.6849577e-001
  4.0080160e-001  3.6691106e-001
  4.0280561e-001  3.6533031e-001
  4.0480962e-001  3.6375349e-001
  4.0681363e-001  3.6218057e-001
  4.0881764e-001  3.6061151e-001
  4.1082164e-001  3.5904630e-001
  4.1282565e-001  3.5748490e-001
  4.1482966e-001  3.5592729e-001
  4.1683367e-001  3.5437343e-001
  4.1883768e-001  3.5282330e-001
  4.2084168e-001  3.5127688e-001
  4.2284569e-001  3.4973414e-001
  4.2484970e-001  3.4819504e-001
  4.2685371e-001  3.4665958e-001
  4.2885772e-001  3.4512771e-001
  4.3086172e-001  3.4359942e-001
  4.3286573e-001  3.4207468e-001
  4.3486974e-001  3.4055346e-001
  4.3687375e-001  3.3903574e-001
  4.3887776e-001  3.3752151e-001
  4.4088176e-001  3.3601072e-001
  4.4288577e-001  3.3450336e-001
  4.4488978e-001  3.3299942e-001
  4.4689379e-001  3.3149885e-001
  4.4889780e-001  3.3000165e-001
  4.5090180e-001  3.2850778e-001
  4.5290581e-001  3.2701723e-001
  4.5490982e-001  3.2552997e-001
  4.5691383e-001  3.2404599e-001
  4.5891784e-001  3.2256525e-001
  4.6092184e-001  3.2108775e-001
  4.6292585e-001  3.1961345e-001
  4.6492986e-001  3.1814235e-001
  4.6693387e-001  3.1667441e-001
  4.6893788e-001  3.1520961e-001
  4.7094188e-001  3.1374794e-001
  4.7294589e-001  3.1228938e-001
  4.7494990e-001  3.1083391e-001
  4.7695391e-001  3.0938150e-001
  4.7895792e-001  3.0793215e-001
  4.8096192e-001  3.0648582e-001
  4.8296593e-001  3.0504250e-001
  4.8496994e-001  3.0360217e-001
  4.8697395e-001  3.0216481e-001
  4.8897796e-001  3.0073041e-001
  4.9098196e-001  2.9929895e-001
  4.9298597e-001  2.9787040e-001
  4.9498998e-001  2.9644476e-001
  4.9699399e-001  2.9502199e-001
  4.9899800e-001  2.9360210e-001
  5.0100200e-001  2.9218505e-001
  5.0300601e-001  2.9077083e-001
  5.0501002e-001  2.8935943e-001
  5.0701403e-001  2.8795082e-001
  5.0901804e-001  2.8654500e-001
  5.1102204e-001  2.8514194e-001
  5.1302605e-001  2.8374163e-001
  5.1503006e-001  2.8234405e-001
  5.1703407e-001  2.8094919e-001
  5.1903808e-001  2.7955703e-001
  5.2104208e-001  2.7816755e-001
  5.2304609e-001  2.7678074e-001
  5.2505010e-001  2.7539659e-001
  5.2705411e-001  2.7401508e-001
  5.2905812e-001  2.7263619e-001
  5.3106212e-001  2.7125991e-001
  5.3306613e-001  2.6988622e-001
  5.3507014e-001  2.6851511e-001
  5.3707415e-001  2.6714657e-001
  5.3907816e-001  2.6578058e-001
  5.4108216e-001  2.6441713e-001
  5.4308617e-001  2.6305619e-001
  5.4509018e-001  2.6169777e-001
  5.4709419e-001  2.6034184e-001
  5.4909820e-001  2.5898840e-001
  5.5110220e-001  2.5763742e-001
  5.5310621e-001  2.5628889e-001
  5.5511022e-001  2.5494281e-001
  5.5711423e-001  2.5359915e-001
  5.5911824e-001  2.5225791e-001
  5.6112224e-001  2.5091907e-001
  5.6312625e-001  2.4958261e-001
  5.6513026e-001  2.4824854e-001
  5.6713427e-001  2.4691682e-001
  5.6913828e-001  2.4558746e-001
  5.7114228e-001  2.4426044e-001
  5.7314629e-001  2.4293574e-001
  5.7515030e-001  2.4161336e-001
  5.7715431e-001  2.4029327e-001
  5.7915832e-001  2.3897548e-001
  5.8116232e-001  2.3765997e-001
  5.8316633e-001  2.3634672e-001
  5.8517034e-001  2.3503573e-001
  5.8717435e-001  2.3372698e-001
  5.8917836e-001  2.3242046e-001
  5.9118236e-001  2.3111616e-001
  5.9318637e-001  2.2981407e-001
  5.9519038e-001  2.2851417e-001
  5.9719439e-001  2.2721647e-001
  5.9919840e-001  2.2592094e-001
  6.0120240e-001  2.2462757e-001
  6.0320641e-001  2.2333636e-001
  6.0521042e-001  2.2204729e-001
  6.0721443e-001  2.2076035e-001
  6.0921844e-001  2.1947554e-001
  6.1122244e-001  2.1819283e-001
  6.1322645e-001  2.1691223e-001
  6.1523046e-001  2.1563372e-001
  6.1723447e-001  2.1435729e-001
  6.1923848e-001  2.1308293e-001
  6.2124248e-001  2.1181063e-001
  6.2324649e-001  2.1054038e-001
  6.2525050e-001  2.0927217e-001
  6.2725451e-001  2.0800599e-001
  6.2925852e-001  2.0674183e-001
  6.3126253e-001  2.0547969e-001
  6.3326653e-001  2.0421954e-001
  6.3527054e-001  2.0296139e-001
  6.3727455e-001  2.0170522e-001
  6.3927856e-001  2.0045103e-001
  6.4128257e-001  1.9919880e-001
  6.4328657e-001  1.9794852e-001
  6.4529058e-001  1.9670019e-001
  6.4729459e-001  1.9545380e-001
  6.4929860e-001  1.9420933e-001
  6.5130261e-001  1.9296679e-001
  6.5330661e-001  1.9172615e-001
  6.5531062e-001  1.9048742e-001
  6.5731463e-001  1.8925058e-001
  6.5931864e-001  1.8801562e-001
  6.6132265e-001  1.8678254e-001
  6.6332665e-001  1.8555132e-001
  6.6533066e-001  1.8432196e-001
  6.6733467e-001  1.8309446e-001
  6.6933868e-001  1.8186879e-001
  6.7134269e-001  1.8064496e-001
  6.7334669e-001  1.7942295e-001
  6.7535070e-001  1.7820276e-001
  6.7735471e-001  1.7698438e-001
  6.7935872e-001  1.7576780e-001
  6.8136273e-001  1.7455301e-001
  6.8336673e-001  1.7334001e-001
  6.8537074e-001  1.7212879e-001
  6.8737475e-001  1.7091933e-001
  6.8937876e-001  1.6971164e-001
  6.9138277e-001  1.6850570e-001
  6.9338677e-001  1.6730151e-001
  6.9539078e-001  1.6609906e-001
  6.9739479e-001  1.6489834e-001
  6.9939880e-001  1.6369934e-001
  7.0140281e-001  1.6250206e-001
  7.0340681e-001  1.6130648e-001
  7.0541082e-001  1.6011261e-001
  7.0741483e-001  1.5892044e-001
  7.0941884e-001  1.5772995e-001
  7.1142285e-001  1.5654114e-001
  7.1342685e-001  1.5535401e-001
  7.1543086e-001  1.5416854e-001
  7.1743487e-001  1.5298473e-001
  7.1943888e-001  1.5180257e-001
  7.2144289e-001  1.5062206e-001
  7.2344689e-001  1.4944319e-001
  7.2545090e-001  1.4826594e-001
  7.2745491e-001  1.4709033e-001
  7.2945892e-001  1.4591633e-001
  7.3146293e-001  1.4474394e-001
  7.3346693e-001  1.4357316e-001
  7.3547094e-001  1.4240398e-001
  7.3747495e-001  1.4123638e-001
  7.3947896e-001  1.4007038e-001
  7.4148297e-001  1.3890595e-001
  7.4348697e-001  1.3774309e-001
  7.4549098e-001  1.3658180e-001
  7.4749499e-001  1.3542207e-001
  7.4949900e-001  1.3426390e-001
  7.5150301e-001  1.3310727e-001
  7.5350701e-001  1.3195218e-001
  7.5551102e-001  1.3079863e-001
  7.5751503e-001  1.2964661e-001
  7.5951904e-001  1.2849611e-001
  7.6152305e-001  1.2734712e-001
  7.6352705e-001  1.2619965e-001
  7.6553106e-001  1.2505368e-001
  7.6753507e-001  1.2390921e-001
  7.6953908e-001  1.2276624e-001
  7.7154309e-001  1.2162475e-001
  7.7354709e-001  1.2048474e-001
  7.7555110e-001  1.1934621e-001
  7.7755511e-001  1.1820915e-001
  7.7955912e-001  1.1707355e-001
  7.8156313e-001  1.1593941e-001
  7.8356713e-001  1.1480672e-001
  7.8557114e-001  1.1367549e-001
  7.8757515e-001  1.1254569e-001
  7.8957916e-001  1.1141733e-001
  7.9158317e-001  1.1029040e-001
  7.9358717e-001  1.0916490e-001
  7.9559118e-001  1.0804082e-001
  7.9759519e-001  1.0691815e-001
  7.9959920e-001  1.0579689e-001
  8.0160321e-001  1.0467704e-001
  8.0360721e-001  1.0355858e-001
  8.0561122e-001  1.0244152e-001
  8.0761523e-001  1.0132585e-001
  8.0961924e-001  1.0021156e-001
  8.1162325e-001  9.9098648e-002
  8.1362725e-001  9.7987110e-002
  8.1563126e-001  9.6876939e-002
  8.1763527e-001  9.5768132e-002
  8.1963928e-001  9.4660683e-002
  8.2164329e-001  9.3554587e-002
  8.2364729e-001  9.2449839e-002
  8.2565130e-001  9.1346434e-002
  8.2765531e-001  9.0244368e-002
  8.2965932e-001  8.9143634e-002
  8.3166333e-001  8.8044230e-002
  8.3366733e-001  8.6946149e-002
  8.3567134e-001  8.5849387e-002
  8.3767535e-001  8.4753940e-002
  8.3967936e-001  8.3659802e-002
  8.4168337e-001  8.2566969e-002
  8.4368737e-001  8.1475436e-002
  8.4569138e-001  8.0385199e-002
  8.4769539e-001  7.9296252e-002
  8.4969940e-001  7.8208593e-002
  8.5170341e-001  7.7122215e-002
  8.5370741e-001  7.6037114e-002
  8.5571142e-001  7.4953286e-002
  8.5771543e-001  7.3870727e-002
  8.5971944e-001  7.2789431e-002
  8.6172345e-001  7.1709395e-002
  8.6372745e-001  7.0630614e-002
  8.6573146e-001  6.9553084e-002
  8.6773547e-001  6.8476801e-002
  8.6973948e-001  6.7401759e-002
  8.7174349e-001  6.6327955e-002
  8.7374749e-001  6.5255385e-002
  8.7575150e-001  6.4184044e-002
  8.7775551e-001  6.3113928e-002
  8.7975952e-001  6.2045034e-002
  8.8176353e-001  6.0977355e-002
  8.8376754e-001  5.9910890e-002
  8.8577154e-001  5.8845633e-002
  8.8777555e-001  5.7781580e-002
  8.8977956e-001  5.6718727e-002
  8.9178357e-001  5.5657071e-002
  8.9378758e-001  5.4596607e-002
  8.9579158e-001  5.3537331e-002
  8.9779559e-001  5.2479240e-002
  8.9979960e-001  5.1422328e-002
  9.0180361e-001  5.0366593e-002
  9.0380762e-001  4.9312031e-002
  9.0581162e-001  4.8258636e-002
  9.0781563e-001  4.7206407e-002
  9.0981964e-001  4.6155338e-002
  9.1182365e-001  4.5105426e-002
  9.1382766e-001  4.4056667e-002
  9.1583166e-001  4.3009058e-002
  9.1783567e-001  4.1962594e-002
  9.1983968e-001  4.0917272e-002
  9.2184369e-001  3.9873088e-002
  9.2384770e-001  3.8830038e-002
  9.2585170e-001  3.7788119e-002
  9.2785571e-001  3.6747327e-002
  9.2985972e-001  3.5707659e-002
  9.3186373e-001  3.4669110e-002
  9.3386774e-001  3.3631677e-002
  9.3587174e-001  3.2595357e-002
  9.3787575e-001  3.1560146e-002
  9.3987976e-001  3.0526040e-002
  9.4188377e-001  2.9493036e-002
  9.4388778e-001  2.8461130e-002
  9.4589178e-001  2.7430319e-002
  9.4789579e-001  2.6400600e-002
  9.4989980e-001  2.5371969e-002
  9.5190381e-001  2.4344422e-002
  9.5390782e-001  2.3317956e-002
  9.5591182e-001  2.2292567e-002
  9.5791583e-001  2.1268253e-002
  9.5991984e-001  2.0245010e-002
  9.6192385e-001  1.9222835e-002
  9.6392786e-001  1.8201724e-002
  9.6593186e-001  1.7181673e-002
  9.6793587e-001  1.6162680e-002
  9.6993988e-001  1.5144742e-002
  9.7194389e-001  1.4127854e-002
  9.7394790e-001  1.3112015e-002
  9.7595190e-001  1.2097219e-002
  9.7795591e-001  1.1083466e-002
  9.7995992e-001  1.0070750e-002
  9.8196393e-001  9.0590694e-003
  9.8396794e-001  8.0484206e-003
  9.8597194e-001  7.0388004e-003
  9.8797595e-001  6.0302057e-003
  9.8997996e-001  5.0226335e-003
  9.9198397e-001  4.0160805e-003
  9.9398798e-001  3.0105437e-003
  9.9599198e-001  2.0060201e-003
  9.9799599e-001  1.0025065e-003
  1.0000000e+000  0.0000000e+000


==> Data/pf-background/pf_MOP6.dat <==
    0.0022    0.9955    0.0023
    0.0248    0.9729    0.0023
    0.0474    0.9504    0.0023
    0.0699    0.9278    0.0023
    0.0925    0.9052    0.0023
    0.1151    0.8826    0.0023
    0.1377    0.8601    0.0023
    0.1602    0.8375    0.0023
    0.1828    0.8149    0.0023
    0.2054    0.7923    0.0023
    0.2280    0.7698    0.0023
    0.2505    0.7472    0.0023
    0.2731    0.7246    0.0023
    0.2957    0.7020    0.0023
    0.3183    0.6795    0.0023
    0.3408    0.6569    0.0023
    0.3634    0.6343    0.0023
    0.3860    0.6117    0.0023
    0.4086    0.5892    0.0023
    0.4311    0.5666    0.0023
    0.4537    0.5440    0.0023
    0.4763    0.5214    0.0023
    0.4989    0.4989    0.0023
    0.5214    0.4763    0.0023
    0.5440    0.4537    0.0023
    0.5666    0.4311    0.0023
    0.5892    0.4086    0.0023
    0.6117    0.3860    0.0023
    0.6343    0.3634    0.0023
    0.6569    0.3408    0.0023
    0.6795    0.3183    0.0023
    0.7020    0.2957    0.0023
    0.7246    0.2731    0.0023
    0.7472    0.2505    0.0023
    0.7698    0.2280    0.0023
    0.7923    0.2054    0.0023
    0.8149    0.1828    0.0023
    0.8375    0.1602    0.0023
    0.8601    0.1377    0.0023
    0.8826    0.1151    0.0023
    0.9052    0.0925    0.0023
    0.9278    0.0699    0.0023
    0.9504    0.0474    0.0023
    0.9729    0.0248    0.0023
    0.9955    0.0022    0.0023
    0.0022    0.9724    0.0254
    0.0248    0.9498    0.0254
    0.0473    0.9272    0.0254
    0.0699    0.9047    0.0254
    0.0925    0.8821    0.0254
    0.1150    0.8596    0.0254
    0.1376    0.8370    0.0254
    0.1601    0.8144    0.0254
    0.1827    0.7919    0.0254
    0.2053    0.7693    0.0254
    0.2278    0.7467    0.0254
    0.2504    0.7242    0.0254
    0.2730    0.7016    0.0254
    0.2955    0.6791    0.0254
    0.3181    0.6565    0.0254
    0.3406    0.6339    0.0254
    0.3632    0.6114    0.0254
    0.3858    0.5888    0.0254
    0.4083    0.5663    0.0254
    0.4309    0.5437    0.0254
    0.4534    0.5211    0.0254
    0.4760    0.4986    0.0254
    0.4986    0.4760    0.0254
    0.5211    0.4534    0.0254
    0.5437    0.4309    0.0254
    0.5663    0.4083    0.0254
    0.5888    0.3858    0.0254
    0.6114    0.3632    0.0254
    0.6339    0.3406    0.0254
    0.6565    0.3181    0.0254
    0.6791    0.2955    0.0254
    0.7016    0.2730    0.0254
    0.7242    0.2504    0.0254
    0.7467    0.2278    0.0254
    0.7693    0.2053    0.0254
    0.7919    0.1827    0.0254
    0.8144    0.1601    0.0254
    0.8370    0.1376    0.0254
    0.8596    0.1150    0.0254
    0.8821    0.0925    0.0254
    0.9047    0.0699    0.0254
    0.9272    0.0473    0.0254
    0.9498    0.0248    0.0254
    0.9724    0.0022    0.0254
    0.0022    0.9492    0.0486
    0.0248    0.9267    0.0486
    0.0473    0.9041    0.0486
    0.0699    0.8816    0.0486
    0.0924    0.8590    0.0486
    0.1150    0.8365    0.0486
    0.1375    0.8139    0.0486
    0.1600    0.7914    0.0486
    0.1826    0.7688    0.0486
    0.2051    0.7463    0.0486
    0.2277    0.7237    0.0486
    0.2502    0.7012    0.0486
    0.2728    0.6786    0.0486
    0.2953    0.6561    0.0486
    0.3179    0.6335    0.0486
    0.3404    0.6110    0.0486
    0.3630    0.5885    0.0486
    0.3855    0.5659    0.0486
    0.4081    0.5434    0.0486
    0.4306    0.5208    0.0486
    0.4532    0.4983    0.0486
    0.4757    0.4757    0.0486
    0.4983    0.4532    0.0486
    0.5208    0.4306    0.0486
    0.5434    0.4081    0.0486
    0.5659    0.3855    0.0486
    0.5885    0.3630    0.0486
    0.6110    0.3404    0.0486
    0.6335    0.3179    0.0486
    0.6561    0.2953    0.0486
    0.6786    0.2728    0.0486
    0.7012    0.2502    0.0486
    0.7237    0.2277    0.0486
    0.7463    0.2051    0.0486
    0.7688    0.1826    0.0486
    0.7914    0.1600    0.0486
    0.8139    0.1375    0.0486
    0.8365    0.1150    0.0486
    0.8590    0.0924    0.0486
    0.8816    0.0699    0.0486
    0.9041    0.0473    0.0486
    0.9267    0.0248    0.0486
    0.9492    0.0022    0.0486
    0.0022    0.9261    0.0717
    0.0247    0.9035    0.0717
    0.0473    0.8810    0.0717
    0.0698    0.8585    0.0717
    0.0923    0.8359    0.0717
    0.1149    0.8134    0.0717
    0.1374    0.7909    0.0717
    0.1599    0.7683    0.0717
    0.1825    0.7458    0.0717
    0.2050    0.7233    0.0717
    0.2275    0.7007    0.0717
    0.2501    0.6782    0.0717
    0.2726    0.6557    0.0717
    0.2951    0.6331    0.0717
    0.3177    0.6106    0.0717
    0.3402    0.5881    0.0717
    0.3627    0.5655    0.0717
    0.3853    0.5430    0.0717
    0.4078    0.5205    0.0717
    0.4303    0.4979    0.0717
    0.4529    0.4754    0.0717
    0.4754    0.4529    0.0717
    0.4979    0.4303    0.0717
    0.5205    0.4078    0.0717
    0.5430    0.3853    0.0717
    0.5655    0.3627    0.0717
    0.5881    0.3402    0.0717
    0.6106    0.3177    0.0717
    0.6331    0.2951    0.0717
    0.6557    0.2726    0.0717
    0.6782    0.2501    0.0717
    0.7007    0.2275    0.0717
    0.7233    0.2050    0.0717
    0.7458    0.1825    0.0717
    0.7683    0.1599    0.0717
    0.7909    0.1374    0.0717
    0.8134    0.1149    0.0717
    0.8359    0.0923    0.0717
    0.8585    0.0698    0.0717
    0.8810    0.0473    0.0717
    0.9035    0.0247    0.0717
    0.9261    0.0022    0.0717
    0.0022    0.9029    0.0949
    0.0247    0.8804    0.0949
    0.0472    0.8579    0.0949
    0.0698    0.8354    0.0949
    0.0923    0.8128    0.0949
    0.1148    0.7903    0.0949
    0.1373    0.7678    0.0949
    0.1598    0.7453    0.0949
    0.1823    0.7228    0.0949
    0.2049    0.7003    0.0949
    0.2274    0.6777    0.0949
    0.2499    0.6552    0.0949
    0.2724    0.6327    0.0949
    0.2949    0.6102    0.0949
    0.3175    0.5877    0.0949
    0.3400    0.5652    0.0949
    0.3625    0.5426    0.0949
    0.3850    0.5201    0.0949
    0.4075    0.4976    0.0949
    0.4300    0.4751    0.0949
    0.4526    0.4526    0.0949
    0.4751    0.4300    0.0949
    0.4976    0.4075    0.0949
    0.5201    0.3850    0.0949
    0.5426    0.3625    0.0949
    0.5652    0.3400    0.0949
    0.5877    0.3175    0.0949
    0.6102    0.2949    0.0949
    0.6327    0.2724    0.0949
    0.6552    0.2499    0.0949
    0.6777    0.2274    0.0949
    0.7003    0.2049    0.0949
    0.7228    0.1823    0.0949
    0.7453    0.1598    0.0949
    0.7678    0.1373    0.0949
    0.7903    0.1148    0.0949
    0.8128    0.0923    0.0949
    0.8354    0.0698    0.0949
    0.8579    0.0472    0.0949
    0.8804    0.0247    0.0949
    0.9029    0.0022    0.0949
    0.0022    0.8798    0.1180
    0.0247    0.8573    0.1180
    0.0472    0.8348    0.1180
    0.0697    0.8123    0.1180
    0.0922    0.7898    0.1180
    0.1147    0.7673    0.1180
    0.1372    0.7448    0.1180
    0.1597    0.7223    0.1180
    0.1822    0.6998    0.1180
    0.2047    0.6773    0.1180
    0.2272    0.6548    0.1180
    0.2497    0.6323    0.1180
    0.2722    0.6098    0.1180
    0.2947    0.5872    0.1180
    0.3172    0.5647    0.1180
    0.3397    0.5422    0.1180
    0.3622    0.5197    0.1180
    0.3847    0.4972    0.1180
    0.4072    0.4747    0.1180
    0.4297    0.4522    0.1180
    0.4522    0.4297    0.1180
    0.4747    0.4072    0.1180
    0.4972    0.3847    0.1180
    0.5197    0.3622    0.1180
    0.5422    0.3397    0.1180
    0.5647    0.3172    0.1180
    0.5872    0.2947    0.1180
    0.6098    0.2722    0.1180
    0.6323    0.2497    0.1180
    0.6548    0.2272    0.1180
    0.6773    0.2047    0.1180
    0.6998    0.1822    0.1180
    0.7223    0.1597    0.1180
    0.7448    0.1372    0.1180
    0.7673    0.1147    0.1180
    0.7898    0.0922    0.1180
    0.8123    0.0697    0.1180
    0.8348    0.0472    0.1180
    0.8573    0.0247    0.1180
    0.8798    0.0022    0.1180
    0.0022    0.8566    0.1412
    0.0247    0.8341    0.1412
    0.0472    0.8117    0.1412
    0.0697    0.7892    0.1412
    0.0921    0.7667    0.1412
    0.1146    0.7442    0.1412
    0.1371    0.7217    0.1412
    0.1596    0.6992    0.1412
    0.1821    0.6767    0.1412
    0.2046    0.6543    0.1412
    0.2271    0.6318    0.1412
    0.2495    0.6093    0.1412
    0.2720    0.5868    0.1412
    0.2945    0.5643    0.1412
    0.3170    0.5418    0.1412
    0.3395    0.5194    0.1412
    0.3620    0.4969    0.1412
    0.3844    0.4744    0.1412
    0.4069    0.4519    0.1412
    0.4294    0.4294    0.1412
    0.4519    0.4069    0.1412
    0.4744    0.3844    0.1412
    0.4969    0.3620    0.1412
    0.5194    0.3395    0.1412
    0.5418    0.3170    0.1412
    0.5643    0.2945    0.1412
    0.5868    0.2720    0.1412
    0.6093    0.2495    0.1412
    0.6318    0.2271    0.1412
    0.6543    0.2046    0.1412
    0.6767    0.1821    0.1412
    0.6992    0.1596    0.1412
    0.7217    0.1371    0.1412
    0.7442    0.1146    0.1412
    0.7667    0.0921    0.1412
    0.7892    0.0697    0.1412
    0.8117    0.0472    0.1412
    0.8341    0.0247    0.1412
    0.8566    0.0022    0.1412
    0.0022    0.8335    0.1643
    0.0247    0.8110    0.1643
    0.0471    0.7885    0.1643
    0.0696    0.7661    0.1643
    0.0921    0.7436    0.1643
    0.1145    0.7211    0.1643
    0.1370    0.6987    0.1643
    0.1595    0.6762    0.1643
    0.1819    0.6537    0.1643
    0.2044    0.6313    0.1643
    0.2269    0.6088    0.1643
    0.2493    0.5863    0.1643
    0.2718    0.5639    0.1643
    0.2943    0.5414    0.1643
    0.3167    0.5189    0.1643
    0.3392    0.4965    0.1643
    0.3617    0.4740    0.1643
    0.3841    0.4515    0.1643
    0.4066    0.4291    0.1643
    0.4291    0.4066    0.1643
    0.4515    0.3841    0.1643
    0.4740    0.3617    0.1643
    0.4965    0.3392    0.1643
    0.5189    0.3167    0.1643
    0.5414    0.2943    0.1643
    0.5639    0.2718    0.1643
    0.5863    0.2493    0.1643
    0.6088    0.2269    0.1643
    0.6313    0.2044    0.1643
    0.6537    0.1819    0.1643
    0.6762    0.1595    0.1643
    0.6987    0.1370    0.1643
    0.7211    0.1145    0.1643
    0.7436    0.0921    0.1643
    0.7661    0.0696    0.1643
    0.7885    0.0471    0.1643
    0.8110    0.0247    0.1643
    0.8335    0.0022    0.1643
    0.0022    0.8103    0.1875
    0.0246    0.7879    0.1875
    0.0471    0.7654    0.1875
    0.0695    0.7430    0.1875
    0.0920    0.7205    0.1875
    0.1144    0.6981    0.1875
    0.1369    0.6756    0.1875
    0.1593    0.6532    0.1875
    0.1818    0.6307    0.1875
    0.2042    0.6083    0.1875
    0.2267    0.5858    0.1875
    0.2491    0.5634    0.1875
    0.2716    0.5410    0.1875
    0.2940    0.5185    0.1875
    0.3165    0.4961    0.1875
    0.3389    0.4736    0.1875
    0.3614    0.4512    0.1875
    0.3838    0.4287    0.1875
    0.4063    0.4063    0.1875
    0.4287    0.3838    0.1875
    0.4512    0.3614    0.1875
    0.4736    0.3389    0.1875
    0.4961    0.3165    0.1875
    0.5185    0.2940    0.1875
    0.5410    0.2716    0.1875
    0.5634    0.2491    0.1875
    0.5858    0.2267    0.1875
    0.6083    0.2042    0.1875
    0.6307    0.1818    0.1875
    0.6532    0.1593    0.1875
    0.6756    0.1369    0.1875
    0.6981    0.1144    0.1875
    0.7205    0.0920    0.1875
    0.7430    0.0695    0.1875
    0.7654    0.0471    0.1875
    0.7879    0.0246    0.1875
    0.8103    0.0022    0.1875
    0.0022    0.7872    0.2106
    0.0246    0.7648    0.2106
    0.0470    0.7423    0.2106
    0.0695    0.7199    0.2106
    0.0919    0.6975    0.2106
    0.1143    0.6750    0.2106
    0.1368    0.6526    0.2106
    0.1592    0.6302    0.2106
    0.1816    0.6078    0.2106
    0.2040    0.5853    0.2106
    0.2265    0.5629    0.2106
    0.2489    0.5405    0.2106
    0.2713    0.5180    0.2106
    0.2938    0.4956    0.2106
    0.3162    0.4732    0.2106
    0.3386    0.4508    0.2106
    0.3610    0.4283    0.2106
    0.3835    0.4059    0.2106
    0.4059    0.3835    0.2106
    0.4283    0.3610    0.2106
    0.4508    0.3386    0.2106
    0.4732    0.3162    0.2106
    0.4956    0.2938    0.2106
    0.5180    0.2713    0.2106
    0.5405    0.2489    0.2106
    0.5629    0.2265    0.2106
    0.5853    0.2040    0.2106
    0.6078    0.1816    0.2106
    0.6302    0.1592    0.2106
    0.6526    0.1368    0.2106
    0.6750    0.1143    0.2106
    0.6975    0.0919    0.2106
    0.7199    0.0695    0.2106
    0.7423    0.0470    0.2106
    0.7648    0.0246    0.2106
    0.7872    0.0022    0.2106
    0.0023    0.7640    0.2338
    0.0253    0.7409    0.2338
    0.0484    0.7178    0.2338
    0.0715    0.6947    0.2338
    0.0946    0.6716    0.2338
    0.1177    0.6486    0.2338
    0.1407    0.6255    0.2338
    0.1638    0.6024    0.2338
    0.1869    0.5793    0.2338
    0.2100    0.5562    0.2338
    0.2331    0.5331    0.2338
    0.2562    0.5101    0.2338
    0.2792    0.4870    0.2338
    0.3023    0.4639    0.2338
    0.3254    0.4408    0.2338
    0.3485    0.4177    0.2338
    0.3716    0.3947    0.2338
    0.3947    0.3716    0.2338
    0.4177    0.3485    0.2338
    0.4408    0.3254    0.2338
    0.4639    0.3023    0.2338
    0.4870    0.2792    0.2338
    0.5101    0.2562    0.2338
    0.5331    0.2331    0.2338
    0.5562    0.2100    0.2338
    0.5793    0.1869    0.2338
    0.6024    0.1638    0.2338
    0.6255    0.1407    0.2338
    0.6486    0.1177    0.2338
    0.6716    0.0946    0.2338
    0.6947    0.0715    0.2338
    0.7178    0.0484    0.2338
    0.7409    0.0253    0.2338
    0.7640    0.0023    0.2338
    0.0023    0.7408    0.2569
    0.0253    0.7177    0.2569
    0.0484    0.6947    0.2569
    0.0715    0.6716    0.2569
    0.0946    0.6485    0.2569
    0.1177    0.6254    0.2569
    0.1407    0.6023    0.2569
    0.1638    0.5793    0.2569
    0.1869    0.5562    0.2569
    0.2100    0.5331    0.2569
    0.2331    0.5100    0.2569
    0.2561    0.4869    0.2569
    0.2792    0.4639    0.2569
    0.3023    0.4408    0.2569
    0.3254    0.4177    0.2569
    0.3485    0.3946    0.2569
    0.3715    0.3715    0.2569
    0.3946    0.3485    0.2569
    0.4177    0.3254    0.2569
    0.4408    0.3023    0.2569
    0.4639    0.2792    0.2569
    0.4869    0.2561    0.2569
    0.5100    0.2331    0.2569
    0.5331    0.2100    0.2569
    0.5562    0.1869    0.2569
    0.5793    0.1638    0.2569
    0.6023    0.1407    0.2569
    0.6254    0.1177    0.2569
    0.6485    0.0946    0.2569
    0.6716    0.0715    0.2569
    0.6947    0.0484    0.2569
    0.7177    0.0253    0.2569
    0.7408    0.0023    0.2569
    0.0022    0.7177    0.2801
    0.0253    0.6946    0.2801
    0.0484    0.6715    0.2801
    0.0715    0.6484    0.2801
    0.0946    0.6254    0.2801
    0.1176    0.6023    0.2801
    0.1407    0.5792    0.2801
    0.1638    0.5561    0.2801
    0.1869    0.5331    0.2801
    0.2100    0.5100    0.2801
    0.2330    0.4869    0.2801
    0.2561    0.4638    0.2801
    0.2792    0.4407    0.2801
    0.3023    0.4177    0.2801
    0.3253    0.3946    0.2801
    0.3484    0.3715    0.2801
    0.3715    0.3484    0.2801
    0.3946    0.3253    0.2801
    0.4177    0.3023    0.2801
    0.4407    0.2792    0.2801
    0.4638    0.2561    0.2801
    0.4869    0.2330    0.2801
    0.5100    0.2100    0.2801
    0.5331    0.1869    0.2801
    0.5561    0.1638    0.2801
    0.5792    0.1407    0.2801
    0.6023    0.1176    0.2801
    0.6254    0.0946    0.2801
    0.6484    0.0715    0.2801
    0.6715    0.0484    0.2801
    0.6946    0.0253    0.2801
    0.7177    0.0022    0.2801
    0.0022    0.6945    0.3032
    0.0253    0.6715    0.3032
    0.0484    0.6484    0.3032
    0.0715    0.6253    0.3032
    0.0946    0.6022    0.3032
    0.1176    0.5791    0.3032
    0.1407    0.5561    0.3032
    0.1638    0.5330    0.3032
    0.1869    0.5099    0.3032
    0.2099    0.4868    0.3032
    0.2330    0.4638    0.3032
    0.2561    0.4407    0.3032
    0.2792    0.4176    0.3032
    0.3022    0.3945    0.3032
    0.3253    0.3715    0.3032
    0.3484    0.3484    0.3032
    0.3715    0.3253    0.3032
    0.3945    0.3022    0.3032
    0.4176    0.2792    0.3032
    0.4407    0.2561    0.3032
    0.4638    0.2330    0.3032
    0.4868    0.2099    0.3032
    0.5099    0.1869    0.3032
    0.5330    0.1638    0.3032
    0.5561    0.1407    0.3032
    0.5791    0.1176    0.3032
    0.6022    0.0946    0.3032
    0.6253    0.0715    0.3032
    0.6484    0.0484    0.3032
    0.6715    0.0253    0.3032
    0.6945    0.0022    0.3032
    0.0022    0.6714    0.3264
    0.0253    0.6483    0.3264
    0.0484    0.6252    0.3264
    0.0715    0.6022    0.3264
    0.0945    0.5791    0.3264
    0.1176    0.5560    0.3264
    0.1407    0.5329    0.3264
    0.1638    0.5099    0.3264
    0.1868    0.4868    0.3264
    0.2099    0.4637    0.3264
    0.2330    0.4406    0.3264
    0.2561    0.4176    0.3264
    0.2791    0.3945    0.3264
    0.3022    0.3714    0.3264
    0.3253    0.3483    0.3264
    0.3483    0.3253    0.3264
    0.3714    0.3022    0.3264
    0.3945    0.2791    0.3264
    0.4176    0.2561    0.3264
    0.4406    0.2330    0.3264
    0.4637    0.2099    0.3264
    0.4868    0.1868    0.3264
    0.5099    0.1638    0.3264
    0.5329    0.1407    0.3264
    0.5560    0.1176    0.3264
    0.5791    0.0945    0.3264
    0.6022    0.0715    0.3264
    0.6252    0.0484    0.3264
    0.6483    0.0253    0.3264
    0.6714    0.0022    0.3264
    0.0022    0.6482    0.3495
    0.0253    0.6252    0.3495
    0.0484    0.6021    0.3495
    0.0715    0.5790    0.3495
    0.0945    0.5559    0.3495
    0.1176    0.5329    0.3495
    0.1407    0.5098    0.3495
    0.1637    0.4867    0.3495
    0.1868    0.4637    0.3495
    0.2099    0.4406    0.3495
    0.2330    0.4175    0.3495
    0.2560    0.3945    0.3495
    0.2791    0.3714    0.3495
    0.3022    0.3483    0.3495
    0.3252    0.3252    0.3495
    0.3483    0.3022    0.3495
    0.3714    0.2791    0.3495
    0.3945    0.2560    0.3495
    0.4175    0.2330    0.3495
    0.4406    0.2099    0.3495
    0.4637    0.1868    0.3495
    0.4867    0.1637    0.3495
    0.5098    0.1407    0.3495
    0.5329    0.1176    0.3495
    0.5559    0.0945    0.3495
    0.5790    0.0715    0.3495
    0.6021    0.0484    0.3495
    0.6252    0.0253    0.3495
    0.6482    0.0022    0.3495
    0.0022    0.6251    0.3727
    0.0253    0.6020    0.3727
    0.0484    0.5789    0.3727
    0.0714    0.5559    0.3727
    0.0945    0.5328    0.3727
    0.1176    0.5097    0.3727
    0.1407    0.4867    0.3727
    0.1637    0.4636    0.3727
    0.1868    0.4405    0.3727
    0.2099    0.4175    0.3727
    0.2329    0.3944    0.3727
    0.2560    0.3713    0.3727
    0.2791    0.3483    0.3727
    0.3021    0.3252    0.3727
    0.3252    0.3021    0.3727
    0.3483    0.2791    0.3727
    0.3713    0.2560    0.3727
    0.3944    0.2329    0.3727
    0.4175    0.2099    0.3727
    0.4405    0.1868    0.3727
    0.4636    0.1637    0.3727
    0.4867    0.1407    0.3727
    0.5097    0.1176    0.3727
    0.5328    0.0945    0.3727
    0.5559    0.0714    0.3727
    0.5789    0.0484    0.3727
    0.6020    0.0253    0.3727
    0.6251    0.0022    0.3727
    0.0022    0.6019    0.3958
    0.0253    0.5789    0.3958
    0.0484    0.5558    0.3958
    0.0714    0.5327    0.3958
    0.0945    0.5097    0.3958
    0.1176    0.4866    0.3958
    0.1406    0.4635    0.3958
    0.1637    0.4405    0.3958
    0.1868    0.4174    0.3958
    0.2098    0.3943    0.3958
    0.2329    0.3713    0.3958
    0.2560    0.3482    0.3958
    0.2790    0.3252    0.3958
    0.3021    0.3021    0.3958
    0.3252    0.2790    0.3958
    0.3482    0.2560    0.3958
    0.3713    0.2329    0.3958
    0.3943    0.2098    0.3958
    0.4174    0.1868    0.3958
    0.4405    0.1637    0.3958
    0.4635    0.1406    0.3958
    0.4866    0.1176    0.3958
    0.5097    0.0945    0.3958
    0.5327    0.0714    0.3958
    0.5558    0.0484    0.3958
    0.5789    0.0253    0.3958
    0.6019    0.0022    0.3958
    0.0022    0.5788    0.4190
    0.0253    0.5557    0.4190
    0.0484    0.5327    0.4190
    0.0714    0.5096    0.4190
    0.0945    0.4865    0.4190
    0.1175    0.4635    0.4190
    0.1406    0.4404    0.4190
    0.1637    0.4174    0.4190
    0.1867    0.3943    0.4190
    0.2098    0.3712    0.4190
    0.2329    0.3482    0.4190
    0.2559    0.3251    0.4190
    0.2790    0.3020    0.4190
    0.3020    0.2790    0.4190
    0.3251    0.2559    0.4190
    0.3482    0.2329    0.4190
    0.3712    0.2098    0.4190
    0.3943    0.1867    0.4190
    0.4174    0.1637    0.4190
    0.4404    0.1406    0.4190
    0.4635    0.1175    0.4190
    0.4865    0.0945    0.4190
    0.5096    0.0714    0.4190
    0.5327    0.0484    0.4190
    0.5557    0.0253    0.4190
    0.5788    0.0022    0.4190
    0.0022    0.5556    0.4421
    0.0253    0.5326    0.4421
    0.0483    0.5095    0.4421
    0.0714    0.4865    0.4421
    0.0945    0.4634    0.4421
    0.1175    0.4403    0.4421
    0.1406    0.4173    0.4421
    0.1636    0.3942    0.4421
    0.1867    0.3712    0.4421
    0.2098    0.3481    0.4421
    0.2328    0.3251    0.4421
    0.2559    0.3020    0.4421
    0.2789    0.2789    0.4421
    0.3020    0.2559    0.4421
    0.3251    0.2328    0.4421
    0.3481    0.2098    0.4421
    0.3712    0.1867    0.4421
    0.3942    0.1636    0.4421
    0.4173    0.1406    0.4421
    0.4403    0.1175    0.4421
    0.4634    0.0945    0.4421
    0.4865    0.0714    0.4421
    0.5095    0.0483    0.4421
    0.5326    0.0253    0.4421
    0.5556    0.0022    0.4421
    0.0022    0.5325    0.4653
    0.0253    0.5094    0.4653
    0.0483    0.4864    0.4653
    0.0714    0.4633    0.4653
    0.0944    0.4403    0.4653
    0.1175    0.4172    0.4653
    0.1406    0.3942    0.4653
    0.1636    0.3711    0.4653
    0.1867    0.3481    0.4653
    0.2097    0.3250    0.4653
    0.2328    0.3019    0.4653
    0.2558    0.2789    0.4653
    0.2789    0.2558    0.4653
    0.3019    0.2328    0.4653
    0.3250    0.2097    0.4653
    0.3481    0.1867    0.4653
    0.3711    0.1636    0.4653
    0.3942    0.1406    0.4653
    0.4172    0.1175    0.4653
    0.4403    0.0944    0.4653
    0.4633    0.0714    0.4653
    0.4864    0.0483    0.4653
    0.5094    0.0253    0.4653
    0.5325    0.0022    0.4653
    0.0022    0.5094    0.4884
    0.0253    0.4863    0.4884
    0.0483    0.4632    0.4884
    0.0714    0.4402    0.4884
    0.0944    0.4171    0.4884
    0.1175    0.3941    0.4884
    0.1405    0.3710    0.4884
    0.1636    0.3480    0.4884
    0.1866    0.3249    0.4884
    0.2097    0.3019    0.4884
    0.2327    0.2788    0.4884
    0.2558    0.2558    0.4884
    0.2788    0.2327    0.4884
    0.3019    0.2097    0.4884
    0.3249    0.1866    0.4884
    0.3480    0.1636    0.4884
    0.3710    0.1405    0.4884
    0.3941    0.1175    0.4884
    0.4171    0.0944    0.4884
    0.4402    0.0714    0.4884
    0.4632    0.0483    0.4884
    0.4863    0.0253    0.4884
    0.5094    0.0022    0.4884
    0.0022    0.4862    0.5116
    0.0253    0.4632    0.5116
    0.0483    0.4401    0.5116
    0.0714    0.4171    0.5116
    0.0944    0.3940    0.5116
    0.1175    0.3710    0.5116
    0.1405    0.3479    0.5116
    0.1635    0.3249    0.5116
    0.1866    0.3018    0.5116
    0.2096    0.2788    0.5116
    0.2327    0.2557    0.5116
    0.2557    0.2327    0.5116
    0.2788    0.2096    0.5116
    0.3018    0.1866    0.5116
    0.3249    0.1635    0.5116
    0.3479    0.1405    0.5116
    0.3710    0.1175    0.5116
    0.3940    0.0944    0.5116
    0.4171    0.0714    0.5116
    0.4401    0.0483    0.5116
    0.4632    0.0253    0.5116
    0.4862    0.0022    0.5116
    0.0022    0.4631    0.5347
    0.0253    0.4400    0.5347
    0.0483    0.4170    0.5347
    0.0713    0.3939    0.5347
    0.0944    0.3709    0.5347
    0.1174    0.3478    0.5347
    0.1405    0.3248    0.5347
    0.1635    0.3018    0.5347
    0.1866    0.2787    0.5347
    0.2096    0.2557    0.5347
    0.2326    0.2326    0.5347
    0.2557    0.2096    0.5347
    0.2787    0.1866    0.5347
    0.3018    0.1635    0.5347
    0.3248    0.1405    0.5347
    0.3478    0.1174    0.5347
    0.3709    0.0944    0.5347
    0.3939    0.0713    0.5347
    0.4170    0.0483    0.5347
    0.4400    0.0253    0.5347
    0.4631    0.0022    0.5347
    0.0022    0.4399    0.5579
    0.0252    0.4169    0.5579
    0.0483    0.3938    0.5579
    0.0713    0.3708    0.5579
    0.0944    0.3478    0.5579
    0.1174    0.3247    0.5579
    0.1404    0.3017    0.5579
    0.1635    0.2787    0.5579
    0.1865    0.2556    0.5579
    0.2095    0.2326    0.5579
    0.2326    0.2095    0.5579
    0.2556    0.1865    0.5579
    0.2787    0.1635    0.5579
    0.3017    0.1404    0.5579
    0.3247    0.1174    0.5579
    0.3478    0.0944    0.5579
    0.3708    0.0713    0.5579
    0.3938    0.0483    0.5579
    0.4169    0.0252    0.5579
    0.4399    0.0022    0.5579
    0.0022    0.4168    0.5810
    0.0252    0.3937    0.5810
    0.0483    0.3707    0.5810
    0.0713    0.3477    0.5810
    0.0943    0.3246    0.5810
    0.1174    0.3016    0.5810
    0.1404    0.2786    0.5810
    0.1634    0.2556    0.5810
    0.1865    0.2325    0.5810
    0.2095    0.2095    0.5810
    0.2325    0.1865    0.5810
    0.2556    0.1634    0.5810
    0.2786    0.1404    0.5810
    0.3016    0.1174    0.5810
    0.3246    0.0943    0.5810
    0.3477    0.0713    0.5810
    0.3707    0.0483    0.5810
    0.3937    0.0252    0.5810
    0.4168    0.0022    0.5810
    0.0022    0.3936    0.6042
    0.0252    0.3706    0.6042
    0.0482    0.3476    0.6042
    0.0713    0.3246    0.6042
    0.0943    0.3015    0.6042
    0.1173    0.2785    0.6042
    0.1403    0.2555    0.6042
    0.1634    0.2324    0.6042
    0.1864    0.2094    0.6042
    0.2094    0.1864    0.6042
    0.2324    0.1634    0.6042
    0.2555    0.1403    0.6042
    0.2785    0.1173    0.6042
    0.3015    0.0943    0.6042
    0.3246    0.0713    0.6042
    0.3476    0.0482    0.6042
    0.3706    0.0252    0.6042
    0.3936    0.0022    0.6042
    0.0022    0.3705    0.6273
    0.0252    0.3475    0.6273
    0.0482    0.3244    0.6273
    0.0712    0.3014    0.6273
    0.0943    0.2784    0.6273
    0.1173    0.2554    0.6273
    0.1403    0.2324    0.6273
    0.1633    0.2094    0.6273
    0.1863    0.1863    0.6273
    0.2094    0.1633    0.6273
    0.2324    0.1403    0.6273
    0.2554    0.1173    0.6273
    0.2784    0.0943    0.6273
    0.3014    0.0712    0.6273
    0.3244    0.0482    0.6273
    0.3475    0.0252    0.6273
    0.3705    0.0022    0.6273
    0.0022    0.3473    0.6505
    0.0252    0.3243    0.6505
    0.0482    0.3013    0.6505
    0.0712    0.2783    0.6505
    0.0942    0.2553    0.6505
    0.1172    0.2323    0.6505
    0.1402    0.2093    0.6505
    0.1633    0.1863    0.6505
    0.1863    0.1633    0.6505
    0.2093    0.1402    0.6505
    0.2323    0.1172    0.6505
    0.2553    0.0942    0.6505
    0.2783    0.0712    0.6505
    0.3013    0.0482    0.6505
    0.3243    0.0252    0.6505
    0.3473    0.0022    0.6505
    0.0022    0.3242    0.6736
    0.0252    0.3012    0.6736
    0.0482    0.2782    0.6736
    0.0712    0.2552    0.6736
    0.0942    0.2322    0.6736
    0.1172    0.2092    0.6736
    0.1402    0.1862    0.6736
    0.1632    0.1632    0.6736
    0.1862    0.1402    0.6736
    0.2092    0.1172    0.6736
    0.2322    0.0942    0.6736
    0.2552    0.0712    0.6736
    0.2782    0.0482    0.6736
    0.3012    0.0252    0.6736
    0.3242    0.0022    0.6736
    0.0022    0.3011    0.6968
    0.0252    0.2781    0.6968
    0.0481    0.2551    0.6968
    0.0711    0.2321    0.6968
    0.0941    0.2091    0.6968
    0.1171    0.1861    0.6968
    0.1401    0.1631    0.6968
    0.1631    0.1401    0.6968
    0.1861    0.1171    0.6968
    0.2091    0.0941    0.6968
    0.2321    0.0711    0.6968
    0.2551    0.0481    0.6968
    0.2781    0.0252    0.6968
    0.3011    0.0022    0.6968
    0.0022    0.2779    0.7199
    0.0251    0.2549    0.7199
    0.0481    0.2320    0.7199
    0.0711    0.2090    0.7199
    0.0941    0.1860    0.7199
    0.1171    0.1630    0.7199
    0.1400    0.1400    0.7199
    0.1630    0.1171    0.7199
    0.1860    0.0941    0.7199
    0.2090    0.0711    0.7199
    0.2320    0.0481    0.7199
    0.2549    0.0251    0.7199
    0.2779    0.0022    0.7199
    0.0021    0.2548    0.7431
    0.0251    0.2318    0.7431
    0.0481    0.2088    0.7431
    0.0710    0.1859    0.7431
    0.0940    0.1629    0.7431
    0.1170    0.1399    0.7431
    0.1399    0.1170    0.7431
    0.1629    0.0940    0.7431
    0.1859    0.0710    0.7431
    0.2088    0.0481    0.7431
    0.2318    0.0251    0.7431
    0.2548    0.0021    0.7431
    0.0021    0.2316    0.7662
    0.0251    0.2087    0.7662
    0.0480    0.1857    0.7662
    0.0710    0.1628    0.7662
    0.0939    0.1398    0.7662
    0.1169    0.1169    0.7662
    0.1398    0.0939    0.7662
    0.1628    0.0710    0.7662
    0.1857    0.0480    0.7662
    0.2087    0.0251    0.7662
    0.2316    0.0021    0.7662
    0.0021    0.2085    0.7894
    0.0250    0.1856    0.7894
    0.0480    0.1626    0.7894
    0.0709    0.1397    0.7894
    0.0938    0.1168    0.7894
    0.1168    0.0938    0.7894
    0.1397    0.0709    0.7894
    0.1626    0.0480    0.7894
    0.1856    0.0250    0.7894
    0.2085    0.0021    0.7894
    0.0021    0.1854    0.8125
    0.0250    0.1625    0.8125
    0.0479    0.1396    0.8125
    0.0708    0.1167    0.8125
    0.0937    0.0937    0.8125
    0.1167    0.0708    0.8125
    0.1396    0.0479    0.8125
    0.1625    0.0250    0.8125
    0.1854    0.0021    0.8125
    0.0021    0.1623    0.8357
    0.0249    0.1394    0.8357
    0.0478    0.1165    0.8357
    0.0707    0.0936    0.8357
    0.0936    0.0707    0.8357
    0.1165    0.0478    0.8357
    0.1394    0.0249    0.8357
    0.1623    0.0021    0.8357
    0.0020    0.1392    0.8588
    0.0249    0.1163    0.8588
    0.0477    0.0934    0.8588
    0.0706    0.0706    0.8588
    0.0934    0.0477    0.8588
    0.1163    0.0249    0.8588
    0.1392    0.0020    0.8588
    0.0020    0.1161    0.8820
    0.0248    0.0932    0.8820
    0.0476    0.0704    0.8820
    0.0704    0.0476    0.8820
    0.0932    0.0248    0.8820
    0.1161    0.0020    0.8820
    0.0019    0.0930    0.9051
    0.0247    0.0702    0.9051
    0.0474    0.0474    0.9051
    0.0702    0.0247    0.9051
    0.0930    0.0019    0.9051
    0.0018    0.0699    0.9283
    0.0245    0.0472    0.9283
    0.0472    0.0245    0.9283
    0.0699    0.0018    0.9283
    0.0016    0.0470    0.9514
    0.0243    0.0243    0.9514
    0.0470    0.0016    0.9514
    0.0013    0.0242    0.9746
    0.0242    0.0013    0.9746
    0.0011    0.0011    0.9977

==> Data/pf-background/pf_MOP6/1.dat <==
   1.0000000e+00   1.0000000e-05   1.0000000e-05
   9.0000000e-01   1.0000000e-05   1.0000000e-01
   8.0000000e-01   1.0000000e-05   2.0000000e-01
   7.0000000e-01   1.0000000e-05   3.0000000e-01
   6.0000000e-01   1.0000000e-05   4.0000000e-01
   5.0000000e-01   1.0000000e-05   5.0000000e-01
   4.0000000e-01   1.0000000e-05   6.0000000e-01
   3.0000000e-01   1.0000000e-05   7.0000000e-01
   2.0000000e-01   1.0000000e-05   8.0000000e-01
   1.0000000e-01   1.0000000e-05   9.0000000e-01
   1.0000000e-05   1.0000000e-05   1.0000000e+00


==> Data/pf-background/pf_MOP6/10.dat <==
   1.0000000e-01   9.0000000e-01   1.0000000e-05
   1.0000000e-05   9.0000000e-01   1.0000000e-01


==> Data/pf-background/pf_MOP6/11.dat <==
   1.0000000e-05   1.0000000e+00   1.0000000e-05


==> Data/pf-background/pf_MOP6/12.dat <==
   1.0000000e-05   1.0000000e+00   1.0000000e-05
   1.0000000e-05   9.0000000e-01   1.0000000e-01
   1.0000000e-05   8.0000000e-01   2.0000000e-01
   1.0000000e-05   7.0000000e-01   3.0000000e-01
   1.0000000e-05   6.0000000e-01   4.0000000e-01
   1.0000000e-05   5.0000000e-01   5.0000000e-01
   1.0000000e-05   4.0000000e-01   6.0000000e-01
   1.0000000e-05   3.0000000e-01   7.0000000e-01
   1.0000000e-05   2.0000000e-01   8.0000000e-01
   1.0000000e-05   1.0000000e-01   9.0000000e-01
   1.0000000e-05   1.0000000e-05   1.0000000e+00


==> Data/pf-background/pf_MOP6/13.dat <==
   1.0000000e-01   9.0000000e-01   1.0000000e-05
   1.0000000e-01   8.0000000e-01   1.0000000e-01
   1.0000000e-01   7.0000000e-01   2.0000000e-01
   1.0000000e-01   6.0000000e-01   3.0000000e-01
   1.0000000e-01   5.0000000e-01   4.0000000e-01
   1.0000000e-01   4.0000000e-01   5.0000000e-01
   1.0000000e-01   3.0000000e-01   6.0000000e-01
   1.0000000e-01   2.0000000e-01   7.0000000e-01
   1.0000000e-01   1.0000000e-01   8.0000000e-01
   1.0000000e-01   1.0000000e-05   9.0000000e-01


==> Data/pf-background/pf_MOP6/14.dat <==
   2.0000000e-01   8.0000000e-01   1.0000000e-05
   2.0000000e-01   7.0000000e-01   1.0000000e-01
   2.0000000e-01   6.0000000e-01   2.0000000e-01
   2.0000000e-01   5.0000000e-01   3.0000000e-01
   2.0000000e-01   4.0000000e-01   4.0000000e-01
   2.0000000e-01   3.0000000e-01   5.0000000e-01
   2.0000000e-01   2.0000000e-01   6.0000000e-01
   2.0000000e-01   1.0000000e-01   7.0000000e-01
   2.0000000e-01   1.0000000e-05   8.0000000e-01


==> Data/pf-background/pf_MOP6/15.dat <==
   3.0000000e-01   7.0000000e-01   1.0000000e-05
   3.0000000e-01   6.0000000e-01   1.0000000e-01
   3.0000000e-01   5.0000000e-01   2.0000000e-01
   3.0000000e-01   4.0000000e-01   3.0000000e-01
   3.0000000e-01   3.0000000e-01   4.0000000e-01
   3.0000000e-01   2.0000000e-01   5.0000000e-01
   3.0000000e-01   1.0000000e-01   6.0000000e-01
   3.0000000e-01   1.0000000e-05   7.0000000e-01


==> Data/pf-background/pf_MOP6/16.dat <==
   4.0000000e-01   6.0000000e-01   1.0000000e-05
   4.0000000e-01   5.0000000e-01   1.0000000e-01
   4.0000000e-01   4.0000000e-01   2.0000000e-01
   4.0000000e-01   3.0000000e-01   3.0000000e-01
   4.0000000e-01   2.0000000e-01   4.0000000e-01
   4.0000000e-01   1.0000000e-01   5.0000000e-01
   4.0000000e-01   1.0000000e-05   6.0000000e-01


==> Data/pf-background/pf_MOP6/17.dat <==
   5.0000000e-01   5.0000000e-01   1.0000000e-05
   5.0000000e-01   4.0000000e-01   1.0000000e-01
   5.0000000e-01   3.0000000e-01   2.0000000e-01
   5.0000000e-01   2.0000000e-01   3.0000000e-01
   5.0000000e-01   1.0000000e-01   4.0000000e-01
   5.0000000e-01   1.0000000e-05   5.0000000e-01


==> Data/pf-background/pf_MOP6/18.dat <==
   6.0000000e-01   4.0000000e-01   1.0000000e-05
   6.0000000e-01   3.0000000e-01   1.0000000e-01
   6.0000000e-01   2.0000000e-01   2.0000000e-01
   6.0000000e-01   1.0000000e-01   3.0000000e-01
   6.0000000e-01   1.0000000e-05   4.0000000e-01


==> Data/pf-background/pf_MOP6/19.dat <==
   7.0000000e-01   3.0000000e-01   1.0000000e-05
   7.0000000e-01   2.0000000e-01   1.0000000e-01
   7.0000000e-01   1.0000000e-01   2.0000000e-01
   7.0000000e-01   1.0000000e-05   3.0000000e-01


==> Data/pf-background/pf_MOP6/2.dat <==
   9.0000000e-01   1.0000000e-01   1.0000000e-05
   8.0000000e-01   1.0000000e-01   1.0000000e-01
   7.0000000e-01   1.0000000e-01   2.0000000e-01
   6.0000000e-01   1.0000000e-01   3.0000000e-01
   5.0000000e-01   1.0000000e-01   4.0000000e-01
   4.0000000e-01   1.0000000e-01   5.0000000e-01
   3.0000000e-01   1.0000000e-01   6.0000000e-01
   2.0000000e-01   1.0000000e-01   7.0000000e-01
   1.0000000e-01   1.0000000e-01   8.0000000e-01
   1.0000000e-05   1.0000000e-01   9.0000000e-01


==> Data/pf-background/pf_MOP6/20.dat <==
   8.0000000e-01   2.0000000e-01   1.0000000e-05
   8.0000000e-01   1.0000000e-01   1.0000000e-01
   8.0000000e-01   1.0000000e-05   2.0000000e-01


==> Data/pf-background/pf_MOP6/21.dat <==
   9.0000000e-01   1.0000000e-01   1.0000000e-05
   9.0000000e-01   1.0000000e-05   1.0000000e-01


==> Data/pf-background/pf_MOP6/22.dat <==
   1.0000000e+00   1.0000000e-05   1.0000000e-05


==> Data/pf-background/pf_MOP6/23.dat <==
   1.0000000e+00   1.0000000e-05   1.0000000e-05
   1.0000000e-05   1.0000000e+00   1.0000000e-05


==> Data/pf-background/pf_MOP6/24.dat <==
0	0	1
0.0170370868554659	0.129409522551260	0.991444861373810
0.0337826644312619	0.256604812292571	0.965925826289068
0.0499502112523149	0.379409522551260	0.923879532511287
0.0652630961100258	0.495722430686905	0.866025403784439
0.0794593112989456	0.603553390593274	0.793353340291235
0.0922959556412573	0.701057384649978	0.707106781186548
0.103553390593274	0.786566092485493	0.608761429008721
0.113038998321816	0.858616436401261	0.500000000000000
0.120590477448740	0.915975615036753	0.382683432365090
0.126078620072519	0.957662196942549	0.258819045102521
0.129409522551261	0.982962913144534	0.130526192220052
0.130526192220052	0.991444861373810	6.12323399573677e-17


==> Data/pf-background/pf_MOP6/25.dat <==
0	0	1
7.99242417535892e-18	0.130526192220052	0.991444861373810
1.58480957571588e-17	0.258819045102521	0.965925826289068
2.34326020266315e-17	0.382683432365090	0.923879532511287
3.06161699786838e-17	0.500000000000000	0.866025403784439
3.72758867739949e-17	0.608761429008721	0.793353340291235
4.32978028117747e-17	0.707106781186548	0.707106781186548
4.85788814390261e-17	0.793353340291235	0.608761429008721
5.30287619362453e-17	0.866025403784439	0.500000000000000
5.65713056143850e-17	0.923879532511287	0.382683432365090
5.91458985689335e-17	0.965925826289068	0.258819045102521
6.07084888006264e-17	0.991444861373810	0.130526192220052
6.12323399573677e-17	1	6.12323399573677e-17


==> Data/pf-background/pf_MOP6/3.dat <==
   8.0000000e-01   2.0000000e-01   1.0000000e-05
   7.0000000e-01   2.0000000e-01   1.0000000e-01
   6.0000000e-01   2.0000000e-01   2.0000000e-01
   5.0000000e-01   2.0000000e-01   3.0000000e-01
   4.0000000e-01   2.0000000e-01   4.0000000e-01
   3.0000000e-01   2.0000000e-01   5.0000000e-01
   2.0000000e-01   2.0000000e-01   6.0000000e-01
   1.0000000e-01   2.0000000e-01   7.0000000e-01
   1.0000000e-05   2.0000000e-01   8.0000000e-01


==> Data/pf-background/pf_MOP6/4.dat <==
   7.0000000e-01   3.0000000e-01   1.0000000e-05
   6.0000000e-01   3.0000000e-01   1.0000000e-01
   5.0000000e-01   3.0000000e-01   2.0000000e-01
   4.0000000e-01   3.0000000e-01   3.0000000e-01
   3.0000000e-01   3.0000000e-01   4.0000000e-01
   2.0000000e-01   3.0000000e-01   5.0000000e-01
   1.0000000e-01   3.0000000e-01   6.0000000e-01
   1.0000000e-05   3.0000000e-01   7.0000000e-01


==> Data/pf-background/pf_MOP6/5.dat <==
   6.0000000e-01   4.0000000e-01   1.0000000e-05
   5.0000000e-01   4.0000000e-01   1.0000000e-01
   4.0000000e-01   4.0000000e-01   2.0000000e-01
   3.0000000e-01   4.0000000e-01   3.0000000e-01
   2.0000000e-01   4.0000000e-01   4.0000000e-01
   1.0000000e-01   4.0000000e-01   5.0000000e-01
   1.0000000e-05   4.0000000e-01   6.0000000e-01


==> Data/pf-background/pf_MOP6/6.dat <==
   5.0000000e-01   5.0000000e-01   1.0000000e-05
   4.0000000e-01   5.0000000e-01   1.0000000e-01
   3.0000000e-01   5.0000000e-01   2.0000000e-01
   2.0000000e-01   5.0000000e-01   3.0000000e-01
   1.0000000e-01   5.0000000e-01   4.0000000e-01
   1.0000000e-05   5.0000000e-01   5.0000000e-01


==> Data/pf-background/pf_MOP6/7.dat <==
   4.0000000e-01   6.0000000e-01   1.0000000e-05
   3.0000000e-01   6.0000000e-01   1.0000000e-01
   2.0000000e-01   6.0000000e-01   2.0000000e-01
   1.0000000e-01   6.0000000e-01   3.0000000e-01
   1.0000000e-05   6.0000000e-01   4.0000000e-01


==> Data/pf-background/pf_MOP6/8.dat <==
   3.0000000e-01   7.0000000e-01   1.0000000e-05
   2.0000000e-01   7.0000000e-01   1.0000000e-01
   1.0000000e-01   7.0000000e-01   2.0000000e-01
   1.0000000e-05   7.0000000e-01   3.0000000e-01


==> Data/pf-background/pf_MOP6/9.dat <==
   2.0000000e-01   8.0000000e-01   1.0000000e-05
   1.0000000e-01   8.0000000e-01   1.0000000e-01
   1.0000000e-05   8.0000000e-01   2.0000000e-01


==> Data/pf-background/pf_MOP7.dat <==
  0.0000000e+000  0.0000000e+000  1.0000000e+000
  0.0000000e+000  2.3802768e-002  9.9971667e-001
  0.0000000e+000  4.8722544e-002  9.9881235e-001
  0.0000000e+000  7.4789868e-002  9.9719932e-001
  0.0000000e+000  1.0202888e-001  9.9478144e-001
  0.0000000e+000  1.3045443e-001  9.9145431e-001
  0.0000000e+000  1.6007131e-001  9.8710545e-001
  0.0000000e+000  1.9087007e-001  9.8161531e-001
  0.0000000e+000  2.2282548e-001  9.7485835e-001
  0.0000000e+000  2.5589209e-001  9.6670535e-001
  0.0000000e+000  2.9000719e-001  9.5702447e-001
  0.0000000e+000  3.2507984e-001  9.4568657e-001
  0.0000000e+000  3.6099447e-001  9.3256796e-001
  0.0000000e+000  3.9760810e-001  9.1755534e-001
  0.0000000e+000  4.3474843e-001  9.0055194e-001
  0.0000000e+000  4.7222107e-001  8.8148015e-001
  0.0000000e+000  5.0980235e-001  8.6029156e-001
  0.0000000e+000  5.4724962e-001  8.3696944e-001
  0.0000000e+000  5.8430528e-001  8.1153394e-001
  0.0000000e+000  6.2070222e-001  7.8404639e-001
  0.0000000e+000  6.5617830e-001  7.5460589e-001
  0.0000000e+000  6.9047561e-001  7.2335567e-001
  0.0000000e+000  7.2335567e-001  6.9047561e-001
  0.0000000e+000  7.5460589e-001  6.5617830e-001
  0.0000000e+000  7.8404639e-001  6.2070222e-001
  0.0000000e+000  8.1153394e-001  5.8430528e-001
  0.0000000e+000  8.3696944e-001  5.4724962e-001
  0.0000000e+000  8.6029156e-001  5.0980235e-001
  0.0000000e+000  8.8148015e-001  4.7222107e-001
  0.0000000e+000  9.0055194e-001  4.3474843e-001
  0.0000000e+000  9.1755534e-001  3.9760810e-001
  0.0000000e+000  9.3256796e-001  3.6099447e-001
  0.0000000e+000  9.4568657e-001  3.2507984e-001
  0.0000000e+000  9.5702447e-001  2.9000719e-001
  0.0000000e+000  9.6670535e-001  2.5589209e-001
  0.0000000e+000  9.7485835e-001  2.2282548e-001
  0.0000000e+000  9.8161531e-001  1.9087007e-001
  0.0000000e+000  9.8710545e-001  1.6007131e-001
  0.0000000e+000  9.9145431e-001  1.3045443e-001
  0.0000000e+000  9.9478144e-001  1.0202888e-001
  0.0000000e+000  9.9719932e-001  7.4789868e-002
  0.0000000e+000  9.9881235e-001  4.8722544e-002
  0.0000000e+000  9.9971667e-001  2.3802768e-002
  0.0000000e+000  1.0000000e+000  0.0000000e+000
  2.3802768e-002  0.0000000e+000  9.9971667e-001
  2.4375742e-002  2.4375742e-002  9.9940565e-001
  2.4961002e-002  4.9922004e-002  9.9844116e-001
  2.5557127e-002  7.6671380e-002  9.9672882e-001
  2.6162220e-002  1.0464899e-001  9.9416504e-001
  2.6773965e-002  1.3386983e-001  9.9063718e-001
  2.7389544e-002  1.6433750e-001  9.8602383e-001
  2.8005599e-002  1.9603967e-001  9.8019597e-001
  2.8618158e-002  2.2894600e-001  9.7301836e-001
  2.9222762e-002  2.6300461e-001  9.6435191e-001
  2.9814225e-002  2.9814225e-001  9.5405572e-001
  3.0386846e-002  3.3425557e-001  9.4199249e-001
  3.0934405e-002  3.7121339e-001  9.2803215e-001
  3.1450232e-002  4.0885382e-001  9.1205780e-001
  3.1927523e-002  4.4698505e-001  8.9397147e-001
  3.2359224e-002  4.8538837e-001  8.7369961e-001
  3.2738518e-002  5.2381656e-001  8.5120174e-001
  3.3058970e-002  5.6200305e-001  8.2647424e-001
  3.3314783e-002  5.9966695e-001  7.9955593e-001
  3.3501244e-002  6.3652335e-001  7.7052948e-001
  3.3614618e-002  6.7229236e-001  7.3952217e-001
  3.3652666e-002  7.0670627e-001  7.0670627e-001
  3.3614618e-002  7.3952217e-001  6.7229236e-001
  3.3501244e-002  7.7052948e-001  6.3652335e-001
  3.3314783e-002  7.9955593e-001  5.9966695e-001
  3.3058970e-002  8.2647424e-001  5.6200305e-001
  3.2738518e-002  8.5120174e-001  5.2381656e-001
  3.2359224e-002  8.7369961e-001  4.8538837e-001
  3.1927523e-002  8.9397147e-001  4.4698505e-001
  3.1450232e-002  9.1205780e-001  4.0885382e-001
  3.0934405e-002  9.2803215e-001  3.7121339e-001
  3.0386846e-002  9.4199249e-001  3.3425557e-001
  2.9814225e-002  9.5405572e-001  2.9814225e-001
  2.9222762e-002  9.6435191e-001  2.6300461e-001
  2.8618158e-002  9.7301836e-001  2.2894600e-001
  2.8005599e-002  9.8019597e-001  1.9603967e-001
  2.7389544e-002  9.8602383e-001  1.6433750e-001
  2.6773965e-002  9.9063718e-001  1.3386983e-001
  2.6162220e-002  9.9416504e-001  1.0464899e-001
  2.5557127e-002  9.9672882e-001  7.6671380e-002
  2.4961002e-002  9.9844116e-001  4.9922004e-002
  2.4375742e-002  9.9940565e-001  2.4375742e-002
  2.3802768e-002  9.9971667e-001  0.0000000e+000
  4.8722544e-002  0.0000000e+000  9.9881235e-001
  4.9922004e-002  2.4961002e-002  9.9844116e-001
  5.1147672e-002  5.1147672e-002  9.9738048e-001
  5.2396216e-002  7.8594325e-002  9.9552879e-001
  5.3663460e-002  1.0732703e-001  9.9277447e-001
  5.4944213e-002  1.3736053e-001  9.8899607e-001
  5.6232153e-002  1.6869670e-001  9.8406268e-001
  5.7519669e-002  2.0131934e-001  9.7783537e-001
  5.8798049e-002  2.3519296e-001  9.7016857e-001
  6.0057056e-002  2.7025649e-001  9.6091341e-001
  6.1285126e-002  3.0642563e-001  9.4991972e-001
  6.2469499e-002  3.4358251e-001  9.3704248e-001
  6.3596223e-002  3.8157788e-001  9.2214632e-001
  6.4650747e-002  4.2023069e-001  9.0511129e-001
  6.5617847e-002  4.5932465e-001  8.8584150e-001
  6.6482233e-002  4.9861675e-001  8.6426932e-001
  6.7229254e-002  5.3783432e-001  8.4036568e-001
  6.7845266e-002  5.7668534e-001  8.1414436e-001
  6.8318614e-002  6.1486841e-001  7.8566495e-001
  6.8639805e-002  6.5207785e-001  7.5503844e-001
  6.8802077e-002  6.8802077e-001  7.2242210e-001
  6.8802077e-002  7.2242210e-001  6.8802077e-001
  6.8639805e-002  7.5503844e-001  6.5207785e-001
  6.8318614e-002  7.8566495e-001  6.1486841e-001
  6.7845266e-002  8.1414436e-001  5.7668534e-001
  6.7229254e-002  8.4036568e-001  5.3783432e-001
  6.6482233e-002  8.6426932e-001  4.9861675e-001
  6.5617847e-002  8.8584150e-001  4.5932465e-001
  6.4650747e-002  9.0511129e-001  4.2023069e-001
  6.3596223e-002  9.2214632e-001  3.8157788e-001
  6.2469499e-002  9.3704248e-001  3.4358251e-001
  6.1285126e-002  9.4991972e-001  3.0642563e-001
  6.0057056e-002  9.6091341e-001  2.7025649e-001
  5.8798049e-002  9.7016857e-001  2.3519296e-001
  5.7519669e-002  9.7783537e-001  2.0131934e-001
  5.6232153e-002  9.8406268e-001  1.6869670e-001
  5.4944213e-002  9.8899607e-001  1.3736053e-001
  5.3663460e-002  9.9277447e-001  1.0732703e-001
  5.2396216e-002  9.9552879e-001  7.8594325e-002
  5.1147672e-002  9.9738048e-001  5.1147672e-002
  4.9922004e-002  9.9844116e-001  2.4961002e-002
  4.8722544e-002  9.9881235e-001  0.0000000e+000
  7.4789868e-002  0.0000000e+000  9.9719932e-001
  7.6671380e-002  2.5557127e-002  9.9672882e-001
  7.8594325e-002  5.2396216e-002  9.9552879e-001
  8.0553205e-002  8.0553205e-002  9.9348999e-001
  8.2541002e-002  1.1005479e-001  9.9049226e-001
  8.4548983e-002  1.4091497e-001  9.8640481e-001
  8.6566391e-002  1.7313303e-001  9.8108675e-001
  8.8580714e-002  2.0668884e-001  9.7438862e-001
  9.0576939e-002  2.4153928e-001  9.6615454e-001
  9.2537938e-002  2.7761355e-001  9.5622563e-001
  9.4444283e-002  3.1481428e-001  9.4444283e-001
  9.6274473e-002  3.5300668e-001  9.3065435e-001
  9.8005631e-002  3.9202309e-001  9.1472006e-001
  9.9613277e-002  4.3165839e-001  8.9652007e-001
  1.0107256e-001  4.7167164e-001  8.7596244e-001
  1.0235868e-001  5.1179340e-001  8.5298899e-001
  1.0344816e-001  5.5172380e-001  8.2758645e-001
  1.0432011e-001  5.9114789e-001  7.9978840e-001
  1.0495661e-001  6.2974054e-001  7.6968238e-001
  1.0534425e-001  6.6717992e-001  7.3741002e-001
  1.0547438e-001  7.0316255e-001  7.0316255e-001
  1.0534425e-001  7.3741002e-001  6.6717992e-001
  1.0495661e-001  7.6968238e-001  6.2974054e-001
  1.0432011e-001  7.9978840e-001  5.9114789e-001
  1.0344816e-001  8.2758645e-001  5.5172380e-001
  1.0235868e-001  8.5298899e-001  5.1179340e-001
  1.0107256e-001  8.7596244e-001  4.7167164e-001
  9.9613277e-002  8.9652007e-001  4.3165839e-001
  9.8005631e-002  9.1472006e-001  3.9202309e-001
  9.6274473e-002  9.3065435e-001  3.5300668e-001
  9.4444283e-002  9.4444283e-001  3.1481428e-001
  9.2537938e-002  9.5622563e-001  2.7761355e-001
  9.0576939e-002  9.6615454e-001  2.4153928e-001
  8.8580714e-002  9.7438862e-001  2.0668884e-001
  8.6566391e-002  9.8108675e-001  1.7313303e-001
  8.4548983e-002  9.8640481e-001  1.4091497e-001
  8.2541002e-002  9.9049226e-001  1.1005479e-001
  8.0553205e-002  9.9348999e-001  8.0553205e-002
  7.8594325e-002  9.9552879e-001  5.2396216e-002
  7.6671380e-002  9.9672882e-001  2.5557127e-002
  7.4789868e-002  9.9719932e-001  0.0000000e+000
  1.0202888e-001  0.0000000e+000  9.9478144e-001
  1.0464899e-001  2.6162220e-002  9.9416504e-001
  1.0732703e-001  5.3663460e-002  9.9277447e-001
  1.1005479e-001  8.2541002e-002  9.9049226e-001
  1.1282174e-001  1.1282174e-001  9.8718920e-001
  1.1561467e-001  1.4451818e-001  9.8272465e-001
  1.1841788e-001  1.7762689e-001  9.7694723e-001
  1.2121217e-001  2.1212160e-001  9.6969688e-001
  1.2397522e-001  2.4795097e-001  9.6080719e-001
  1.2668141e-001  2.8503260e-001  9.5010959e-001
  1.2930164e-001  3.2325375e-001  9.3743698e-001
  1.3180450e-001  3.6246228e-001  9.2263138e-001
  1.3415573e-001  4.0246735e-001  9.0555081e-001
  1.3631969e-001  4.4303940e-001  8.8607733e-001
  1.3826039e-001  4.8391055e-001  8.6412652e-001
  1.3994229e-001  5.2478303e-001  8.3965405e-001
  1.4133307e-001  5.6533198e-001  8.1266519e-001
  1.4240380e-001  6.0521611e-001  7.8322067e-001
  1.4313129e-001  6.4409102e-001  7.5143875e-001
  1.4349938e-001  6.8162102e-001  7.1749614e-001
  1.4349938e-001  7.1749614e-001  6.8162102e-001
  1.4313129e-001  7.5143875e-001  6.4409102e-001
  1.4240380e-001  7.8322067e-001  6.0521611e-001
  1.4133307e-001  8.1266519e-001  5.6533198e-001
  1.3994229e-001  8.3965405e-001  5.2478303e-001
  1.3826039e-001  8.6412652e-001  4.8391055e-001
  1.3631969e-001  8.8607733e-001  4.4303940e-001
  1.3415573e-001  9.0555081e-001  4.0246735e-001
  1.3180450e-001  9.2263138e-001  3.6246228e-001
  1.2930164e-001  9.3743698e-001  3.2325375e-001
  1.2668141e-001  9.5010959e-001  2.8503260e-001
  1.2397522e-001  9.6080719e-001  2.4795097e-001
  1.2121217e-001  9.6969688e-001  2.1212160e-001
  1.1841788e-001  9.7694723e-001  1.7762689e-001
  1.1561467e-001  9.8272465e-001  1.4451818e-001
  1.1282174e-001  9.8718920e-001  1.1282174e-001
  1.1005479e-001  9.9049226e-001  8.2541002e-002
  1.0732703e-001  9.9277447e-001  5.3663460e-002
  1.0464899e-001  9.9416504e-001  2.6162220e-002
  1.0202888e-001  9.9478144e-001  0.0000000e+000
  1.3045443e-001  0.0000000e+000  9.9145431e-001
  1.3386983e-001  2.6773965e-002  9.9063718e-001
  1.3736053e-001  5.4944213e-002  9.8899607e-001
  1.4091497e-001  8.4548983e-002  9.8640481e-001
  1.4451818e-001  1.1561467e-001  9.8272465e-001
  1.4815210e-001  1.4815210e-001  9.7780464e-001
  1.5179410e-001  1.8215318e-001  9.7148277e-001
  1.5541741e-001  2.1758491e-001  9.6358821e-001
  1.5899072e-001  2.5438597e-001  9.5394430e-001
  1.6247801e-001  2.9246014e-001  9.4237358e-001
  1.6583940e-001  3.3167880e-001  9.2870150e-001
  1.6903074e-001  3.7186793e-001  9.1276659e-001
  1.7200514e-001  4.1281293e-001  8.9442703e-001
  1.7471407e-001  4.5425748e-001  8.7357034e-001
  1.7710893e-001  4.9590470e-001  8.5012408e-001
  1.7914345e-001  5.3743036e-001  8.2406082e-001
  1.8077526e-001  5.7848114e-001  7.9541176e-001
  1.8196852e-001  6.1869358e-001  7.6426809e-001
  1.8269591e-001  6.5770622e-001  7.3078364e-001
  1.8294051e-001  6.9517364e-001  6.9517364e-001
  1.8269591e-001  7.3078364e-001  6.5770622e-001
  1.8196852e-001  7.6426809e-001  6.1869358e-001
  1.8077526e-001  7.9541176e-001  5.7848114e-001
  1.7914345e-001  8.2406082e-001  5.3743036e-001
  1.7710893e-001  8.5012408e-001  4.9590470e-001
  1.7471407e-001  8.7357034e-001  4.5425748e-001
  1.7200514e-001  8.9442703e-001  4.1281293e-001
  1.6903074e-001  9.1276659e-001  3.7186793e-001
  1.6583940e-001  9.2870150e-001  3.3167880e-001
  1.6247801e-001  9.4237358e-001  2.9246014e-001
  1.5899072e-001  9.5394430e-001  2.5438597e-001
  1.5541741e-001  9.6358821e-001  2.1758491e-001
  1.5179410e-001  9.7148277e-001  1.8215318e-001
  1.4815210e-001  9.7780464e-001  1.4815210e-001
  1.4451818e-001  9.8272465e-001  1.1561467e-001
  1.4091497e-001  9.8640481e-001  8.4548983e-002
  1.3736053e-001  9.8899607e-001  5.4944213e-002
  1.3386983e-001  9.9063718e-001  2.6773965e-002
  1.3045443e-001  9.9145431e-001  0.0000000e+000
  1.6007131e-001  0.0000000e+000  9.8710545e-001
  1.6433750e-001  2.7389544e-002  9.8602383e-001
  1.6869670e-001  5.6232153e-002  9.8406268e-001
  1.7313303e-001  8.6566391e-002  9.8108675e-001
  1.7762689e-001  1.1841788e-001  9.7694723e-001
  1.8215318e-001  1.5179410e-001  9.7148277e-001
  1.8668162e-001  1.8668162e-001  9.6452058e-001
  1.9117614e-001  2.2303905e-001  9.5587931e-001
  1.9559443e-001  2.6079304e-001  9.4537284e-001
  1.9988911e-001  2.9983295e-001  9.3281538e-001
  2.0400629e-001  3.4001000e-001  9.1802758e-001
  2.0788788e-001  3.8112754e-001  9.0084651e-001
  2.1147245e-001  4.2294490e-001  8.8113394e-001
  2.1469685e-001  4.6517677e-001  8.5878742e-001
  2.1749999e-001  5.0749894e-001  8.3374971e-001
  2.1982318e-001  5.4955716e-001  8.0601780e-001
  2.2161526e-001  5.9097350e-001  7.7565262e-001
  2.2283462e-001  6.3136449e-001  7.4278100e-001
  2.2345189e-001  6.7035566e-001  7.0759631e-001
  2.2345189e-001  7.0759631e-001  6.7035566e-001
  2.2283462e-001  7.4278100e-001  6.3136449e-001
  2.2161526e-001  7.7565262e-001  5.9097350e-001
  2.1982318e-001  8.0601780e-001  5.4955716e-001
  2.1749999e-001  8.3374971e-001  5.0749894e-001
  2.1469685e-001  8.5878742e-001  4.6517677e-001
  2.1147245e-001  8.8113394e-001  4.2294490e-001
  2.0788788e-001  9.0084651e-001  3.8112754e-001
  2.0400629e-001  9.1802758e-001  3.4001000e-001
  1.9988911e-001  9.3281538e-001  2.9983295e-001
  1.9559443e-001  9.4537284e-001  2.6079304e-001
  1.9117614e-001  9.5587931e-001  2.2303905e-001
  1.8668162e-001  9.6452058e-001  1.8668162e-001
  1.8215318e-001  9.7148277e-001  1.5179410e-001
  1.7762689e-001  9.7694723e-001  1.1841788e-001
  1.7313303e-001  9.8108675e-001  8.6566391e-002
  1.6869670e-001  9.8406268e-001  5.6232153e-002
  1.6433750e-001  9.8602383e-001  2.7389544e-002
  1.6007131e-001  9.8710545e-001  0.0000000e+000
  1.9087007e-001  0.0000000e+000  9.8161531e-001
  1.9603967e-001  2.8005599e-002  9.8019597e-001
  2.0131934e-001  5.7519669e-002  9.7783537e-001
  2.0668884e-001  8.8580714e-002  9.7438862e-001
  2.1212160e-001  1.2121217e-001  9.6969688e-001
  2.1758491e-001  1.5541741e-001  9.6358821e-001
  2.2303905e-001  1.9117614e-001  9.5587931e-001
  2.2843663e-001  2.2843663e-001  9.4637911e-001
  2.3372350e-001  2.6711277e-001  9.3489256e-001
  2.3883736e-001  3.0707556e-001  9.2122815e-001
  2.4370922e-001  3.4815517e-001  9.0520373e-001
  2.4826496e-001  3.9013000e-001  8.8665839e-001
  2.5242670e-001  4.3273104e-001  8.6546208e-001
  2.5611688e-001  4.7564540e-001  8.4152576e-001
  2.5925976e-001  5.1851793e-001  8.1481503e-001
  2.6178569e-001  5.6096796e-001  7.8535546e-001
  2.6363580e-001  6.0259497e-001  7.5324330e-001
  2.6476487e-001  6.4299947e-001  7.1864542e-001
  2.6514416e-001  6.8179857e-001  6.8179857e-001
  2.6476487e-001  7.1864542e-001  6.4299947e-001
  2.6363580e-001  7.5324330e-001  6.0259497e-001
  2.6178569e-001  7.8535546e-001  5.6096796e-001
  2.5925976e-001  8.1481503e-001  5.1851793e-001
  2.5611688e-001  8.4152576e-001  4.7564540e-001
  2.5242670e-001  8.6546208e-001  4.3273104e-001
  2.4826496e-001  8.8665839e-001  3.9013000e-001
  2.4370922e-001  9.0520373e-001  3.4815517e-001
  2.3883736e-001  9.2122815e-001  3.0707556e-001
  2.3372350e-001  9.3489256e-001  2.6711277e-001
  2.2843663e-001  9.4637911e-001  2.2843663e-001
  2.2303905e-001  9.5587931e-001  1.9117614e-001
  2.1758491e-001  9.6358821e-001  1.5541741e-001
  2.1212160e-001  9.6969688e-001  1.2121217e-001
  2.0668884e-001  9.7438862e-001  8.8580714e-002
  2.0131934e-001  9.7783537e-001  5.7519669e-002
  1.9603967e-001  9.8019597e-001  2.8005599e-002
  1.9087007e-001  9.8161531e-001  0.0000000e+000
  2.2282548e-001  0.0000000e+000  9.7485835e-001
  2.2894600e-001  2.8618158e-002  9.7301836e-001
  2.3519296e-001  5.8798049e-002  9.7016857e-001
  2.4153928e-001  9.0576939e-002  9.6615454e-001
  2.4795097e-001  1.2397522e-001  9.6080719e-001
  2.5438597e-001  1.5899072e-001  9.5394430e-001
  2.6079304e-001  1.9559443e-001  9.4537284e-001
  2.6711277e-001  2.3372350e-001  9.3489256e-001
  2.7327540e-001  2.7327540e-001  9.2230207e-001
  2.7920271e-001  3.1410173e-001  9.0740617e-001
  2.8480839e-001  3.5600933e-001  8.9002334e-001
  2.9000028e-001  3.9874941e-001  8.6999928e-001
  2.9468434e-001  4.4202571e-001  8.4721568e-001
  2.9876605e-001  4.8549424e-001  8.2160464e-001
  3.0215669e-001  5.2877218e-001  7.9315908e-001
  3.0477662e-001  5.7145432e-001  7.6193909e-001
  3.0656157e-001  6.1312150e-001  7.2808106e-001
  3.0746553e-001  6.5336281e-001  6.9179621e-001
  3.0746553e-001  6.9179621e-001  6.5336281e-001
  3.0656157e-001  7.2808106e-001  6.1312150e-001
  3.0477662e-001  7.6193909e-001  5.7145432e-001
  3.0215669e-001  7.9315908e-001  5.2877218e-001
  2.9876605e-001  8.2160464e-001  4.8549424e-001
  2.9468434e-001  8.4721568e-001  4.4202571e-001
  2.9000028e-001  8.6999928e-001  3.9874941e-001
  2.8480839e-001  8.9002334e-001  3.5600933e-001
  2.7920271e-001  9.0740617e-001  3.1410173e-001
  2.7327540e-001  9.2230207e-001  2.7327540e-001
  2.6711277e-001  9.3489256e-001  2.3372350e-001
  2.6079304e-001  9.4537284e-001  1.9559443e-001
  2.5438597e-001  9.5394430e-001  1.5899072e-001
  2.4795097e-001  9.6080719e-001  1.2397522e-001
  2.4153928e-001  9.6615454e-001  9.0576939e-002
  2.3519296e-001  9.7016857e-001  5.8798049e-002
  2.2894600e-001  9.7301836e-001  2.8618158e-002
  2.2282548e-001  9.7485835e-001  0.0000000e+000
  2.5589209e-001  0.0000000e+000  9.6670535e-001
  2.6300461e-001  2.9222762e-002  9.6435191e-001
  2.7025649e-001  6.0057056e-002  9.6091341e-001
  2.7761355e-001  9.2537938e-002  9.5622563e-001
  2.8503260e-001  1.2668141e-001  9.5010959e-001
  2.9246014e-001  1.6247801e-001  9.4237358e-001
  2.9983295e-001  1.9988911e-001  9.3281538e-001
  3.0707556e-001  2.3883736e-001  9.2122815e-001
  3.1410173e-001  2.7920271e-001  9.0740617e-001
  3.2081511e-001  3.2081511e-001  8.9115393e-001
  3.2710993e-001  3.6345582e-001  8.7229523e-001
  3.3287643e-001  4.0684968e-001  8.5068597e-001
  3.3800153e-001  4.5066978e-001  8.2622740e-001
  3.4237559e-001  4.9454397e-001  7.9887747e-001
  3.4589787e-001  5.3806354e-001  7.6866267e-001
  3.4848118e-001  5.8080253e-001  7.3568287e-001
  3.5005882e-001  6.2232771e-001  7.0011931e-001
  3.5058962e-001  6.6222614e-001  6.6222614e-001
  3.5005882e-001  7.0011931e-001  6.2232771e-001
  3.4848118e-001  7.3568287e-001  5.8080253e-001
  3.4589787e-001  7.6866267e-001  5.3806354e-001
  3.4237559e-001  7.9887747e-001  4.9454397e-001
  3.3800153e-001  8.2622740e-001  4.5066978e-001
  3.3287643e-001  8.5068597e-001  4.0684968e-001
  3.2710993e-001  8.7229523e-001  3.6345582e-001
  3.2081511e-001  8.9115393e-001  3.2081511e-001
  3.1410173e-001  9.0740617e-001  2.7920271e-001
  3.0707556e-001  9.2122815e-001  2.3883736e-001
  2.9983295e-001  9.3281538e-001  1.9988911e-001
  2.9246014e-001  9.4237358e-001  1.6247801e-001
  2.8503260e-001  9.5010959e-001  1.2668141e-001
  2.7761355e-001  9.5622563e-001  9.2537938e-002
  2.7025649e-001  9.6091341e-001  6.0057056e-002
  2.6300461e-001  9.6435191e-001  2.9222762e-002
  2.5589209e-001  9.6670535e-001  0.0000000e+000
  2.9000719e-001  0.0000000e+000  9.5702447e-001
  2.9814225e-001  2.9814225e-002  9.5405572e-001
  3.0642563e-001  6.1285126e-002  9.4991972e-001
  3.1481428e-001  9.4444283e-002  9.4444283e-001
  3.2325375e-001  1.2930164e-001  9.3743698e-001
  3.3167880e-001  1.6583940e-001  9.2870150e-001
  3.4001000e-001  2.0400629e-001  9.1802758e-001
  3.4815517e-001  2.4370922e-001  9.0520373e-001
  3.5600933e-001  2.8480839e-001  8.9002334e-001
  3.6345582e-001  3.2710993e-001  8.7229523e-001
  3.7037007e-001  3.7037007e-001  8.5185211e-001
  3.7662154e-001  4.1428401e-001  8.2856803e-001
  3.8208014e-001  4.5849683e-001  8.0236863e-001
  3.8662214e-001  5.0260978e-001  7.7324429e-001
  3.9013733e-001  5.4619192e-001  7.4126058e-001
  3.9253406e-001  5.8880108e-001  7.0656231e-001
  3.9374935e-001  6.2999930e-001  6.6937458e-001
  3.9374935e-001  6.6937458e-001  6.2999930e-001
  3.9253406e-001  7.0656231e-001  5.8880108e-001
  3.9013733e-001  7.4126058e-001  5.4619192e-001
  3.8662214e-001  7.7324429e-001  5.0260978e-001
  3.8208014e-001  8.0236863e-001  4.5849683e-001
  3.7662154e-001  8.2856803e-001  4.1428401e-001
  3.7037007e-001  8.5185211e-001  3.7037007e-001
  3.6345582e-001  8.7229523e-001  3.2710993e-001
  3.5600933e-001  8.9002334e-001  2.8480839e-001
  3.4815517e-001  9.0520373e-001  2.4370922e-001
  3.4001000e-001  9.1802758e-001  2.0400629e-001
  3.3167880e-001  9.2870150e-001  1.6583940e-001
  3.2325375e-001  9.3743698e-001  1.2930164e-001
  3.1481428e-001  9.4444283e-001  9.4444283e-002
  3.0642563e-001  9.4991972e-001  6.1285126e-002
  2.9814225e-001  9.5405572e-001  2.9814225e-002
  2.9000719e-001  9.5702447e-001  0.0000000e+000
  3.2507984e-001  0.0000000e+000  9.4568657e-001
  3.3425557e-001  3.0386846e-002  9.4199249e-001
  3.4358251e-001  6.2469499e-002  9.3704248e-001
  3.5300668e-001  9.6274473e-002  9.3065435e-001
  3.6246228e-001  1.3180450e-001  9.2263138e-001
  3.7186793e-001  1.6903074e-001  9.1276659e-001
  3.8112754e-001  2.0788788e-001  9.0084651e-001
  3.9013000e-001  2.4826496e-001  8.8665839e-001
  3.9874941e-001  2.9000028e-001  8.6999928e-001
  4.0684968e-001  3.3287643e-001  8.5068597e-001
  4.1428401e-001  3.7662154e-001  8.2856803e-001
  4.2090340e-001  4.2090340e-001  8.0354256e-001
  4.2656184e-001  4.6534050e-001  7.7556638e-001
  4.3112415e-001  5.0951097e-001  7.4466807e-001
  4.3447392e-001  5.5296604e-001  7.1095779e-001
  4.3652176e-001  5.9525648e-001  6.7462469e-001
  4.3721083e-001  6.3594288e-001  6.3594288e-001
  4.3652176e-001  6.7462469e-001  5.9525648e-001
  4.3447392e-001  7.1095779e-001  5.5296604e-001
  4.3112415e-001  7.4466807e-001  5.0951097e-001
  4.2656184e-001  7.7556638e-001  4.6534050e-001
  4.2090340e-001  8.0354256e-001  4.2090340e-001
  4.1428401e-001  8.2856803e-001  3.7662154e-001
  4.0684968e-001  8.5068597e-001  3.3287643e-001
  3.9874941e-001  8.6999928e-001  2.9000028e-001
  3.9013000e-001  8.8665839e-001  2.4826496e-001
  3.8112754e-001  9.0084651e-001  2.0788788e-001
  3.7186793e-001  9.1276659e-001  1.6903074e-001
  3.6246228e-001  9.2263138e-001  1.3180450e-001
  3.5300668e-001  9.3065435e-001  9.6274473e-002
  3.4358251e-001  9.3704248e-001  6.2469499e-002
  3.3425557e-001  9.4199249e-001  3.0386846e-002
  3.2507984e-001  9.4568657e-001  0.0000000e+000
  3.6099447e-001  0.0000000e+000  9.3256796e-001
  3.7121339e-001  3.0934405e-002  9.2803215e-001
  3.8157788e-001  6.3596223e-002  9.2214632e-001
  3.9202309e-001  9.8005631e-002  9.1472006e-001
  4.0246735e-001  1.3415573e-001  9.0555081e-001
  4.1281293e-001  1.7200514e-001  8.9442703e-001
  4.2294490e-001  2.1147245e-001  8.8113394e-001
  4.3273104e-001  2.5242670e-001  8.6546208e-001
  4.4202571e-001  2.9468434e-001  8.4721568e-001
  4.5066978e-001  3.3800153e-001  8.2622740e-001
  4.5849683e-001  3.8208014e-001  8.0236863e-001
  4.6534050e-001  4.2656184e-001  7.7556638e-001
  4.7104170e-001  4.7104170e-001  7.4581461e-001
  4.7545724e-001  5.1507896e-001  7.1318586e-001
  4.7847173e-001  5.5821588e-001  6.7783467e-001
  4.8000042e-001  5.9999967e-001  6.3999999e-001
  4.8000042e-001  6.3999999e-001  5.9999967e-001
  4.7847173e-001  6.7783467e-001  5.5821588e-001
  4.7545724e-001  7.1318586e-001  5.1507896e-001
  4.7104170e-001  7.4581461e-001  4.7104170e-001
  4.6534050e-001  7.7556638e-001  4.2656184e-001
  4.5849683e-001  8.0236863e-001  3.8208014e-001
  4.5066978e-001  8.2622740e-001  3.3800153e-001
  4.4202571e-001  8.4721568e-001  2.9468434e-001
  4.3273104e-001  8.6546208e-001  2.5242670e-001
  4.2294490e-001  8.8113394e-001  2.1147245e-001
  4.1281293e-001  8.9442703e-001  1.7200514e-001
  4.0246735e-001  9.0555081e-001  1.3415573e-001
  3.9202309e-001  9.1472006e-001  9.8005631e-002
  3.8157788e-001  9.2214632e-001  6.3596223e-002
  3.7121339e-001  9.2803215e-001  3.0934405e-002
  3.6099447e-001  9.3256796e-001  0.0000000e+000
  3.9760810e-001  0.0000000e+000  9.1755534e-001
  4.0885382e-001  3.1450232e-002  9.1205780e-001
  4.2023069e-001  6.4650747e-002  9.0511129e-001
  4.3165839e-001  9.9613277e-002  8.9652007e-001
  4.4303940e-001  1.3631969e-001  8.8607733e-001
  4.5425748e-001  1.7471407e-001  8.7357034e-001
  4.6517677e-001  2.1469685e-001  8.5878742e-001
  4.7564540e-001  2.5611688e-001  8.4152576e-001
  4.8549424e-001  2.9876605e-001  8.2160464e-001
  4.9454397e-001  3.4237559e-001  7.9887747e-001
  5.0260978e-001  3.8662214e-001  7.7324429e-001
  5.0951097e-001  4.3112415e-001  7.4466807e-001
  5.1507896e-001  4.7545724e-001  7.1318586e-001
  5.1917022e-001  5.1917022e-001  6.7891425e-001
  5.2167277e-001  5.6179998e-001  6.4205786e-001
  5.2251487e-001  6.0290058e-001  6.0290058e-001
  5.2167277e-001  6.4205786e-001  5.6179998e-001
  5.1917022e-001  6.7891425e-001  5.1917022e-001
  5.1507896e-001  7.1318586e-001  4.7545724e-001
  5.0951097e-001  7.4466807e-001  4.3112415e-001
  5.0260978e-001  7.7324429e-001  3.8662214e-001
  4.9454397e-001  7.9887747e-001  3.4237559e-001
  4.8549424e-001  8.2160464e-001  2.9876605e-001
  4.7564540e-001  8.4152576e-001  2.5611688e-001
  4.6517677e-001  8.5878742e-001  2.1469685e-001
  4.5425748e-001  8.7357034e-001  1.7471407e-001
  4.4303940e-001  8.8607733e-001  1.3631969e-001
  4.3165839e-001  8.9652007e-001  9.9613277e-002
  4.2023069e-001  9.0511129e-001  6.4650747e-002
  4.0885382e-001  9.1205780e-001  3.1450232e-002
  3.9760810e-001  9.1755534e-001  0.0000000e+000
  4.3474843e-001  0.0000000e+000  9.0055194e-001
  4.4698505e-001  3.1927523e-002  8.9397147e-001
  4.5932465e-001  6.5617847e-002  8.8584150e-001
  4.7167164e-001  1.0107256e-001  8.7596244e-001
  4.8391055e-001  1.3826039e-001  8.6412652e-001
  4.9590470e-001  1.7710893e-001  8.5012408e-001
  5.0749894e-001  2.1749999e-001  8.3374971e-001
  5.1851793e-001  2.5925976e-001  8.1481503e-001
  5.2877218e-001  3.0215669e-001  7.9315908e-001
  5.3806354e-001  3.4589787e-001  7.6866267e-001
  5.4619192e-001  3.9013733e-001  7.4126058e-001
  5.5296604e-001  4.3447392e-001  7.1095779e-001
  5.5821588e-001  4.7847173e-001  6.7783467e-001
  5.6179998e-001  5.2167277e-001  6.4205786e-001
  5.6361865e-001  5.6361865e-001  6.0387750e-001
  5.6361865e-001  6.0387750e-001  5.6361865e-001
  5.6179998e-001  6.4205786e-001  5.2167277e-001
  5.5821588e-001  6.7783467e-001  4.7847173e-001
  5.5296604e-001  7.1095779e-001  4.3447392e-001
  5.4619192e-001  7.4126058e-001  3.9013733e-001
  5.3806354e-001  7.6866267e-001  3.4589787e-001
  5.2877218e-001  7.9315908e-001  3.0215669e-001
  5.1851793e-001  8.1481503e-001  2.5925976e-001
  5.0749894e-001  8.3374971e-001  2.1749999e-001
  4.9590470e-001  8.5012408e-001  1.7710893e-001
  4.8391055e-001  8.6412652e-001  1.3826039e-001
  4.7167164e-001  8.7596244e-001  1.0107256e-001
  4.5932465e-001  8.8584150e-001  6.5617847e-002
  4.4698505e-001  8.9397147e-001  3.1927523e-002
  4.3474843e-001  9.0055194e-001  0.0000000e+000
  4.7222107e-001  0.0000000e+000  8.8148015e-001
  4.8538837e-001  3.2359224e-002  8.7369961e-001
  4.9861675e-001  6.6482233e-002  8.6426932e-001
  5.1179340e-001  1.0235868e-001  8.5298899e-001
  5.2478303e-001  1.3994229e-001  8.3965405e-001
  5.3743036e-001  1.7914345e-001  8.2406082e-001
  5.4955716e-001  2.1982318e-001  8.0601780e-001
  5.6096796e-001  2.6178569e-001  7.8535546e-001
  5.7145432e-001  3.0477662e-001  7.6193909e-001
  5.8080253e-001  3.4848118e-001  7.3568287e-001
  5.8880108e-001  3.9253406e-001  7.0656231e-001
  5.9525648e-001  4.3652176e-001  6.7462469e-001
  5.9999967e-001  4.8000042e-001  6.3999999e-001
  6.0290058e-001  5.2251487e-001  6.0290058e-001
  6.0387750e-001  5.6361865e-001  5.6361865e-001
  6.0290058e-001  6.0290058e-001  5.2251487e-001
  5.9999967e-001  6.3999999e-001  4.8000042e-001
  5.9525648e-001  6.7462469e-001  4.3652176e-001
  5.8880108e-001  7.0656231e-001  3.9253406e-001
  5.8080253e-001  7.3568287e-001  3.4848118e-001
  5.7145432e-001  7.6193909e-001  3.0477662e-001
  5.6096796e-001  7.8535546e-001  2.6178569e-001
  5.4955716e-001  8.0601780e-001  2.1982318e-001
  5.3743036e-001  8.2406082e-001  1.7914345e-001
  5.2478303e-001  8.3965405e-001  1.3994229e-001
  5.1179340e-001  8.5298899e-001  1.0235868e-001
  4.9861675e-001  8.6426932e-001  6.6482233e-002
  4.8538837e-001  8.7369961e-001  3.2359224e-002
  4.7222107e-001  8.8148015e-001  0.0000000e+000
  5.0980235e-001  0.0000000e+000  8.6029156e-001
  5.2381656e-001  3.2738518e-002  8.5120174e-001
  5.3783432e-001  6.7229254e-002  8.4036568e-001
  5.5172380e-001  1.0344816e-001  8.2758645e-001
  5.6533198e-001  1.4133307e-001  8.1266519e-001
  5.7848114e-001  1.8077526e-001  7.9541176e-001
  5.9097350e-001  2.2161526e-001  7.7565262e-001
  6.0259497e-001  2.6363580e-001  7.5324330e-001
  6.1312150e-001  3.0656157e-001  7.2808106e-001
  6.2232771e-001  3.5005882e-001  7.0011931e-001
  6.2999930e-001  3.9374935e-001  6.6937458e-001
  6.3594288e-001  4.3721083e-001  6.3594288e-001
  6.3999999e-001  4.8000042e-001  5.9999967e-001
  6.4205786e-001  5.2167277e-001  5.6179998e-001
  6.4205786e-001  5.6179998e-001  5.2167277e-001
  6.3999999e-001  5.9999967e-001  4.8000042e-001
  6.3594288e-001  6.3594288e-001  4.3721083e-001
  6.2999930e-001  6.6937458e-001  3.9374935e-001
  6.2232771e-001  7.0011931e-001  3.5005882e-001
  6.1312150e-001  7.2808106e-001  3.0656157e-001
  6.0259497e-001  7.5324330e-001  2.6363580e-001
  5.9097350e-001  7.7565262e-001  2.2161526e-001
  5.7848114e-001  7.9541176e-001  1.8077526e-001
  5.6533198e-001  8.1266519e-001  1.4133307e-001
  5.5172380e-001  8.2758645e-001  1.0344816e-001
  5.3783432e-001  8.4036568e-001  6.7229254e-002
  5.2381656e-001  8.5120174e-001  3.2738518e-002
  5.0980235e-001  8.6029156e-001  0.0000000e+000
  5.4724962e-001  0.0000000e+000  8.3696944e-001
  5.6200305e-001  3.3058970e-002  8.2647424e-001
  5.7668534e-001  6.7845266e-002  8.1414436e-001
  5.9114789e-001  1.0432011e-001  7.9978840e-001
  6.0521611e-001  1.4240380e-001  7.8322067e-001
  6.1869358e-001  1.8196852e-001  7.6426809e-001
  6.3136449e-001  2.2283462e-001  7.4278100e-001
  6.4299947e-001  2.6476487e-001  7.1864542e-001
  6.5336281e-001  3.0746553e-001  6.9179621e-001
  6.6222614e-001  3.5058962e-001  6.6222614e-001
  6.6937458e-001  3.9374935e-001  6.2999930e-001
  6.7462469e-001  4.3652176e-001  5.9525648e-001
  6.7783467e-001  4.7847173e-001  5.5821588e-001
  6.7891425e-001  5.1917022e-001  5.1917022e-001
  6.7783467e-001  5.5821588e-001  4.7847173e-001
  6.7462469e-001  5.9525648e-001  4.3652176e-001
  6.6937458e-001  6.2999930e-001  3.9374935e-001
  6.6222614e-001  6.6222614e-001  3.5058962e-001
  6.5336281e-001  6.9179621e-001  3.0746553e-001
  6.4299947e-001  7.1864542e-001  2.6476487e-001
  6.3136449e-001  7.4278100e-001  2.2283462e-001
  6.1869358e-001  7.6426809e-001  1.8196852e-001
  6.0521611e-001  7.8322067e-001  1.4240380e-001
  5.9114789e-001  7.9978840e-001  1.0432011e-001
  5.7668534e-001  8.1414436e-001  6.7845266e-002
  5.6200305e-001  8.2647424e-001  3.3058970e-002
  5.4724962e-001  8.3696944e-001  0.0000000e+000
  5.8430528e-001  0.0000000e+000  8.1153394e-001
  5.9966695e-001  3.3314783e-002  7.9955593e-001
  6.1486841e-001  6.8318614e-002  7.8566495e-001
  6.2974054e-001  1.0495661e-001  7.6968238e-001
  6.4409102e-001  1.4313129e-001  7.5143875e-001
  6.5770622e-001  1.8269591e-001  7.3078364e-001
  6.7035566e-001  2.2345189e-001  7.0759631e-001
  6.8179857e-001  2.6514416e-001  6.8179857e-001
  6.9179621e-001  3.0746553e-001  6.5336281e-001
  7.0011931e-001  3.5005882e-001  6.2232771e-001
  7.0656231e-001  3.9253406e-001  5.8880108e-001
  7.1095779e-001  4.3447392e-001  5.5296604e-001
  7.1318586e-001  4.7545724e-001  5.1507896e-001
  7.1318586e-001  5.1507896e-001  4.7545724e-001
  7.1095779e-001  5.5296604e-001  4.3447392e-001
  7.0656231e-001  5.8880108e-001  3.9253406e-001
  7.0011931e-001  6.2232771e-001  3.5005882e-001
  6.9179621e-001  6.5336281e-001  3.0746553e-001
  6.8179857e-001  6.8179857e-001  2.6514416e-001
  6.7035566e-001  7.0759631e-001  2.2345189e-001
  6.5770622e-001  7.3078364e-001  1.8269591e-001
  6.4409102e-001  7.5143875e-001  1.4313129e-001
  6.2974054e-001  7.6968238e-001  1.0495661e-001
  6.1486841e-001  7.8566495e-001  6.8318614e-002
  5.9966695e-001  7.9955593e-001  3.3314783e-002
  5.8430528e-001  8.1153394e-001  0.0000000e+000
  6.2070222e-001  0.0000000e+000  7.8404639e-001
  6.3652335e-001  3.3501244e-002  7.7052948e-001
  6.5207785e-001  6.8639805e-002  7.5503844e-001
  6.6717992e-001  1.0534425e-001  7.3741002e-001
  6.8162102e-001  1.4349938e-001  7.1749614e-001
  6.9517364e-001  1.8294051e-001  6.9517364e-001
  7.0759631e-001  2.2345189e-001  6.7035566e-001
  7.1864542e-001  2.6476487e-001  6.4299947e-001
  7.2808106e-001  3.0656157e-001  6.1312150e-001
  7.3568287e-001  3.4848118e-001  5.8080253e-001
  7.4126058e-001  3.9013733e-001  5.4619192e-001
  7.4466807e-001  4.3112415e-001  5.0951097e-001
  7.4581461e-001  4.7104170e-001  4.7104170e-001
  7.4466807e-001  5.0951097e-001  4.3112415e-001
  7.4126058e-001  5.4619192e-001  3.9013733e-001
  7.3568287e-001  5.8080253e-001  3.4848118e-001
  7.2808106e-001  6.1312150e-001  3.0656157e-001
  7.1864542e-001  6.4299947e-001  2.6476487e-001
  7.0759631e-001  6.7035566e-001  2.2345189e-001
  6.9517364e-001  6.9517364e-001  1.8294051e-001
  6.8162102e-001  7.1749614e-001  1.4349938e-001
  6.6717992e-001  7.3741002e-001  1.0534425e-001
  6.5207785e-001  7.5503844e-001  6.8639805e-002
  6.3652335e-001  7.7052948e-001  3.3501244e-002
  6.2070222e-001  7.8404639e-001  0.0000000e+000
  6.5617830e-001  0.0000000e+000  7.5460589e-001
  6.7229236e-001  3.3614618e-002  7.3952217e-001
  6.8802077e-001  6.8802077e-002  7.2242210e-001
  7.0316255e-001  1.0547438e-001  7.0316255e-001
  7.1749614e-001  1.4349938e-001  6.8162102e-001
  7.3078364e-001  1.8269591e-001  6.5770622e-001
  7.4278100e-001  2.2283462e-001  6.3136449e-001
  7.5324330e-001  2.6363580e-001  6.0259497e-001
  7.6193909e-001  3.0477662e-001  5.7145432e-001
  7.6866267e-001  3.4589787e-001  5.3806354e-001
  7.7324429e-001  3.8662214e-001  5.0260978e-001
  7.7556638e-001  4.2656184e-001  4.6534050e-001
  7.7556638e-001  4.6534050e-001  4.2656184e-001
  7.7324429e-001  5.0260978e-001  3.8662214e-001
  7.6866267e-001  5.3806354e-001  3.4589787e-001
  7.6193909e-001  5.7145432e-001  3.0477662e-001
  7.5324330e-001  6.0259497e-001  2.6363580e-001
  7.4278100e-001  6.3136449e-001  2.2283462e-001
  7.3078364e-001  6.5770622e-001  1.8269591e-001
  7.1749614e-001  6.8162102e-001  1.4349938e-001
  7.0316255e-001  7.0316255e-001  1.0547438e-001
  6.8802077e-001  7.2242210e-001  6.8802077e-002
  6.7229236e-001  7.3952217e-001  3.3614618e-002
  6.5617830e-001  7.5460589e-001  0.0000000e+000
  6.9047561e-001  0.0000000e+000  7.2335567e-001
  7.0670627e-001  3.3652666e-002  7.0670627e-001
  7.2242210e-001  6.8802077e-002  6.8802077e-001
  7.3741002e-001  1.0534425e-001  6.6717992e-001
  7.5143875e-001  1.4313129e-001  6.4409102e-001
  7.6426809e-001  1.8196852e-001  6.1869358e-001
  7.7565262e-001  2.2161526e-001  5.9097350e-001
  7.8535546e-001  2.6178569e-001  5.6096796e-001
  7.9315908e-001  3.0215669e-001  5.2877218e-001
  7.9887747e-001  3.4237559e-001  4.9454397e-001
  8.0236863e-001  3.8208014e-001  4.5849683e-001
  8.0354256e-001  4.2090340e-001  4.2090340e-001
  8.0236863e-001  4.5849683e-001  3.8208014e-001
  7.9887747e-001  4.9454397e-001  3.4237559e-001
  7.9315908e-001  5.2877218e-001  3.0215669e-001
  7.8535546e-001  5.6096796e-001  2.6178569e-001
  7.7565262e-001  5.9097350e-001  2.2161526e-001
  7.6426809e-001  6.1869358e-001  1.8196852e-001
  7.5143875e-001  6.4409102e-001  1.4313129e-001
  7.3741002e-001  6.6717992e-001  1.0534425e-001
  7.2242210e-001  6.8802077e-001  6.8802077e-002
  7.0670627e-001  7.0670627e-001  3.3652666e-002
  6.9047561e-001  7.2335567e-001  0.0000000e+000
  7.2335567e-001  0.0000000e+000  6.9047561e-001
  7.3952217e-001  3.3614618e-002  6.7229236e-001
  7.5503844e-001  6.8639805e-002  6.5207785e-001
  7.6968238e-001  1.0495661e-001  6.2974054e-001
  7.8322067e-001  1.4240380e-001  6.0521611e-001
  7.9541176e-001  1.8077526e-001  5.7848114e-001
  8.0601780e-001  2.1982318e-001  5.4955716e-001
  8.1481503e-001  2.5925976e-001  5.1851793e-001
  8.2160464e-001  2.9876605e-001  4.8549424e-001
  8.2622740e-001  3.3800153e-001  4.5066978e-001
  8.2856803e-001  3.7662154e-001  4.1428401e-001
  8.2856803e-001  4.1428401e-001  3.7662154e-001
  8.2622740e-001  4.5066978e-001  3.3800153e-001
  8.2160464e-001  4.8549424e-001  2.9876605e-001
  8.1481503e-001  5.1851793e-001  2.5925976e-001
  8.0601780e-001  5.4955716e-001  2.1982318e-001
  7.9541176e-001  5.7848114e-001  1.8077526e-001
  7.8322067e-001  6.0521611e-001  1.4240380e-001
  7.6968238e-001  6.2974054e-001  1.0495661e-001
  7.5503844e-001  6.5207785e-001  6.8639805e-002
  7.3952217e-001  6.7229236e-001  3.3614618e-002
  7.2335567e-001  6.9047561e-001  0.0000000e+000
  7.5460589e-001  0.0000000e+000  6.5617830e-001
  7.7052948e-001  3.3501244e-002  6.3652335e-001
  7.8566495e-001  6.8318614e-002  6.1486841e-001
  7.9978840e-001  1.0432011e-001  5.9114789e-001
  8.1266519e-001  1.4133307e-001  5.6533198e-001
  8.2406082e-001  1.7914345e-001  5.3743036e-001
  8.3374971e-001  2.1749999e-001  5.0749894e-001
  8.4152576e-001  2.5611688e-001  4.7564540e-001
  8.4721568e-001  2.9468434e-001  4.4202571e-001
  8.5068597e-001  3.3287643e-001  4.0684968e-001
  8.5185211e-001  3.7037007e-001  3.7037007e-001
  8.5068597e-001  4.0684968e-001  3.3287643e-001
  8.4721568e-001  4.4202571e-001  2.9468434e-001
  8.4152576e-001  4.7564540e-001  2.5611688e-001
  8.3374971e-001  5.0749894e-001  2.1749999e-001
  8.2406082e-001  5.3743036e-001  1.7914345e-001
  8.1266519e-001  5.6533198e-001  1.4133307e-001
  7.9978840e-001  5.9114789e-001  1.0432011e-001
  7.8566495e-001  6.1486841e-001  6.8318614e-002
  7.7052948e-001  6.3652335e-001  3.3501244e-002
  7.5460589e-001  6.5617830e-001  0.0000000e+000
  7.8404639e-001  0.0000000e+000  6.2070222e-001
  7.9955593e-001  3.3314783e-002  5.9966695e-001
  8.1414436e-001  6.7845266e-002  5.7668534e-001
  8.2758645e-001  1.0344816e-001  5.5172380e-001
  8.3965405e-001  1.3994229e-001  5.2478303e-001
  8.5012408e-001  1.7710893e-001  4.9590470e-001
  8.5878742e-001  2.1469685e-001  4.6517677e-001
  8.6546208e-001  2.5242670e-001  4.3273104e-001
  8.6999928e-001  2.9000028e-001  3.9874941e-001
  8.7229523e-001  3.2710993e-001  3.6345582e-001
  8.7229523e-001  3.6345582e-001  3.2710993e-001
  8.6999928e-001  3.9874941e-001  2.9000028e-001
  8.6546208e-001  4.3273104e-001  2.5242670e-001
  8.5878742e-001  4.6517677e-001  2.1469685e-001
  8.5012408e-001  4.9590470e-001  1.7710893e-001
  8.3965405e-001  5.2478303e-001  1.3994229e-001
  8.2758645e-001  5.5172380e-001  1.0344816e-001
  8.1414436e-001  5.7668534e-001  6.7845266e-002
  7.9955593e-001  5.9966695e-001  3.3314783e-002
  7.8404639e-001  6.2070222e-001  0.0000000e+000
  8.1153394e-001  0.0000000e+000  5.8430528e-001
  8.2647424e-001  3.3058970e-002  5.6200305e-001
  8.4036568e-001  6.7229254e-002  5.3783432e-001
  8.5298899e-001  1.0235868e-001  5.1179340e-001
  8.6412652e-001  1.3826039e-001  4.8391055e-001
  8.7357034e-001  1.7471407e-001  4.5425748e-001
  8.8113394e-001  2.1147245e-001  4.2294490e-001
  8.8665839e-001  2.4826496e-001  3.9013000e-001
  8.9002334e-001  2.8480839e-001  3.5600933e-001
  8.9115393e-001  3.2081511e-001  3.2081511e-001
  8.9002334e-001  3.5600933e-001  2.8480839e-001
  8.8665839e-001  3.9013000e-001  2.4826496e-001
  8.8113394e-001  4.2294490e-001  2.1147245e-001
  8.7357034e-001  4.5425748e-001  1.7471407e-001
  8.6412652e-001  4.8391055e-001  1.3826039e-001
  8.5298899e-001  5.1179340e-001  1.0235868e-001
  8.4036568e-001  5.3783432e-001  6.7229254e-002
  8.2647424e-001  5.6200305e-001  3.3058970e-002
  8.1153394e-001  5.8430528e-001  0.0000000e+000
  8.3696944e-001  0.0000000e+000  5.4724962e-001
  8.5120174e-001  3.2738518e-002  5.2381656e-001
  8.6426932e-001  6.6482233e-002  4.9861675e-001
  8.7596244e-001  1.0107256e-001  4.7167164e-001
  8.8607733e-001  1.3631969e-001  4.4303940e-001
  8.9442703e-001  1.7200514e-001  4.1281293e-001
  9.0084651e-001  2.0788788e-001  3.8112754e-001
  9.0520373e-001  2.4370922e-001  3.4815517e-001
  9.0740617e-001  2.7920271e-001  3.1410173e-001
  9.0740617e-001  3.1410173e-001  2.7920271e-001
  9.0520373e-001  3.4815517e-001  2.4370922e-001
  9.0084651e-001  3.8112754e-001  2.0788788e-001
  8.9442703e-001  4.1281293e-001  1.7200514e-001
  8.8607733e-001  4.4303940e-001  1.3631969e-001
  8.7596244e-001  4.7167164e-001  1.0107256e-001
  8.6426932e-001  4.9861675e-001  6.6482233e-002
  8.5120174e-001  5.2381656e-001  3.2738518e-002
  8.3696944e-001  5.4724962e-001  0.0000000e+000
  8.6029156e-001  0.0000000e+000  5.0980235e-001
  8.7369961e-001  3.2359224e-002  4.8538837e-001
  8.8584150e-001  6.5617847e-002  4.5932465e-001
  8.9652007e-001  9.9613277e-002  4.3165839e-001
  9.0555081e-001  1.3415573e-001  4.0246735e-001
  9.1276659e-001  1.6903074e-001  3.7186793e-001
  9.1802758e-001  2.0400629e-001  3.4001000e-001
  9.2122815e-001  2.3883736e-001  3.0707556e-001
  9.2230207e-001  2.7327540e-001  2.7327540e-001
  9.2122815e-001  3.0707556e-001  2.3883736e-001
  9.1802758e-001  3.4001000e-001  2.0400629e-001
  9.1276659e-001  3.7186793e-001  1.6903074e-001
  9.0555081e-001  4.0246735e-001  1.3415573e-001
  8.9652007e-001  4.3165839e-001  9.9613277e-002
  8.8584150e-001  4.5932465e-001  6.5617847e-002
  8.7369961e-001  4.8538837e-001  3.2359224e-002
  8.6029156e-001  5.0980235e-001  0.0000000e+000
  8.8148015e-001  0.0000000e+000  4.7222107e-001
  8.9397147e-001  3.1927523e-002  4.4698505e-001
  9.0511129e-001  6.4650747e-002  4.2023069e-001
  9.1472006e-001  9.8005631e-002  3.9202309e-001
  9.2263138e-001  1.3180450e-001  3.6246228e-001
  9.2870150e-001  1.6583940e-001  3.3167880e-001
  9.3281538e-001  1.9988911e-001  2.9983295e-001
  9.3489256e-001  2.3372350e-001  2.6711277e-001
  9.3489256e-001  2.6711277e-001  2.3372350e-001
  9.3281538e-001  2.9983295e-001  1.9988911e-001
  9.2870150e-001  3.3167880e-001  1.6583940e-001
  9.2263138e-001  3.6246228e-001  1.3180450e-001
  9.1472006e-001  3.9202309e-001  9.8005631e-002
  9.0511129e-001  4.2023069e-001  6.4650747e-002
  8.9397147e-001  4.4698505e-001  3.1927523e-002
  8.8148015e-001  4.7222107e-001  0.0000000e+000
  9.0055194e-001  0.0000000e+000  4.3474843e-001
  9.1205780e-001  3.1450232e-002  4.0885382e-001
  9.2214632e-001  6.3596223e-002  3.8157788e-001
  9.3065435e-001  9.6274473e-002  3.5300668e-001
  9.3743698e-001  1.2930164e-001  3.2325375e-001
  9.4237358e-001  1.6247801e-001  2.9246014e-001
  9.4537284e-001  1.9559443e-001  2.6079304e-001
  9.4637911e-001  2.2843663e-001  2.2843663e-001
  9.4537284e-001  2.6079304e-001  1.9559443e-001
  9.4237358e-001  2.9246014e-001  1.6247801e-001
  9.3743698e-001  3.2325375e-001  1.2930164e-001
  9.3065435e-001  3.5300668e-001  9.6274473e-002
  9.2214632e-001  3.8157788e-001  6.3596223e-002
  9.1205780e-001  4.0885382e-001  3.1450232e-002
  9.0055194e-001  4.3474843e-001  0.0000000e+000
  9.1755534e-001  0.0000000e+000  3.9760810e-001
  9.2803215e-001  3.0934405e-002  3.7121339e-001
  9.3704248e-001  6.2469499e-002  3.4358251e-001
  9.4444283e-001  9.4444283e-002  3.1481428e-001
  9.5010959e-001  1.2668141e-001  2.8503260e-001
  9.5394430e-001  1.5899072e-001  2.5438597e-001
  9.5587931e-001  1.9117614e-001  2.2303905e-001
  9.5587931e-001  2.2303905e-001  1.9117614e-001
  9.5394430e-001  2.5438597e-001  1.5899072e-001
  9.5010959e-001  2.8503260e-001  1.2668141e-001
  9.4444283e-001  3.1481428e-001  9.4444283e-002
  9.3704248e-001  3.4358251e-001  6.2469499e-002
  9.2803215e-001  3.7121339e-001  3.0934405e-002
  9.1755534e-001  3.9760810e-001  0.0000000e+000
  9.3256796e-001  0.0000000e+000  3.6099447e-001
  9.4199249e-001  3.0386846e-002  3.3425557e-001
  9.4991972e-001  6.1285126e-002  3.0642563e-001
  9.5622563e-001  9.2537938e-002  2.7761355e-001
  9.6080719e-001  1.2397522e-001  2.4795097e-001
  9.6358821e-001  1.5541741e-001  2.1758491e-001
  9.6452058e-001  1.8668162e-001  1.8668162e-001
  9.6358821e-001  2.1758491e-001  1.5541741e-001
  9.6080719e-001  2.4795097e-001  1.2397522e-001
  9.5622563e-001  2.7761355e-001  9.2537938e-002
  9.4991972e-001  3.0642563e-001  6.1285126e-002
  9.4199249e-001  3.3425557e-001  3.0386846e-002
  9.3256796e-001  3.6099447e-001  0.0000000e+000
  9.4568657e-001  0.0000000e+000  3.2507984e-001
  9.5405572e-001  2.9814225e-002  2.9814225e-001
  9.6091341e-001  6.0057056e-002  2.7025649e-001
  9.6615454e-001  9.0576939e-002  2.4153928e-001
  9.6969688e-001  1.2121217e-001  2.1212160e-001
  9.7148277e-001  1.5179410e-001  1.8215318e-001
  9.7148277e-001  1.8215318e-001  1.5179410e-001
  9.6969688e-001  2.1212160e-001  1.2121217e-001
  9.6615454e-001  2.4153928e-001  9.0576939e-002
  9.6091341e-001  2.7025649e-001  6.0057056e-002
  9.5405572e-001  2.9814225e-001  2.9814225e-002
  9.4568657e-001  3.2507984e-001  0.0000000e+000
  9.5702447e-001  0.0000000e+000  2.9000719e-001
  9.6435191e-001  2.9222762e-002  2.6300461e-001
  9.7016857e-001  5.8798049e-002  2.3519296e-001
  9.7438862e-001  8.8580714e-002  2.0668884e-001
  9.7694723e-001  1.1841788e-001  1.7762689e-001
  9.7780464e-001  1.4815210e-001  1.4815210e-001
  9.7694723e-001  1.7762689e-001  1.1841788e-001
  9.7438862e-001  2.0668884e-001  8.8580714e-002
  9.7016857e-001  2.3519296e-001  5.8798049e-002
  9.6435191e-001  2.6300461e-001  2.9222762e-002
  9.5702447e-001  2.9000719e-001  0.0000000e+000
  9.6670535e-001  0.0000000e+000  2.5589209e-001
  9.7301836e-001  2.8618158e-002  2.2894600e-001
  9.7783537e-001  5.7519669e-002  2.0131934e-001
  9.8108675e-001  8.6566391e-002  1.7313303e-001
  9.8272465e-001  1.1561467e-001  1.4451818e-001
  9.8272465e-001  1.4451818e-001  1.1561467e-001
  9.8108675e-001  1.7313303e-001  8.6566391e-002
  9.7783537e-001  2.0131934e-001  5.7519669e-002
  9.7301836e-001  2.2894600e-001  2.8618158e-002
  9.6670535e-001  2.5589209e-001  0.0000000e+000
  9.7485835e-001  0.0000000e+000  2.2282548e-001
  9.8019597e-001  2.8005599e-002  1.9603967e-001
  9.8406268e-001  5.6232153e-002  1.6869670e-001
  9.8640481e-001  8.4548983e-002  1.4091497e-001
  9.8718920e-001  1.1282174e-001  1.1282174e-001
  9.8640481e-001  1.4091497e-001  8.4548983e-002
  9.8406268e-001  1.6869670e-001  5.6232153e-002
  9.8019597e-001  1.9603967e-001  2.8005599e-002
  9.7485835e-001  2.2282548e-001  0.0000000e+000
  9.8161531e-001  0.0000000e+000  1.9087007e-001
  9.8602383e-001  2.7389544e-002  1.6433750e-001
  9.8899607e-001  5.4944213e-002  1.3736053e-001
  9.9049226e-001  8.2541002e-002  1.1005479e-001
  9.9049226e-001  1.1005479e-001  8.2541002e-002
  9.8899607e-001  1.3736053e-001  5.4944213e-002
  9.8602383e-001  1.6433750e-001  2.7389544e-002
  9.8161531e-001  1.9087007e-001  0.0000000e+000
  9.8710545e-001  0.0000000e+000  1.6007131e-001
  9.9063718e-001  2.6773965e-002  1.3386983e-001
  9.9277447e-001  5.3663460e-002  1.0732703e-001
  9.9348999e-001  8.0553205e-002  8.0553205e-002
  9.9277447e-001  1.0732703e-001  5.3663460e-002
  9.9063718e-001  1.3386983e-001  2.6773965e-002
  9.8710545e-001  1.6007131e-001  0.0000000e+000
  9.9145431e-001  0.0000000e+000  1.3045443e-001
  9.9416504e-001  2.6162220e-002  1.0464899e-001
  9.9552879e-001  5.2396216e-002  7.8594325e-002
  9.9552879e-001  7.8594325e-002  5.2396216e-002
  9.9416504e-001  1.0464899e-001  2.6162220e-002
  9.9145431e-001  1.3045443e-001  0.0000000e+000
  9.9478144e-001  0.0000000e+000  1.0202888e-001
  9.9672882e-001  2.5557127e-002  7.6671380e-002
  9.9738048e-001  5.1147672e-002  5.1147672e-002
  9.9672882e-001  7.6671380e-002  2.5557127e-002
  9.9478144e-001  1.0202888e-001  0.0000000e+000
  9.9719932e-001  0.0000000e+000  7.4789868e-002
  9.9844116e-001  2.4961002e-002  4.9922004e-002
  9.9844116e-001  4.9922004e-002  2.4961002e-002
  9.9719932e-001  7.4789868e-002  0.0000000e+000
  9.9881235e-001  0.0000000e+000  4.8722544e-002
  9.9940565e-001  2.4375742e-002  2.4375742e-002
  9.9881235e-001  4.8722544e-002  0.0000000e+000
  9.9971667e-001  0.0000000e+000  2.3802768e-002
  9.9971667e-001  2.3802768e-002  0.0000000e+000
  1.0000000e+000  0.0000000e+000  0.0000000e+000


==> Data/pf-background/pf_MOP7/1.dat <==
0.130526192220052	0	0.991444861373810
0.129409522551260	0.0170370868554659	0.991444861373810
0.126078620072519	0.0337826644312618	0.991444861373810
0.120590477448740	0.0499502112523148	0.991444861373810
0.113038998321815	0.0652630961100258	0.991444861373810
0.103553390593274	0.0794593112989455	0.991444861373810
0.0922959556412573	0.0922959556412572	0.991444861373810
0.0794593112989456	0.103553390593274	0.991444861373810
0.0652630961100258	0.113038998321815	0.991444861373810
0.0499502112523148	0.120590477448740	0.991444861373810
0.0337826644312618	0.126078620072519	0.991444861373810
0.0170370868554659	0.129409522551260	0.991444861373810
7.99242417535892e-18	0.130526192220052	0.991444861373810


==> Data/pf-background/pf_MOP7/10.dat <==
0.965925826289068	0	0.258819045102521
0.957662196942549	0.126078620072519	0.258819045102521
0.933012701892219	0.250000000000000	0.258819045102521
0.892399100832523	0.369643810614386	0.258819045102521
0.836516303737808	0.482962913144534	0.258819045102521
0.766320480760004	0.588018386328162	0.258819045102521
0.683012701892219	0.683012701892219	0.258819045102521
0.588018386328163	0.766320480760004	0.258819045102521
0.482962913144534	0.836516303737808	0.258819045102521
0.369643810614386	0.892399100832523	0.258819045102521
0.250000000000000	0.933012701892219	0.258819045102521
0.126078620072519	0.957662196942549	0.258819045102521
5.91458985689335e-17	0.965925826289068	0.258819045102521


==> Data/pf-background/pf_MOP7/11.dat <==
0.991444861373810	0	0.130526192220052
0.982962913144534	0.129409522551260	0.130526192220052
0.957662196942549	0.256604812292571	0.130526192220052
0.915975615036753	0.379409522551260	0.130526192220052
0.858616436401261	0.495722430686905	0.130526192220052
0.786566092485493	0.603553390593274	0.130526192220052
0.701057384649978	0.701057384649978	0.130526192220052
0.603553390593274	0.786566092485493	0.130526192220052
0.495722430686905	0.858616436401261	0.130526192220052
0.379409522551260	0.915975615036753	0.130526192220052
0.256604812292571	0.957662196942549	0.130526192220052
0.129409522551261	0.982962913144534	0.130526192220052
6.07084888006264e-17	0.991444861373810	0.130526192220052


==> Data/pf-background/pf_MOP7/12.dat <==
1	0	6.12323399573677e-17
0.991444861373810	0.130526192220052	6.12323399573677e-17
0.965925826289068	0.258819045102521	6.12323399573677e-17
0.923879532511287	0.382683432365090	6.12323399573677e-17
0.866025403784439	0.500000000000000	6.12323399573677e-17
0.793353340291235	0.608761429008721	6.12323399573677e-17
0.707106781186548	0.707106781186548	6.12323399573677e-17
0.608761429008721	0.793353340291235	6.12323399573677e-17
0.500000000000000	0.866025403784439	6.12323399573677e-17
0.382683432365090	0.923879532511287	6.12323399573677e-17
0.258819045102521	0.965925826289068	6.12323399573677e-17
0.130526192220052	0.991444861373810	6.12323399573677e-17
6.12323399573677e-17	1	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/13.dat <==
0	0	1
0.130526192220052	0	0.991444861373810
0.258819045102521	0	0.965925826289068
0.382683432365090	0	0.923879532511287
0.500000000000000	0	0.866025403784439
0.608761429008721	0	0.793353340291235
0.707106781186548	0	0.707106781186548
0.793353340291235	0	0.608761429008721
0.866025403784439	0	0.500000000000000
0.923879532511287	0	0.382683432365090
0.965925826289068	0	0.258819045102521
0.991444861373810	0	0.130526192220052
1	0	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/14.dat <==
0	0	1
0.129409522551260	0.0170370868554659	0.991444861373810
0.256604812292571	0.0337826644312618	0.965925826289068
0.379409522551260	0.0499502112523148	0.923879532511287
0.495722430686905	0.0652630961100258	0.866025403784439
0.603553390593274	0.0794593112989455	0.793353340291235
0.701057384649978	0.0922959556412572	0.707106781186548
0.786566092485493	0.103553390593274	0.608761429008721
0.858616436401261	0.113038998321815	0.500000000000000
0.915975615036753	0.120590477448740	0.382683432365090
0.957662196942549	0.126078620072519	0.258819045102521
0.982962913144534	0.129409522551260	0.130526192220052
0.991444861373810	0.130526192220052	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/15.dat <==
0	0	1
0.126078620072519	0.0337826644312618	0.991444861373810
0.250000000000000	0.0669872981077807	0.965925826289068
0.369643810614386	0.0990457605412876	0.923879532511287
0.482962913144534	0.129409522551260	0.866025403784439
0.588018386328162	0.157559051751283	0.793353340291235
0.683012701892219	0.183012701892219	0.707106781186548
0.766320480760004	0.205334953963073	0.608761429008721
0.836516303737808	0.224143868042013	0.500000000000000
0.892399100832523	0.239117618394334	0.382683432365090
0.933012701892219	0.250000000000000	0.258819045102521
0.957662196942549	0.256604812292571	0.130526192220052
0.965925826289068	0.258819045102521	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/16.dat <==
0	0	1
0.120590477448740	0.0499502112523148	0.991444861373810
0.239117618394334	0.0990457605412876	0.965925826289068
0.353553390593274	0.146446609406726	0.923879532511287
0.461939766255643	0.191341716182545	0.866025403784439
0.562422224443480	0.232962913144534	0.793353340291235
0.653281482438188	0.270598050073098	0.707106781186548
0.732962913144534	0.303603179340959	0.608761429008721
0.800103145191266	0.331413574035592	0.500000000000000
0.853553390593274	0.353553390593274	0.382683432365090
0.892399100832523	0.369643810614386	0.258819045102521
0.915975615036753	0.379409522551260	0.130526192220052
0.923879532511287	0.382683432365090	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/17.dat <==
0	0	1
0.113038998321815	0.0652630961100258	0.991444861373810
0.224143868042013	0.129409522551260	0.965925826289068
0.331413574035592	0.191341716182545	0.923879532511287
0.433012701892219	0.250000000000000	0.866025403784439
0.527202862365669	0.304380714504360	0.793353340291235
0.612372435695795	0.353553390593274	0.707106781186548
0.687064146869450	0.396676670145618	0.608761429008721
0.750000000000000	0.433012701892219	0.500000000000000
0.800103145191266	0.461939766255643	0.382683432365090
0.836516303737808	0.482962913144534	0.258819045102521
0.858616436401261	0.495722430686905	0.130526192220052
0.866025403784439	0.500000000000000	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/18.dat <==
0	0	1
0.103553390593274	0.0794593112989455	0.991444861373810
0.205334953963073	0.157559051751283	0.965925826289068
0.303603179340959	0.232962913144534	0.923879532511287
0.396676670145618	0.304380714504360	0.866025403784439
0.482962913144534	0.370590477448740	0.793353340291235
0.560985526796931	0.430459334576879	0.707106781186548
0.629409522551260	0.482962913144534	0.608761429008721
0.687064146869450	0.527202862365669	0.500000000000000
0.732962913144534	0.562422224443480	0.382683432365090
0.766320480760004	0.588018386328162	0.258819045102521
0.786566092485493	0.603553390593274	0.130526192220052
0.793353340291235	0.608761429008721	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/19.dat <==
0	0	1
0.0922959556412573	0.0922959556412572	0.991444861373810
0.183012701892219	0.183012701892219	0.965925826289068
0.270598050073099	0.270598050073098	0.923879532511287
0.353553390593274	0.353553390593274	0.866025403784439
0.430459334576879	0.430459334576879	0.793353340291235
0.500000000000000	0.500000000000000	0.707106781186548
0.560985526796931	0.560985526796931	0.608761429008721
0.612372435695795	0.612372435695795	0.500000000000000
0.653281482438188	0.653281482438188	0.382683432365090
0.683012701892219	0.683012701892219	0.258819045102521
0.701057384649978	0.701057384649978	0.130526192220052
0.707106781186548	0.707106781186548	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/2.dat <==
0.258819045102521	0	0.965925826289068
0.256604812292571	0.0337826644312618	0.965925826289068
0.250000000000000	0.0669872981077807	0.965925826289068
0.239117618394334	0.0990457605412876	0.965925826289068
0.224143868042013	0.129409522551260	0.965925826289068
0.205334953963073	0.157559051751283	0.965925826289068
0.183012701892219	0.183012701892219	0.965925826289068
0.157559051751283	0.205334953963073	0.965925826289068
0.129409522551260	0.224143868042013	0.965925826289068
0.0990457605412876	0.239117618394334	0.965925826289068
0.0669872981077807	0.250000000000000	0.965925826289068
0.0337826644312619	0.256604812292571	0.965925826289068
1.58480957571588e-17	0.258819045102521	0.965925826289068


==> Data/pf-background/pf_MOP7/20.dat <==
0	0	1
0.0794593112989456	0.103553390593274	0.991444861373810
0.157559051751283	0.205334953963073	0.965925826289068
0.232962913144534	0.303603179340959	0.923879532511287
0.304380714504360	0.396676670145618	0.866025403784439
0.370590477448740	0.482962913144534	0.793353340291235
0.430459334576879	0.560985526796931	0.707106781186548
0.482962913144534	0.629409522551260	0.608761429008721
0.527202862365669	0.687064146869450	0.500000000000000
0.562422224443480	0.732962913144534	0.382683432365090
0.588018386328163	0.766320480760004	0.258819045102521
0.603553390593274	0.786566092485493	0.130526192220052
0.608761429008721	0.793353340291235	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/21.dat <==
0	0	1
0.0652630961100258	0.113038998321815	0.991444861373810
0.129409522551260	0.224143868042013	0.965925826289068
0.191341716182545	0.331413574035592	0.923879532511287
0.250000000000000	0.433012701892219	0.866025403784439
0.304380714504360	0.527202862365669	0.793353340291235
0.353553390593274	0.612372435695795	0.707106781186548
0.396676670145617	0.687064146869450	0.608761429008721
0.433012701892219	0.750000000000000	0.500000000000000
0.461939766255643	0.800103145191266	0.382683432365090
0.482962913144534	0.836516303737808	0.258819045102521
0.495722430686905	0.858616436401261	0.130526192220052
0.500000000000000	0.866025403784439	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/22.dat <==
0	0	1
0.0499502112523148	0.120590477448740	0.991444861373810
0.0990457605412876	0.239117618394334	0.965925826289068
0.146446609406726	0.353553390593274	0.923879532511287
0.191341716182545	0.461939766255643	0.866025403784439
0.232962913144534	0.562422224443480	0.793353340291235
0.270598050073099	0.653281482438188	0.707106781186548
0.303603179340959	0.732962913144534	0.608761429008721
0.331413574035592	0.800103145191266	0.500000000000000
0.353553390593274	0.853553390593274	0.382683432365090
0.369643810614386	0.892399100832523	0.258819045102521
0.379409522551260	0.915975615036753	0.130526192220052
0.382683432365090	0.923879532511287	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/23.dat <==
0	0	1
0.0337826644312618	0.126078620072519	0.991444861373810
0.0669872981077807	0.250000000000000	0.965925826289068
0.0990457605412876	0.369643810614386	0.923879532511287
0.129409522551260	0.482962913144534	0.866025403784439
0.157559051751283	0.588018386328162	0.793353340291235
0.183012701892219	0.683012701892219	0.707106781186548
0.205334953963073	0.766320480760004	0.608761429008721
0.224143868042013	0.836516303737808	0.500000000000000
0.239117618394334	0.892399100832523	0.382683432365090
0.250000000000000	0.933012701892219	0.258819045102521
0.256604812292571	0.957662196942549	0.130526192220052
0.258819045102521	0.965925826289068	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/24.dat <==
0	0	1
0.0170370868554659	0.129409522551260	0.991444861373810
0.0337826644312619	0.256604812292571	0.965925826289068
0.0499502112523149	0.379409522551260	0.923879532511287
0.0652630961100258	0.495722430686905	0.866025403784439
0.0794593112989456	0.603553390593274	0.793353340291235
0.0922959556412573	0.701057384649978	0.707106781186548
0.103553390593274	0.786566092485493	0.608761429008721
0.113038998321816	0.858616436401261	0.500000000000000
0.120590477448740	0.915975615036753	0.382683432365090
0.126078620072519	0.957662196942549	0.258819045102521
0.129409522551261	0.982962913144534	0.130526192220052
0.130526192220052	0.991444861373810	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/25.dat <==
0	0	1
7.99242417535892e-18	0.130526192220052	0.991444861373810
1.58480957571588e-17	0.258819045102521	0.965925826289068
2.34326020266315e-17	0.382683432365090	0.923879532511287
3.06161699786838e-17	0.500000000000000	0.866025403784439
3.72758867739949e-17	0.608761429008721	0.793353340291235
4.32978028117747e-17	0.707106781186548	0.707106781186548
4.85788814390261e-17	0.793353340291235	0.608761429008721
5.30287619362453e-17	0.866025403784439	0.500000000000000
5.65713056143850e-17	0.923879532511287	0.382683432365090
5.91458985689335e-17	0.965925826289068	0.258819045102521
6.07084888006264e-17	0.991444861373810	0.130526192220052
6.12323399573677e-17	1	6.12323399573677e-17


==> Data/pf-background/pf_MOP7/3.dat <==
0.382683432365090	0	0.923879532511287
0.379409522551260	0.0499502112523148	0.923879532511287
0.369643810614386	0.0990457605412876	0.923879532511287
0.353553390593274	0.146446609406726	0.923879532511287
0.331413574035592	0.191341716182545	0.923879532511287
0.303603179340959	0.232962913144534	0.923879532511287
0.270598050073099	0.270598050073098	0.923879532511287
0.232962913144534	0.303603179340959	0.923879532511287
0.191341716182545	0.331413574035592	0.923879532511287
0.146446609406726	0.353553390593274	0.923879532511287
0.0990457605412876	0.369643810614386	0.923879532511287
0.0499502112523149	0.379409522551260	0.923879532511287
2.34326020266315e-17	0.382683432365090	0.923879532511287


==> Data/pf-background/pf_MOP7/4.dat <==
0.500000000000000	0	0.866025403784439
0.495722430686905	0.0652630961100258	0.866025403784439
0.482962913144534	0.129409522551260	0.866025403784439
0.461939766255643	0.191341716182545	0.866025403784439
0.433012701892219	0.250000000000000	0.866025403784439
0.396676670145618	0.304380714504360	0.866025403784439
0.353553390593274	0.353553390593274	0.866025403784439
0.304380714504360	0.396676670145618	0.866025403784439
0.250000000000000	0.433012701892219	0.866025403784439
0.191341716182545	0.461939766255643	0.866025403784439
0.129409522551260	0.482962913144534	0.866025403784439
0.0652630961100258	0.495722430686905	0.866025403784439
3.06161699786838e-17	0.500000000000000	0.866025403784439


==> Data/pf-background/pf_MOP7/5.dat <==
0.608761429008721	0	0.793353340291235
0.603553390593274	0.0794593112989455	0.793353340291235
0.588018386328162	0.157559051751283	0.793353340291235
0.562422224443480	0.232962913144534	0.793353340291235
0.527202862365669	0.304380714504360	0.793353340291235
0.482962913144534	0.370590477448740	0.793353340291235
0.430459334576879	0.430459334576879	0.793353340291235
0.370590477448740	0.482962913144534	0.793353340291235
0.304380714504360	0.527202862365669	0.793353340291235
0.232962913144534	0.562422224443480	0.793353340291235
0.157559051751283	0.588018386328162	0.793353340291235
0.0794593112989456	0.603553390593274	0.793353340291235
3.72758867739949e-17	0.608761429008721	0.793353340291235


==> Data/pf-background/pf_MOP7/6.dat <==
0.707106781186548	0	0.707106781186548
0.701057384649978	0.0922959556412572	0.707106781186548
0.683012701892219	0.183012701892219	0.707106781186548
0.653281482438188	0.270598050073098	0.707106781186548
0.612372435695795	0.353553390593274	0.707106781186548
0.560985526796931	0.430459334576879	0.707106781186548
0.500000000000000	0.500000000000000	0.707106781186548
0.430459334576879	0.560985526796931	0.707106781186548
0.353553390593274	0.612372435695795	0.707106781186548
0.270598050073099	0.653281482438188	0.707106781186548
0.183012701892219	0.683012701892219	0.707106781186548
0.0922959556412573	0.701057384649978	0.707106781186548
4.32978028117747e-17	0.707106781186548	0.707106781186548


==> Data/pf-background/pf_MOP7/7.dat <==
0.793353340291235	0	0.608761429008721
0.786566092485493	0.103553390593274	0.608761429008721
0.766320480760004	0.205334953963073	0.608761429008721
0.732962913144534	0.303603179340959	0.608761429008721
0.687064146869450	0.396676670145618	0.608761429008721
0.629409522551260	0.482962913144534	0.608761429008721
0.560985526796931	0.560985526796931	0.608761429008721
0.482962913144534	0.629409522551260	0.608761429008721
0.396676670145617	0.687064146869450	0.608761429008721
0.303603179340959	0.732962913144534	0.608761429008721
0.205334953963073	0.766320480760004	0.608761429008721
0.103553390593274	0.786566092485493	0.608761429008721
4.85788814390261e-17	0.793353340291235	0.608761429008721


==> Data/pf-background/pf_MOP7/8.dat <==
0.866025403784439	0	0.500000000000000
0.858616436401261	0.113038998321815	0.500000000000000
0.836516303737808	0.224143868042013	0.500000000000000
0.800103145191266	0.331413574035592	0.500000000000000
0.750000000000000	0.433012701892219	0.500000000000000
0.687064146869450	0.527202862365669	0.500000000000000
0.612372435695795	0.612372435695795	0.500000000000000
0.527202862365669	0.687064146869450	0.500000000000000
0.433012701892219	0.750000000000000	0.500000000000000
0.331413574035592	0.800103145191266	0.500000000000000
0.224143868042013	0.836516303737808	0.500000000000000
0.113038998321816	0.858616436401261	0.500000000000000
5.30287619362453e-17	0.866025403784439	0.500000000000000


==> Data/pf-background/pf_MOP7/9.dat <==
0.923879532511287	0	0.382683432365090
0.915975615036753	0.120590477448740	0.382683432365090
0.892399100832523	0.239117618394334	0.382683432365090
0.853553390593274	0.353553390593274	0.382683432365090
0.800103145191266	0.461939766255643	0.382683432365090
0.732962913144534	0.562422224443480	0.382683432365090
0.653281482438188	0.653281482438188	0.382683432365090
0.562422224443480	0.732962913144534	0.382683432365090
0.461939766255643	0.800103145191266	0.382683432365090
0.353553390593274	0.853553390593274	0.382683432365090
0.239117618394334	0.892399100832523	0.382683432365090
0.120590477448740	0.915975615036753	0.382683432365090
5.65713056143850e-17	0.923879532511287	0.382683432365090


==> Data/refp/pW2D_ZDT4_1.dat <==
1.000010	0.000000	
0.506272	0.493728	
0.496945	0.503055	
0.491407	0.508593	
0.487441	0.512559	
0.484343	0.515657	
0.481798	0.518202	
0.479637	0.520363	
0.477757	0.522243	
0.476093	0.523907	
0.474601	0.525399	
0.473247	0.526753	
0.472008	0.527992	
0.470866	0.529134	
0.469806	0.530194	
0.468817	0.531183	
0.467891	0.532109	
0.467019	0.532981	
0.466196	0.533804	
0.465416	0.534584	
0.464675	0.535325	
0.463969	0.536031	
0.463295	0.536705	
0.462651	0.537349	
0.462033	0.537967	
0.461439	0.538561	
0.460869	0.539131	
0.460319	0.539681	
0.459789	0.540211	
0.459277	0.540723	
0.458782	0.541218	
0.458302	0.541698	
0.457838	0.542162	
0.457387	0.542613	
0.456949	0.543051	
0.456524	0.543476	
0.456111	0.543889	
0.455708	0.544292	
0.455316	0.544684	
0.454934	0.545066	
0.454561	0.545439	
0.454197	0.545803	
0.453842	0.546158	
0.453495	0.546505	
0.453156	0.546844	
0.452824	0.547176	
0.452499	0.547501	
0.452181	0.547819	
0.451869	0.548131	
0.451564	0.548436	
0.451265	0.548735	
0.450971	0.549029	
0.450683	0.549317	
0.450401	0.549599	
0.450123	0.549877	
0.449849	0.550151	
0.449570	0.550430	
0.449284	0.550716	
0.448992	0.551008	
0.448693	0.551307	
0.448386	0.551614	
0.448072	0.551928	
0.447749	0.552251	
0.447418	0.552582	
0.447078	0.552922	
0.446728	0.553272	
0.446368	0.553632	
0.445997	0.554003	
0.445615	0.554385	
0.445221	0.554779	
0.444814	0.555186	
0.444392	0.555608	
0.443956	0.556044	
0.443504	0.556496	
0.443034	0.556966	
0.442546	0.557454	
0.442038	0.557962	
0.441508	0.558492	
0.440954	0.559046	
0.440373	0.559627	
0.439764	0.560236	
0.439122	0.560878	
0.438445	0.561555	
0.437728	0.562272	
0.436966	0.563034	
0.436152	0.563848	
0.435280	0.564720	
0.434341	0.565659	
0.433321	0.566679	
0.432208	0.567792	
0.430980	0.569020	
0.429611	0.570389	
0.428065	0.571935	
0.426287	0.573713	
0.424194	0.575806	
0.421645	0.578355	
0.418383	0.581617	
0.413827	0.586173	
0.406154	0.593846	
0.000000	1.000010	
0.450000	0.550000	


==> Data/refp/pW2D_ZDT4_10.dat <==
1.000010	0.000000	
0.989900	0.010100	
0.979800	0.020200	
0.969699	0.030301	
0.959599	0.040401	
0.949498	0.050502	
0.939397	0.060603	
0.929297	0.070703	
0.919196	0.080804	
0.909095	0.090905	
0.898994	0.101006	
0.888893	0.111107	
0.878793	0.121207	
0.868692	0.131308	
0.858591	0.141409	
0.848490	0.151510	
0.838389	0.161611	
0.828288	0.171712	
0.818187	0.181813	
0.808086	0.191914	
0.797985	0.202015	
0.787884	0.212116	
0.777783	0.222217	
0.767682	0.232318	
0.757581	0.242419	
0.747480	0.252520	
0.737379	0.262621	
0.727278	0.272722	
0.717177	0.282823	
0.707075	0.292925	
0.696974	0.303026	
0.686873	0.313127	
0.676772	0.323228	
0.666671	0.333329	
0.656570	0.343430	
0.646469	0.353531	
0.636367	0.363633	
0.626266	0.373734	
0.616165	0.383835	
0.606064	0.393936	
0.595963	0.404037	
0.585862	0.414138	
0.575760	0.424240	
0.565659	0.434341	
0.555558	0.444442	
0.545457	0.454543	
0.535356	0.464644	
0.525254	0.474746	
0.515153	0.484847	
0.505052	0.494948	
0.494951	0.505049	
0.484849	0.515151	
0.474748	0.525252	
0.464647	0.535353	
0.454546	0.545454	
0.444444	0.555556	
0.434343	0.565657	
0.424242	0.575758	
0.414141	0.585859	
0.404039	0.595961	
0.393938	0.606062	
0.383837	0.616163	
0.373736	0.626264	
0.363634	0.636366	
0.353533	0.646467	
0.343432	0.656568	
0.333331	0.666669	
0.323230	0.676770	
0.313128	0.686872	
0.303027	0.696973	
0.292926	0.707074	
0.282825	0.717175	
0.272724	0.727276	
0.262623	0.737377	
0.252522	0.747478	
0.242420	0.757580	
0.232319	0.767681	
0.222218	0.777782	
0.212117	0.787883	
0.202016	0.797984	
0.191915	0.808085	
0.181814	0.818186	
0.171713	0.828287	
0.161612	0.838388	
0.151511	0.848489	
0.141410	0.858590	
0.131309	0.868691	
0.121208	0.878792	
0.111107	0.888893	
0.101006	0.898994	
0.090905	0.909095	
0.080805	0.919195	
0.070704	0.929296	
0.060603	0.939397	
0.050502	0.949498	
0.040402	0.959598	
0.030301	0.969699	
0.020200	0.979800	
0.010100	0.989900	
0.000000	1.000010	
0.450000	0.550000	


==> Data/refp/pW2D_ZDT4_3.dat <==
1.000010	0.000000	
0.618340	0.381660	
0.593375	0.406625	
0.578022	0.421978	
0.566778	0.433222	
0.557851	0.442149	
0.550420	0.449580	
0.544040	0.455960	
0.538441	0.461559	
0.533445	0.466555	
0.528929	0.471071	
0.524807	0.475193	
0.521013	0.478987	
0.517495	0.482505	
0.514216	0.485784	
0.511143	0.488857	
0.508250	0.491750	
0.505517	0.494483	
0.502927	0.497073	
0.500464	0.499536	
0.498117	0.501883	
0.495873	0.504127	
0.493725	0.506275	
0.491664	0.508336	
0.489682	0.510318	
0.487774	0.512226	
0.485935	0.514065	
0.484158	0.515842	
0.482441	0.517559	
0.480778	0.519222	
0.479166	0.520834	
0.477603	0.522397	
0.476085	0.523915	
0.474609	0.525391	
0.473173	0.526827	
0.471775	0.528225	
0.470413	0.529587	
0.469085	0.530915	
0.467790	0.532210	
0.466524	0.533476	
0.465288	0.534712	
0.464080	0.535920	
0.462898	0.537102	
0.461742	0.538258	
0.460610	0.539390	
0.459500	0.540500	
0.458413	0.541587	
0.457348	0.542652	
0.456302	0.543698	
0.455277	0.544723	
0.454270	0.545730	
0.453281	0.546719	
0.452310	0.547690	
0.451355	0.548645	
0.450417	0.549583	
0.449489	0.550511	
0.448546	0.551454	
0.447582	0.552418	
0.446597	0.553403	
0.445590	0.554410	
0.444560	0.555440	
0.443506	0.556494	
0.442426	0.557574	
0.441319	0.558681	
0.440184	0.559816	
0.439020	0.560980	
0.437823	0.562177	
0.436593	0.563407	
0.435328	0.564672	
0.434025	0.565975	
0.432683	0.567317	
0.431297	0.568703	
0.429865	0.570135	
0.428385	0.571615	
0.426852	0.573148	
0.425262	0.574738	
0.423611	0.576389	
0.421893	0.578107	
0.420103	0.579897	
0.418234	0.581766	
0.416277	0.583723	
0.414225	0.585775	
0.412066	0.587934	
0.409789	0.590211	
0.407379	0.592621	
0.404818	0.595182	
0.402085	0.597915	
0.399153	0.600847	
0.395991	0.604009	
0.392556	0.607444	
0.388794	0.611206	
0.384630	0.615370	
0.379964	0.620036	
0.374648	0.625352	
0.368456	0.631544	
0.361016	0.638984	
0.351647	0.648353	
0.338852	0.661148	
0.318048	0.681952	
0.000000	1.000010	
0.450000	0.550000	


==> Data/refp/pW2D_ZDT4_7.dat <==
1.000010	0.000000	
0.839782	0.160218	
0.801575	0.198425	
0.775131	0.224869	
0.754257	0.245743	
0.736741	0.263259	
0.721507	0.278493	
0.707941	0.292059	
0.695656	0.304344	
0.684392	0.315608	
0.673963	0.326037	
0.664232	0.335768	
0.655096	0.344904	
0.646471	0.353529	
0.638294	0.361706	
0.630512	0.369488	
0.623080	0.376920	
0.615963	0.384037	
0.609130	0.390870	
0.602554	0.397446	
0.596214	0.403786	
0.590089	0.409911	
0.584163	0.415837	
0.578420	0.421580	
0.572847	0.427153	
0.567433	0.432567	
0.562166	0.437834	
0.557038	0.442962	
0.552039	0.447961	
0.547163	0.452837	
0.542401	0.457599	
0.537748	0.462252	
0.533197	0.466803	
0.528744	0.471256	
0.524383	0.475617	
0.520110	0.479890	
0.515920	0.484080	
0.511811	0.488189	
0.507777	0.492223	
0.503816	0.496184	
0.499925	0.500075	
0.496100	0.503900	
0.492339	0.507661	
0.488640	0.511360	
0.485000	0.515000	
0.481416	0.518584	
0.477887	0.522113	
0.474411	0.525589	
0.470986	0.529014	
0.467609	0.532391	
0.464280	0.535720	
0.460997	0.539003	
0.457758	0.542242	
0.454561	0.545439	
0.451407	0.548593	
0.448278	0.551722	
0.445110	0.554890	
0.441890	0.558110	
0.438616	0.561384	
0.435287	0.564713	
0.431900	0.568100	
0.428452	0.571548	
0.424941	0.575059	
0.421364	0.578636	
0.417717	0.582283	
0.413998	0.586002	
0.410202	0.589798	
0.406325	0.593675	
0.402364	0.597636	
0.398314	0.601686	
0.394169	0.605831	
0.389924	0.610076	
0.385573	0.614427	
0.381109	0.618891	
0.376525	0.623475	
0.371812	0.628188	
0.366961	0.633039	
0.361962	0.638038	
0.356804	0.643196	
0.351473	0.648527	
0.345954	0.654046	
0.340230	0.659770	
0.334282	0.665718	
0.328087	0.671913	
0.321619	0.678381	
0.314844	0.685156	
0.307727	0.692273	
0.300220	0.699780	
0.292267	0.707733	
0.283797	0.716203	
0.274719	0.725281	
0.264914	0.735086	
0.254221	0.745779	
0.242412	0.757588	
0.229152	0.770848	
0.213905	0.786095	
0.195736	0.804264	
0.172718	0.827282	
0.139461	0.860539	
0.000000	1.000010	
0.450000	0.550000	


==> Data/refp/pW3D_DTLZ1_3.dat <==
1.000017	0.000000	0.000003	
0.916687	0.083323	0.000000	
0.833351	0.166659	0.000000	
0.750014	0.249996	0.000000	
0.666678	0.333332	0.000000	
0.583341	0.416669	0.000000	
0.500005	0.500005	0.000000	
0.416669	0.583341	0.000000	
0.333332	0.666678	0.000000	
0.249996	0.750014	0.000000	
0.166659	0.833351	0.000000	
0.083323	0.916687	0.000000	
0.000000	1.000017	0.000003	
0.916682	0.000000	0.083328	
0.558084	0.250449	0.191467	
0.510876	0.291427	0.197697	
0.479526	0.322777	0.197697	
0.448176	0.354127	0.197697	
0.416826	0.385477	0.197697	
0.385477	0.416826	0.197697	
0.354127	0.448176	0.197697	
0.322777	0.479526	0.197697	
0.291427	0.510876	0.197697	
0.250449	0.558084	0.191467	
0.000000	0.916682	0.083328	
0.833346	0.000000	0.166664	
0.523902	0.250449	0.225649	
0.467651	0.299344	0.233005	
0.432476	0.331231	0.236293	
0.407164	0.356542	0.236293	
0.381853	0.381853	0.236293	
0.356542	0.407164	0.236293	
0.331231	0.432476	0.236293	
0.299344	0.467651	0.233005	
0.250449	0.523902	0.225649	
0.000000	0.833346	0.166664	
0.750010	0.000000	0.250000	
0.489720	0.250449	0.259830	
0.439599	0.299344	0.261056	
0.405990	0.332259	0.261751	
0.379990	0.357785	0.262226	
0.357785	0.379990	0.262226	
0.332259	0.405990	0.261751	
0.299344	0.439599	0.261056	
0.250449	0.489720	0.259830	
0.000000	0.750010	0.250000	
0.666675	0.000000	0.333335	
0.455539	0.250449	0.294012	
0.411548	0.299344	0.289108	
0.381413	0.332259	0.286328	
0.357785	0.357785	0.284431	
0.332259	0.381413	0.286328	
0.299344	0.411548	0.289108	
0.250449	0.455539	0.294012	
0.000000	0.666675	0.333335	
0.583339	0.000000	0.416671	
0.421357	0.250449	0.328194	
0.383497	0.299344	0.317159	
0.356836	0.332259	0.310905	
0.332259	0.356836	0.310905	
0.299344	0.383497	0.317159	
0.250449	0.421357	0.328194	
0.000000	0.583339	0.416671	
0.500004	-0.000000	0.500006	
0.387176	0.250449	0.362375	
0.355446	0.299344	0.345210	
0.332259	0.332259	0.335482	
0.299344	0.355446	0.345210	
0.250449	0.387176	0.362375	
-0.000000	0.500004	0.500006	
0.416668	0.000000	0.583342	
0.352994	0.250449	0.396557	
0.327395	0.299344	0.373261	
0.299344	0.327395	0.373261	
0.250449	0.352994	0.396557	
0.000000	0.416668	0.583342	
0.333332	0.000000	0.666678	
0.318812	0.250449	0.430738	
0.299344	0.299344	0.401312	
0.250449	0.318812	0.430738	
0.000000	0.333332	0.666678	
0.249997	0.000000	0.750013	
0.284631	0.250449	0.464920	
0.250449	0.284631	0.464920	
0.000000	0.249997	0.750013	
0.166661	0.000000	0.833349	
0.250449	0.250449	0.499102	
0.000000	0.166661	0.833349	
0.083326	0.000000	0.916684	
0.000000	0.083326	0.916684	
0.000000	0.000000	1.000020	
0.366667	0.366667	0.266667	


==> Data/refp/pW3D_DTLZ2_1.dat <==
1.000018	0.000002	0.000000	
0.916683	0.083327	0.000000	
0.833348	0.166662	0.000000	
0.750013	0.249997	0.000000	
0.666678	0.333332	0.000000	
0.583343	0.416667	0.000000	
0.500008	0.500002	0.000000	
0.416673	0.583337	0.000000	
0.333338	0.666672	0.000000	
0.250003	0.750007	0.000000	
0.166668	0.833342	0.000000	
0.083333	0.916677	0.000000	
0.000008	1.000012	0.000000	
0.916687	0.000000	0.083323	
0.212034	0.351622	0.436344	
0.199303	0.364353	0.436344	
0.186572	0.377084	0.436344	
0.173841	0.389815	0.436344	
0.161109	0.402546	0.436344	
0.148378	0.415277	0.436344	
0.135647	0.428009	0.436344	
0.122916	0.440740	0.436344	
0.110185	0.453471	0.436344	
0.097454	0.466202	0.436344	
0.000000	0.916718	0.083292	
0.833352	0.000000	0.166658	
0.192274	0.355046	0.452680	
0.168090	0.371963	0.459947	
0.158076	0.381976	0.459947	
0.148063	0.391989	0.459947	
0.138050	0.402003	0.459947	
0.128037	0.412016	0.459947	
0.118024	0.422029	0.459947	
0.108011	0.432042	0.459947	
0.097997	0.442055	0.459947	
0.000000	0.833377	0.166633	
0.750016	0.000000	0.249994	
0.180444	0.355046	0.464510	
0.153337	0.374251	0.472412	
0.141053	0.384605	0.474342	
0.132501	0.393158	0.474342	
0.123948	0.401711	0.474342	
0.115395	0.410263	0.474342	
0.106842	0.418816	0.474342	
0.098289	0.427369	0.474342	
0.000000	0.750035	0.249975	
0.666681	0.000000	0.333329	
0.168614	0.355046	0.476340	
0.144141	0.374251	0.481608	
0.129632	0.385964	0.484404	
0.121242	0.393931	0.484827	
0.113656	0.401517	0.484827	
0.106069	0.409104	0.484827	
0.098483	0.416690	0.484827	
0.000000	0.666693	0.333317	
0.583345	0.000000	0.416665	
0.156784	0.355046	0.488170	
0.134945	0.374251	0.490804	
0.121834	0.385964	0.492202	
0.112385	0.394496	0.493119	
0.105504	0.401376	0.493119	
0.098624	0.408257	0.493119	
0.000000	0.583352	0.416658	
0.500010	0.000000	0.500000	
0.144954	0.355046	0.500000	
0.125749	0.374251	0.500000	
0.114036	0.385964	0.500000	
0.105504	0.394496	0.500000	
0.098624	0.401376	0.500000	
0.000000	0.500010	0.500000	
0.416675	0.000000	0.583335	
0.133124	0.355046	0.511830	
0.116553	0.374251	0.509196	
0.106238	0.385964	0.507798	
0.098624	0.394496	0.506881	
0.000000	0.416668	0.583342	
0.333339	0.000000	0.666671	
0.121294	0.355046	0.523660	
0.107357	0.374251	0.518392	
0.098440	0.385964	0.515596	
0.000000	0.333327	0.666683	
0.250004	0.000000	0.750006	
0.109464	0.355046	0.535490	
0.098161	0.374251	0.527588	
0.000000	0.249985	0.750025	
0.166668	0.000000	0.833342	
0.097634	0.355046	0.547320	
0.000000	0.166643	0.833367	
0.083333	0.000000	0.916677	
-0.000000	0.083302	0.916708	
0.000008	-0.000000	1.000013	
0.100000	0.400000	0.500000	


==> Data/refp/pW3D_DTLZ2_10.dat <==
1.000018	0.000002	0.000000	
0.916683	0.083327	0.000000	
0.833348	0.166662	0.000000	
0.750013	0.249997	0.000000	
0.666678	0.333332	0.000000	
0.583343	0.416667	0.000000	
0.500008	0.500002	0.000000	
0.416673	0.583337	0.000000	
0.333338	0.666672	0.000000	
0.250003	0.750007	0.000000	
0.166668	0.833342	0.000000	
0.083333	0.916677	0.000000	
0.000008	1.000012	0.000000	
0.916687	0.000000	0.083323	
0.833333	0.083333	0.083333	
0.750000	0.166667	0.083333	
0.666667	0.250000	0.083333	
0.583333	0.333333	0.083333	
0.500000	0.416667	0.083333	
0.416667	0.500000	0.083333	
0.333333	0.583333	0.083333	
0.250000	0.666667	0.083333	
0.166667	0.750000	0.083333	
0.083333	0.833333	0.083333	
0.000000	0.916718	0.083292	
0.833352	0.000000	0.166658	
0.750000	0.083333	0.166667	
0.666667	0.166667	0.166667	
0.583333	0.250000	0.166667	
0.500000	0.333333	0.166667	
0.416667	0.416667	0.166667	
0.333333	0.500000	0.166667	
0.250000	0.583333	0.166667	
0.166667	0.666667	0.166667	
0.083333	0.750000	0.166667	
0.000000	0.833377	0.166633	
0.750016	0.000000	0.249994	
0.666667	0.083333	0.250000	
0.583333	0.166667	0.250000	
0.500000	0.250000	0.250000	
0.416667	0.333333	0.250000	
0.333333	0.416667	0.250000	
0.250000	0.500000	0.250000	
0.166667	0.583333	0.250000	
0.083333	0.666667	0.250000	
0.000000	0.750035	0.249975	
0.666681	0.000000	0.333329	
0.583333	0.083333	0.333333	
0.500000	0.166667	0.333333	
0.416667	0.250000	0.333333	
0.333333	0.333333	0.333333	
0.250000	0.416667	0.333333	
0.166667	0.500000	0.333333	
0.083333	0.583333	0.333333	
0.000000	0.666693	0.333317	
0.583345	0.000000	0.416665	
0.500000	0.083333	0.416667	
0.416667	0.166667	0.416667	
0.333333	0.250000	0.416667	
0.250000	0.333333	0.416667	
0.166667	0.416667	0.416667	
0.083333	0.500000	0.416667	
0.000000	0.583352	0.416658	
0.500010	0.000000	0.500000	
0.416667	0.083333	0.500000	
0.333333	0.166667	0.500000	
0.250000	0.250000	0.500000	
0.166667	0.333333	0.500000	
0.083333	0.416667	0.500000	
0.000000	0.500010	0.500000	
0.416675	0.000000	0.583335	
0.333333	0.083333	0.583333	
0.250000	0.166667	0.583333	
0.166667	0.250000	0.583333	
0.083333	0.333333	0.583333	
0.000000	0.416668	0.583342	
0.333339	0.000000	0.666671	
0.250000	0.083333	0.666667	
0.166667	0.166667	0.666667	
0.083333	0.250000	0.666667	
0.000000	0.333327	0.666683	
0.250004	0.000000	0.750006	
0.166667	0.083333	0.750000	
0.083333	0.166667	0.750000	
0.000000	0.249985	0.750025	
0.166668	0.000000	0.833342	
0.083333	0.083333	0.833333	
0.000000	0.166643	0.833367	
0.083333	0.000000	0.916677	
-0.000000	0.083302	0.916708	
0.000008	-0.000000	1.000013	
0.100000	0.400000	0.500000	


==> Data/refp/pW3D_DTLZ2_3.dat <==
1.000018	0.000002	0.000000	
0.916683	0.083327	0.000000	
0.833348	0.166662	0.000000	
0.750013	0.249997	0.000000	
0.666678	0.333332	0.000000	
0.583343	0.416667	0.000000	
0.500008	0.500002	0.000000	
0.416673	0.583337	0.000000	
0.333338	0.666672	0.000000	
0.250003	0.750007	0.000000	
0.166668	0.833342	0.000000	
0.083333	0.916677	0.000000	
0.000008	1.000012	0.000000	
0.916687	0.000000	0.083323	
0.425023	0.259649	0.315328	
0.388089	0.296584	0.315328	
0.351154	0.333518	0.315328	
0.314220	0.370452	0.315328	
0.277285	0.407387	0.315328	
0.240351	0.444321	0.315328	
0.203416	0.481256	0.315328	
0.166482	0.518190	0.315328	
0.129548	0.555125	0.315328	
0.092613	0.592059	0.315328	
0.000000	0.916718	0.083292	
0.833352	0.000000	0.166658	
0.372653	0.267169	0.360178	
0.309289	0.313822	0.376889	
0.278511	0.344600	0.376889	
0.247734	0.375378	0.376889	
0.216956	0.406156	0.376889	
0.186178	0.436933	0.376889	
0.155400	0.467711	0.376889	
0.124622	0.498489	0.376889	
0.093844	0.529267	0.376889	
0.000000	0.833377	0.166633	
0.750016	0.000000	0.249994	
0.337698	0.267169	0.395133	
0.267107	0.319328	0.413566	
0.230672	0.350998	0.418330	
0.203449	0.378221	0.418330	
0.176225	0.405445	0.418330	
0.149002	0.432668	0.418330	
0.121779	0.459891	0.418330	
0.094555	0.487115	0.418330	
0.000000	0.750035	0.249975	
0.666681	0.000000	0.333329	
0.302742	0.267169	0.430089	
0.238295	0.319328	0.442377	
0.196182	0.354440	0.449378	
0.169345	0.380187	0.450468	
0.144579	0.404953	0.450468	
0.119813	0.429719	0.450468	
0.095047	0.454485	0.450468	
0.000000	0.666693	0.333317	
0.583345	0.000000	0.416665	
0.267787	0.267169	0.465044	
0.209484	0.319328	0.471189	
0.170871	0.354440	0.474689	
0.141243	0.381670	0.477087	
0.118330	0.404583	0.477087	
0.095417	0.427495	0.477087	
0.000000	0.583352	0.416658	
0.500010	0.000000	0.500000	
0.232831	0.267169	0.500000	
0.180672	0.319328	0.500000	
0.145560	0.354440	0.500000	
0.118330	0.381670	0.500000	
0.095417	0.404583	0.500000	
0.000000	0.500010	0.500000	
0.416675	0.000000	0.583335	
0.197876	0.267169	0.534956	
0.151861	0.319328	0.528811	
0.120249	0.354440	0.525311	
0.095417	0.381670	0.522913	
0.000000	0.416668	0.583342	
0.333339	0.000000	0.666671	
0.162920	0.267169	0.569911	
0.123049	0.319328	0.557623	
0.094938	0.354440	0.550622	
0.000000	0.333327	0.666683	
0.250004	0.000000	0.750006	
0.127964	0.267169	0.604867	
0.094238	0.319328	0.586434	
0.000000	0.249985	0.750025	
0.166668	0.000000	0.833342	
0.093009	0.267169	0.639822	
0.000000	0.166643	0.833367	
0.083333	0.000000	0.916677	
-0.000000	0.083302	0.916708	
0.000008	-0.000000	1.000013	
0.100000	0.400000	0.500000	


==> Data/refp/pW3D_DTLZ2_5.dat <==
1.000018	0.000002	0.000000	
0.916683	0.083327	0.000000	
0.833348	0.166662	0.000000	
0.750013	0.249997	0.000000	
0.666678	0.333332	0.000000	
0.583343	0.416667	0.000000	
0.500008	0.500002	0.000000	
0.416673	0.583337	0.000000	
0.333338	0.666672	0.000000	
0.250003	0.750007	0.000000	
0.166668	0.833342	0.000000	
0.083333	0.916677	0.000000	
0.000008	1.000012	0.000000	
0.916687	0.000000	0.083323	
0.620742	0.175134	0.204124	
0.561566	0.234310	0.204124	
0.502391	0.293485	0.204124	
0.443216	0.352660	0.204124	
0.384041	0.411835	0.204124	
0.324866	0.471010	0.204124	
0.265690	0.530185	0.204124	
0.206515	0.589361	0.204124	
0.147340	0.648536	0.204124	
0.088165	0.707711	0.204124	
0.000000	0.916718	0.083292	
0.833352	0.000000	0.166658	
0.546295	0.182574	0.271131	
0.459252	0.252073	0.288675	
0.406421	0.304904	0.288675	
0.353590	0.357735	0.288675	
0.300759	0.410566	0.288675	
0.247927	0.463397	0.288675	
0.195096	0.516229	0.288675	
0.142265	0.569060	0.288675	
0.089434	0.621891	0.288675	
0.000000	0.833377	0.166633	
0.750016	0.000000	0.249994	
0.489078	0.182574	0.328348	
0.393731	0.258199	0.348070	
0.334315	0.312132	0.353553	
0.285499	0.360948	0.353553	
0.236684	0.409763	0.353553	
0.187868	0.458579	0.353553	
0.139052	0.507394	0.353553	
0.090237	0.556210	0.353553	
0.000000	0.750035	0.249975	
0.666681	0.000000	0.333329	
0.431860	0.182574	0.385565	
0.343088	0.258199	0.398713	
0.276852	0.316228	0.406920	
0.228452	0.363299	0.408248	
0.182577	0.409175	0.408248	
0.136701	0.455051	0.408248	
0.090825	0.500927	0.408248	
0.000000	0.666693	0.333317	
0.583345	0.000000	0.416665	
0.374643	0.182574	0.442783	
0.292444	0.258199	0.449357	
0.230312	0.316228	0.453460	
0.178416	0.365148	0.456435	
0.134852	0.408713	0.456435	
0.091287	0.452277	0.456435	
0.000000	0.583352	0.416658	
0.500010	0.000000	0.500000	
0.317426	0.182574	0.500000	
0.241801	0.258199	0.500000	
0.183772	0.316228	0.500000	
0.134852	0.365148	0.500000	
0.091287	0.408713	0.500000	
0.000000	0.500010	0.500000	
0.416675	0.000000	0.583335	
0.260208	0.182574	0.557217	
0.191158	0.258199	0.550643	
0.137232	0.316228	0.546540	
0.091287	0.365148	0.543565	
0.000000	0.416668	0.583342	
0.333339	0.000000	0.666671	
0.202991	0.182574	0.614435	
0.140515	0.258199	0.601287	
0.090692	0.316228	0.593080	
0.000000	0.333327	0.666683	
0.250004	0.000000	0.750006	
0.145774	0.182574	0.671652	
0.089871	0.258199	0.651930	
0.000000	0.249985	0.750025	
0.166668	0.000000	0.833342	
0.088557	0.182574	0.728869	
0.000000	0.166643	0.833367	
0.083333	0.000000	0.916677	
-0.000000	0.083302	0.916708	
0.000008	-0.000000	1.000013	
0.100000	0.400000	0.500000	


==> Data/refp/pW3D_DTLZ2_IN_1.dat <==
1.000014	0.000000	0.000006	
0.916700	0.083310	0.000000	
0.833363	0.166647	-0.000000	
0.750026	0.249984	-0.000000	
0.666690	0.333320	0.000000	
0.583353	0.416657	0.000000	
0.500016	0.499994	0.000000	
0.416679	0.583331	-0.000000	
0.333342	0.666668	-0.000000	
0.250005	0.750005	-0.000000	
0.166668	0.833342	-0.000000	
0.083331	0.916679	-0.000000	
0.000004	1.000016	0.000000	
0.916679	0.000000	0.083331	
0.357842	0.456934	0.185224	
0.295164	0.510867	0.193969	
0.260040	0.542263	0.197697	
0.240242	0.562061	0.197697	
0.220444	0.581859	0.197697	
0.200646	0.601657	0.197697	
0.180848	0.621455	0.197697	
0.161050	0.641252	0.197697	
0.141252	0.661050	0.197697	
0.121455	0.680848	0.197697	
0.000000	0.916688	0.083322	
0.833344	-0.000000	0.166666	
0.331115	0.456934	0.211952	
0.273295	0.510867	0.215838	
0.236652	0.545321	0.218027	
0.209315	0.571167	0.219519	
0.187313	0.592055	0.220632	
0.170237	0.608731	0.221032	
0.154860	0.624107	0.221032	
0.139484	0.639484	0.221032	
0.123618	0.656002	0.220380	
0.000000	0.833348	0.166662	
0.750010	0.000000	0.250000	
0.304388	0.456934	0.238679	
0.251426	0.510867	0.237707	
0.217519	0.545321	0.237160	
0.192046	0.571167	0.236787	
0.171436	0.592055	0.236509	
0.154023	0.609688	0.236289	
0.138886	0.625005	0.236109	
0.123618	0.639810	0.236572	
0.000000	0.750009	0.250001	
0.666675	0.000000	0.333335	
0.277660	0.456934	0.265406	
0.229557	0.510867	0.259576	
0.198386	0.545321	0.256293	
0.174778	0.571167	0.254055	
0.155560	0.592055	0.252385	
0.139245	0.609688	0.251068	
0.123618	0.623618	0.252763	
0.000000	0.666669	0.333341	
0.583340	-0.000000	0.416670	
0.250933	0.456934	0.292133	
0.207688	0.510867	0.281445	
0.179253	0.545321	0.275426	
0.157509	0.571167	0.271324	
0.139684	0.592055	0.268261	
0.123618	0.607427	0.268955	
0.000000	0.583330	0.416680	
0.500006	0.000000	0.500004	
0.224206	0.456934	0.318861	
0.185819	0.510867	0.303314	
0.160120	0.545321	0.294559	
0.140241	0.571167	0.288592	
0.123618	0.591235	0.285147	
0.000000	0.499990	0.500020	
0.416671	0.000000	0.583339	
0.197479	0.456934	0.345588	
0.163950	0.510867	0.325183	
0.140987	0.545321	0.313692	
0.122972	0.571167	0.305861	
0.000000	0.416650	0.583360	
0.333336	0.000000	0.666674	
0.170751	0.456934	0.372315	
0.142081	0.510867	0.347052	
0.121853	0.545321	0.332825	
0.000000	0.333311	0.666699	
0.250002	0.000000	0.750008	
0.144024	0.456934	0.399042	
0.120212	0.510867	0.368921	
0.000000	0.249971	0.750039	
0.166667	0.000000	0.833343	
0.117297	0.456934	0.425769	
0.000000	0.166632	0.833378	
0.083333	0.000000	0.916677	
0.000000	0.083292	0.916718	
0.000008	0.000000	1.000012	
0.133333	0.633333	0.233333	


==> Data/refp/pW3D_DTLZ2_IN_2.dat <==
0.600000	0.320002	0.080002	
0.583333	0.336667	0.080002	
0.566667	0.353333	0.080002	
0.550000	0.370000	0.080002	
0.533333	0.386667	0.080002	
0.516667	0.403333	0.080002	
0.500000	0.420000	0.080002	
0.483333	0.436667	0.080002	
0.466667	0.453333	0.080002	
0.450000	0.470000	0.080002	
0.433333	0.486667	0.080002	
0.416667	0.503333	0.080002	
0.400002	0.520000	0.080002	
0.583333	0.320002	0.096667	
0.570726	0.332810	0.096464	
0.541804	0.360983	0.097213	
0.523826	0.378556	0.097617	
0.510574	0.391541	0.097885	
0.500000	0.402115	0.097885	
0.489426	0.412688	0.097885	
0.476789	0.425532	0.097679	
0.460977	0.441624	0.097398	
0.439578	0.463443	0.096979	
0.405271	0.498518	0.096211	
0.400002	0.503333	0.096667	
0.566667	0.320002	0.113333	
0.553045	0.332810	0.114145	
0.527869	0.360983	0.111148	
0.511913	0.378556	0.109531	
0.500000	0.391541	0.108459	
0.489426	0.402115	0.108459	
0.476789	0.413927	0.109284	
0.460977	0.428617	0.110406	
0.439578	0.448338	0.112084	
0.405271	0.479573	0.115157	
0.400002	0.486667	0.113333	
0.550000	0.320002	0.130000	
0.535363	0.332810	0.131827	
0.513935	0.360983	0.125082	
0.500000	0.378556	0.121444	
0.489426	0.391541	0.119033	
0.476789	0.402321	0.120890	
0.460977	0.415609	0.123414	
0.439578	0.433232	0.127190	
0.405271	0.460627	0.134103	
0.400002	0.470000	0.130000	
0.533333	0.320002	0.146667	
0.517682	0.332810	0.149508	
0.500000	0.360983	0.139017	
0.488087	0.378556	0.133357	
0.476789	0.390716	0.132495	
0.460977	0.402602	0.136421	
0.439578	0.418127	0.142295	
0.405271	0.441681	0.153048	
0.400002	0.453333	0.146667	
0.516667	0.320002	0.163333	
0.500000	0.332810	0.167190	
0.486065	0.360983	0.152952	
0.476174	0.378556	0.145270	
0.460977	0.389594	0.149429	
0.439578	0.403021	0.157401	
0.405271	0.422735	0.171994	
0.400002	0.436667	0.163333	
0.500000	0.320002	0.180000	
0.482318	0.332810	0.184872	
0.472131	0.360983	0.166886	
0.460977	0.376586	0.162436	
0.439578	0.387916	0.172507	
0.405271	0.403789	0.190940	
0.400002	0.420000	0.180000	
0.483333	0.320002	0.196667	
0.464637	0.332810	0.202553	
0.458196	0.360983	0.180821	
0.439578	0.372810	0.187612	
0.405271	0.384843	0.209886	
0.400002	0.403333	0.196667	
0.466667	0.320002	0.213333	
0.446955	0.332810	0.220235	
0.439578	0.357705	0.202718	
0.405271	0.365897	0.228832	
0.400002	0.386667	0.213333	
0.450000	0.320002	0.230000	
0.429274	0.332810	0.237916	
0.405271	0.346952	0.247778	
0.400002	0.370000	0.230000	
0.433333	0.320002	0.246667	
0.405271	0.328006	0.266723	
0.400002	0.353333	0.246667	
0.416667	0.320002	0.263333	
0.400002	0.336667	0.263333	
0.400002	0.320002	0.280000	
0.500000	0.400000	0.100000	


==> Data/refp/pW3D_DTLZ2_IN_3.dat <==
0.306667	0.186669	0.506669	
0.290000	0.203333	0.506669	
0.273333	0.220000	0.506669	
0.256667	0.236667	0.506669	
0.240000	0.253333	0.506669	
0.223333	0.270000	0.506669	
0.206667	0.286667	0.506669	
0.190000	0.303333	0.506669	
0.173333	0.320000	0.506669	
0.156667	0.336667	0.506669	
0.140000	0.353333	0.506669	
0.123333	0.370000	0.506669	
0.106669	0.386667	0.506669	
0.290000	0.186669	0.523333	
0.303906	0.196782	0.499312	
0.283599	0.217088	0.499312	
0.263293	0.237395	0.499312	
0.242987	0.257701	0.499312	
0.222681	0.278007	0.499312	
0.202374	0.298313	0.499312	
0.182068	0.318619	0.499312	
0.161762	0.338926	0.499312	
0.141456	0.359232	0.499312	
0.121150	0.379538	0.499312	
0.106669	0.370000	0.523333	
0.273333	0.186669	0.540000	
0.254579	0.203841	0.541580	
0.238194	0.220226	0.541580	
0.221810	0.236610	0.541580	
0.205425	0.252995	0.541580	
0.189041	0.269379	0.541580	
0.172656	0.285764	0.541580	
0.156272	0.302148	0.541580	
0.139887	0.318533	0.541580	
0.123503	0.334917	0.541580	
0.106669	0.353333	0.540000	
0.256667	0.186669	0.556667	
0.227666	0.206802	0.565532	
0.210093	0.221961	0.567945	
0.195879	0.236176	0.567945	
0.181664	0.250391	0.567945	
0.167449	0.264606	0.567945	
0.153234	0.278821	0.567945	
0.139019	0.293036	0.567945	
0.124804	0.307250	0.567945	
0.106669	0.336667	0.556667	
0.240000	0.186669	0.573333	
0.212927	0.206802	0.580271	
0.189442	0.223132	0.587426	
0.176690	0.235884	0.587426	
0.163938	0.248636	0.587426	
0.151186	0.261388	0.587426	
0.138434	0.274140	0.587426	
0.125682	0.286892	0.587426	
0.106669	0.320000	0.573333	
0.223333	0.186669	0.590000	
0.198187	0.206802	0.595011	
0.173005	0.223999	0.602996	
0.161337	0.235667	0.602996	
0.149669	0.247335	0.602996	
0.138001	0.259003	0.602996	
0.126185	0.271455	0.602359	
0.106669	0.303333	0.590000	
0.206667	0.186669	0.606667	
0.183448	0.206802	0.609750	
0.160408	0.224309	0.615284	
0.148480	0.235497	0.616023	
0.137661	0.246316	0.616023	
0.126185	0.259542	0.614272	
0.106669	0.286667	0.606667	
0.190000	0.186669	0.623333	
0.168708	0.206802	0.624490	
0.149127	0.224309	0.626565	
0.137384	0.235359	0.627257	
0.126185	0.247629	0.626185	
0.106669	0.270000	0.623333	
0.173333	0.186669	0.640000	
0.153969	0.206802	0.639229	
0.137846	0.224309	0.637846	
0.126185	0.235716	0.638099	
0.106669	0.253333	0.640000	
0.156667	0.186669	0.656667	
0.139229	0.206802	0.653969	
0.126185	0.223803	0.650012	
0.106669	0.236667	0.656667	
0.140000	0.186669	0.673333	
0.124490	0.206802	0.668708	
0.106669	0.220000	0.673333	
0.123333	0.186669	0.690000	
0.106669	0.203333	0.690000	
0.106669	0.186669	0.706667	
0.133333	0.233333	0.633333	


==> Data/refp/pW3D_DTLZ2_double.dat <==
1.000016	0.000004	0.000000	
0.916682	0.083328	0.000000	
0.833347	0.166663	0.000000	
0.750012	0.249998	0.000000	
0.666677	0.333333	0.000000	
0.583342	0.416668	0.000000	
0.500008	0.500002	-0.000000	
0.416673	0.583337	0.000000	
0.333338	0.666672	0.000000	
0.250003	0.750007	0.000000	
0.166668	0.833342	0.000000	
0.083334	0.916676	0.000000	
0.000009	1.000011	0.000000	
0.916690	0.000000	0.083320	
0.305305	0.278474	0.416221	
0.279366	0.304413	0.416221	
0.253427	0.330352	0.416221	
0.227488	0.356291	0.416221	
0.201549	0.382230	0.416221	
0.175610	0.408169	0.416221	
0.149671	0.434108	0.416221	
0.123732	0.460047	0.416221	
0.097793	0.485986	0.416221	
0.071854	0.511925	0.416221	
0.000000	0.916749	0.083261	
0.833354	0.000000	0.166656	
0.254300	0.288868	0.456833	
0.218643	0.316008	0.465349	
0.197535	0.337116	0.465349	
0.176428	0.358224	0.465349	
0.155320	0.379331	0.465349	
0.134212	0.400439	0.465349	
0.113104	0.421547	0.465349	
0.091996	0.442655	0.465349	
0.070888	0.463763	0.465349	
0.000000	0.833403	0.166607	
0.750019	0.000000	0.249991	
0.231418	0.288868	0.479715	
0.180769	0.322498	0.496733	
0.162365	0.340902	0.496733	
0.143962	0.359305	0.496733	
0.125558	0.377709	0.496733	
0.107155	0.396112	0.496733	
0.088751	0.414516	0.496733	
0.070347	0.432920	0.496733	
0.000000	0.750058	0.249952	
0.666683	0.000000	0.333327	
0.208536	0.288868	0.502597	
0.161356	0.322964	0.515680	
0.136253	0.343471	0.520276	
0.119685	0.360039	0.520276	
0.103117	0.376608	0.520276	
0.086548	0.393176	0.520276	
0.069980	0.409744	0.520276	
0.000000	0.666712	0.333298	
0.583347	0.000000	0.416663	
0.185654	0.288868	0.525479	
0.143147	0.322964	0.533889	
0.116773	0.344745	0.538482	
0.100111	0.360586	0.539303	
0.084909	0.375788	0.539303	
0.069707	0.390990	0.539303	
0.000000	0.583366	0.416644	
0.500012	0.000000	0.499998	
0.162772	0.288868	0.548361	
0.124937	0.322964	0.552099	
0.101115	0.344745	0.554140	
0.083620	0.361016	0.555364	
0.069492	0.375143	0.555364	
0.000000	0.500020	0.499990	
0.416676	0.000000	0.583334	
0.139889	0.288868	0.571243	
0.106728	0.322964	0.570309	
0.085457	0.344745	0.569798	
0.069458	0.361084	0.569458	
0.000000	0.416674	0.583336	
0.333341	0.000000	0.666669	
0.117007	0.288868	0.594125	
0.088518	0.322964	0.588518	
0.069798	0.344745	0.585457	
0.000000	0.333328	0.666682	
0.250005	0.000000	0.750005	
0.094125	0.288868	0.617007	
0.070309	0.322964	0.606728	
0.000000	0.249982	0.750028	
0.166669	0.000000	0.833341	
0.071243	0.288868	0.639889	
0.000000	0.166637	0.833373	
0.083334	0.000000	0.916676	
0.000000	0.083291	0.916719	
0.000008	0.000000	1.000012	
0.066667	0.366667	0.566667	
0.752763	0.123618	0.123618	
0.736572	0.139810	0.123618	
0.720380	0.156002	0.123618	
0.704188	0.172193	0.123618	
0.687996	0.188385	0.123618	
0.669550	0.207188	0.123262	
0.645927	0.231665	0.122408	
0.616699	0.262034	0.121268	
0.577735	0.302661	0.119604	
0.516742	0.366586	0.116672	
0.736572	0.123618	0.139810	
0.722169	0.138916	0.138916	
0.706812	0.153961	0.139227	
0.689490	0.170913	0.139597	
0.669550	0.190403	0.140047	
0.645927	0.213455	0.140617	
0.616699	0.241924	0.141377	
0.577735	0.279779	0.142486	
0.516742	0.338818	0.144441	
0.720380	0.123618	0.156002	
0.706812	0.139227	0.153961	
0.689490	0.155255	0.155255	
0.669550	0.173618	0.156833	
0.645927	0.195246	0.158827	
0.616699	0.221815	0.161487	
0.577735	0.256897	0.165368	
0.516742	0.311049	0.172209	
0.704188	0.123618	0.172193	
0.689490	0.139597	0.170913	
0.669550	0.156833	0.173618	
0.645927	0.177036	0.177036	
0.616699	0.201705	0.181596	
0.577735	0.234015	0.188250	
0.516742	0.283281	0.199977	
0.687996	0.123618	0.188385	
0.669550	0.140047	0.190403	
0.645927	0.158827	0.195246	
0.616699	0.181596	0.201705	
0.577735	0.211132	0.211132	
0.516742	0.255513	0.227745	
0.669550	0.123262	0.207188	
0.645927	0.140617	0.213455	
0.616699	0.161487	0.221815	
0.577735	0.188250	0.234015	
0.516742	0.227745	0.255513	
0.645927	0.122408	0.231665	
0.616699	0.141377	0.241924	
0.577735	0.165368	0.256897	
0.516742	0.199977	0.283281	
0.616699	0.121268	0.262034	
0.577735	0.142486	0.279779	
0.516742	0.172209	0.311049	
0.577735	0.119604	0.302661	
0.516742	0.144441	0.338818	
0.516742	0.116672	0.366586	
0.733333	0.133333	0.133333	

